A Schr\"odinger-Based Dispersive Regularization Approach for Numerical Simulation of One-Dimensional Shallow Water Equations

We propose a novel dispersive regularization framework for the numerical simulation of the one-dimensional shallow water equations (SWE). The classical hyperbolic system is regularized by a third-order dispersive term in the momentum equation, which renders the system equivalent, via the Madelung transform, to a defocusing cubic nonlinear Schr\"odinger equation with a drift term induced by bottom topography. Instead of solving the shallow water equations directly, we solve the associated Schr\"odinger equation and recover the hydrodynamic variables through a simple postprocessing procedure. This approach transforms the original nonlinear hyperbolic system into a semilinear complex-valued equation, which can be efficiently approximated using a Strang time-splitting method combined with a spectral element discretization in space. Numerical experiments demonstrate that, in subcritical regimes without shock formation, the Schr\"odinger regularization provides an $O(\varepsilon)$ approximation to the classical shallow water solution, where $\varepsilon$ denotes the regularization parameter. Importantly, we observe that this convergence behavior persists even in the presence of moving wetting--drying interfaces, where vacuum states emerge and standard shallow water solvers often encounter difficulties. These results suggest that the Schr\"odinger-based formulation offers a robust and promising alternative framework for the numerical simulation of shallow water flows with dry states.

==> data/line_db0.csv <==
"h","h_ex","q","q_ex","u_i","u_r","attribute","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
1.0001,1,-5.2096e-05,0,0.30477,-0.9525,1,1,0,-2,0,0
1.0001,1,-0.00022112,0,0.30478,-0.95247,1,1,0.001999,-1.998,0,0
1,1,-0.00025889,0,0.30481,-0.95242,1,1,0.003998,-1.996,0,0
0.99991,1,-0.0001456,0,0.30484,-0.95236,1,1,0.0059969,-1.994,0,0
0.99987,1,4.9538e-05,0,0.30485,-0.95233,1,1,0.007996,-1.992,0,0
0.9999,1,0.0002136,0,0.30484,-0.95235,1,1,0.009995,-1.99,0,0
0.99998,1,0.00025625,0,0.30481,-0.9524,1,1,0.011994,-1.988,0,0
1.0001,1,0.00015669,0,0.30478,-0.95246,1,1,0.013993,-1.986,0,0
1.0001,1,-3.0135e-05,0,0.30476,-0.95249,1,1,0.015992,-1.984,0,0
1.0001,1,-0.00020436,0,0.30478,-0.95248,1,1,0.017991,-1.982,0,0
1,1,-0.00027125,0,0.30481,-0.95244,1,1,0.01999,-1.98,0,0
0.99995,1,-0.00018906,0,0.30485,-0.95238,1,1,0.021989,-1.978,0,0
0.99989,1,5.2995e-06,0,0.30486,-0.95234,1,1,0.023988,-1.976,0,0
0.99989,1,0.00020874,0,0.30485,-0.95234,1,1,0.025987,-1.974,0,0
0.99994,1,0.00030378,0,0.30481,-0.95238,1,1,0.027986,-1.972,0,0
1,1,0.00022678,0,0.30477,-0.95244,1,1,0.029985,-1.97,0,0
1.0001,1,1.2042e-05,0,0.30475,-0.95248,1,1,0.031984,-1.968,0,0
1.0001,1,-0.00022078,0,0.30476,-0.95249,1,1,0.033983,-1.966,0,0
1.0001,1,-0.00033451,0,0.3048,-0.95245,1,1,0.035982,-1.964,0,0
0.99999,1,-0.00025753,0,0.30485,-0.95239,1,1,0.037981,-1.962,0,0
0.99993,1,-2.9225e-05,0,0.30488,-0.95235,1,1,0.03998,-1.96,0,0
0.99991,1,0.00022157,0,0.30487,-0.95235,1,1,0.041979,-1.958,0,0
0.99993,1,0.00035168,0,0.30483,-0.95237,1,1,0.043978,-1.956,0,0
0.99998,1,0.00028606,0,0.30477,-0.95242,1,1,0.045977,-1.954,0,0
1,1,5.969e-05,0,0.30473,-0.95246,1,1,0.047976,-1.952,0,0
1.0001,1,-0.000203,0,0.30474,-0.95247,1,1,0.049975,-1.95,0,0
1.0001,1,-0.00035754,0,0.30479,-0.95246,1,1,0.051974,-1.948,0,0
1,1,-0.00031842,0,0.30485,-0.95242,1,1,0.053973,-1.946,0,0
1,1,-0.00010522,0,0.3049,-0.95239,1,1,0.055972,-1.944,0,0
0.99996,1,0.000168,0,0.3049,-0.95236,1,1,0.057971,-1.942,0,0
0.99993,1,0.00035397,0,0.30485,-0.95236,1,1,0.05997,-1.94,0,0
0.99994,1,0.00035121,0,0.30478,-0.95239,1,1,0.061969,-1.938,0,0
0.99996,1,0.00015888,0,0.30472,-0.95242,1,1,0.063968,-1.936,0,0
1,1,-0.00012162,0,0.30471,-0.95245,1,1,0.065967,-1.934,0,0
1,1,-0.00033962,0,0.30476,-0.95246,1,1,0.067966,-1.932,0,0
1.0001,1,-0.00037569,0,0.30483,-0.95245,1,1,0.069965,-1.93,0,0
1.0001,1,-0.00020807,0,0.30489,-0.95242,1,1,0.071964,-1.928,0,0
1,1,7.2249e-05,0,0.30492,-0.9524,1,1,0.073963,-1.926,0,0
0.99999,1,0.00030983,0,0.30488,-0.95238,1,1,0.075962,-1.924,0,0
0.99992,1,0.00037315,0,0.30481,-0.95237,1,1,0.077961,-1.922,0,0
0.99989,1,0.00023223,0,0.30473,-0.95238,1,1,0.07996,-1.92,0,0
0.9999,1,-2.4377e-05,0,0.3047,-0.95239,1,1,0.081959,-1.918,0,0
0.99997,1,-0.00024676,0,0.30473,-0.95242,1,1,0.083958,-1.916,0,0
1.0001,1,-0.00031819,0,0.3048,-0.95246,1,1,0.085957,-1.914,0,0
1.0002,1,-0.00022196,0,0.30487,-0.95247,1,1,0.087956,-1.912,0,0
1.0002,1,-3.6654e-05,0,0.3049,-0.95246,1,1,0.089955,-1.91,0,0
1.0001,1,0.0001292,0,0.30489,-0.95242,1,1,0.091954,-1.908,0,0
0.99993,1,0.00020742,0,0.30484,-0.95237,1,1,0.093953,-1.906,0,0
0.99983,1,0.00019466,0,0.30478,-0.95233,1,1,0.095952,-1.904,0,0
0.99981,1,0.00012537,0,0.30475,-0.95234,1,1,0.097951,-1.902,0,0
0.9999,1,3.1396e-05,0,0.30474,-0.95238,1,1,0.09995,-1.9,0,0
1,1,-7.1796e-05,0,0.30476,-0.95245,1,1,0.10195,-1.8981,0,0
1.0002,1,-0.00016789,0,0.3048,-0.9525,1,1,0.10395,-1.8961,0,0
1.0002,1,-0.00022175,0,0.30484,-0.95251,1,1,0.10595,-1.8941,0,0
1.0001,1,-0.00019028,0,0.30487,-0.95246,1,1,0.10795,-1.8921,0,0
1,1,-5.8905e-05,0,0.30488,-0.95239,1,1,0.10995,-1.8901,0,0
0.99988,1,0.00012919,0,0.30487,-0.95233,1,1,0.11194,-1.8881,0,0
0.99983,1,0.00028228,0,0.30482,-0.95232,1,1,0.11394,-1.8861,0,0
0.99986,1,0.00030923,0,0.30477,-0.95235,1,1,0.11594,-1.8841,0,0
0.99995,1,0.0001776,0,0.30473,-0.95241,1,1,0.11794,-1.8821,0,0
1,1,-5.8373e-05,0,0.30472,-0.95247,1,1,0.11994,-1.8801,0,0
1.0001,1,-0.00028085,0,0.30476,-0.9525,1,1,0.12194,-1.8781,0,0
1.0002,1,-0.00037124,0,0.30482,-0.95249,1,1,0.12394,-1.8761,0,0
1.0001,1,-0.00027717,0,0.30488,-0.95245,1,1,0.12594,-1.8741,0,0
1,1,-4.3621e-05,0,0.30491,-0.9524,1,1,0.12794,-1.8721,0,0
0.99994,1,0.00021125,0,0.3049,-0.95235,1,1,0.12994,-1.8701,0,0
0.99986,1,0.0003612,0,0.30483,-0.95233,1,1,0.13193,-1.8681,0,0
0.99984,1,0.00033845,0,0.30476,-0.95234,1,1,0.13393,-1.8661,0,0
0.99989,1,0.00016306,0,0.30471,-0.95239,1,1,0.13593,-1.8641,0,0
0.99999,1,-7.6738e-05,0,0.30471,-0.95244,1,1,0.13793,-1.8621,0,0
1.0001,1,-0.00027382,0,0.30475,-0.95249,1,1,0.13993,-1.8601,0,0
1.0002,1,-0.00034956,0,0.30482,-0.9525,1,1,0.14193,-1.8581,0,0
1.0002,1,-0.00027956,0,0.30488,-0.95248,1,1,0.14393,-1.8561,0,0
1.0001,1,-9.5774e-05,0,0.30492,-0.95243,1,1,0.14593,-1.8541,0,0
0.99997,1,0.0001279,0,0.3049,-0.95237,1,1,0.14793,-1.8521,0,0
0.99986,1,0.00030148,0,0.30485,-0.95232,1,1,0.14992,-1.8501,0,0
0.9998,1,0.00035233,0,0.30478,-0.95232,1,1,0.15192,-1.8481,0,0
0.99984,1,0.00025599,0,0.30473,-0.95236,1,1,0.15392,-1.8461,0,0
0.99994,1,4.9565e-05,0,0.3047,-0.95242,1,1,0.15592,-1.8441,0,0
1.0001,1,-0.00018209,0,0.30472,-0.95248,1,1,0.15792,-1.8421,0,0
1.0002,1,-0.00034206,0,0.30478,-0.95251,1,1,0.15992,-1.8401,0,0
1.0002,1,-0.00036195,0,0.30485,-0.9525,1,1,0.16192,-1.8381,0,0
1.0001,1,-0.0002302,0,0.30491,-0.95246,1,1,0.16392,-1.8361,0,0
1,1,2.2141e-06,0,0.30493,-0.95239,1,1,0.16592,-1.8341,0,0
0.9999,1,0.00024022,0,0.30489,-0.95233,1,1,0.16792,-1.8321,0,0
0.99981,1,0.00038247,0,0.30483,-0.95231,1,1,0.16992,-1.8301,0,0
0.9998,1,0.00036531,0,0.30475,-0.95233,1,1,0.17191,-1.8281,0,0
0.99987,1,0.00019304,0,0.3047,-0.95238,1,1,0.17391,-1.8261,0,0
1,1,-6.2405e-05,0,0.30469,-0.95245,1,1,0.17591,-1.8241,0,0
1.0001,1,-0.00029364,0,0.30474,-0.9525,1,1,0.17791,-1.8221,0,0
1.0002,1,-0.00040512,0,0.30481,-0.95252,1,1,0.17991,-1.8201,0,0
1.0002,1,-0.00035212,0,0.30489,-0.95249,1,1,0.18191,-1.8181,0,0
1.0001,1,-0.00015614,0,0.30493,-0.95243,1,1,0.18391,-1.8161,0,0
0.99998,1,0.00010534,0,0.30493,-0.95236,1,1,0.18591,-1.8141,0,0
0.99985,1,0.00032846,0,0.30488,-0.95231,1,1,0.18791,-1.8121,0,0
0.99978,1,0.00042245,0,0.3048,-0.9523,1,1,0.18991,-1.8101,0,0
0.9998,1,0.00034663,0,0.30472,-0.95233,1,1,0.1919,-1.8081,0,0
0.9999,1,0.0001293,0,0.30468,-0.9524,1,1,0.1939,-1.8061,0,0
1,1,-0.00014261,0,0.30469,-0.95247,1,1,0.1959,-1.8041,0,0
1.0002,1,-0.00035993,0,0.30475,-0.95252,1,1,0.1979,-1.8021,0,0
1.0002,1,-0.0004363,0,0.30483,-0.95253,1,1,0.1999,-1.8001,0,0
1.0002,1,-0.00034152,0,0.30491,-0.95249,1,1,0.2019,-1.7981,0,0
1.0001,1,-0.00011145,0,0.30495,-0.95242,1,1,0.2039,-1.7961,0,0
0.99994,1,0.00016612,0,0.30493,-0.95234,1,1,0.2059,-1.7941,0,0
0.99981,1,0.00038345,0,0.30487,-0.9523,1,1,0.2079,-1.7921,0,0
0.99975,1,0.00045369,0,0.30478,-0.95229,1,1,0.2099,-1.7901,0,0
0.99979,1,0.00034624,0,0.3047,-0.95234,1,1,0.21189,-1.7881,0,0
0.99991,1,0.00010129,0,0.30467,-0.95241,1,1,0.21389,-1.7861,0,0
1.0001,1,-0.00018577,0,0.30469,-0.95249,1,1,0.21589,-1.7841,0,0
1.0002,1,-0.00040339,0,0.30475,-0.95254,1,1,0.21789,-1.7821,0,0
1.0003,1,-0.00046797,0,0.30484,-0.95254,1,1,0.21989,-1.7801,0,0
1.0002,1,-0.00035445,0,0.30492,-0.95249,1,1,0.22189,-1.7781,0,0
1.0001,1,-0.00010418,0,0.30496,-0.95241,1,1,0.22389,-1.7761,0,0
0.99993,1,0.00018998,0,0.30494,-0.95234,1,1,0.22589,-1.7741,0,0
0.9998,1,0.00041662,0,0.30487,-0.95229,1,1,0.22789,-1.7721,0,0
0.99973,1,0.00048759,0,0.30478,-0.95228,1,1,0.22989,-1.7701,0,0
0.99977,1,0.00037348,0,0.30469,-0.95233,1,1,0.23188,-1.7681,0,0
0.9999,1,0.00011634,0,0.30465,-0.95241,1,1,0.23388,-1.7661,0,0
1.0001,1,-0.000187,0,0.30467,-0.95249,1,1,0.23588,-1.7641,0,0
1.0002,1,-0.0004232,0,0.30474,-0.95254,1,1,0.23788,-1.7621,0,0
1.0003,1,-0.00050462,0,0.30484,-0.95255,1,1,0.23988,-1.7601,0,0
1.0002,1,-0.00039999,0,0.30493,-0.9525,1,1,0.24188,-1.7581,0,0
1.0001,1,-0.00014535,0,0.30497,-0.95242,1,1,0.24388,-1.7561,0,0
0.99995,1,0.00016753,0,0.30496,-0.95234,1,1,0.24588,-1.7541,0,0
0.99979,1,0.00042308,0,0.30489,-0.95228,1,1,0.24788,-1.7521,0,0
0.99971,1,0.00052521,0,0.30479,-0.95227,1,1,0.24988,-1.7501,0,0
0.99974,1,0.00043473,0,0.3047,-0.95231,1,1,0.25187,-1.7481,0,0
0.99986,1,0.00018415,0,0.30464,-0.95239,1,1,0.25387,-1.7461,0,0
1,1,-0.00013579,0,0.30465,-0.95248,1,1,0.25587,-1.7441,0,0
1.0002,1,-0.00041021,0,0.30472,-0.95255,1,1,0.25787,-1.7421,0,0
1.0003,1,-0.0005403,0,0.30482,-0.95257,1,1,0.25987,-1.7401,0,0
1.0003,1,-0.00047734,0,0.30492,-0.95253,1,1,0.26187,-1.7381,0,0
1.0002,1,-0.00024093,0,0.30498,-0.95245,1,1,0.26387,-1.7361,0,0
1,1,8.5976e-05,0,0.30498,-0.95236,1,1,0.26587,-1.7341,0,0
0.99982,1,0.00038601,0,0.30493,-0.95228,1,1,0.26787,-1.7321,0,0
0.9997,1,0.00055095,0,0.30483,-0.95225,1,1,0.26987,-1.7301,0,0
0.99969,1,0.00052145,0,0.30472,-0.95228,1,1,0.27186,-1.7281,0,0
0.99979,1,0.00030727,0,0.30464,-0.95236,1,1,0.27386,-1.7261,0,0
0.99996,1,-1.7705e-05,0,0.30462,-0.95245,1,1,0.27586,-1.7241,0,0
1.0002,1,-0.00034106,0,0.30467,-0.95254,1,1,0.27786,-1.7221,0,0
1.0003,1,-0.00054942,0,0.30477,-0.95258,1,1,0.27986,-1.7201,0,0
1.0003,1,-0.00056774,0,0.30488,-0.95256,1,1,0.28186,-1.7181,0,0
1.0003,1,-0.00038701,0,0.30497,-0.95249,1,1,0.28386,-1.7161,0,0
1.0001,1,-6.8962e-05,0,0.30501,-0.95239,1,1,0.28586,-1.7141,0,0
0.99989,1,0.00027621,0,0.30497,-0.9523,1,1,0.28786,-1.7121,0,0
0.99973,1,0.0005294,0,0.30488,-0.95225,1,1,0.28986,-1.7101,0,0
0.99966,1,0.00060344,0,0.30477,-0.95225,1,1,0.29185,-1.7081,0,0
0.99971,1,0.00047151,0,0.30466,-0.95231,1,1,0.29385,-1.7061,0,0
0.99986,1,0.00017601,0,0.30461,-0.9524,1,1,0.29585,-1.7041,0,0
1.0001,1,-0.00018421,0,0.30462,-0.9525,1,1,0.29785,-1.7021,0,0
1.0002,1,-0.00048631,0,0.3047,-0.95258,1,1,0.29985,-1.7001,0,0
1.0003,1,-0.00062618,0,0.30482,-0.95259,1,1,0.30185,-1.6982,0,0
1.0003,1,-0.00055518,0,0.30494,-0.95255,1,1,0.30385,-1.6962,0,0
1.0002,1,-0.00029639,0,0.30501,-0.95246,1,1,0.30585,-1.6942,0,0
1,1,6.4604e-05,0,0.30502,-0.95235,1,1,0.30785,-1.6922,0,0
0.99981,1,0.00040852,0,0.30496,-0.95226,1,1,0.30985,-1.6902,0,0
0.99966,1,0.0006207,0,0.30485,-0.95222,1,1,0.31184,-1.6882,0,0
0.99963,1,0.00062849,0,0.30472,-0.95225,1,1,0.31384,-1.6862,0,0
0.99972,1,0.00042659,0,0.30462,-0.95233,1,1,0.31584,-1.6842,0,0
0.9999,1,8.0343e-05,0,0.30459,-0.95243,1,1,0.31784,-1.6822,0,0
1.0001,1,-0.00029613,0,0.30462,-0.95254,1,1,0.31984,-1.6802,0,0
1.0003,1,-0.00057901,0,0.30472,-0.9526,1,1,0.32184,-1.6782,0,0
1.0004,1,-0.00067553,0,0.30485,-0.9526,1,1,0.32384,-1.6762,0,0
1.0003,1,-0.00055289,0,0.30497,-0.95254,1,1,0.32584,-1.6742,0,0
1.0002,1,-0.00024841,0,0.30504,-0.95244,1,1,0.32784,-1.6722,0,0
0.99997,1,0.00014127,0,0.30503,-0.95233,1,1,0.32984,-1.6702,0,0
0.99976,1,0.00049009,0,0.30496,-0.95224,1,1,0.33183,-1.6682,0,0
0.99962,1,0.000684,0,0.30483,-0.95221,1,1,0.33383,-1.6662,0,0
0.9996,1,0.00065917,0,0.3047,-0.95224,1,1,0.33583,-1.6642,0,0
0.99971,1,0.00042253,0,0.3046,-0.95233,1,1,0.33783,-1.6622,0,0
0.99992,1,4.8335e-05,0,0.30456,-0.95245,1,1,0.33983,-1.6602,0,0
1.0002,1,-0.00034595,0,0.30461,-0.95256,1,1,0.34183,-1.6582,0,0
1.0003,1,-0.00063555,0,0.30472,-0.95262,1,1,0.34383,-1.6562,0,0
1.0004,1,-0.00072712,0,0.30486,-0.95262,1,1,0.34583,-1.6542,0,0
1.0004,1,-0.00058924,0,0.30499,-0.95255,1,1,0.34783,-1.6522,0,0
1.0002,1,-0.00026363,0,0.30506,-0.95244,1,1,0.34983,-1.6502,0,0
0.99997,1,0.00014818,0,0.30506,-0.95232,1,1,0.35182,-1.6482,0,0
0.99974,1,0.00051794,0,0.30497,-0.95223,1,1,0.35382,-1.6462,0,0
0.99959,1,0.00073052,0,0.30484,-0.95219,1,1,0.35582,-1.6442,0,0
0.99956,1,0.0007186,0,0.30469,-0.95222,1,1,0.35782,-1.6422,0,0
0.99967,1,0.00048324,0,0.30458,-0.95231,1,1,0.35982,-1.6402,0,0
0.99989,1,9.4858e-05,0,0.30454,-0.95244,1,1,0.36182,-1.6382,0,0
1.0001,1,-0.0003275,0,0.30458,-0.95256,1,1,0.36382,-1.6362,0,0
1.0003,1,-0.00065359,0,0.30469,-0.95263,1,1,0.36582,-1.6342,0,0
1.0005,1,-0.00078291,0,0.30484,-0.95264,1,1,0.36782,-1.6322,0,0
1.0004,1,-0.00067503,0,0.30499,-0.95258,1,1,0.36982,-1.6302,0,0
1.0003,1,-0.00036078,0,0.30508,-0.95247,1,1,0.37181,-1.6282,0,0
1,1,6.6981e-05,0,0.30509,-0.95234,1,1,0.37381,-1.6262,0,0
0.99977,1,0.00047998,0,0.30502,-0.95223,1,1,0.37581,-1.6242,0,0
0.99958,1,0.00075282,0,0.30488,-0.95217,1,1,0.37781,-1.6222,0,0
0.99952,1,0.00080165,0,0.30472,-0.95219,1,1,0.37981,-1.6202,0,0
0.9996,1,0.00061038,0,0.30459,-0.95227,1,1,0.38181,-1.6182,0,0
0.9998,1,0.00023484,0,0.30452,-0.9524,1,1,0.38381,-1.6162,0,0
1.0001,1,-0.00021481,0,0.30454,-0.95253,1,1,0.38581,-1.6142,0,0
1.0003,1,-0.00060635,0,0.30464,-0.95263,1,1,0.38781,-1.6122,0,0
1.0005,1,-0.00082333,0,0.30479,-0.95267,1,1,0.38981,-1.6102,0,0
1.0005,1,-0.00079957,0,0.30495,-0.95263,1,1,0.3918,-1.6082,0,0
1.0004,1,-0.00053987,0,0.30507,-0.95252,1,1,0.3938,-1.6062,0,0
1.0001,1,-0.00011899,0,0.30512,-0.95238,1,1,0.3958,-1.6042,0,0
0.99986,1,0.00034099,0,0.30508,-0.95225,1,1,0.3978,-1.6022,0,0
0.99962,1,0.00070685,0,0.30496,-0.95217,1,1,0.3998,-1.6002,0,0
0.99949,1,0.0008719,0,0.30479,-0.95215,1,1,0.4018,-1.5982,0,0
0.9995,1,0.00078627,0,0.30463,-0.95221,1,1,0.4038,-1.5962,0,0
0.99966,1,0.00047202,0,0.30452,-0.95233,1,1,0.4058,-1.5942,0,0
0.99992,1,1.7931e-05,0,0.30449,-0.95247,1,1,0.4078,-1.5922,0,0
1.0002,1,-0.00044615,0,0.30455,-0.9526,1,1,0.4098,-1.5902,0,0
1.0004,1,-0.00078763,0,0.30469,-0.95268,1,1,0.41179,-1.5882,0,0
1.0005,1,-0.00090881,0,0.30486,-0.95268,1,1,0.41379,-1.5862,0,0
1.0005,1,-0.00077366,0,0.30503,-0.95261,1,1,0.41579,-1.5842,0,0
1.0003,1,-0.00041778,0,0.30513,-0.95247,1,1,0.41779,-1.5822,0,0
1,1,6.0569e-05,0,0.30515,-0.95232,1,1,0.41979,-1.5802,0,0
0.99974,1,0.0005273,0,0.30507,-0.9522,1,1,0.42179,-1.5782,0,0
0.99952,1,0.00085087,0,0.30491,-0.95213,1,1,0.42379,-1.5762,0,0
0.99943,1,0.0009398,0,0.30473,-0.95214,1,1,0.42579,-1.5742,0,0
0.9995,1,0.0007679,0,0.30457,-0.95223,1,1,0.42779,-1.5722,0,0
0.9997,1,0.00038073,0,0.30447,-0.95237,1,1,0.42979,-1.5702,0,0
1,1,-0.0001167,0,0.30447,-0.95252,1,1,0.43178,-1.5682,0,0
1.0003,1,-0.00058786,0,0.30456,-0.95265,1,1,0.43378,-1.5662,0,0
1.0005,1,-0.00090237,0,0.30472,-0.95271,1,1,0.43578,-1.5642,0,0
1.0006,1,-0.00097258,0,0.30491,-0.9527,1,1,0.43778,-1.5622,0,0
1.0005,1,-0.00077786,0,0.30508,-0.9526,1,1,0.43978,-1.5602,0,0
1.0003,1,-0.00036937,0,0.30517,-0.95245,1,1,0.44178,-1.5582,0,0
0.99999,1,0.0001441,0,0.30517,-0.95229,1,1,0.44378,-1.5562,0,0
0.99968,1,0.00062467,0,0.30507,-0.95216,1,1,0.44578,-1.5542,0,0
0.99946,1,0.00094195,0,0.3049,-0.9521,1,1,0.44778,-1.5522,0,0
0.99938,1,0.0010087,0,0.30471,-0.95212,1,1,0.44978,-1.5502,0,0
0.99946,1,0.00080511,0,0.30453,-0.95222,1,1,0.45177,-1.5482,0,0
0.99969,1,0.00038416,0,0.30443,-0.95237,1,1,0.45377,-1.5462,0,0
1,1,-0.00014374,0,0.30443,-0.95254,1,1,0.45577,-1.5442,0,0
1.0003,1,-0.00063962,0,0.30453,-0.95267,1,1,0.45777,-1.5422,0,0
1.0006,1,-0.00097204,0,0.30471,-0.95274,1,1,0.45977,-1.5402,0,0
1.0007,1,-0.0010515,0,0.30491,-0.95272,1,1,0.46177,-1.5382,0,0
1.0006,1,-0.000855,0,0.3051,-0.95262,1,1,0.46377,-1.5362,0,0
1.0003,1,-0.0004323,0,0.30521,-0.95246,1,1,0.46577,-1.5342,0,0
1,1,0.00010771,0,0.30521,-0.95229,1,1,0.46777,-1.5322,0,0
0.99968,1,0.00062565,0,0.30512,-0.95215,1,1,0.46977,-1.5302,0,0
0.99943,1,0.00098711,0,0.30494,-0.95207,1,1,0.47176,-1.5282,0,0
0.99932,1,0.0010968,0,0.30473,-0.95208,1,1,0.47376,-1.5262,0,0
0.99939,1,0.00092408,0,0.30453,-0.95218,1,1,0.47576,-1.5242,0,0
0.99961,1,0.00051144,0,0.30441,-0.95234,1,1,0.47776,-1.5222,0,0
0.99994,1,-3.666e-05,0,0.30439,-0.95252,1,1,0.47976,-1.5202,0,0
1.0003,1,-0.00058127,0,0.30447,-0.95267,1,1,0.48176,-1.5182,0,0
1.0006,1,-0.00098421,0,0.30465,-0.95276,1,1,0.48376,-1.5162,0,0
1.0007,1,-0.0011421,0,0.30487,-0.95277,1,1,0.48576,-1.5142,0,0
1.0007,1,-0.0010127,0,0.30508,-0.95268,1,1,0.48776,-1.5122,0,0
1.0005,1,-0.00062638,0,0.30522,-0.95252,1,1,0.48976,-1.5102,0,0
1.0001,1,-7.8578e-05,0,0.30526,-0.95234,1,1,0.49175,-1.5082,0,0
0.99977,1,0.00049458,0,0.3052,-0.95217,1,1,0.49375,-1.5062,0,0
0.99946,1,0.00095058,0,0.30503,-0.95206,1,1,0.49575,-1.5042,0,0
0.99928,1,0.001175,0,0.30481,-0.95203,1,1,0.49775,-1.5022,0,0
0.99928,1,0.0011101,0,0.30458,-0.95211,1,1,0.49975,-1.5002,0,0
0.99945,1,0.00076928,0,0.30441,-0.95225,1,1,0.50175,-1.4983,0,0
0.99977,1,0.00023503,0,0.30434,-0.95244,1,1,0.50375,-1.4963,0,0
1.0001,1,-0.00036249,0,0.30438,-0.95263,1,1,0.50575,-1.4943,0,0
1.0005,1,-0.00087781,0,0.30453,-0.95276,1,1,0.50775,-1.4923,0,0
1.0007,1,-0.001185,0,0.30475,-0.95281,1,1,0.50975,-1.4903,0,0
1.0008,1,-0.0012075,0,0.30499,-0.95277,1,1,0.51174,-1.4883,0,0
1.0006,1,-0.00093762,0,0.30519,-0.95263,1,1,0.51374,-1.4863,0,0
1.0004,1,-0.00043823,0,0.3053,-0.95245,1,1,0.51574,-1.4843,0,0
0.99998,1,0.00017179,0,0.3053,-0.95225,1,1,0.51774,-1.4823,0,0
0.9996,1,0.00074702,0,0.30518,-0.95209,1,1,0.51974,-1.4803,0,0
0.99931,1,0.0011499,0,0.30497,-0.952,1,1,0.52174,-1.4783,0,0
0.99919,1,0.0012828,0,0.30472,-0.95201,1,1,0.52374,-1.4763,0,0
0.99925,1,0.0011119,0,0.30449,-0.95212,1,1,0.52574,-1.4743,0,0
0.99949,1,0.00067525,0,0.30433,-0.9523,1,1,0.52774,-1.4723,0,0
0.99986,1,7.4601e-05,0,0.30429,-0.95251,1,1,0.52974,-1.4703,0,0
1.0003,1,-0.0005499,0,0.30437,-0.95269,1,1,0.53173,-1.4683,0,0
1.0006,1,-0.0010524,0,0.30455,-0.95282,1,1,0.53373,-1.4663,0,0
1.0008,1,-0.0013148,0,0.3048,-0.95285,1,1,0.53573,-1.4643,0,0
1.0008,1,-0.0012741,0,0.30505,-0.95278,1,1,0.53773,-1.4623,0,0
1.0007,1,-0.00093722,0,0.30526,-0.95262,1,1,0.53973,-1.4603,0,0
1.0003,1,-0.00038018,0,0.30536,-0.95241,1,1,0.54173,-1.4583,0,0
0.99992,1,0.00027021,0,0.30534,-0.9522,1,1,0.54373,-1.4563,0,0
0.99952,1,0.00086546,0,0.3052,-0.95204,1,1,0.54573,-1.4543,0,0
0.99923,1,0.001269,0,0.30496,-0.95196,1,1,0.54773,-1.4523,0,0
0.9991,1,0.0013869,0,0.30469,-0.95198,1,1,0.54973,-1.4503,0,0
0.99918,1,0.00119,0,0.30445,-0.9521,1,1,0.55172,-1.4483,0,0
0.99945,1,0.00072104,0,0.30428,-0.95229,1,1,0.55372,-1.4463,0,0
0.99984,1,8.422e-05,0,0.30423,-0.95252,1,1,0.55572,-1.4443,0,0
1.0003,1,-0.0005783,0,0.30431,-0.95272,1,1,0.55772,-1.4423,0,0
1.0007,1,-0.0011184,0,0.30451,-0.95285,1,1,0.55972,-1.4403,0,0
1.0009,1,-0.0014146,0,0.30478,-0.95289,1,1,0.56172,-1.4383,0,0
1.0009,1,-0.0013988,0,0.30505,-0.95282,1,1,0.56372,-1.4363,0,0
1.0008,1,-0.0010725,0,0.30528,-0.95266,1,1,0.56572,-1.4343,0,0
1.0004,1,-0.00050577,0,0.30541,-0.95244,1,1,0.56772,-1.4323,0,0
0.99999,1,0.00017832,0,0.30541,-0.95222,1,1,0.56972,-1.4303,0,0
0.99955,1,0.00083061,0,0.30528,-0.95203,1,1,0.57171,-1.4283,0,0
0.9992,1,0.0013079,0,0.30504,-0.95192,1,1,0.57371,-1.4263,0,0
0.99903,1,0.0015042,0,0.30475,-0.95192,1,1,0.57571,-1.4243,0,0
0.99906,1,0.0013748,0,0.30447,-0.95203,1,1,0.57771,-1.4223,0,0
0.9993,1,0.00094587,0,0.30426,-0.95222,1,1,0.57971,-1.4203,0,0
0.99969,1,0.000308,0,0.30417,-0.95246,1,1,0.58171,-1.4183,0,0
1.0002,1,-0.00040307,0,0.30422,-0.95269,1,1,0.58371,-1.4163,0,0
1.0006,1,-0.0010354,0,0.30439,-0.95286,1,1,0.58571,-1.4143,0,0
1.0009,1,-0.0014531,0,0.30466,-0.95294,1,1,0.58771,-1.4123,0,0
1.001,1,-0.0015659,0,0.30496,-0.95291,1,1,0.58971,-1.4103,0,0
1.0009,1,-0.001348,0,0.30524,-0.95277,1,1,0.5917,-1.4083,0,0
1.0006,1,-0.00084309,0,0.30543,-0.95255,1,1,0.5937,-1.4063,0,0
1.0002,1,-0.00015525,0,0.30549,-0.95231,1,1,0.5957,-1.4043,0,0
0.99973,1,0.00057257,0,0.30542,-0.95208,1,1,0.5977,-1.4023,0,0
0.9993,1,0.001188,0,0.30521,-0.95192,1,1,0.5997,-1.4003,0,0
0.99901,1,0.0015616,0,0.30492,-0.95186,1,1,0.6017,-1.3983,0,0
0.99892,1,0.0016141,0,0.3046,-0.95191,1,1,0.6037,-1.3963,0,0
0.99905,1,0.0013325,0,0.30432,-0.95207,1,1,0.6057,-1.3943,0,0
0.99939,1,0.00077255,0,0.30414,-0.9523,1,1,0.6077,-1.3923,0,0
0.99985,1,4.7542e-05,0,0.3041,-0.95256,1,1,0.6097,-1.3903,0,0
1.0004,1,-0.00069472,0,0.3042,-0.95279,1,1,0.61169,-1.3883,0,0
1.0008,1,-0.0013028,0,0.30443,-0.95295,1,1,0.61369,-1.3863,0,0
1.0011,1,-0.0016525,0,0.30474,-0.95299,1,1,0.61569,-1.3843,0,0
1.0011,1,-0.0016714,0,0.30507,-0.95292,1,1,0.61769,-1.3823,0,0
1.001,1,-0.0013532,0,0.30536,-0.95275,1,1,0.61969,-1.3803,0,0
1.0006,1,-0.00075947,0,0.30553,-0.9525,1,1,0.62169,-1.3783,0,0
1.0001,1,-7.4024e-06,0,0.30557,-0.95224,1,1,0.62369,-1.3763,0,0
0.99961,1,0.00075381,0,0.30545,-0.952,1,1,0.62569,-1.3743,0,0
0.99916,1,0.0013727,0,0.30521,-0.95185,1,1,0.62769,-1.3723,0,0
0.99888,1,0.0017253,0,0.30488,-0.9518,1,1,0.62969,-1.3703,0,0
0.99881,1,0.0017399,0,0.30454,-0.95188,1,1,0.63168,-1.3683,0,0
0.99898,1,0.001411,0,0.30425,-0.95206,1,1,0.63368,-1.3663,0,0
0.99935,1,0.00080144,0,0.30406,-0.95231,1,1,0.63568,-1.3643,0,0
0.99985,1,2.878e-05,0,0.30402,-0.95259,1,1,0.63768,-1.3623,0,0
1.0004,1,-0.0007575,0,0.30413,-0.95283,1,1,0.63968,-1.3603,0,0
1.0009,1,-0.0014051,0,0.30438,-0.953,1,1,0.64168,-1.3583,0,0
1.0012,1,-0.0017878,0,0.30472,-0.95305,1,1,0.64368,-1.3563,0,0
1.0013,1,-0.0018302,0,0.30508,-0.95298,1,1,0.64568,-1.3543,0,0
1.0011,1,-0.0015221,0,0.30539,-0.9528,1,1,0.64768,-1.3523,0,0
1.0007,1,-0.00092006,0,0.3056,-0.95254,1,1,0.64968,-1.3503,0,0
1.0002,1,-0.00013656,0,0.30566,-0.95226,1,1,0.65167,-1.3483,0,0
0.99966,1,0.00068105,0,0.30556,-0.95199,1,1,0.65367,-1.3463,0,0
0.99916,1,0.001378,0,0.30532,-0.95181,1,1,0.65567,-1.3443,0,0
0.99881,1,0.0017162,0,0.30498,-0.95173,1,1,0.65767,-1.3423,0,0
0.99868,1,0.0019271,0,0.3046,-0.95179,1,1,0.65967,-1.3403,0,0
0.9988,1,0.0016722,0,0.30426,-0.95196,1,1,0.66167,-1.3383,0,0
0.99914,1,0.0011023,0,0.30402,-0.95221,1,1,0.66367,-1.3363,0,0
0.99965,1,0.0003214,0,0.30392,-0.95251,1,1,0.66567,-1.3343,0,0
1.0002,1,-0.00052703,0,0.30399,-0.95279,1,1,0.66767,-1.3323,0,0
1.0008,1,-0.0012868,0,0.30421,-0.95301,1,1,0.66967,-1.3303,0,0
1.0012,1,-0.0018182,0,0.30455,-0.95312,1,1,0.67166,-1.3283,0,0
1.0014,1,-0.0020229,0,0.30494,-0.9531,1,1,0.67366,-1.3263,0,0
1.0013,1,-0.0018614,0,0.30531,-0.95295,1,1,0.67566,-1.3243,0,0
1.001,1,-0.0013605,0,0.3056,-0.9527,1,1,0.67766,-1.3223,0,0
1.0005,1,-0.00060856,0,0.30575,-0.9524,1,1,0.67966,-1.3203,0,0
0.99996,1,0.0002606,0,0.30574,-0.9521,1,1,0.68166,-1.3183,0,0
0.99937,1,0.0010917,0,0.30556,-0.95184,1,1,0.68366,-1.3163,0,0
0.99889,1,0.0017358,0,0.30524,-0.95169,1,1,0.68566,-1.3143,0,0
0.9986,1,0.0020763,0,0.30485,-0.95167,1,1,0.68766,-1.3123,0,0
0.99855,1,0.0020505,0,0.30444,-0.95177,1,1,0.68966,-1.3103,0,0
0.99877,1,0.0016609,0,0.3041,-0.95199,1,1,0.69165,-1.3083,0,0
0.9992,1,0.00097407,0,0.30388,-0.95229,1,1,0.69365,-1.3063,0,0
0.99978,1,0.00010906,0,0.30382,-0.95261,1,1,0.69565,-1.3043,0,0
1.0004,1,-0.00078393,0,0.30393,-0.95291,1,1,0.69765,-1.3023,0,0
1.001,1,-0.0015494,0,0.30421,-0.95311,1,1,0.69965,-1.3003,0,0
1.0014,1,-0.0020538,0,0.30459,-0.9532,1,1,0.70165,-1.2984,0,0
1.0015,1,-0.002209,0,0.30502,-0.95315,1,1,0.70365,-1.2964,0,0
1.0014,1,-0.0019861,0,0.30542,-0.95297,1,1,0.70565,-1.2944,0,0
1.0011,1,-0.0014207,0,0.30572,-0.9527,1,1,0.70765,-1.2924,0,0
1.0006,1,-0.00060693,0,0.30587,-0.95237,1,1,0.70965,-1.2904,0,0
0.99993,1,0.00031822,0,0.30585,-0.95204,1,1,0.71164,-1.2884,0,0
0.99929,1,0.0011986,0,0.30565,-0.95177,1,1,0.71364,-1.2864,0,0
0.99877,1,0.0018851,0,0.3053,-0.95161,1,1,0.71564,-1.2844,0,0
0.99845,1,0.0022606,0,0.30487,-0.95158,1,1,0.71764,-1.2824,0,0
0.99839,1,0.0022598,0,0.30443,-0.95169,1,1,0.71964,-1.2804,0,0
0.99859,1,0.0018806,0,0.30404,-0.95192,1,1,0.72164,-1.2784,0,0
0.99904,1,0.0011843,0,0.30378,-0.95224,1,1,0.72364,-1.2764,0,0
0.99965,1,0.00028444,0,0.30369,-0.95258,1,1,0.72564,-1.2744,0,0
1.0003,1,-0.00067144,0,0.30378,-0.95291,1,1,0.72764,-1.2724,0,0
1.0009,1,-0.0015266,0,0.30405,-0.95315,1,1,0.72964,-1.2704,0,0
1.0014,1,-0.0021405,0,0.30445,-0.95328,1,1,0.73163,-1.2684,0,0
1.0017,1,-0.0024123,0,0.30491,-0.95326,1,1,0.73363,-1.2664,0,0
1.0017,1,-0.002296,0,0.30537,-0.95311,1,1,0.73563,-1.2644,0,0
1.0014,1,-0.0018078,0,0.30574,-0.95284,1,1,0.73763,-1.2624,0,0
1.0009,1,-0.0010239,0,0.30597,-0.9525,1,1,0.73963,-1.2604,0,0
1.0002,1,-6.7934e-05,0,0.30602,-0.95213,1,1,0.74163,-1.2584,0,0
0.99951,1,0.00090829,0,0.30588,-0.95181,1,1,0.74363,-1.2564,0,0
0.99888,1,0.0017495,0,0.30557,-0.95158,1,1,0.74563,-1.2544,0,0
0.99842,1,0.0023212,0,0.30513,-0.95148,1,1,0.74763,-1.2524,0,0
0.99821,1,0.0025308,0,0.30464,-0.95152,1,1,0.74963,-1.2504,0,0
0.99827,1,0.0023431,0,0.30418,-0.95171,1,1,0.75162,-1.2484,0,0
0.99861,1,0.0017854,0,0.3038,-0.95201,1,1,0.75362,-1.2464,0,0
0.99917,1,0.00094316,0,0.30359,-0.95237,1,1,0.75562,-1.2444,0,0
0.99987,1,-5.429e-05,0,0.30356,-0.95274,1,1,0.75762,-1.2424,0,0
1.0006,1,-0.0010532,0,0.30373,-0.95307,1,1,0.75962,-1.2404,0,0
1.0012,1,-0.0018998,0,0.30407,-0.9533,1,1,0.76162,-1.2384,0,0
1.0017,1,-0.0024636,0,0.30453,-0.95339,1,1,0.76362,-1.2364,0,0
1.0019,1,-0.0026574,0,0.30504,-0.95334,1,1,0.76562,-1.2344,0,0
1.0018,1,-0.0024496,0,0.30553,-0.95314,1,1,0.76762,-1.2324,0,0
1.0015,1,-0.0018693,0,0.30592,-0.95282,1,1,0.76962,-1.2304,0,0
1.0009,1,-0.0010014,0,0.30615,-0.95245,1,1,0.77161,-1.2284,0,0
1.0002,1,2.5472e-05,0,0.30618,-0.95206,1,1,0.77361,-1.2264,0,0
0.9994,1,0.0010587,0,0.30601,-0.95171,1,1,0.77561,-1.2244,0,0
0.99873,1,0.001944,0,0.30566,-0.95147,1,1,0.77761,-1.2224,0,0
0.99823,1,0.0025487,0,0.30518,-0.95137,1,1,0.77961,-1.2204,0,0
0.998,1,0.0027811,0,0.30464,-0.95142,1,1,0.78161,-1.2184,0,0
0.99806,1,0.0026048,0,0.30413,-0.95161,1,1,0.78361,-1.2164,0,0
0.9984,1,0.0020435,0,0.3037,-0.95193,1,1,0.78561,-1.2144,0,0
0.99898,1,0.0011775,0,0.30344,-0.95232,1,1,0.78761,-1.2124,0,0
0.99972,1,0.0001315,0,0.30338,-0.95272,1,1,0.78961,-1.2104,0,0
1.0005,1,-0.00094374,0,0.30352,-0.95309,1,1,0.7916,-1.2084,0,0
1.0012,1,-0.0018935,0,0.30386,-0.95336,1,1,0.7936,-1.2064,0,0
1.0018,1,-0.0025812,0,0.30434,-0.9535,1,1,0.7956,-1.2044,0,0
1.0021,1,-0.0029077,0,0.3049,-0.95348,1,1,0.7976,-1.2024,0,0
1.0021,1,-0.0028247,0,0.30546,-0.95331,1,1,0.7996,-1.2004,0,0
1.0018,1,-0.0023417,0,0.30593,-0.95301,1,1,0.8016,-1.1984,0,0
1.0013,1,-0.0015244,0,0.30626,-0.95262,1,1,0.8036,-1.1964,0,0
1.0005,1,-0.00048511,0,0.30639,-0.95219,1,1,0.8056,-1.1944,0,0
0.99972,1,0.00063233,0,0.3063,-0.95179,1,1,0.8076,-1.1924,0,0
0.99894,1,0.0016726,0,0.30601,-0.95147,1,1,0.8096,-1.1904,0,0
0.99829,1,0.0024903,0,0.30555,-0.95128,1,1,0.81159,-1.1884,0,0
0.99787,1,0.002971,0,0.30498,-0.95124,1,1,0.81359,-1.1864,0,0
0.99774,1,0.0030461,0,0.30439,-0.95136,1,1,0.81559,-1.1844,0,0
0.99792,1,0.0027032,0,0.30385,-0.95163,1,1,0.81759,-1.1824,0,0
0.99839,1,0.0019871,0,0.30343,-0.95201,1,1,0.81959,-1.1804,0,0
0.99908,1,0.00099362,0,0.3032,-0.95244,1,1,0.82159,-1.1784,0,0
0.99991,1,-0.00014384,0,0.30319,-0.95288,1,1,0.82359,-1.1764,0,0
1.0008,1,-0.0012729,0,0.3034,-0.95326,1,1,0.82559,-1.1744,0,0
1.0015,1,-0.0022426,0,0.30381,-0.95353,1,1,0.82759,-1.1724,0,0
1.0021,1,-0.0029234,0,0.30436,-0.95365,1,1,0.82959,-1.1704,0,0
1.0024,1,-0.003224,0,0.30498,-0.9536,1,1,0.83158,-1.1684,0,0
1.0024,1,-0.0031031,0,0.30559,-0.9534,1,1,0.83358,-1.1664,0,0
1.002,1,-0.0025743,0,0.30611,-0.95306,1,1,0.83558,-1.1644,0,0
1.0014,1,-0.0017041,0,0.30647,-0.95263,1,1,0.83758,-1.1624,0,0
1.0006,1,-0.00060362,0,0.30662,-0.95217,1,1,0.83958,-1.1604,0,0
0.99976,1,0.00058593,0,0.30655,-0.95173,1,1,0.84158,-1.1584,0,0
0.9989,1,0.0017113,0,0.30625,-0.95138,1,1,0.84358,-1.1564,0,0
0.99817,1,0.002627,0,0.30576,-0.95115,1,1,0.84558,-1.1544,0,0
0.99767,1,0.0032139,0,0.30515,-0.95108,1,1,0.84758,-1.1524,0,0
0.99746,1,0.0033948,0,0.30449,-0.95118,1,1,0.84958,-1.1504,0,0
0.99757,1,0.0031448,0,0.30387,-0.95144,1,1,0.85157,-1.1484,0,0
0.99799,1,0.0024933,0,0.30336,-0.95182,1,1,0.85357,-1.1464,0,0
0.99867,1,0.001521,0,0.30303,-0.95228,1,1,0.85557,-1.1444,0,0
0.99953,1,0.00034868,0,0.30293,-0.95277,1,1,0.85757,-1.1424,0,0
1.0005,1,-0.00087815,0,0.30306,-0.95321,1,1,0.85957,-1.1404,0,0
1.0013,1,-0.0020078,0,0.30341,-0.95356,1,1,0.86157,-1.1384,0,0
1.0021,1,-0.0029011,0,0.30395,-0.95376,1,1,0.86357,-1.1364,0,0
1.0025,1,-0.0034478,0,0.30461,-0.95381,1,1,0.86557,-1.1344,0,0
1.0027,1,-0.0035801,0,0.3053,-0.95368,1,1,0.86757,-1.1324,0,0
1.0026,1,-0.0032801,0,0.30595,-0.95339,1,1,0.86957,-1.1304,0,0
1.0021,1,-0.0025815,0,0.30647,-0.95298,1,1,0.87156,-1.1284,0,0
1.0014,1,-0.001566,0,0.30681,-0.95249,1,1,0.87356,-1.1264,0,0
1.0005,1,-0.00035299,0,0.30691,-0.95199,1,1,0.87556,-1.1244,0,0
0.99952,1,0.00091396,0,0.30677,-0.95153,1,1,0.87756,-1.1224,0,0
0.9986,1,0.0020844,0,0.3064,-0.95117,1,1,0.87956,-1.1204,0,0
0.99784,1,0.003019,0,0.30584,-0.95095,1,1,0.88156,-1.1184,0,0
0.99733,1,0.0036054,0,0.30515,-0.9509,1,1,0.88356,-1.1164,0,0
0.99712,1,0.0037728,0,0.30442,-0.95103,1,1,0.88556,-1.1144,0,0
0.99725,1,0.0034994,0,0.30373,-0.95131,1,1,0.88756,-1.1124,0,0
0.9977,1,0.0028153,0,0.30316,-0.95173,1,1,0.88956,-1.1104,0,0
0.99843,1,0.0017983,0,0.30278,-0.95224,1,1,0.89155,-1.1084,0,0
0.99934,1,0.0005646,0,0.30263,-0.95276,1,1,0.89355,-1.1064,0,0
1.0003,1,-0.00074516,0,0.30273,-0.95325,1,1,0.89555,-1.1044,0,0
1.0013,1,-0.0019824,0,0.30308,-0.95365,1,1,0.89755,-1.1024,0,0
1.0021,1,-0.0030074,0,0.30364,-0.95391,1,1,0.89955,-1.1004,0,0
1.0027,1,-0.0037046,0,0.30434,-0.95401,1,1,0.90155,-1.0985,0,0
1.0031,1,-0.0039953,0,0.30511,-0.95392,1,1,0.90355,-1.0965,0,0
1.003,1,-0.0038456,0,0.30586,-0.95366,1,1,0.90555,-1.0945,0,0
1.0026,1,-0.00327,0,0.30651,-0.95326,1,1,0.90755,-1.0925,0,0
1.002,1,-0.0023294,0,0.30699,-0.95275,1,1,0.90955,-1.0905,0,0
1.0011,1,-0.0011244,0,0.30724,-0.9522,1,1,0.91154,-1.0885,0,0
1.0001,1,0.00021509,0,0.30724,-0.95167,1,1,0.91354,-1.0865,0,0
0.99903,1,0.0015442,0,0.30697,-0.95121,1,1,0.91554,-1.0845,0,0
0.99808,1,0.0027186,0,0.30648,-0.95087,1,1,0.91754,-1.0825,0,0
0.99733,1,0.0036101,0,0.3058,-0.95069,1,1,0.91954,-1.0805,0,0
0.99686,1,0.004121,0,0.30501,-0.9507,1,1,0.92154,-1.0785,0,0
0.99672,1,0.0041946,0,0.30419,-0.95089,1,1,0.92354,-1.0765,0,0
0.99693,1,0.0038209,0,0.30343,-0.95124,1,1,0.92554,-1.0745,0,0
0.99747,1,0.0030381,0,0.30282,-0.95172,1,1,0.92754,-1.0725,0,0
0.99828,1,0.0019275,0,0.30241,-0.95227,1,1,0.92954,-1.0705,0,0
0.99928,1,0.00060497,0,0.30226,-0.95285,1,1,0.93153,-1.0685,0,0
1.0004,1,-0.00079251,0,0.30238,-0.95338,1,1,0.93353,-1.0665,0,0
1.0014,1,-0.002121,0,0.30275,-0.95382,1,1,0.93553,-1.0645,0,0
1.0024,1,-0.0032443,0,0.30335,-0.95411,1,1,0.93753,-1.0625,0,0
1.0031,1,-0.0040479,0,0.30412,-0.95424,1,1,0.93953,-1.0605,0,0
1.0034,1,-0.0044499,0,0.30497,-0.95417,1,1,0.94153,-1.0585,0,0
1.0035,1,-0.0044085,0,0.30583,-0.95392,1,1,0.94353,-1.0565,0,0
1.0032,1,-0.0039261,0,0.3066,-0.95352,1,1,0.94553,-1.0545,0,0
1.0026,1,-0.0030485,0,0.30721,-0.95299,1,1,0.94753,-1.0525,0,0
1.0017,1,-0.0018602,0,0.30761,-0.9524,1,1,0.94953,-1.0505,0,0
1.0006,1,-0.00047656,0,0.30773,-0.9518,1,1,0.95152,-1.0485,0,0
0.99949,1,0.00096748,0,0.30758,-0.95125,1,1,0.95352,-1.0465,0,0
0.99839,1,0.0023305,0,0.30716,-0.95081,1,1,0.95552,-1.0445,0,0
0.99743,1,0.0034786,0,0.30651,-0.95052,1,1,0.95752,-1.0425,0,0
0.99671,1,0.0042984,0,0.30569,-0.9504,1,1,0.95952,-1.0405,0,0
0.99631,1,0.0047084,0,0.30479,-0.95048,1,1,0.96152,-1.0385,0,0
0.99625,1,0.004667,0,0.30388,-0.95074,1,1,0.96352,-1.0365,0,0
0.99656,1,0.0041767,0,0.30305,-0.95117,1,1,0.96552,-1.0345,0,0
0.9972,1,0.0032829,0,0.30239,-0.95171,1,1,0.96752,-1.0325,0,0
0.99811,1,0.0020698,0,0.30196,-0.95233,1,1,0.96952,-1.0305,0,0
0.99921,1,0.00065097,0,0.30179,-0.95296,1,1,0.97151,-1.0285,0,0
1.0004,1,-0.00084115,0,0.30192,-0.95354,1,1,0.97351,-1.0265,0,0
1.0016,1,-0.0022687,0,0.30232,-0.95402,1,1,0.97551,-1.0245,0,0
1.0026,1,-0.0035006,0,0.30297,-0.95436,1,1,0.97751,-1.0225,0,0
1.0034,1,-0.0044247,0,0.30381,-0.95451,1,1,0.97951,-1.0205,0,0
1.0039,1,-0.0049571,0,0.30476,-0.95447,1,1,0.98151,-1.0185,0,0
1.0041,1,-0.005049,0,0.30573,-0.95425,1,1,0.98351,-1.0165,0,0
1.0039,1,-0.0046909,0,0.30665,-0.95385,1,1,0.98551,-1.0145,0,0
1.0033,1,-0.0039125,0,0.30742,-0.95331,1,1,0.98751,-1.0125,0,0
1.0025,1,-0.0027805,0,0.30799,-0.95268,1,1,0.98951,-1.0105,0,0
1.0014,1,-0.0013924,0,0.30829,-0.95202,1,1,0.9915,-1.0085,0,0
1.0002,1,0.00013172,0,0.30829,-0.95138,1,1,0.9935,-1.0065,0,0
0.99893,1,0.0016592,0,0.308,-0.95082,1,1,0.9955,-1.0045,0,0
0.99777,1,0.0030566,0,0.30744,-0.95039,1,1,0.9975,-1.0025,0,0
0.99679,1,0.0042013,0,0.30665,-0.95013,1,1,0.9995,-1.0005,0,0
0.99607,1,0.0049926,0,0.30569,-0.95006,1,1,1.0015,-0.9985,0,0
0.99569,1,0.0053601,0,0.30466,-0.9502,1,1,1.0035,-0.9965,0,0
0.99567,1,0.0052707,0,0.30363,-0.95052,1,1,1.0055,-0.9945,0,0
0.99603,1,0.0047305,0,0.3027,-0.951,1,1,1.0075,-0.9925,0,0
0.99672,1,0.0037846,0,0.30195,-0.9516,1,1,1.0095,-0.9905,0,0
0.9977,1,0.0025122,0,0.30143,-0.95228,1,1,1.0115,-0.98851,0,0
0.99888,1,0.0010194,0,0.3012,-0.95297,1,1,1.0135,-0.98651,0,0
1.0002,1,-0.00057046,0,0.30127,-0.95363,1,1,1.0155,-0.98451,0,0
1.0015,1,-0.0021273,0,0.30165,-0.95418,1,1,1.0175,-0.98251,0,0
1.0026,1,-0.003525,0,0.3023,-0.95459,1,1,1.0195,-0.98051,0,0
1.0036,1,-0.0046516,0,0.30318,-0.95483,1,1,1.0215,-0.97851,0,0
1.0043,1,-0.0054176,0,0.30421,-0.95487,1,1,1.0235,-0.97651,0,0
1.0047,1,-0.0057621,0,0.30532,-0.95471,1,1,1.0255,-0.97451,0,0
1.0047,1,-0.0056573,0,0.30641,-0.95436,1,1,1.0275,-0.97251,0,0
1.0043,1,-0.00511,0,0.30741,-0.95384,1,1,1.0295,-0.97051,0,0
1.0036,1,-0.0041607,0,0.30823,-0.95321,1,1,1.0315,-0.96852,0,0
1.0026,1,-0.0028806,0,0.30881,-0.9525,1,1,1.0335,-0.96652,0,0
1.0014,1,-0.0013659,0,0.3091,-0.95177,1,1,1.0355,-0.96452,0,0
1.0001,1,0.00026845,0,0.30908,-0.95108,1,1,1.0375,-0.96252,0,0
0.99872,1,0.0018985,0,0.30874,-0.95048,1,1,1.0395,-0.96052,0,0
0.99745,1,0.0033996,0,0.30811,-0.95001,1,1,1.0415,-0.95852,0,0
0.99636,1,0.0046566,0,0.30723,-0.94972,1,1,1.0435,-0.95652,0,0
0.99552,1,0.0055728,0,0.30616,-0.94963,1,1,1.0455,-0.95452,0,0
0.99502,1,0.0060771,0,0.30499,-0.94974,1,1,1.0475,-0.95252,0,0
0.99489,1,0.0061302,0,0.3038,-0.95005,1,1,1.0495,-0.95052,0,0
0.99513,1,0.0057268,0,0.30269,-0.95053,1,1,1.0515,-0.94853,0,0
0.99574,1,0.0048964,0,0.30172,-0.95116,1,1,1.0535,-0.94653,0,0
0.99667,1,0.0036998,0,0.30098,-0.95188,1,1,1.0555,-0.94453,0,0
0.99785,1,0.0022245,0,0.30052,-0.95265,1,1,1.0575,-0.94253,0,0
0.9992,1,0.00057721,0,0.30037,-0.9534,1,1,1.0595,-0.94053,0,0
1.0006,1,-0.0011247,0,0.30056,-0.95409,1,1,1.0615,-0.93853,0,0
1.002,1,-0.0027613,0,0.30106,-0.95465,1,1,1.0635,-0.93653,0,0
1.0033,1,-0.0042191,0,0.30185,-0.95507,1,1,1.0655,-0.93453,0,0
1.0043,1,-0.0053984,0,0.30287,-0.95529,1,1,1.0675,-0.93253,0,0
1.0051,1,-0.0062191,0,0.30405,-0.95532,1,1,1.0695,-0.93053,0,0
1.0055,1,-0.0066264,0,0.30532,-0.95514,1,1,1.0715,-0.92854,0,0
1.0056,1,-0.0065925,0,0.30659,-0.95476,1,1,1.0735,-0.92654,0,0
1.0053,1,-0.0061189,0,0.30778,-0.95422,1,1,1.0755,-0.92454,0,0
1.0046,1,-0.0052353,0,0.3088,-0.95354,1,1,1.0775,-0.92254,0,0
1.0036,1,-0.003998,0,0.30959,-0.95277,1,1,1.0795,-0.92054,0,0
1.0024,1,-0.0024858,0,0.31009,-0.95196,1,1,1.0815,-0.91854,0,0
1.001,1,-0.00079583,0,0.31027,-0.95117,1,1,1.0835,-0.91654,0,0
0.99951,1,0.00096308,0,0.31011,-0.95044,1,1,1.0855,-0.91454,0,0
0.99804,1,0.002677,0,0.30961,-0.94983,1,1,1.0875,-0.91254,0,0
0.99668,1,0.0042343,0,0.30882,-0.94938,1,1,1.0895,-0.91054,0,0
0.99552,1,0.0055332,0,0.30776,-0.94911,1,1,1.0915,-0.90855,0,0
0.99464,1,0.0064883,0,0.30652,-0.94904,1,1,1.0935,-0.90655,0,0
0.99409,1,0.0070369,0,0.30517,-0.94919,1,1,1.0955,-0.90455,0,0
0.9939,1,0.0071425,0,0.30379,-0.94954,1,1,1.0975,-0.90255,0,0
0.99411,1,0.0067978,0,0.30246,-0.95006,1,1,1.0995,-0.90055,0,0
0.99468,1,0.0060243,0,0.30128,-0.95074,1,1,1.1014,-0.89855,0,0
0.99559,1,0.0048707,0,0.30032,-0.95152,1,1,1.1034,-0.89655,0,0
0.99678,1,0.003409,0,0.29964,-0.95237,1,1,1.1054,-0.89455,0,0
0.99818,1,0.0017294,0,0.29927,-0.95321,1,1,1.1074,-0.89255,0,0
0.9997,1,-6.6762e-05,0,0.29926,-0.95402,1,1,1.1094,-0.89055,0,0
1.0013,1,-0.0018725,0,0.29959,-0.95472,1,1,1.1114,-0.88856,0,0
1.0027,1,-0.0035825,0,0.30025,-0.9553,1,1,1.1134,-0.88656,0,0
1.0041,1,-0.0050991,0,0.30121,-0.9557,1,1,1.1154,-0.88456,0,0
1.0052,1,-0.0063371,0,0.30241,-0.95591,1,1,1.1174,-0.88256,0,0
1.0061,1,-0.0072282,0,0.30379,-0.95592,1,1,1.1194,-0.88056,0,0
1.0066,1,-0.007724,0,0.30527,-0.95571,1,1,1.1214,-0.87856,0,0
1.0067,1,-0.0077978,0,0.30676,-0.95531,1,1,1.1234,-0.87656,0,0
1.0065,1,-0.0074455,0,0.3082,-0.95474,1,1,1.1254,-0.87456,0,0
1.0059,1,-0.0066852,0,0.30949,-0.95402,1,1,1.1274,-0.87256,0,0
1.005,1,-0.0055564,0,0.31057,-0.9532,1,1,1.1294,-0.87056,0,0
1.0038,1,-0.0041177,0,0.31137,-0.95231,1,1,1.1314,-0.86857,0,0
1.0024,1,-0.0024437,0,0.31186,-0.95141,1,1,1.1334,-0.86657,0,0
1.0009,1,-0.00062212,0,0.312,-0.95055,1,1,1.1354,-0.86457,0,0
0.99926,1,0.0012514,0,0.31177,-0.94977,1,1,1.1374,-0.86257,0,0
0.99766,1,0.0030781,0,0.3112,-0.94911,1,1,1.1394,-0.86057,0,0
0.99616,1,0.0047606,0,0.31029,-0.94862,1,1,1.1414,-0.85857,0,0
0.99484,1,0.006209,0,0.30911,-0.94831,1,1,1.1434,-0.85657,0,0
0.99378,1,0.0073458,0,0.3077,-0.94821,1,1,1.1454,-0.85457,0,0
0.99303,1,0.0081098,0,0.30614,-0.94831,1,1,1.1474,-0.85257,0,0
0.99263,1,0.0084601,0,0.30451,-0.94863,1,1,1.1494,-0.85057,0,0
0.99261,1,0.0083781,0,0.30289,-0.94914,1,1,1.1514,-0.84858,0,0
0.99296,1,0.0078683,0,0.30136,-0.94981,1,1,1.1534,-0.84658,0,0
0.99368,1,0.0069577,0,0.30001,-0.95062,1,1,1.1554,-0.84458,0,0
0.99472,1,0.0056936,0,0.29889,-0.95152,1,1,1.1574,-0.84258,0,0
0.99603,1,0.0041407,0,0.29807,-0.95246,1,1,1.1594,-0.84058,0,0
0.99754,1,0.0023765,0,0.29758,-0.95341,1,1,1.1614,-0.83858,0,0
0.99918,1,0.00048707,0,0.29746,-0.9543,1,1,1.1634,-0.83658,0,0
1.0009,1,-0.0014375,0,0.29772,-0.95511,1,1,1.1654,-0.83458,0,0
1.0025,1,-0.0033082,0,0.29833,-0.9558,1,1,1.1674,-0.83258,0,0
1.0041,1,-0.0050409,0,0.29928,-0.95632,1,1,1.1694,-0.83058,0,0
1.0055,1,-0.0065596,0,0.30052,-0.95666,1,1,1.1714,-0.82859,0,0
1.0067,1,-0.0077999,0,0.302,-0.9568,1,1,1.1734,-0.82659,0,0
1.0075,1,-0.0087103,0,0.30366,-0.95673,1,1,1.1754,-0.82459,0,0
1.0081,1,-0.0092544,0,0.30543,-0.95646,1,1,1.1774,-0.82259,0,0
1.0083,1,-0.0094108,0,0.30723,-0.95601,1,1,1.1794,-0.82059,0,0
1.0082,1,-0.009174,0,0.30899,-0.95537,1,1,1.1814,-0.81859,0,0
1.0077,1,-0.008554,0,0.31063,-0.9546,1,1,1.1834,-0.81659,0,0
1.0069,1,-0.0075755,0,0.31208,-0.9537,1,1,1.1854,-0.81459,0,0
1.0059,1,-0.0062769,0,0.31329,-0.95274,1,1,1.1874,-0.81259,0,0
1.0045,1,-0.0047092,0,0.3142,-0.95173,1,1,1.1894,-0.81059,0,0
1.003,1,-0.0029337,0,0.31477,-0.95073,1,1,1.1914,-0.8086,0,0
1.0013,1,-0.0010204,0,0.31497,-0.94978,1,1,1.1934,-0.8066,0,0
0.99952,1,0.00095508,0,0.31479,-0.94891,1,1,1.1954,-0.8046,0,0
0.99775,1,0.0029137,0,0.31424,-0.94816,1,1,1.1974,-0.8026,0,0
0.99605,1,0.0047769,0,0.31333,-0.94757,1,1,1.1994,-0.8006,0,0
0.99449,1,0.0064691,0,0.31209,-0.94715,1,1,1.2014,-0.7986,0,0
0.99312,1,0.0079214,0,0.31057,-0.94693,1,1,1.2034,-0.7966,0,0
0.99201,1,0.0090748,0,0.30883,-0.94691,1,1,1.2054,-0.7946,0,0
0.9912,1,0.0098823,0,0.30693,-0.9471,1,1,1.2074,-0.7926,0,0
0.99073,1,0.010312,0,0.30494,-0.94749,1,1,1.2094,-0.7906,0,0
0.99061,1,0.010347,0,0.30294,-0.94807,1,1,1.2114,-0.78861,0,0
0.99084,1,0.0099866,0,0.30101,-0.94881,1,1,1.2134,-0.78661,0,0
0.99143,1,0.0092479,0,0.29922,-0.94968,1,1,1.2154,-0.78461,0,0
0.99234,1,0.0081611,0,0.29763,-0.95066,1,1,1.2174,-0.78261,0,0
0.99353,1,0.00677,0,0.29631,-0.9517,1,1,1.2194,-0.78061,0,0
0.99497,1,0.0051287,0,0.2953,-0.95277,1,1,1.2214,-0.77861,0,0
0.9966,1,0.0032988,0,0.29465,-0.95382,1,1,1.2234,-0.77661,0,0
0.99835,1,0.0013467,0,0.29437,-0.95483,1,1,1.2254,-0.77461,0,0
1.0002,1,-0.00065953,0,0.29448,-0.95575,1,1,1.2274,-0.77261,0,0
1.002,1,-0.0026529,0,0.29497,-0.95655,1,1,1.2294,-0.77061,0,0
1.0038,1,-0.0045697,0,0.29583,-0.95721,1,1,1.2314,-0.76862,0,0
1.0054,1,-0.0063513,0,0.29703,-0.95771,1,1,1.2334,-0.76662,0,0
1.0069,1,-0.0079461,0,0.29854,-0.95803,1,1,1.2354,-0.76462,0,0
1.0082,1,-0.0093097,0,0.30031,-0.95815,1,1,1.2374,-0.76262,0,0
1.0093,1,-0.010406,0,0.30229,-0.95809,1,1,1.2394,-0.76062,0,0
1.0101,1,-0.011209,0,0.30443,-0.95783,1,1,1.2414,-0.75862,0,0
1.0106,1,-0.011699,0,0.30666,-0.9574,1,1,1.2434,-0.75662,0,0
1.0109,1,-0.011866,0,0.30892,-0.95679,1,1,1.2454,-0.75462,0,0
1.0108,1,-0.011708,0,0.31115,-0.95603,1,1,1.2474,-0.75262,0,0
1.0104,1,-0.011233,0,0.31329,-0.95514,1,1,1.2494,-0.75062,0,0
1.0098,1,-0.010451,0,0.31528,-0.95415,1,1,1.2514,-0.74863,0,0
1.0089,1,-0.0093858,0,0.31706,-0.95308,1,1,1.2534,-0.74663,0,0
1.0077,1,-0.0080625,0,0.31859,-0.95195,1,1,1.2554,-0.74463,0,0
1.0063,1,-0.0065143,0,0.31982,-0.95081,1,1,1.2574,-0.74263,0,0
1.0048,1,-0.0047794,0,0.32072,-0.94969,1,1,1.2594,-0.74063,0,0
1.0031,1,-0.0029009,0,0.32126,-0.9486,1,1,1.2614,-0.73863,0,0
1.0012,1,-0.00092524,0,0.32143,-0.94759,1,1,1.2634,-0.73663,0,0
0.99936,1,0.0010981,0,0.32121,-0.94667,1,1,1.2654,-0.73463,0,0
0.99748,1,0.0031178,0,0.3206,-0.94588,1,1,1.2674,-0.73263,0,0
0.99563,1,0.0050824,0,0.31962,-0.94524,1,1,1.2694,-0.73063,0,0
0.99386,1,0.0069411,0,0.31828,-0.94475,1,1,1.2714,-0.72864,0,0
0.99223,1,0.0086456,0,0.31662,-0.94445,1,1,1.2734,-0.72664,0,0
0.99077,1,0.010152,0,0.31466,-0.94433,1,1,1.2754,-0.72464,0,0
0.98951,1,0.01142,0,0.31247,-0.94439,1,1,1.2774,-0.72264,0,0
0.98851,1,0.012418,0,0.31008,-0.94465,1,1,1.2794,-0.72064,0,0
0.98777,1,0.013122,0,0.30755,-0.94508,1,1,1.2814,-0.71864,0,0
0.98732,1,0.013514,0,0.30495,-0.94569,1,1,1.2834,-0.71664,0,0
0.98717,1,0.013587,0,0.30233,-0.94645,1,1,1.2854,-0.71464,0,0
0.98732,1,0.013344,0,0.29975,-0.94735,1,1,1.2874,-0.71264,0,0
0.98776,1,0.012794,0,0.29728,-0.94836,1,1,1.2894,-0.71064,0,0
0.98848,1,0.011955,0,0.29497,-0.94946,1,1,1.2914,-0.70865,0,0
0.98945,1,0.010853,0,0.29287,-0.95062,1,1,1.2934,-0.70665,0,0
0.99065,1,0.0095183,0,0.29102,-0.95182,1,1,1.2954,-0.70465,0,0
0.99205,1,0.007986,0,0.28947,-0.95303,1,1,1.2974,-0.70265,0,0
0.99362,1,0.0062941,0,0.28825,-0.95422,1,1,1.2994,-0.70065,0,0
0.99531,1,0.0044818,0,0.28737,-0.95537,1,1,1.3013,-0.69865,0,0
0.99708,1,0.0025887,0,0.28685,-0.95645,1,1,1.3033,-0.69665,0,0
0.99891,1,0.0006527,0,0.28671,-0.95745,1,1,1.3053,-0.69465,0,0
1.0008,1,-0.00129,0,0.28695,-0.95834,1,1,1.3073,-0.69265,0,0
1.0026,1,-0.0032063,0,0.28755,-0.95912,1,1,1.3093,-0.69065,0,0
1.0044,1,-0.0050667,0,0.28851,-0.95976,1,1,1.3113,-0.68866,0,0
1.0061,1,-0.0068453,0,0.28981,-0.96027,1,1,1.3133,-0.68666,0,0
1.0077,1,-0.0085203,0,0.29143,-0.96063,1,1,1.3153,-0.68466,0,0
1.0093,1,-0.0098217,0,0.29335,-0.96084,1,1,1.3173,-0.68266,0,0
1.0107,1,-0.011492,0,0.29554,-0.96089,1,1,1.3193,-0.68066,0,0
1.0119,1,-0.012764,0,0.29797,-0.9608,1,1,1.3213,-0.67866,0,0
1.013,1,-0.013883,0,0.30061,-0.96056,1,1,1.3233,-0.67666,0,0
1.014,1,-0.014845,0,0.30343,-0.96018,1,1,1.3253,-0.67466,0,0
1.0148,1,-0.015647,0,0.3064,-0.95966,1,1,1.3273,-0.67266,0,0
1.0155,1,-0.016291,0,0.30949,-0.95902,1,1,1.3293,-0.67066,0,0
1.016,1,-0.016778,0,0.31267,-0.95826,1,1,1.3313,-0.66867,0,0
1.0164,1,-0.017113,0,0.31591,-0.9574,1,1,1.3333,-0.66667,0,0
1.0166,1,-0.017299,0,0.31917,-0.95643,1,1,1.3353,-0.66467,0,0
1.0167,1,-0.017343,0,0.32244,-0.95538,1,1,1.3373,-0.66267,0,0
1.0167,1,-0.01725,0,0.32569,-0.95426,1,1,1.3393,-0.66067,0,0
1.0165,1,-0.017028,0,0.32889,-0.95308,1,1,1.3413,-0.65867,0,0
1.0162,1,-0.016684,0,0.33202,-0.95184,1,1,1.3433,-0.65667,0,0
1.0158,1,-0.016224,0,0.33505,-0.95056,1,1,1.3453,-0.65467,0,0
1.0153,1,-0.015656,0,0.33798,-0.94926,1,1,1.3473,-0.65267,0,0
1.0147,1,-0.014986,0,0.34077,-0.94794,1,1,1.3493,-0.65067,0,0
1.014,1,-0.014222,0,0.34341,-0.94661,1,1,1.3513,-0.64868,0,0
1.0132,1,-0.013369,0,0.34589,-0.94528,1,1,1.3533,-0.64668,0,0
1.0123,1,-0.012435,0,0.34819,-0.94397,1,1,1.3553,-0.64468,0,0
1.0114,1,-0.011425,0,0.3503,-0.94268,1,1,1.3573,-0.64268,0,0
1.0103,1,-0.010345,0,0.35219,-0.94143,1,1,1.3593,-0.64068,0,0
1.0092,1,-0.0092,0,0.35388,-0.94021,1,1,1.3613,-0.63868,0,0
1.0081,1,-0.0079954,0,0.35533,-0.93905,1,1,1.3633,-0.63668,0,0
1.0068,1,-0.0067357,0,0.35655,-0.93793,1,1,1.3653,-0.63468,0,0
1.0056,1,-0.0054253,0,0.35751,-0.93689,1,1,1.3673,-0.63268,0,0
1.0042,1,-0.0040686,0,0.35823,-0.93591,1,1,1.3693,-0.63068,0,0
1.0029,1,-0.0026692,0,0.35867,-0.935,1,1,1.3713,-0.62869,0,0
1.0015,1,-0.0012308,0,0.35885,-0.93418,1,1,1.3733,-0.62669,0,0
1,1,0.00024333,0,0.35875,-0.93343,1,1,1.3753,-0.62469,0,0
0.99851,1,0.0017502,0,0.35837,-0.93278,1,1,1.3773,-0.62269,0,0
0.99698,1,0.0032868,0,0.3577,-0.93222,1,1,1.3793,-0.62069,0,0
0.99542,1,0.0048505,0,0.35673,-0.93176,1,1,1.3813,-0.61869,0,0
0.99383,1,0.0064391,0,0.35546,-0.93139,1,1,1.3833,-0.61669,0,0
0.99222,1,0.0080501,0,0.35389,-0.93112,1,1,1.3853,-0.61469,0,0
0.99057,1,0.0096814,0,0.35201,-0.93095,1,1,1.3873,-0.61269,0,0
0.98891,1,0.011331,0,0.34982,-0.93088,1,1,1.3893,-0.61069,0,0
0.98722,1,0.012998,0,0.34731,-0.93091,1,1,1.3913,-0.6087,0,0
0.98551,1,0.014679,0,0.34448,-0.93105,1,1,1.3933,-0.6067,0,0
0.98378,1,0.016374,0,0.34132,-0.93128,1,1,1.3953,-0.6047,0,0
0.98204,1,0.018081,0,0.33784,-0.93161,1,1,1.3973,-0.6027,0,0
0.98028,1,0.019799,1.1115e-16,0.33402,-0.93204,1,1,1.3993,-0.6007,0,0
0.9785,0.99856,0.021526,0.0014414,0.32987,-0.93257,1,1,1.4013,-0.5987,0,0
0.97671,0.99634,0.023262,0.0036512,0.32538,-0.93318,1,1,1.4033,-0.5967,0,0
0.9749,0.99412,0.025005,0.0058511,0.32055,-0.93389,1,1,1.4053,-0.5947,0,0
0.97309,0.99191,0.026755,0.0080412,0.31538,-0.93468,1,1,1.4073,-0.5927,0,0
0.97126,0.9897,0.02851,0.010222,0.30985,-0.93555,1,1,1.4093,-0.5907,0,0
0.96942,0.98749,0.030269,0.012392,0.30398,-0.93649,1,1,1.4113,-0.58871,0,0
0.96757,0.98528,0.032033,0.014553,0.29775,-0.9375,1,1,1.4133,-0.58671,0,0
0.96571,0.98308,0.0338,0.016704,0.29117,-0.93858,1,1,1.4153,-0.58471,0,0
0.96385,0.98088,0.035569,0.018845,0.28423,-0.93971,1,1,1.4173,-0.58271,0,0
0.96197,0.97868,0.037341,0.020977,0.27693,-0.94089,1,1,1.4193,-0.58071,0,0
0.96009,0.97649,0.039113,0.023098,0.26926,-0.94212,1,1,1.4213,-0.57871,0,0
0.9582,0.97429,0.040887,0.02521,0.26123,-0.94338,1,1,1.4233,-0.57671,0,0
0.9563,0.9721,0.04266,0.027313,0.25282,-0.94466,1,1,1.4253,-0.57471,0,0
0.9544,0.96991,0.044434,0.029406,0.24405,-0.94596,1,1,1.4273,-0.57271,0,0
0.9525,0.96773,0.046207,0.031489,0.2349,-0.94727,1,1,1.4293,-0.57071,0,0
0.95058,0.96554,0.047979,0.033562,0.22538,-0.94857,1,1,1.4313,-0.56872,0,0
0.94867,0.96336,0.04975,0.035626,0.21549,-0.94986,1,1,1.4333,-0.56672,0,0
0.94675,0.96118,0.051519,0.037681,0.20521,-0.95112,1,1,1.4353,-0.56472,0,0
0.94482,0.95901,0.053286,0.039725,0.19455,-0.95235,1,1,1.4373,-0.56272,0,0
0.94289,0.95683,0.05505,0.04176,0.18352,-0.95352,1,1,1.4393,-0.56072,0,0
0.94096,0.95466,0.056812,0.043786,0.1721,-0.95464,1,1,1.4413,-0.55872,0,0
0.93902,0.95249,0.058571,0.045802,0.1603,-0.95568,1,1,1.4433,-0.55672,0,0
0.93708,0.95032,0.060326,0.047809,0.14811,-0.95663,1,1,1.4453,-0.55472,0,0
0.93514,0.94816,0.062079,0.049806,0.13555,-0.95748,1,1,1.4473,-0.55272,0,0
0.9332,0.946,0.063827,0.051794,0.1226,-0.95821,1,1,1.4493,-0.55072,0,0
0.93125,0.94384,0.065572,0.053772,0.10927,-0.9588,1,1,1.4513,-0.54873,0,0
0.9293,0.94168,0.067313,0.05574,0.095559,-0.95925,1,1,1.4533,-0.54673,0,0
0.92735,0.93953,0.069049,0.0577,0.08147,-0.95953,1,1,1.4553,-0.54473,0,0
0.9254,0.93738,0.070781,0.05965,0.067004,-0.95964,1,1,1.4573,-0.54273,0,0
0.92345,0.93523,0.072508,0.06159,0.052164,-0.95954,1,1,1.4593,-0.54073,0,0
0.92149,0.93308,0.074231,0.063521,0.036952,-0.95923,1,1,1.4613,-0.53873,0,0
0.91953,0.93094,0.075949,0.065443,0.021373,-0.95868,1,1,1.4633,-0.53673,0,0
0.91758,0.9288,0.077661,0.067355,0.0054295,-0.95788,1,1,1.4653,-0.53473,0,0
0.91562,0.92666,0.079369,0.069258,-0.010872,-0.95681,1,1,1.4673,-0.53273,0,0
0.91366,0.92452,0.081071,0.071152,-0.027527,-0.95545,1,1,1.4693,-0.53073,0,0
0.9117,0.92238,0.082768,0.073037,-0.044528,-0.95378,1,1,1.4713,-0.52874,0,0
0.90974,0.92025,0.084459,0.074912,-0.06187,-0.95178,1,1,1.4733,-0.52674,0,0
0.90777,0.91812,0.086145,0.076778,-0.079543,-0.94944,1,1,1.4753,-0.52474,0,0
0.90581,0.916,0.087825,0.078634,-0.09754,-0.94672,1,1,1.4773,-0.52274,0,0
0.90385,0.91387,0.089499,0.080482,-0.11585,-0.94362,1,1,1.4793,-0.52074,0,0
0.90189,0.91175,0.091167,0.08232,-0.13447,-0.9401,1,1,1.4813,-0.51874,0,0
0.89992,0.90963,0.092829,0.084149,-0.15337,-0.93615,1,1,1.4833,-0.51674,0,0
0.89796,0.90751,0.094485,0.085969,-0.17256,-0.93175,1,1,1.4853,-0.51474,0,0
0.896,0.9054,0.096135,0.08778,-0.19202,-0.92688,1,1,1.4873,-0.51274,0,0
0.89403,0.90329,0.097779,0.089581,-0.21173,-0.92151,1,1,1.4893,-0.51074,0,0
0.89207,0.90118,0.099416,0.091373,-0.23167,-0.91563,1,1,1.4913,-0.50875,0,0
0.89011,0.89907,0.10105,0.093157,-0.25184,-0.90921,1,1,1.4933,-0.50675,0,0
0.88815,0.89696,0.10267,0.094931,-0.27221,-0.90223,1,1,1.4953,-0.50475,0,0
0.88619,0.89486,0.10429,0.096696,-0.29277,-0.89468,1,1,1.4973,-0.50275,0,0
0.88422,0.89276,0.1059,0.098452,-0.31349,-0.88652,1,1,1.4993,-0.50075,0,0
0.88226,0.89066,0.10751,0.1002,-0.33436,-0.87775,1,1,1.5012,-0.49875,0,0
0.8803,0.88857,0.10911,0.10194,-0.35534,-0.86834,1,1,1.5032,-0.49675,0,0
0.87834,0.88648,0.1107,0.10367,-0.37643,-0.85827,1,1,1.5052,-0.49475,0,0
0.87638,0.88439,0.11228,0.10539,-0.39758,-0.84752,1,1,1.5072,-0.49275,0,0
0.87443,0.8823,0.11386,0.1071,-0.41879,-0.83607,1,1,1.5092,-0.49075,0,0
0.87247,0.88021,0.11543,0.1088,-0.44001,-0.82391,1,1,1.5112,-0.48876,0,0
0.87051,0.87813,0.117,0.11049,-0.46123,-0.81102,1,1,1.5132,-0.48676,0,0
0.86856,0.87605,0.11856,0.11218,-0.4824,-0.79738,1,1,1.5152,-0.48476,0,0
0.8666,0.87397,0.12011,0.11385,-0.5035,-0.78298,1,1,1.5172,-0.48276,0,0
0.86465,0.8719,0.12165,0.11552,-0.5245,-0.7678,1,1,1.5192,-0.48076,0,0
0.86269,0.86983,0.12319,0.11717,-0.54536,-0.75183,1,1,1.5212,-0.47876,0,0
0.86074,0.86776,0.12472,0.11882,-0.56604,-0.73505,1,1,1.5232,-0.47676,0,0
0.85879,0.86569,0.12624,0.12046,-0.58652,-0.71747,1,1,1.5252,-0.47476,0,0
0.85684,0.86362,0.12776,0.12209,-0.60674,-0.69905,1,1,1.5272,-0.47276,0,0
0.85489,0.86156,0.12927,0.12372,-0.62667,-0.67981,1,1,1.5292,-0.47076,0,0
0.85294,0.8595,0.13077,0.12533,-0.64627,-0.65972,1,1,1.5312,-0.46877,0,0
0.851,0.85744,0.13227,0.12693,-0.66551,-0.6388,1,1,1.5332,-0.46677,0,0
0.84905,0.85539,0.13376,0.12853,-0.68432,-0.61702,1,1,1.5352,-0.46477,0,0
0.84711,0.85333,0.13524,0.13012,-0.70268,-0.5944,1,1,1.5372,-0.46277,0,0
0.84516,0.85128,0.13671,0.13169,-0.72053,-0.57093,1,1,1.5392,-0.46077,0,0
0.84322,0.84923,0.13818,0.13326,-0.73783,-0.54662,1,1,1.5412,-0.45877,0,0
0.84128,0.84719,0.13964,0.13482,-0.75453,-0.52146,1,1,1.5432,-0.45677,0,0
0.83934,0.84515,0.14109,0.13638,-0.77059,-0.49547,1,1,1.5452,-0.45477,0,0
0.8374,0.84311,0.14253,0.13792,-0.78595,-0.46866,1,1,1.5472,-0.45277,0,0
0.83547,0.84107,0.14397,0.13945,-0.80057,-0.44104,1,1,1.5492,-0.45077,0,0
0.83353,0.83903,0.1454,0.14098,-0.81439,-0.41263,1,1,1.5512,-0.44878,0,0
0.8316,0.837,0.14683,0.1425,-0.82737,-0.38343,1,1,1.5532,-0.44678,0,0
0.82967,0.83497,0.14824,0.14401,-0.83945,-0.35348,1,1,1.5552,-0.44478,0,0
0.82774,0.83294,0.14965,0.14551,-0.85059,-0.32279,1,1,1.5572,-0.44278,0,0
0.82581,0.83091,0.15106,0.147,-0.86073,-0.29139,1,1,1.5592,-0.44078,0,0
0.82388,0.82889,0.15245,0.14848,-0.86982,-0.25932,1,1,1.5612,-0.43878,0,0
0.82196,0.82687,0.15384,0.14996,-0.87782,-0.22659,1,1,1.5632,-0.43678,0,0
0.82003,0.82485,0.15522,0.15142,-0.88467,-0.19326,1,1,1.5652,-0.43478,0,0
0.81811,0.82283,0.15659,0.15288,-0.89032,-0.15935,1,1,1.5672,-0.43278,0,0
0.81619,0.82082,0.15796,0.15433,-0.89472,-0.12491,1,1,1.5692,-0.43078,0,0
0.81427,0.81881,0.15932,0.15577,-0.89784,-0.089987,1,1,1.5712,-0.42879,0,0
0.81235,0.8168,0.16067,0.1572,-0.89962,-0.054628,1,1,1.5732,-0.42679,0,0
0.81043,0.81479,0.16201,0.15862,-0.90001,-0.018886,1,1,1.5752,-0.42479,0,0
0.80852,0.81279,0.16335,0.16004,-0.89898,0.017184,1,1,1.5772,-0.42279,0,0
0.80661,0.81079,0.16468,0.16145,-0.89648,0.053523,1,1,1.5792,-0.42079,0,0
0.80469,0.80879,0.166,0.16284,-0.89248,0.090067,1,1,1.5812,-0.41879,0,0
0.80278,0.80679,0.16731,0.16423,-0.88694,0.12675,1,1,1.5832,-0.41679,0,0
0.80088,0.8048,0.16862,0.16562,-0.87982,0.16351,1,1,1.5852,-0.41479,0,0
0.79897,0.80281,0.16992,0.16699,-0.8711,0.20026,1,1,1.5872,-0.41279,0,0
0.79707,0.80082,0.17121,0.16835,-0.86074,0.23693,1,1,1.5892,-0.41079,0,0
0.79516,0.79883,0.1725,0.16971,-0.84872,0.27345,1,1,1.5912,-0.4088,0,0
0.79326,0.79685,0.17378,0.17106,-0.83502,0.30973,1,1,1.5932,-0.4068,0,0
0.79136,0.79487,0.17505,0.1724,-0.81963,0.34569,1,1,1.5952,-0.4048,0,0
0.78946,0.79289,0.17631,0.17373,-0.80254,0.38123,1,1,1.5972,-0.4028,0,0
0.78757,0.79091,0.17757,0.17506,-0.78372,0.41628,1,1,1.5992,-0.4008,0,0
0.78568,0.78894,0.17882,0.17637,-0.76319,0.45073,1,1,1.6012,-0.3988,0,0
0.78378,0.78697,0.18006,0.17768,-0.74094,0.48449,1,1,1.6032,-0.3968,0,0
0.78189,0.785,0.1813,0.17898,-0.71698,0.51747,1,1,1.6052,-0.3948,0,0
0.78,0.78303,0.18252,0.18027,-0.69132,0.54956,1,1,1.6072,-0.3928,0,0
0.77812,0.78107,0.18374,0.18155,-0.66398,0.58068,1,1,1.6092,-0.3908,0,0
0.77623,0.77911,0.18496,0.18283,-0.63498,0.61071,1,1,1.6112,-0.38881,0,0
0.77435,0.77715,0.18616,0.18409,-0.60436,0.63956,1,1,1.6132,-0.38681,0,0
0.77247,0.77519,0.18736,0.18535,-0.57215,0.66712,1,1,1.6152,-0.38481,0,0
0.77059,0.77324,0.18855,0.1866,-0.53839,0.6933,1,1,1.6172,-0.38281,0,0
0.76871,0.77128,0.18974,0.18784,-0.50313,0.71799,1,1,1.6192,-0.38081,0,0
0.76684,0.76933,0.19091,0.18908,-0.46643,0.74109,1,1,1.6212,-0.37881,0,0
0.76497,0.76739,0.19208,0.1903,-0.42835,0.7625,1,1,1.6232,-0.37681,0,0
0.76309,0.76544,0.19325,0.19152,-0.38897,0.78213,1,1,1.6252,-0.37481,0,0
0.76122,0.7635,0.1944,0.19273,-0.34835,0.79988,1,1,1.6272,-0.37281,0,0
0.75936,0.76156,0.19555,0.19393,-0.30658,0.81565,1,1,1.6292,-0.37081,0,0
0.75749,0.75962,0.19669,0.19513,-0.26376,0.82936,1,1,1.6312,-0.36882,0,0
0.75563,0.75769,0.19782,0.19631,-0.21998,0.84093,1,1,1.6332,-0.36682,0,0
0.75377,0.75576,0.19895,0.19749,-0.17535,0.85026,1,1,1.6352,-0.36482,0,0
0.75191,0.75383,0.20007,0.19866,-0.12998,0.85728,1,1,1.6372,-0.36282,0,0
0.75005,0.7519,0.20118,0.19982,-0.083991,0.86192,1,1,1.6392,-0.36082,0,0
0.74819,0.74998,0.20229,0.20098,-0.037504,0.86412,1,1,1.6412,-0.35882,0,0
0.74634,0.74805,0.20339,0.20212,0.0093465,0.86381,1,1,1.6432,-0.35682,0,0
0.74449,0.74613,0.20448,0.20326,0.056423,0.86094,1,1,1.6452,-0.35482,0,0
0.74264,0.74422,0.20556,0.20439,0.10358,0.85547,1,1,1.6472,-0.35282,0,0
0.74079,0.7423,0.20664,0.20551,0.15067,0.84735,1,1,1.6492,-0.35082,0,0
0.73894,0.74039,0.20771,0.20663,0.19754,0.83656,1,1,1.6512,-0.34883,0,0
0.7371,0.73848,0.20877,0.20774,0.24403,0.82308,1,1,1.6532,-0.34683,0,0
0.73526,0.73657,0.20982,0.20884,0.28997,0.8069,1,1,1.6552,-0.34483,0,0
0.73342,0.73467,0.21087,0.20993,0.3352,0.78802,1,1,1.6572,-0.34283,0,0
0.73158,0.73276,0.21191,0.21101,0.37955,0.76644,1,1,1.6592,-0.34083,0,0
0.72974,0.73086,0.21295,0.21209,0.42285,0.74219,1,1,1.6612,-0.33883,0,0
0.72791,0.72897,0.21397,0.21316,0.46493,0.71531,1,1,1.6632,-0.33683,0,0
0.72608,0.72707,0.21499,0.21422,0.5056,0.68583,1,1,1.6652,-0.33483,0,0
0.72425,0.72518,0.21601,0.21527,0.5447,0.65381,1,1,1.6672,-0.33283,0,0
0.72242,0.72329,0.21701,0.21632,0.58205,0.61932,1,1,1.6692,-0.33083,0,0
0.7206,0.7214,0.21801,0.21735,0.61747,0.58244,1,1,1.6712,-0.32884,0,0
0.71877,0.71952,0.219,0.21838,0.65081,0.54326,1,1,1.6732,-0.32684,0,0
0.71695,0.71763,0.21999,0.21941,0.68188,0.5019,1,1,1.6752,-0.32484,0,0
0.71513,0.71575,0.22096,0.22042,0.71053,0.45846,1,1,1.6772,-0.32284,0,0
0.71332,0.71387,0.22194,0.22143,0.7366,0.41308,1,1,1.6792,-0.32084,0,0
0.7115,0.712,0.2229,0.22243,0.75994,0.36592,1,1,1.6812,-0.31884,0,0
0.70969,0.71013,0.22386,0.22342,0.78041,0.31711,1,1,1.6832,-0.31684,0,0
0.70788,0.70826,0.22481,0.2244,0.79786,0.26684,1,1,1.6852,-0.31484,0,0
0.70607,0.70639,0.22575,0.22538,0.81217,0.21528,1,1,1.6872,-0.31284,0,0
0.70426,0.70452,0.22669,0.22635,0.82324,0.16262,1,1,1.6892,-0.31084,0,0
0.70246,0.70266,0.22761,0.22731,0.83094,0.10908,1,1,1.6912,-0.30885,0,0
0.70065,0.7008,0.22854,0.22827,0.83519,0.054864,1,1,1.6932,-0.30685,0,0
0.69885,0.69894,0.22945,0.22922,0.83592,0.00019332,1,1,1.6952,-0.30485,0,0
0.69706,0.69708,0.23036,0.23016,0.83305,-0.054695,1,1,1.6972,-0.30285,0,0
0.69526,0.69523,0.23126,0.23109,0.82653,-0.10956,1,1,1.6992,-0.30085,0,0
0.69347,0.69338,0.23216,0.23201,0.81634,-0.16416,1,1,1.7011,-0.29885,0,0
0.69167,0.69153,0.23304,0.23293,0.80246,-0.21823,1,1,1.7031,-0.29685,0,0
0.68988,0.68969,0.23393,0.23384,0.7849,-0.27152,1,1,1.7051,-0.29485,0,0
0.6881,0.68784,0.2348,0.23474,0.76366,-0.32376,1,1,1.7071,-0.29285,0,0
0.68631,0.686,0.23567,0.23564,0.73879,-0.37469,1,1,1.7091,-0.29085,0,0
0.68453,0.68416,0.23653,0.23653,0.71036,-0.42405,1,1,1.7111,-0.28886,0,0
0.68275,0.68233,0.23738,0.23741,0.67843,-0.47156,1,1,1.7131,-0.28686,0,0
0.68097,0.68049,0.23823,0.23828,0.64312,-0.51697,1,1,1.7151,-0.28486,0,0
0.67919,0.67866,0.23907,0.23915,0.60454,-0.56002,1,1,1.7171,-0.28286,0,0
0.67741,0.67683,0.2399,0.24001,0.56283,-0.60044,1,1,1.7191,-0.28086,0,0
0.67564,0.67501,0.24073,0.24086,0.51817,-0.638,1,1,1.7211,-0.27886,0,0
0.67387,0.67319,0.24155,0.2417,0.47072,-0.67245,1,1,1.7231,-0.27686,0,0
0.6721,0.67136,0.24236,0.24254,0.42069,-0.70357,1,1,1.7251,-0.27486,0,0
0.67034,0.66955,0.24317,0.24337,0.36832,-0.73115,1,1,1.7271,-0.27286,0,0
0.66857,0.66773,0.24397,0.24419,0.31383,-0.75497,1,1,1.7291,-0.27086,0,0
0.66681,0.66592,0.24476,0.24501,0.2575,-0.77485,1,1,1.7311,-0.26887,0,0
0.66505,0.6641,0.24555,0.24582,0.1996,-0.79064,1,1,1.7331,-0.26687,0,0
0.66329,0.6623,0.24633,0.24662,0.14044,-0.80216,1,1,1.7351,-0.26487,0,0
0.66154,0.66049,0.2471,0.24741,0.080305,-0.80931,1,1,1.7371,-0.26287,0,0
0.65978,0.65869,0.24787,0.2482,0.01954,-0.81197,1,1,1.7391,-0.26087,0,0
0.65803,0.65688,0.24863,0.24898,-0.041522,-0.81006,1,1,1.7411,-0.25887,0,0
0.65628,0.65508,0.24938,0.24975,-0.10253,-0.80353,1,1,1.7431,-0.25687,0,0
0.65454,0.65329,0.25013,0.25052,-0.16314,-0.79235,1,1,1.7451,-0.25487,0,0
0.65279,0.65149,0.25087,0.25128,-0.22297,-0.77651,1,1,1.7471,-0.25287,0,0
0.65105,0.6497,0.2516,0.25203,-0.28167,-0.75605,1,1,1.7491,-0.25087,0,0
0.64931,0.64791,0.25233,0.25278,-0.33885,-0.73102,1,1,1.7511,-0.24888,0,0
0.64757,0.64613,0.25305,0.25351,-0.39416,-0.7015,1,1,1.7531,-0.24688,0,0
0.64584,0.64434,0.25376,0.25425,-0.44722,-0.66763,1,1,1.7551,-0.24488,0,0
0.6441,0.64256,0.25447,0.25497,-0.49767,-0.62954,1,1,1.7571,-0.24288,0,0
0.64237,0.64078,0.25517,0.25569,-0.54516,-0.58743,1,1,1.7591,-0.24088,0,0
0.64064,0.63901,0.25587,0.2564,-0.58934,-0.54149,1,1,1.7611,-0.23888,0,0
0.63892,0.63723,0.25655,0.2571,-0.62989,-0.49199,1,1,1.7631,-0.23688,0,0
0.63719,0.63546,0.25724,0.2578,-0.66649,-0.43918,1,1,1.7651,-0.23488,0,0
0.63547,0.63369,0.25791,0.25849,-0.69885,-0.38337,1,1,1.7671,-0.23288,0,0
0.63375,0.63192,0.25858,0.25917,-0.72669,-0.3249,1,1,1.7691,-0.23088,0,0
0.63203,0.63016,0.25924,0.25985,-0.74978,-0.26412,1,1,1.7711,-0.22889,0,0
0.63031,0.6284,0.2599,0.26051,-0.76788,-0.2014,1,1,1.7731,-0.22689,0,0
0.6286,0.62664,0.26055,0.26118,-0.78082,-0.13717,1,1,1.7751,-0.22489,0,0
0.62689,0.62488,0.26119,0.26183,-0.78843,-0.071828,1,1,1.7771,-0.22289,0,0
0.62518,0.62313,0.26183,0.26248,-0.79059,-0.0058305,1,1,1.7791,-0.22089,0,0
0.62347,0.62137,0.26246,0.26312,-0.78722,0.060367,1,1,1.7811,-0.21889,0,0
0.62177,0.61962,0.26308,0.26376,-0.77827,0.1263,1,1,1.7831,-0.21689,0,0
0.62007,0.61788,0.2637,0.26439,-0.76374,0.19148,1,1,1.7851,-0.21489,0,0
0.61836,0.61613,0.26431,0.26501,-0.74365,0.25543,1,1,1.7871,-0.21289,0,0
0.61667,0.61439,0.26492,0.26562,-0.71809,0.31766,1,1,1.7891,-0.21089,0,0
0.61497,0.61265,0.26551,0.26623,-0.68718,0.37769,1,1,1.7911,-0.2089,0,0
0.61328,0.61091,0.26611,0.26684,-0.65108,0.43505,1,1,1.7931,-0.2069,0,0
0.61159,0.60918,0.26669,0.26743,-0.61,0.48926,1,1,1.7951,-0.2049,0,0
0.6099,0.60745,0.26727,0.26802,-0.56421,0.53987,1,1,1.7971,-0.2029,0,0
0.60821,0.60572,0.26785,0.2686,-0.51398,0.58645,1,1,1.7991,-0.2009,0,0
0.60652,0.60399,0.26841,0.26918,-0.45967,0.62859,1,1,1.8011,-0.1989,0,0
0.60484,0.60226,0.26898,0.26975,-0.40164,0.66589,1,1,1.8031,-0.1969,0,0
0.60316,0.60054,0.26953,0.27031,-0.34033,0.69802,1,1,1.8051,-0.1949,0,0
0.60148,0.59882,0.27008,0.27086,-0.27617,0.72464,1,1,1.8071,-0.1929,0,0
0.59981,0.5971,0.27062,0.27141,-0.20966,0.74548,1,1,1.8091,-0.1909,0,0
0.59813,0.59539,0.27116,0.27196,-0.14131,0.7603,1,1,1.8111,-0.18891,0,0
0.59646,0.59368,0.27169,0.27249,-0.071669,0.76891,1,1,1.8131,-0.18691,0,0
0.59479,0.59197,0.27221,0.27302,-0.0012965,0.77116,1,1,1.8151,-0.18491,0,0
0.59312,0.59026,0.27273,0.27355,0.069221,0.76696,1,1,1.8171,-0.18291,0,0
0.59146,0.58855,0.27324,0.27406,0.13929,0.75628,1,1,1.8191,-0.18091,0,0
0.5898,0.58685,0.27375,0.27457,0.2083,0.73913,1,1,1.8211,-0.17891,0,0
0.58814,0.58515,0.27425,0.27508,0.27564,0.71558,1,1,1.8231,-0.17691,0,0
0.58648,0.58345,0.27474,0.27558,0.34071,0.68578,1,1,1.8251,-0.17491,0,0
0.58482,0.58176,0.27523,0.27607,0.40291,0.64991,1,1,1.8271,-0.17291,0,0
0.58317,0.58006,0.27571,0.27655,0.46165,0.60823,1,1,1.8291,-0.17091,0,0
0.58152,0.57837,0.27619,0.27703,0.51638,0.56104,1,1,1.8311,-0.16892,0,0
0.57987,0.57669,0.27666,0.2775,0.56654,0.50872,1,1,1.8331,-0.16692,0,0
0.57822,0.575,0.27712,0.27797,0.61164,0.45169,1,1,1.8351,-0.16492,0,0
0.57658,0.57332,0.27758,0.27843,0.6512,0.39041,1,1,1.8371,-0.16292,0,0
0.57493,0.57164,0.27803,0.27888,0.68479,0.32542,1,1,1.8391,-0.16092,0,0
0.57329,0.56996,0.27848,0.27933,0.71204,0.25728,1,1,1.8411,-0.15892,0,0
0.57166,0.56828,0.27892,0.27977,0.73262,0.18661,1,1,1.8431,-0.15692,0,0
0.57002,0.56661,0.27935,0.28021,0.74627,0.11406,1,1,1.8451,-0.15492,0,0
0.56839,0.56494,0.27978,0.28063,0.75277,0.040299,1,1,1.8471,-0.15292,0,0
0.56675,0.56327,0.2802,0.28106,0.752,-0.033964,1,1,1.8491,-0.15092,0,0
0.56513,0.5616,0.28062,0.28147,0.74388,-0.10801,1,1,1.8511,-0.14893,0,0
0.5635,0.55994,0.28103,0.28188,0.72843,-0.18109,1,1,1.8531,-0.14693,0,0
0.56187,0.55828,0.28144,0.28229,0.70571,-0.25249,1,1,1.8551,-0.14493,0,0
0.56025,0.55662,0.28183,0.28268,0.67589,-0.32145,1,1,1.8571,-0.14293,0,0
0.55863,0.55497,0.28223,0.28308,0.63919,-0.38726,1,1,1.8591,-0.14093,0,0
0.55701,0.55331,0.28262,0.28346,0.59592,-0.44921,1,1,1.8611,-0.13893,0,0
0.5554,0.55166,0.283,0.28384,0.54647,-0.50663,1,1,1.8631,-0.13693,0,0
0.55378,0.55001,0.28337,0.28422,0.49128,-0.55887,1,1,1.8651,-0.13493,0,0
0.55217,0.54837,0.28374,0.28458,0.43088,-0.60533,1,1,1.8671,-0.13293,0,0
0.55056,0.54672,0.28411,0.28494,0.36586,-0.64546,1,1,1.8691,-0.13093,0,0
0.54896,0.54508,0.28447,0.2853,0.29686,-0.67878,1,1,1.8711,-0.12894,0,0
0.54735,0.54344,0.28482,0.28565,0.22459,-0.70486,1,1,1.8731,-0.12694,0,0
0.54575,0.54181,0.28517,0.28599,0.1498,-0.72334,1,1,1.8751,-0.12494,0,0
0.54415,0.54017,0.28551,0.28633,0.073289,-0.73396,1,1,1.8771,-0.12294,0,0
0.54255,0.53854,0.28584,0.28666,-0.0041197,-0.73651,1,1,1.8791,-0.12094,0,0
0.54096,0.53691,0.28617,0.28699,-0.081572,-0.7309,1,1,1.8811,-0.11894,0,0
0.53936,0.53529,0.2865,0.28731,-0.1582,-0.71711,1,1,1.8831,-0.11694,0,0
0.53777,0.53366,0.28682,0.28762,-0.23313,-0.69523,1,1,1.8851,-0.11494,0,0
0.53619,0.53204,0.28713,0.28793,-0.3055,-0.66541,1,1,1.8871,-0.11294,0,0
0.5346,0.53042,0.28744,0.28823,-0.37444,-0.62794,1,1,1.8891,-0.11094,0,0
0.53301,0.52881,0.28774,0.28853,-0.43913,-0.58318,1,1,1.8911,-0.10895,0,0
0.53143,0.52719,0.28804,0.28882,-0.49877,-0.53158,1,1,1.8931,-0.10695,0,0
0.52985,0.52558,0.28833,0.2891,-0.55262,-0.47369,1,1,1.8951,-0.10495,0,0
0.52828,0.52397,0.28861,0.28938,-0.59998,-0.41014,1,1,1.8971,-0.10295,0,0
0.5267,0.52237,0.28889,0.28965,-0.64024,-0.34164,1,1,1.8991,-0.10095,0,0
0.52513,0.52076,0.28917,0.28992,-0.67284,-0.26896,1,1,1.901,-0.098951,0,0
0.52356,0.51916,0.28943,0.29018,-0.69732,-0.19296,1,1,1.903,-0.096952,0,0
0.52199,0.51756,0.2897,0.29044,-0.7133,-0.11453,1,1,1.905,-0.094953,0,0
0.52042,0.51597,0.28996,0.29069,-0.72052,-0.034618,1,1,1.907,-0.092954,0,0
0.51886,0.51437,0.29021,0.29093,-0.71881,0.04579,1,1,1.909,-0.090955,0,0
0.5173,0.51278,0.29045,0.29117,-0.70812,0.12569,1,1,1.911,-0.088956,0,0
0.51574,0.51119,0.2907,0.2914,-0.68849,0.20408,1,1,1.913,-0.086957,0,0
0.51418,0.5096,0.29093,0.29163,-0.66011,0.27994,1,1,1.915,-0.084958,0,0
0.51262,0.50802,0.29116,0.29185,-0.62326,0.35228,1,1,1.917,-0.082959,0,0
0.51107,0.50644,0.29139,0.29207,-0.57835,0.42014,1,1,1.919,-0.08096,0,0
0.50952,0.50486,0.29161,0.29228,-0.52589,0.48259,1,1,1.921,-0.078961,0,0
0.50797,0.50328,0.29182,0.29248,-0.46651,0.53877,1,1,1.923,-0.076962,0,0
0.50643,0.50171,0.29203,0.29268,-0.40094,0.58789,1,1,1.925,-0.074963,0,0
0.50488,0.50013,0.29224,0.29288,-0.33,0.62923,1,1,1.927,-0.072964,0,0
0.50334,0.49857,0.29243,0.29307,-0.25458,0.66217,1,1,1.929,-0.070965,0,0
0.5018,0.497,0.29263,0.29325,-0.17569,0.68621,1,1,1.931,-0.068966,0,0
0.50026,0.49543,0.29282,0.29343,-0.094352,0.70093,1,1,1.933,-0.066967,0,0
0.49873,0.49387,0.293,0.2936,-0.011675,0.70607,1,1,1.935,-0.064968,0,0
0.4972,0.49231,0.29318,0.29376,0.071214,0.70148,1,1,1.937,-0.062969,0,0
0.49567,0.49075,0.29335,0.29392,0.15316,0.68714,1,1,1.939,-0.06097,0,0
0.49414,0.4892,0.29352,0.29408,0.23301,0.66317,1,1,1.941,-0.058971,0,0
0.49261,0.48765,0.29368,0.29423,0.30962,0.62984,1,1,1.943,-0.056972,0,0
0.49109,0.4861,0.29383,0.29437,0.38188,0.58755,1,1,1.945,-0.054973,0,0
0.48957,0.48455,0.29398,0.29451,0.44871,0.53683,1,1,1.947,-0.052974,0,0
0.48805,0.48301,0.29413,0.29465,0.50911,0.47835,1,1,1.949,-0.050975,0,0
0.48653,0.48146,0.29427,0.29478,0.56214,0.4129,1,1,1.951,-0.048976,0,0
0.48502,0.47992,0.29441,0.2949,0.60699,0.34138,1,1,1.953,-0.046977,0,0
0.4835,0.47839,0.29454,0.29502,0.64292,0.2648,1,1,1.955,-0.044978,0,0
0.48199,0.47685,0.29466,0.29513,0.66933,0.18427,1,1,1.957,-0.042979,0,0
0.48048,0.47532,0.29478,0.29524,0.68575,0.10095,1,1,1.959,-0.04098,0,0
0.47898,0.47379,0.2949,0.29534,0.69187,0.01608,1,1,1.961,-0.038981,0,0
0.47747,0.47226,0.29501,0.29543,0.68751,-0.069066,1,1,1.963,-0.036982,0,0
0.47597,0.47074,0.29512,0.29553,0.67266,-0.15319,1,1,1.965,-0.034983,0,0
0.47447,0.46921,0.29522,0.29561,0.64748,-0.23499,1,1,1.967,-0.032984,0,0
0.47298,0.46769,0.29531,0.29569,0.61226,-0.31318,1,1,1.969,-0.030985,0,0
0.47148,0.46617,0.2954,0.29577,0.56751,-0.38651,1,1,1.971,-0.028986,0,0
0.46999,0.46466,0.29549,0.29584,0.51383,-0.45381,1,1,1.973,-0.026987,0,0
0.4685,0.46315,0.29557,0.29591,0.45203,-0.51395,1,1,1.975,-0.024988,0,0
0.46701,0.46164,0.29564,0.29597,0.38302,-0.56594,1,1,1.977,-0.022989,0,0
0.46552,0.46013,0.29571,0.29602,0.30786,-0.60888,1,1,1.979,-0.02099,0,0
0.46404,0.45862,0.29578,0.29607,0.22772,-0.642,1,1,1.981,-0.018991,0,0
0.46256,0.45712,0.29584,0.29612,0.14386,-0.66472,1,1,1.983,-0.016992,0,0
0.46108,0.45562,0.29589,0.29616,0.057641,-0.67657,1,1,1.985,-0.014993,0,0
0.4596,0.45412,0.29594,0.29619,-0.029544,-0.67729,1,1,1.987,-0.012994,0,0
0.45813,0.45263,0.29599,0.29622,-0.11625,-0.66679,1,1,1.989,-0.010995,0,0
0.45666,0.45113,0.29603,0.29625,-0.20104,-0.64516,1,1,1.991,-0.0089955,0,0
0.45519,0.44964,0.29607,0.29627,-0.28245,-0.6127,1,1,1.993,-0.0069965,0,0
0.45372,0.44815,0.2961,0.29628,-0.3591,-0.56987,1,1,1.995,-0.0049975,0,0
0.45225,0.44667,0.29612,0.29629,-0.42965,-0.51735,1,1,1.997,-0.0029985,0,0
0.45079,0.44519,0.29615,0.2963,-0.49284,-0.45596,1,1,1.999,-0.0009995,0,0
0.44933,0.4437,0.29616,0.2963,-0.54753,-0.38669,1,1,2.001,0.0009995,0,0
0.44787,0.44223,0.29617,0.29629,-0.59272,-0.31072,1,1,2.003,0.0029985,0,0
0.44641,0.44075,0.29618,0.29628,-0.62755,-0.22931,1,1,2.005,0.0049975,0,0
0.44495,0.43928,0.29618,0.29627,-0.65134,-0.14386,1,1,2.007,0.0069965,0,0
0.4435,0.43781,0.29618,0.29625,-0.6636,-0.055876,1,1,2.009,0.0089955,0,0
0.44205,0.43634,0.29617,0.29622,-0.66404,0.033106,1,1,2.011,0.010995,0,0
0.4406,0.43487,0.29616,0.29619,-0.65256,0.12149,1,1,2.013,0.012994,0,0
0.43916,0.43341,0.29615,0.29616,-0.62929,0.20767,1,1,2.015,0.014993,0,0
0.43771,0.43195,0.29612,0.29612,-0.5946,0.29008,1,1,2.017,0.016992,0,0
0.43627,0.43049,0.2961,0.29608,-0.54903,0.36717,1,1,2.019,0.018991,0,0
0.43483,0.42903,0.29607,0.29603,-0.49337,0.43749,1,1,2.021,0.02099,0,0
0.43339,0.42758,0.29603,0.29597,-0.42857,0.4997,1,1,2.023,0.022989,0,0
0.43196,0.42613,0.29599,0.29592,-0.35578,0.55258,1,1,2.025,0.024988,0,0
0.43052,0.42468,0.29595,0.29585,-0.27634,0.59509,1,1,2.027,0.026987,0,0
0.42909,0.42323,0.2959,0.29579,-0.19169,0.62635,1,1,2.029,0.028986,0,0
0.42766,0.42179,0.29585,0.29571,-0.10341,0.64571,1,1,2.031,0.030985,0,0
0.42624,0.42035,0.29579,0.29564,-0.013174,0.65271,1,1,2.033,0.032984,0,0
0.42481,0.41891,0.29572,0.29556,0.077295,0.64715,1,1,2.035,0.034983,0,0
0.42339,0.41747,0.29566,0.29547,0.16625,0.62906,1,1,2.037,0.036982,0,0
0.42197,0.41604,0.29558,0.29538,0.25194,0.59871,1,1,2.039,0.038981,0,0
0.42055,0.41461,0.29551,0.29528,0.33266,0.55664,1,1,2.041,0.04098,0,0
0.41914,0.41318,0.29543,0.29518,0.4068,0.50359,1,1,2.043,0.042979,0,0
0.41772,0.41175,0.29534,0.29508,0.47284,0.44056,1,1,2.045,0.044978,0,0
0.41631,0.41033,0.29525,0.29497,0.52942,0.36875,1,1,2.047,0.046977,0,0
0.4149,0.40891,0.29516,0.29486,0.57533,0.28956,1,1,2.049,0.048976,0,0
0.4135,0.40749,0.29506,0.29474,0.6096,0.20453,1,1,2.051,0.050975,0,0
0.41209,0.40607,0.29495,0.29462,0.63145,0.11537,1,1,2.053,0.052974,0,0
0.41069,0.40466,0.29485,0.29449,0.64036,0.023887,1,1,2.055,0.054973,0,0
0.40929,0.40325,0.29473,0.29436,0.63608,-0.068054,1,1,2.057,0.056972,0,0
0.40789,0.40184,0.29462,0.29422,0.61862,-0.15855,1,1,2.059,0.058971,0,0
0.40649,0.40043,0.2945,0.29408,0.58827,-0.2457,1,1,2.061,0.06097,0,0
0.4051,0.39902,0.29437,0.29393,0.5456,-0.32766,1,1,2.063,0.062969,0,0
0.40371,0.39762,0.29424,0.29378,0.49143,-0.40267,1,1,2.065,0.064968,0,0
0.40232,0.39622,0.29411,0.29363,0.42685,-0.46909,1,1,2.067,0.066967,0,0
0.40093,0.39483,0.29397,0.29347,0.35319,-0.52547,1,1,2.069,0.068966,0,0
0.39954,0.39343,0.29382,0.29331,0.27198,-0.57052,1,1,2.071,0.070965,0,0
0.39816,0.39204,0.29368,0.29314,0.18493,-0.60323,1,1,2.073,0.072964,0,0
0.39678,0.39065,0.29353,0.29297,0.093909,-0.6228,1,1,2.075,0.074963,0,0
0.3954,0.38926,0.29337,0.2928,0.00088227,-0.62874,1,1,2.077,0.076962,0,0
0.39402,0.38788,0.29321,0.29262,-0.092112,-0.62085,1,1,2.079,0.078961,0,0
0.39265,0.3865,0.29304,0.29243,-0.18301,-0.59922,1,1,2.081,0.08096,0,0
0.39128,0.38512,0.29288,0.29224,-0.26979,-0.56427,1,1,2.083,0.082959,0,0
0.38991,0.38374,0.2927,0.29205,-0.35047,-0.51671,1,1,2.085,0.084958,0,0
0.38854,0.38237,0.29253,0.29185,-0.42321,-0.45753,1,1,2.087,0.086957,0,0
0.38717,0.38099,0.29234,0.29165,-0.48632,-0.38803,1,1,2.089,0.088956,0,0
0.38581,0.37962,0.29216,0.29145,-0.53831,-0.30974,1,1,2.091,0.090955,0,0
0.38444,0.37826,0.29197,0.29124,-0.57792,-0.22439,1,1,2.093,0.092954,0,0
0.38308,0.37689,0.29178,0.29102,-0.60419,-0.13394,1,1,2.095,0.094953,0,0
0.38173,0.37553,0.29158,0.29081,-0.61643,-0.040439,1,1,2.097,0.096952,0,0
0.38037,0.37417,0.29137,0.29058,-0.61429,0.053937,1,1,2.099,0.098951,0,0
0.37902,0.37281,0.29117,0.29036,-0.59775,0.14698,1,1,2.1009,0.10095,0,0
0.37767,0.37146,0.29096,0.29013,-0.56712,0.23649,1,1,2.1029,0.10295,0,0
0.37632,0.3701,0.29074,0.28989,-0.52307,0.32032,1,1,2.1049,0.10495,0,0
0.37497,0.36875,0.29052,0.28966,-0.46657,0.39645,1,1,2.1069,0.10695,0,0
0.37362,0.36741,0.2903,0.28941,-0.39892,0.463,1,1,2.1089,0.10895,0,0
0.37228,0.36606,0.29007,0.28917,-0.3217,0.51834,1,1,2.1109,0.11094,0,0
0.37094,0.36472,0.28984,0.28892,-0.23674,0.56105,1,1,2.1129,0.11294,0,0
0.3696,0.36338,0.28961,0.28866,-0.14607,0.59004,1,1,2.1149,0.11494,0,0
0.36826,0.36204,0.28937,0.2884,-0.051894,0.60452,1,1,2.1169,0.11694,0,0
0.36693,0.36071,0.28913,0.28814,0.043482,0.60408,1,1,2.1189,0.11894,0,0
0.3656,0.35937,0.28888,0.28787,0.1377,0.58865,1,1,2.1209,0.12094,0,0
0.36427,0.35804,0.28863,0.2876,0.22839,0.55854,1,1,2.1229,0.12294,0,0
0.36294,0.35672,0.28837,0.28733,0.31328,0.51445,1,1,2.1249,0.12494,0,0
0.36161,0.35539,0.28811,0.28705,0.39018,0.45742,1,1,2.1269,0.12694,0,0
0.36029,0.35407,0.28785,0.28677,0.45711,0.38884,1,1,2.1289,0.12894,0,0
0.35897,0.35275,0.28758,0.28648,0.51232,0.31041,1,1,2.1309,0.13093,0,0
0.35765,0.35143,0.28731,0.28619,0.55434,0.22409,1,1,2.1329,0.13293,0,0
0.35633,0.35011,0.28704,0.2859,0.58201,0.13207,1,1,2.1349,0.13493,0,0
0.35501,0.3488,0.28676,0.2856,0.59457,0.036716,1,1,2.1369,0.13693,0,0
0.3537,0.34749,0.28648,0.2853,0.59162,-0.059497,1,1,2.1389,0.13893,0,0
0.35239,0.34618,0.28619,0.285,0.57315,-0.15405,1,1,2.1409,0.14093,0,0
0.35108,0.34488,0.2859,0.28469,0.5396,-0.24445,1,1,2.1429,0.14293,0,0
0.34977,0.34357,0.2856,0.28437,0.49178,-0.32828,1,1,2.1449,0.14493,0,0
0.34846,0.34227,0.28531,0.28406,0.43091,-0.40327,1,1,2.1469,0.14693,0,0
0.34716,0.34097,0.285,0.28374,0.35856,-0.46737,1,1,2.1489,0.14893,0,0
0.34586,0.33968,0.2847,0.28341,0.27663,-0.51882,1,1,2.1509,0.15092,0,0
0.34456,0.33839,0.28439,0.28309,0.1873,-0.55616,1,1,2.1529,0.15292,0,0
0.34326,0.33709,0.28408,0.28276,0.092972,-0.57832,1,1,2.1549,0.15492,0,0
0.34197,0.33581,0.28376,0.28242,-0.0037939,-0.58462,1,1,2.1569,0.15692,0,0
0.34068,0.33452,0.28344,0.28208,-0.10034,-0.57483,1,1,2.1589,0.15892,0,0
0.33938,0.33324,0.28311,0.28174,-0.19401,-0.54915,1,1,2.1609,0.16092,0,0
0.3381,0.33196,0.28278,0.28139,-0.28216,-0.50823,1,1,2.1629,0.16292,0,0
0.33681,0.33068,0.28245,0.28105,-0.36233,-0.45315,1,1,2.1649,0.16492,0,0
0.33552,0.3294,0.28212,0.28069,-0.43221,-0.3854,1,1,2.1669,0.16692,0,0
0.33424,0.32813,0.28178,0.28034,-0.4898,-0.30685,1,1,2.1689,0.16892,0,0
0.33296,0.32686,0.28143,0.27998,-0.5334,-0.21967,1,1,2.1709,0.17091,0,0
0.33168,0.32559,0.28108,0.27961,-0.56172,-0.12634,1,1,2.1729,0.17291,0,0
0.33041,0.32432,0.28073,0.27925,-0.57389,-0.02949,1,1,2.1749,0.17491,0,0
0.32913,0.32306,0.28038,0.27888,-0.56948,0.068082,1,1,2.1769,0.17691,0,0
0.32786,0.3218,0.28002,0.2785,-0.54856,0.16355,1,1,2.1789,0.17891,0,0
0.32659,0.32054,0.27966,0.27812,-0.51167,0.25413,1,1,2.1809,0.18091,0,0
0.32532,0.31928,0.27929,0.27774,-0.45984,0.33714,1,1,2.1829,0.18291,0,0
0.32406,0.31803,0.27892,0.27736,-0.39454,0.41011,1,1,2.1849,0.18491,0,0
0.32279,0.31678,0.27855,0.27697,-0.31764,0.47084,1,1,2.1869,0.18691,0,0
0.32153,0.31553,0.27818,0.27658,-0.2314,0.51747,1,1,2.1889,0.18891,0,0
0.32027,0.31428,0.2778,0.27619,-0.13835,0.54856,1,1,2.1909,0.1909,0,0
0.31901,0.31304,0.27741,0.27579,-0.04127,0.56311,1,1,2.1929,0.1929,0,0
0.31776,0.3118,0.27703,0.27539,0.056918,0.56063,1,1,2.1949,0.1949,0,0
0.3165,0.31056,0.27663,0.27498,0.15324,0.54111,1,1,2.1969,0.1969,0,0
0.31525,0.30932,0.27624,0.27457,0.24474,0.50511,1,1,2.1989,0.1989,0,0
0.314,0.30809,0.27584,0.27416,0.3286,0.45366,1,1,2.2009,0.2009,0,0
0.31275,0.30686,0.27544,0.27375,0.4022,0.38829,1,1,2.2029,0.2029,0,0
0.31151,0.30563,0.27504,0.27333,0.46322,0.31098,1,1,2.2049,0.2049,0,0
0.31026,0.3044,0.27463,0.27291,0.50972,0.2241,1,1,2.2069,0.2069,0,0
0.30902,0.30318,0.27422,0.27249,0.54019,0.13034,1,1,2.2089,0.2089,0,0
0.30778,0.30195,0.2738,0.27206,0.55361,0.032617,1,1,2.2109,0.21089,0,0
0.30654,0.30073,0.27338,0.27163,0.54951,-0.065986,1,1,2.2129,0.21289,0,0
0.30531,0.29952,0.27296,0.27119,0.52794,-0.16234,1,1,2.2149,0.21489,0,0
0.30408,0.2983,0.27254,0.27076,0.48954,-0.25335,1,1,2.2169,0.21689,0,0
0.30284,0.29709,0.27211,0.27032,0.43549,-0.33608,1,1,2.2189,0.21889,0,0
0.30162,0.29588,0.27168,0.26987,0.36748,-0.40784,1,1,2.2209,0.22089,0,0
0.30039,0.29467,0.27124,0.26943,0.28765,-0.46626,1,1,2.2229,0.22289,0,0
0.29916,0.29347,0.2708,0.26898,0.19859,-0.50939,1,1,2.2249,0.22489,0,0
0.29794,0.29227,0.27036,0.26853,0.10317,-0.53577,1,1,2.2269,0.22689,0,0
0.29672,0.29107,0.26991,0.26807,0.0045174,-0.54447,1,1,2.2289,0.22889,0,0
0.2955,0.28987,0.26946,0.26761,-0.09412,-0.53515,1,1,2.2309,0.23088,0,0
0.29428,0.28868,0.26901,0.26715,-0.18946,-0.50807,1,1,2.2329,0.23288,0,0
0.29307,0.28749,0.26856,0.26668,-0.27832,-0.46406,1,1,2.2349,0.23488,0,0
0.29186,0.2863,0.2681,0.26622,-0.35767,-0.40456,1,1,2.2369,0.23688,0,0
0.29065,0.28511,0.26763,0.26575,-0.42483,-0.33151,1,1,2.2389,0.23888,0,0
0.28944,0.28392,0.26717,0.26527,-0.47748,-0.24737,1,1,2.2409,0.24088,0,0
0.28823,0.28274,0.2667,0.2648,-0.51377,-0.15494,1,1,2.2429,0.24288,0,0
0.28703,0.28156,0.26623,0.26432,-0.53242,-0.057385,1,1,2.2449,0.24488,0,0
0.28582,0.28038,0.26575,0.26383,-0.53272,0.041971,1,1,2.2469,0.24688,0,0
0.28462,0.27921,0.26527,0.26335,-0.51462,0.13969,1,1,2.2489,0.24888,0,0
0.28342,0.27804,0.26479,0.26286,-0.47869,0.23239,1,1,2.2509,0.25087,0,0
0.28223,0.27687,0.26431,0.26237,-0.42613,0.31681,1,1,2.2529,0.25287,0,0
0.28103,0.2757,0.26382,0.26188,-0.35873,0.38996,1,1,2.2549,0.25487,0,0
0.27984,0.27453,0.26333,0.26138,-0.27882,0.44925,1,1,2.2569,0.25687,0,0
0.27865,0.27337,0.26283,0.26088,-0.1892,0.49252,1,1,2.2589,0.25887,0,0
0.27747,0.27221,0.26234,0.26038,-0.09302,0.5182,1,1,2.2609,0.26087,0,0
0.27628,0.27105,0.26184,0.25987,0.0062957,0.52531,1,1,2.2629,0.26287,0,0
0.2751,0.2699,0.26133,0.25936,0.10519,0.51356,1,1,2.2649,0.26487,0,0
0.27391,0.26875,0.26083,0.25885,0.2001,0.48331,1,1,2.2669,0.26687,0,0
0.27273,0.2676,0.26032,0.25834,0.28757,0.4356,1,1,2.2689,0.26887,0,0
0.27156,0.26645,0.2598,0.25782,0.3644,0.37213,1,1,2.2709,0.27086,0,0
0.27038,0.2653,0.25929,0.2573,0.42774,0.29517,1,1,2.2729,0.27286,0,0
0.26921,0.26416,0.25877,0.25678,0.47523,0.20752,1,1,2.2749,0.27486,0,0
0.26804,0.26302,0.25825,0.25626,0.50508,0.11239,1,1,2.2769,0.27686,0,0
0.26687,0.26188,0.25772,0.25573,0.51613,0.01328,1,1,2.2789,0.27886,0,0
0.2657,0.26075,0.25719,0.2552,0.50792,-0.086116,1,1,2.2809,0.28086,0,0
0.26454,0.25961,0.25666,0.25467,0.48071,-0.18208,1,1,2.2829,0.28286,0,0
0.26338,0.25848,0.25613,0.25413,0.43547,-0.27099,1,1,2.2849,0.28486,0,0
0.26221,0.25736,0.25559,0.2536,0.37386,-0.34948,1,1,2.2869,0.28686,0,0
0.26106,0.25623,0.25505,0.25306,0.29819,-0.41452,1,1,2.2889,0.28886,0,0
0.2599,0.25511,0.25451,0.25251,0.21131,-0.46361,1,1,2.2909,0.29085,0,0
0.25875,0.25399,0.25396,0.25197,0.11652,-0.49483,1,1,2.2929,0.29285,0,0
0.25759,0.25287,0.25341,0.25142,0.017452,-0.50693,1,1,2.2949,0.29485,0,0
0.25644,0.25175,0.25286,0.25087,-0.082075,-0.49939,1,1,2.2969,0.29685,0,0
0.2553,0.25064,0.25231,0.25032,-0.17819,-0.47247,1,1,2.2989,0.29885,0,0
0.25415,0.24953,0.25175,0.24976,-0.26714,-0.42716,1,1,2.3008,0.30085,0,0
0.25301,0.24842,0.25119,0.24921,-0.34541,-0.36521,1,1,2.3028,0.30285,0,0
0.25187,0.24731,0.25063,0.24865,-0.4099,-0.28901,1,1,2.3048,0.30485,0,0
0.25073,0.24621,0.25006,0.24808,-0.45802,-0.20154,1,1,2.3068,0.30685,0,0
0.24959,0.24511,0.24949,0.24752,-0.48782,-0.10627,1,1,2.3088,0.30885,0,0
0.24846,0.24401,0.24892,0.24695,-0.49808,-0.0069704,1,1,2.3108,0.31084,0,0
0.24732,0.24292,0.24835,0.24638,-0.48832,0.092377,1,1,2.3128,0.31284,0,0
0.24619,0.24182,0.24777,0.24581,-0.45892,0.18777,1,1,2.3148,0.31484,0,0
0.24507,0.24073,0.24719,0.24524,-0.411,0.27533,1,1,2.3168,0.31684,0,0
0.24394,0.23964,0.24661,0.24466,-0.34649,0.35149,1,1,2.3188,0.31884,0,0
0.24282,0.23856,0.24602,0.24408,-0.26798,0.41312,1,1,2.3208,0.32084,0,0
0.2417,0.23747,0.24544,0.2435,-0.17867,0.45764,1,1,2.3228,0.32284,0,0
0.24058,0.23639,0.24485,0.24292,-0.082208,0.4832,1,1,2.3248,0.32484,0,0
0.23946,0.23531,0.24425,0.24233,0.01742,0.48869,1,1,2.3268,0.32684,0,0
0.23834,0.23424,0.24366,0.24174,0.11608,0.47384,1,1,2.3288,0.32884,0,0
0.23723,0.23316,0.24306,0.24115,0.20964,0.43924,1,1,2.3308,0.33083,0,0
0.23612,0.23209,0.24246,0.24056,0.29418,0.38631,1,1,2.3328,0.33283,0,0
0.23501,0.23102,0.24185,0.23996,0.36611,0.31722,1,1,2.3348,0.33483,0,0
0.23391,0.22996,0.24125,0.23937,0.42236,0.23489,1,1,2.3368,0.33683,0,0
0.2328,0.22889,0.24064,0.23877,0.46051,0.14277,1,1,2.3388,0.33883,0,0
0.2317,0.22783,0.24003,0.23817,0.4789,0.0448,1,1,2.3408,0.34083,0,0
0.2306,0.22677,0.23942,0.23756,0.4767,-0.054842,1,1,2.3428,0.34283,0,0
0.22951,0.22572,0.2388,0.23696,0.45397,-0.15186,1,1,2.3448,0.34483,0,0
0.22841,0.22466,0.23818,0.23635,0.41166,-0.24206,1,1,2.3468,0.34683,0,0
0.22732,0.22361,0.23756,0.23574,0.35157,-0.3215,1,1,2.3488,0.34883,0,0
0.22623,0.22256,0.23694,0.23513,0.27629,-0.38669,1,1,2.3508,0.35082,0,0
0.22514,0.22151,0.23631,0.23452,0.1891,-0.43476,1,1,2.3528,0.35282,0,0
0.22406,0.22047,0.23568,0.2339,0.093825,-0.46356,1,1,2.3548,0.35482,0,0
0.22297,0.21943,0.23505,0.23328,-0.0053472,-0.47178,1,1,2.3568,0.35682,0,0
0.22189,0.21839,0.23442,0.23266,-0.10401,-0.45903,1,1,2.3588,0.35882,0,0
0.22081,0.21735,0.23378,0.23204,-0.19777,-0.42583,1,1,2.3608,0.36082,0,0
0.21974,0.21632,0.23315,0.23142,-0.2824,-0.37365,1,1,2.3628,0.36282,0,0
0.21866,0.21529,0.23251,0.23079,-0.3541,-0.30481,1,1,2.3648,0.36482,0,0
0.21759,0.21426,0.23187,0.23016,-0.4096,-0.22238,1,1,2.3668,0.36682,0,0
0.21652,0.21323,0.23122,0.22953,-0.44635,-0.13009,1,1,2.3688,0.36882,0,0
0.21546,0.21221,0.23057,0.2289,-0.46266,-0.03213,1,1,2.3708,0.37081,0,0
0.21439,0.21118,0.22992,0.22827,-0.45774,0.067019,1,1,2.3728,0.37281,0,0
0.21333,0.21016,0.22927,0.22763,-0.43179,0.16281,1,1,2.3748,0.37481,0,0
0.21227,0.20915,0.22862,0.227,-0.38599,0.2508,1,1,2.3768,0.37681,0,0
0.21121,0.20813,0.22796,0.22636,-0.32243,0.32691,1,1,2.3788,0.37881,0,0
0.21016,0.20712,0.22731,0.22572,-0.24404,0.38758,1,1,2.3808,0.38081,0,0
0.2091,0.20611,0.22665,0.22508,-0.15447,0.42996,1,1,2.3828,0.38281,0,0
0.20805,0.2051,0.22599,0.22443,-0.057908,0.45201,1,1,2.3848,0.38481,0,0
0.20701,0.2041,0.22532,0.22379,0.041097,0.45269,1,1,2.3868,0.38681,0,0
0.20596,0.2031,0.22466,0.22314,0.13786,0.43194,1,1,2.3888,0.38881,0,0
0.20492,0.2021,0.22399,0.22249,0.22778,0.3907,1,1,2.3908,0.3908,0,0
0.20388,0.2011,0.22332,0.22184,0.30655,0.33094,1,1,2.3928,0.3928,0,0
0.20284,0.20011,0.22264,0.22118,0.37038,0.25548,1,1,2.3948,0.3948,0,0
0.2018,0.19911,0.22197,0.22053,0.41618,0.16796,1,1,2.3968,0.3968,0,0
0.20077,0.19812,0.22129,0.21987,0.44171,0.072578,1,1,2.3988,0.3988,0,0
0.19974,0.19714,0.22062,0.21922,0.44572,-0.026028,1,1,2.4008,0.4008,0,0
0.19871,0.19615,0.21994,0.21856,0.42799,-0.12306,1,1,2.4028,0.4028,0,0
0.19768,0.19517,0.21925,0.21789,0.38935,-0.21376,1,1,2.4048,0.4048,0,0
0.19666,0.19419,0.21857,0.21723,0.33169,-0.29367,1,1,2.4068,0.4068,0,0
0.19564,0.19321,0.21788,0.21657,0.25785,-0.35882,1,1,2.4088,0.4088,0,0
0.19462,0.19224,0.2172,0.2159,0.17145,-0.40599,1,1,2.4108,0.41079,0,0
0.1936,0.19126,0.21651,0.21523,0.076798,-0.43279,1,1,2.4128,0.41279,0,0
0.19259,0.19029,0.21581,0.21456,-0.021388,-0.43787,1,1,2.4148,0.41479,0,0
0.19158,0.18933,0.21512,0.21389,-0.11818,-0.42096,1,1,2.4168,0.41679,0,0
0.19057,0.18836,0.21443,0.21322,-0.20871,-0.38289,1,1,2.4188,0.41879,0,0
0.18956,0.1874,0.21373,0.21255,-0.28837,-0.32557,1,1,2.4208,0.42079,0,0
0.18856,0.18644,0.21303,0.21187,-0.35313,-0.2519,1,1,2.4228,0.42279,0,0
0.18755,0.18548,0.21233,0.2112,-0.39965,-0.16562,1,1,2.4248,0.42479,0,0
0.18655,0.18452,0.21163,0.21052,-0.42554,-0.071151,1,1,2.4268,0.42679,0,0
0.18556,0.18357,0.21092,0.20984,-0.42947,0.026664,1,1,2.4288,0.42879,0,0
0.18456,0.18262,0.21022,0.20916,-0.4112,0.12277,1,1,2.4308,0.43078,0,0
0.18357,0.18167,0.20951,0.20848,-0.37167,0.21219,1,1,2.4328,0.43278,0,0
0.18258,0.18073,0.2088,0.20779,-0.31293,0.29026,1,1,2.4348,0.43478,0,0
0.1816,0.17978,0.20809,0.20711,-0.23803,0.35288,1,1,2.4368,0.43678,0,0
0.18061,0.17884,0.20738,0.20642,-0.1509,0.39677,1,1,2.4388,0.43878,0,0
0.17963,0.17791,0.20667,0.20573,-0.056124,0.41961,1,1,2.4408,0.44078,0,0
0.17865,0.17697,0.20595,0.20505,0.041294,0.42016,1,1,2.4428,0.44278,0,0
0.17767,0.17604,0.20523,0.20436,0.13618,0.39839,1,1,2.4448,0.44478,0,0
0.1767,0.17511,0.20452,0.20366,0.22346,0.35546,1,1,2.4468,0.44678,0,0
0.17573,0.17418,0.2038,0.20297,0.29847,0.29365,1,1,2.4488,0.44878,0,0
0.17476,0.17325,0.20308,0.20228,0.35717,0.21627,1,1,2.4508,0.45077,0,0
0.17379,0.17233,0.20235,0.20158,0.39639,0.1275,1,1,2.4528,0.45277,0,0
0.17283,0.17141,0.20163,0.20089,0.41398,0.032137,1,1,2.4548,0.45477,0,0
0.17187,0.17049,0.2009,0.20019,0.40899,-0.064624,1,1,2.4568,0.45677,0,0
0.17091,0.16957,0.20018,0.19949,0.38169,-0.1575,1,1,2.4588,0.45877,0,0
0.16995,0.16866,0.19945,0.19879,0.33355,-0.24141,1,1,2.4608,0.46077,0,0
0.169,0.16775,0.19872,0.19809,0.26724,-0.31171,1,1,2.4628,0.46277,0,0
0.16805,0.16684,0.19799,0.19739,0.1864,-0.36453,1,1,2.4648,0.46477,0,0
0.1671,0.16594,0.19726,0.19668,0.095521,-0.39693,1,1,2.4668,0.46677,0,0
0.16615,0.16503,0.19652,0.19598,-0.00033529,-0.4071,1,1,2.4688,0.46877,0,0
0.16521,0.16413,0.19579,0.19527,-0.095812,-0.39447,1,1,2.4708,0.47076,0,0
0.16427,0.16323,0.19505,0.19457,-0.18555,-0.35975,1,1,2.4728,0.47276,0,0
0.16333,0.16234,0.19431,0.19386,-0.26449,-0.30488,1,1,2.4748,0.47476,0,0
0.16239,0.16144,0.19358,0.19315,-0.32816,-0.23298,1,1,2.4768,0.47676,0,0
0.16146,0.16055,0.19284,0.19244,-0.37296,-0.14813,1,1,2.4788,0.47876,0,0
0.16053,0.15966,0.19209,0.19173,-0.39632,-0.055158,1,1,2.4808,0.48076,0,0
0.1596,0.15878,0.19135,0.19102,-0.3969,0.040608,1,1,2.4828,0.48276,0,0
0.15868,0.15789,0.19061,0.19031,-0.37468,0.13367,1,1,2.4848,0.48476,0,0
0.15775,0.15701,0.18987,0.18959,-0.33094,0.21865,1,1,2.4868,0.48676,0,0
0.15683,0.15613,0.18912,0.18888,-0.26822,0.29064,1,1,2.4888,0.48876,0,0
0.15592,0.15526,0.18837,0.18816,-0.19015,0.34545,1,1,2.4908,0.49075,0,0
0.155,0.15438,0.18763,0.18745,-0.10131,0.37989,1,1,2.4928,0.49275,0,0
0.15409,0.15351,0.18688,0.18673,-0.0068847,0.39194,1,1,2.4948,0.49475,0,0
0.15318,0.15264,0.18613,0.18601,0.087561,0.3809,1,1,2.4968,0.49675,0,0
0.15227,0.15177,0.18538,0.18529,0.17645,0.34744,1,1,2.4988,0.49875,0,0
0.15137,0.15091,0.18463,0.18457,0.25453,0.29352,1,1,2.5007,0.50075,0,0
0.15047,0.15005,0.18387,0.18385,0.31716,0.22238,1,1,2.5027,0.50275,0,0
0.14957,0.14919,0.18312,0.18313,0.36059,0.13826,1,1,2.5047,0.50475,0,0
0.14867,0.14833,0.18237,0.18241,0.38224,0.046197,1,1,2.5067,0.50675,0,0
0.14778,0.14748,0.18161,0.18169,0.38082,-0.048252,1,1,2.5087,0.50875,0,0
0.14688,0.14663,0.18085,0.18096,0.35641,-0.1394,1,1,2.5107,0.51074,0,0
0.146,0.14578,0.1801,0.18024,0.31051,-0.22171,1,1,2.5127,0.51274,0,0
0.14511,0.14493,0.17934,0.17951,0.24592,-0.29019,1,1,2.5147,0.51474,0,0
0.14423,0.14409,0.17858,0.17879,0.16659,-0.34066,1,1,2.5167,0.51674,0,0
0.14335,0.14325,0.17782,0.17806,0.077392,-0.37004,1,1,2.5187,0.51874,0,0
0.14247,0.14241,0.17706,0.17733,-0.016179,-0.37654,1,1,2.5207,0.52074,0,0
0.14159,0.14157,0.1763,0.17661,-0.10835,-0.35976,1,1,2.5227,0.52274,0,0
0.14072,0.14073,0.17554,0.17588,-0.1934,-0.32076,1,1,2.5247,0.52474,0,0
0.13985,0.1399,0.17478,0.17515,-0.26605,-0.26199,1,1,2.5267,0.52674,0,0
0.13898,0.13907,0.17401,0.17442,-0.32178,-0.18711,1,1,2.5287,0.52874,0,0
0.13812,0.13825,0.17325,0.17369,-0.3571,-0.10085,1,1,2.5307,0.53073,0,0
0.13725,0.13742,0.17248,0.17296,-0.3698,-0.0086269,1,1,2.5327,0.53273,0,0
0.13639,0.1366,0.17172,0.17223,-0.35911,0.08373,1,1,2.5347,0.53473,0,0
0.13554,0.13578,0.17095,0.17149,-0.32571,0.17037,1,1,2.5367,0.53673,0,0
0.13468,0.13496,0.17019,0.17076,-0.27175,0.24578,1,1,2.5387,0.53873,0,0
0.13383,0.13415,0.16942,0.17003,-0.2007,0.30517,1,1,2.5407,0.54073,0,0
0.13298,0.13334,0.16865,0.1693,-0.11711,0.34473,1,1,2.5427,0.54273,0,0
0.13214,0.13253,0.16789,0.16856,-0.026379,0.36196,1,1,2.5447,0.54473,0,0
0.13129,0.13172,0.16712,0.16783,0.065637,0.35575,1,1,2.5467,0.54673,0,0
0.13045,0.13091,0.16635,0.16709,0.15298,0.32653,1,1,2.5487,0.54873,0,0
0.12961,0.13011,0.16558,0.16636,0.22996,0.27623,1,1,2.5507,0.55072,0,0
0.12878,0.12931,0.16481,0.16562,0.29159,0.20814,1,1,2.5527,0.55272,0,0
0.12794,0.12851,0.16404,0.16489,0.33384,0.12675,1,1,2.5547,0.55472,0,0
0.12711,0.12772,0.16327,0.16415,0.35396,0.037421,1,1,2.5567,0.55672,0,0
0.12628,0.12693,0.1625,0.16341,0.35064,-0.053957,1,1,2.5587,0.55872,0,0
0.12546,0.12614,0.16172,0.16268,0.32413,-0.14133,1,1,2.5607,0.56072,0,0
0.12464,0.12535,0.16095,0.16194,0.27623,-0.21889,1,1,2.5627,0.56272,0,0
0.12382,0.12456,0.16018,0.1612,0.21014,-0.28149,1,1,2.5647,0.56472,0,0
0.123,0.12378,0.15941,0.16046,0.13032,-0.32495,1,1,2.5667,0.56672,0,0
0.12219,0.123,0.15863,0.15972,0.042137,-0.34639,1,1,2.5687,0.56872,0,0
0.12137,0.12222,0.15786,0.15899,-0.048451,-0.34439,1,1,2.5707,0.57071,0,0
0.12056,0.12145,0.15709,0.15825,-0.13531,-0.31911,1,1,2.5727,0.57271,0,0
0.11976,0.12067,0.15631,0.15751,-0.21257,-0.27231,1,1,2.5747,0.57471,0,0
0.11895,0.1199,0.15554,0.15677,-0.27496,-0.20719,1,1,2.5767,0.57671,0,0
0.11815,0.11914,0.15476,0.15603,-0.31825,-0.12825,1,1,2.5787,0.57871,0,0
0.11735,0.11837,0.15399,0.15529,-0.3395,-0.040906,1,1,2.5807,0.58071,0,0
0.11656,0.11761,0.15321,0.15455,-0.33728,0.048811,1,1,2.5827,0.58271,0,0
0.11576,0.11685,0.15244,0.15381,-0.31177,0.1347,1,1,2.5847,0.58471,0,0
0.11497,0.11609,0.15166,0.15307,-0.26479,0.21081,1,1,2.5867,0.58671,0,0
0.11419,0.11533,0.15089,0.15233,-0.19963,0.27187,1,1,2.5887,0.58871,0,0
0.1134,0.11458,0.15011,0.15159,-0.12088,0.31364,1,1,2.5907,0.5907,0,0
0.11262,0.11383,0.14934,0.15085,-0.034072,0.33323,1,1,2.5927,0.5927,0,0
0.11184,0.11308,0.14856,0.15011,0.05468,0.32929,1,1,2.5947,0.5947,0,0
0.11106,0.11234,0.14779,0.14937,0.13911,0.30215,1,1,2.5967,0.5967,0,0
0.11029,0.11159,0.14701,0.14863,0.21325,0.25377,1,1,2.5987,0.5987,0,0
0.10951,0.11085,0.14624,0.14789,0.27185,0.18762,1,1,2.6007,0.6007,0,0
0.10875,0.11011,0.14546,0.14715,0.31076,0.10846,1,1,2.6027,0.6027,0,0
0.10798,0.10938,0.14468,0.14641,0.32724,0.021957,1,1,2.6047,0.6047,0,0
0.10722,0.10864,0.14391,0.14567,0.32015,-0.065651,1,1,2.6067,0.6067,0,0
0.10645,0.10791,0.14313,0.14493,0.29004,-0.14805,1,1,2.6087,0.6087,0,0
0.1057,0.10719,0.14236,0.14419,0.23914,-0.21931,1,1,2.6107,0.61069,0,0
0.10494,0.10646,0.14158,0.14345,0.17118,-0.27428,1,1,2.6127,0.61269,0,0
0.10419,0.10574,0.14081,0.14271,0.091135,-0.30899,1,1,2.6147,0.61469,0,0
0.10344,0.10502,0.14003,0.14197,0.0048823,-0.32094,1,1,2.6167,0.61669,0,0
0.10269,0.1043,0.13926,0.14123,-0.081248,-0.30932,1,1,2.6187,0.61869,0,0
0.10194,0.10358,0.13848,0.14049,-0.16092,-0.27503,1,1,2.6207,0.62069,0,0
0.1012,0.10287,0.13771,0.13975,-0.22828,-0.22064,1,1,2.6227,0.62269,0,0
0.10046,0.10216,0.13693,0.13901,-0.27836,-0.15023,1,1,2.6247,0.62469,0,0
0.099722,0.10145,0.13616,0.13827,-0.30749,-0.069067,1,1,2.6267,0.62669,0,0
0.098987,0.10074,0.13538,0.13753,-0.31353,0.016782,1,1,2.6287,0.62869,0,0
0.098255,0.10004,0.13461,0.13679,-0.2961,0.10088,1,1,2.6307,0.63068,0,0
0.097526,0.099336,0.13384,0.13606,-0.25656,0.17693,1,1,2.6327,0.63268,0,0
0.096799,0.098637,0.13306,0.13532,-0.19793,0.23921,1,1,2.6347,0.63468,0,0
0.096075,0.097941,0.13229,0.13458,-0.1247,0.28307,1,1,2.6367,0.63668,0,0
0.095354,0.097247,0.13152,0.13384,-0.042444,0.30521,1,1,2.6387,0.63868,0,0
0.094635,0.096555,0.13075,0.1331,0.042553,0.30402,1,1,2.6407,0.64068,0,0
0.093919,0.095866,0.12997,0.13237,0.1238,0.27964,1,1,2.6427,0.64268,0,0
0.093206,0.09518,0.1292,0.13163,0.19508,0.234,1,1,2.6447,0.64468,0,0
0.092495,0.094496,0.12843,0.1309,0.25096,0.17066,1,1,2.6467,0.64668,0,0
0.091787,0.093814,0.12766,0.13016,0.28715,0.094545,1,1,2.6487,0.64868,0,0
0.091082,0.093135,0.12689,0.12942,0.30093,0.011588,1,1,2.6507,0.65067,0,0
0.090379,0.092459,0.12612,0.12869,0.29127,-0.071765,1,1,2.6527,0.65267,0,0
0.089679,0.091785,0.12535,0.12796,0.259,-0.14902,1,1,2.6547,0.65467,0,0
0.088982,0.091113,0.12458,0.12722,0.20671,-0.21416,1,1,2.6567,0.65667,0,0
0.088287,0.090444,0.12381,0.12649,0.13854,-0.26212,1,1,2.6587,0.65867,0,0
0.087595,0.089777,0.12305,0.12575,0.059908,-0.28917,1,1,2.6607,0.66067,0,0
0.086906,0.089113,0.12228,0.12502,-0.022957,-0.29325,1,1,2.6627,0.66267,0,0
0.086219,0.088451,0.12151,0.12429,-0.10348,-0.27409,1,1,2.6647,0.66467,0,0
0.085535,0.087792,0.12074,0.12356,-0.17529,-0.2333,1,1,2.6667,0.66667,0,0
0.084853,0.087135,0.11998,0.12283,-0.23267,-0.17418,1,1,2.6687,0.66867,0,0
0.084174,0.08648,0.11921,0.1221,-0.27109,-0.10152,1,1,2.6707,0.67066,0,0
0.083498,0.085828,0.11845,0.12137,-0.28753,-0.021187,1,1,2.6727,0.67266,0,0
0.082825,0.085179,0.11769,0.12064,-0.28073,0.060327,1,1,2.6747,0.67466,0,0
0.082154,0.084532,0.11692,0.11991,-0.25132,0.13644,1,1,2.6767,0.67666,0,0
0.081486,0.083887,0.11616,0.11918,-0.20175,0.20101,1,1,2.6787,0.67866,0,0
0.08082,0.083245,0.1154,0.11845,-0.13613,0.24883,1,1,2.6807,0.68066,0,0
0.080157,0.082606,0.11464,0.11773,-0.059842,0.27605,1,1,2.6827,0.68266,0,0
0.079497,0.081968,0.11388,0.117,0.020829,0.28052,1,1,2.6847,0.68466,0,0
0.078839,0.081334,0.11312,0.11628,0.099249,0.26195,1,1,2.6867,0.68666,0,0
0.078184,0.080702,0.11236,0.11555,0.16898,0.22195,1,1,2.6887,0.68866,0,0
0.077532,0.080072,0.1116,0.11483,0.22428,0.1639,1,1,2.6907,0.69065,0,0
0.076883,0.079445,0.11084,0.1141,0.26063,0.092672,1,1,2.6927,0.69265,0,0
0.076236,0.07882,0.11009,0.11338,0.27508,0.014228,1,1,2.6947,0.69465,0,0
0.075591,0.078197,0.10933,0.11266,0.2665,-0.064861,1,1,2.6967,0.69665,0,0
0.074949,0.077578,0.10858,0.11194,0.23569,-0.13798,1,1,2.6987,0.69865,0,0
0.07431,0.07696,0.10782,0.11122,0.18533,-0.19901,1,1,2.7006,0.70065,0,0
0.073674,0.076345,0.10707,0.1105,0.11972,-0.24287,1,1,2.7026,0.70265,0,0
0.07304,0.075733,0.10632,0.10978,0.044465,-0.26591,1,1,2.7046,0.70465,0,0
0.072409,0.075123,0.10557,0.10907,-0.034022,-0.26626,1,1,2.7066,0.70665,0,0
0.071781,0.074515,0.10482,0.10835,-0.10906,-0.24399,1,1,2.7086,0.70865,0,0
0.071155,0.07391,0.10407,0.10763,-0.17426,-0.20109,1,1,2.7106,0.71064,0,0
0.070532,0.073308,0.10332,0.10692,-0.22409,-0.14129,1,1,2.7126,0.71264,0,0
0.069911,0.072707,0.10257,0.1062,-0.25434,-0.069815,1,1,2.7146,0.71464,0,0
0.069293,0.07211,0.10183,0.10549,-0.26248,0.0071478,1,1,2.7166,0.71664,0,0
0.068678,0.071515,0.10108,0.10478,-0.2479,0.082931,1,1,2.7186,0.71864,0,0
0.068065,0.070922,0.10034,0.10407,-0.21196,0.15097,1,1,2.7206,0.72064,0,0
0.067455,0.070332,0.099595,0.10336,-0.15788,0.20539,1,1,2.7226,0.72264,0,0
0.066848,0.069744,0.098853,0.10265,-0.090443,0.24151,1,1,2.7246,0.72464,0,0
0.066243,0.069158,0.098112,0.10194,-0.015607,0.25624,1,1,2.7266,0.72664,0,0
0.065641,0.068575,0.097372,0.10124,0.06003,0.24839,1,1,2.7286,0.72864,0,0
0.065042,0.067995,0.096634,0.10053,0.12981,0.21876,1,1,2.7306,0.73063,0,0
0.064445,0.067417,0.095896,0.099825,0.18761,0.17004,1,1,2.7326,0.73263,0,0
0.063851,0.066842,0.09516,0.099121,0.22835,0.10665,1,1,2.7346,0.73463,0,0
0.063259,0.066269,0.094425,0.098419,0.2485,0.034282,1,1,2.7366,0.73663,0,0
0.062671,0.065698,0.093691,0.097717,0.24636,-0.040576,1,1,2.7386,0.73863,0,0
0.062084,0.06513,0.092958,0.097017,0.22223,-0.11122,1,1,2.7406,0.74063,0,0
0.061501,0.064564,0.092227,0.096318,0.17837,-0.17134,1,1,2.7426,0.74263,0,0
0.06092,0.064001,0.091496,0.09562,0.11882,-0.21558,1,1,2.7446,0.74463,0,0
0.060341,0.063441,0.090767,0.094923,0.049041,-0.24003,1,1,2.7466,0.74663,0,0
0.059766,0.062882,0.09004,0.094228,-0.02462,-0.24257,1,1,2.7486,0.74863,0,0
0.059193,0.062327,0.089313,0.093533,-0.095452,-0.22307,1,1,2.7506,0.75062,0,0
0.058622,0.061773,0.088588,0.09284,-0.15702,-0.18344,1,1,2.7526,0.75262,0,0
0.058054,0.061223,0.087865,0.092148,-0.20375,-0.12738,1,1,2.7546,0.75462,0,0
0.057489,0.060674,0.087142,0.091458,-0.23143,-0.06012,1,1,2.7566,0.75662,0,0
0.056927,0.060128,0.086422,0.090768,-0.23763,0.012104,1,1,2.7586,0.75862,0,0
0.056367,0.059585,0.085702,0.09008,-0.22188,0.082612,1,1,2.7606,0.76062,0,0
0.05581,0.059044,0.084984,0.089394,-0.18576,0.14489,1,1,2.7626,0.76262,0,0
0.055255,0.058506,0.084267,0.088709,-0.13273,0.19321,1,1,2.7646,0.76462,0,0
0.054703,0.05797,0.083552,0.088025,-0.0678,0.22316,1,1,2.7666,0.76662,0,0
0.054153,0.057436,0.082838,0.087342,0.0028913,0.23204,1,1,2.7686,0.76862,0,0
0.053607,0.056905,0.082126,0.086661,0.072705,0.21913,1,1,2.7706,0.77061,0,0
0.053062,0.056376,0.081415,0.085981,0.13509,0.18578,1,1,2.7726,0.77261,0,0
0.052521,0.05585,0.080705,0.085303,0.18422,0.13523,1,1,2.7746,0.77461,0,0
0.051982,0.055327,0.079998,0.084626,0.21552,0.07236,1,1,2.7766,0.77661,0,0
0.051446,0.054805,0.079291,0.08395,0.22615,0.0031944,1,1,2.7786,0.77861,0,0
0.050912,0.054287,0.078587,0.083276,0.2152,-0.065657,1,1,2.7806,0.78061,0,0
0.050381,0.05377,0.077883,0.082604,0.18385,-0.12764,1,1,2.7826,0.78261,0,0
0.049853,0.053256,0.077182,0.081933,0.13521,-0.17687,1,1,2.7846,0.78461,0,0
0.049327,0.052745,0.076482,0.081263,0.074067,-0.2087,1,1,2.7866,0.78661,0,0
0.048804,0.052236,0.075784,0.080595,0.006359,-0.22018,1,1,2.7886,0.78861,0,0
0.048283,0.05173,0.075087,0.079929,-0.061339,-0.21033,1,1,2.7906,0.7906,0,0
0.047765,0.051226,0.074392,0.079264,-0.12248,-0.18023,1,1,2.7926,0.7926,0,0
0.04725,0.050724,0.073699,0.0786,-0.17117,-0.13294,1,1,2.7946,0.7946,0,0
0.046737,0.050225,0.073007,0.077939,-0.20275,-0.073159,1,1,2.7966,0.7966,0,0
0.046227,0.049729,0.072317,0.077279,-0.21426,-0.0068089,1,1,2.7986,0.7986,0,0
0.04572,0.049235,0.071629,0.07662,-0.20469,0.059578,1,1,2.8006,0.8006,0,0
0.045215,0.048743,0.070943,0.075963,-0.17512,0.11948,1,1,2.8026,0.8026,0,0
0.044713,0.048254,0.070258,0.075308,-0.12861,0.16704,1,1,2.8046,0.8046,0,0
0.044213,0.047767,0.069575,0.074655,-0.069851,0.19765,1,1,2.8066,0.8066,0,0
0.043716,0.047283,0.068894,0.074003,-0.0047512,0.2084,1,1,2.8086,0.8086,0,0
0.043222,0.046801,0.068215,0.073353,0.060176,0.19834,1,1,2.8106,0.81059,0,0
0.04273,0.046322,0.067537,0.072705,0.11847,0.16863,1,1,2.8126,0.81259,0,0
0.042241,0.045845,0.066862,0.072058,0.16434,0.12237,1,1,2.8146,0.81459,0,0
0.041754,0.045371,0.066188,0.071414,0.19329,0.064321,1,1,2.8166,0.81659,0,0
0.04127,0.044899,0.065516,0.070771,0.20252,0.00039822,1,1,2.8186,0.81859,0,0
0.040789,0.04443,0.064847,0.070129,0.19126,-0.062911,1,1,2.8206,0.82059,0,0
0.04031,0.043963,0.064179,0.06949,0.16078,-0.11921,1,1,2.8226,0.82259,0,0
0.039834,0.043498,0.063513,0.068852,0.11432,-0.16284,1,1,2.8246,0.82459,0,0
0.039361,0.043036,0.062849,0.068217,0.056726,-0.18946,1,1,2.8266,0.82659,0,0
0.03889,0.042577,0.062187,0.067583,-0.0060406,-0.19649,1,1,2.8286,0.82859,0,0
0.038422,0.04212,0.061527,0.066951,-0.067526,-0.18336,1,1,2.8306,0.83058,0,0
0.037956,0.041665,0.060869,0.066321,-0.12143,-0.15156,1,1,2.8326,0.83258,0,0
0.037493,0.041213,0.060213,0.065693,-0.16226,-0.10453,1,1,2.8346,0.83458,0,0
0.037033,0.040763,0.059559,0.065066,-0.18592,-0.047219,1,1,2.8366,0.83658,0,0
0.036575,0.040316,0.058907,0.064442,-0.19009,0.014344,1,1,2.8386,0.83858,0,0
0.03612,0.039871,0.058257,0.06382,-0.1745,0.073739,1,1,2.8406,0.84058,0,0
0.035668,0.039429,0.05761,0.063199,-0.14093,0.12481,1,1,2.8426,0.84258,0,0
0.035218,0.038989,0.056964,0.062581,-0.093035,0.16228,1,1,2.8446,0.84458,0,0
0.034771,0.038552,0.056321,0.061965,-0.035948,0.18235,1,1,2.8466,0.84658,0,0
0.034326,0.038117,0.05568,0.06135,0.024263,0.18307,1,1,2.8486,0.84858,0,0
0.033885,0.037685,0.055041,0.060738,0.08123,0.16451,1,1,2.8506,0.85057,0,0
0.033445,0.037255,0.054405,0.060128,0.12897,0.12882,1,1,2.8526,0.85257,0,0
0.033009,0.036827,0.053771,0.05952,0.1625,0.079902,1,1,2.8546,0.85457,0,0
0.032575,0.036402,0.053138,0.058914,0.1784,0.023084,1,1,2.8566,0.85657,0,0
0.032144,0.03598,0.052509,0.05831,0.17513,-0.035516,1,1,2.8586,0.85857,0,0
0.031715,0.03556,0.051881,0.057708,0.1532,-0.089629,1,1,2.8606,0.86057,0,0
0.031289,0.035142,0.051256,0.057108,0.11515,-0.1335,1,1,2.8626,0.86257,0,0
0.030866,0.034727,0.050634,0.056511,0.065195,-0.16251,1,1,2.8646,0.86457,0,0
0.030445,0.034314,0.050013,0.055916,0.0088389,-0.17367,1,1,2.8666,0.86657,0,0
0.030027,0.033904,0.049396,0.055322,-0.047776,-0.16596,1,1,2.8686,0.86857,0,0
0.029612,0.033496,0.04878,0.054732,-0.098515,-0.14038,1,1,2.8706,0.87056,0,0
0.029199,0.033091,0.048167,0.054143,-0.13793,-0.099884,1,1,2.8726,0.87256,0,0
0.028789,0.032688,0.047557,0.053556,-0.16183,-0.049032,1,1,2.8746,0.87456,0,0
0.028382,0.032288,0.046949,0.052972,-0.16777,0.0065211,1,1,2.8766,0.87656,0,0
0.027977,0.03189,0.046344,0.05239,-0.15527,0.060647,1,1,2.8786,0.87856,0,0
0.027575,0.031495,0.045741,0.051811,-0.12589,0.10741,1,1,2.8806,0.88056,0,0
0.027176,0.031102,0.045141,0.051233,-0.083043,0.14175,1,1,2.8826,0.88256,0,0
0.02678,0.030711,0.044544,0.050658,-0.031598,0.15999,1,1,2.8846,0.88456,0,0
0.026386,0.030323,0.04395,0.050086,0.022657,0.16028,1,1,2.8866,0.88656,0,0
0.025995,0.029938,0.043358,0.049515,0.073668,0.14278,1,1,2.8886,0.88856,0,0
0.025607,0.029555,0.042769,0.048947,0.11579,0.10964,1,1,2.8906,0.89055,0,0
0.025221,0.029174,0.042182,0.048382,0.14442,0.064711,1,1,2.8926,0.89255,0,0
0.024839,0.028796,0.041599,0.047819,0.15649,0.013167,1,1,2.8946,0.89455,0,0
0.024459,0.02842,0.041018,0.047258,0.15085,-0.039138,1,1,2.8966,0.89655,0,0
0.024082,0.028047,0.04044,0.0467,0.12831,-0.086305,1,1,2.8986,0.89855,0,0
0.023707,0.027676,0.039866,0.046144,0.091615,-0.12307,1,1,2.9005,0.90055,0,0
0.023336,0.027308,0.039294,0.04559,0.045086,-0.14538,1,1,2.9025,0.90255,0,0
0.022967,0.026942,0.038725,0.04504,-0.0058848,-0.15089,1,1,2.9045,0.90455,0,0
0.022601,0.026579,0.038159,0.044491,-0.055442,-0.13916,1,1,2.9065,0.90655,0,0
0.022238,0.026218,0.037597,0.043945,-0.097951,-0.11173,1,1,2.9085,0.90855,0,0
0.021878,0.025859,0.037037,0.043402,-0.12863,-0.071934,1,1,2.9105,0.91054,0,0
0.02152,0.025504,0.036481,0.042861,-0.1441,-0.024488,1,1,2.9125,0.91254,0,0
0.021166,0.02515,0.035928,0.042323,-0.14277,0.025057,1,1,2.9145,0.91454,0,0
0.020814,0.024799,0.035378,0.041787,-0.12501,0.070957,1,1,2.9165,0.91654,0,0
0.020466,0.02445,0.034832,0.041254,-0.093074,0.10795,1,1,2.9185,0.91854,0,0
0.02012,0.024104,0.034288,0.040724,-0.050849,0.13186,1,1,2.9205,0.92054,0,0
0.019777,0.023761,0.033749,0.040196,-0.0033775,0.14007,1,1,2.9225,0.92254,0,0
0.019437,0.02342,0.033212,0.039671,0.043734,0.13184,1,1,2.9245,0.92454,0,0
0.0191,0.023081,0.03268,0.039149,0.084985,0.10833,1,1,2.9265,0.92654,0,0
0.018766,0.022745,0.03215,0.038629,0.11562,0.072522,1,1,2.9285,0.92854,0,0
0.018435,0.022411,0.031625,0.038112,0.13217,0.02878,1,1,2.9305,0.93053,0,0
0.018107,0.02208,0.031103,0.037598,0.13289,-0.017633,1,1,2.9325,0.93253,0,0
0.017782,0.021751,0.030585,0.037086,0.11792,-0.061193,1,1,2.9345,0.93453,0,0
0.01746,0.021425,0.03007,0.036577,0.089233,-0.09678,1,1,2.9365,0.93653,0,0
0.017141,0.021101,0.029559,0.036071,0.050446,-0.12028,1,1,2.9385,0.93853,0,0
0.016825,0.020779,0.029052,0.035568,0.0063199,-0.12907,1,1,2.9405,0.94053,0,0
0.016513,0.02046,0.028549,0.035067,-0.037798,-0.12231,1,1,2.9425,0.94253,0,0
0.016203,0.020144,0.02805,0.03457,-0.076627,-0.10103,1,1,2.9445,0.94453,0,0
0.015896,0.01983,0.027555,0.034075,-0.10559,-0.068022,1,1,2.9465,0.94653,0,0
0.015593,0.019518,0.027064,0.033583,-0.12133,-0.027419,1,1,2.9485,0.94853,0,0
0.015293,0.019209,0.026577,0.033094,-0.12218,0.015763,1,1,2.9505,0.95052,0,0
0.014996,0.018903,0.026094,0.032608,-0.10824,0.056257,1,1,2.9525,0.95252,0,0
0.014702,0.018599,0.025616,0.032124,-0.081441,0.089196,1,1,2.9545,0.95452,0,0
0.014411,0.018297,0.025141,0.031644,-0.045245,0.11069,1,1,2.9565,0.95652,0,0
0.014124,0.017998,0.024671,0.031166,-0.0042131,0.11831,1,1,2.9585,0.95852,0,0
0.01384,0.017701,0.024206,0.030692,0.036562,0.11133,1,1,2.9605,0.96052,0,0
0.013559,0.017407,0.023744,0.03022,0.072088,0.090864,1,1,2.9625,0.96252,0,0
0.013281,0.017115,0.023287,0.029752,0.098085,0.059637,1,1,2.9645,0.96452,0,0
0.013007,0.016826,0.022835,0.029286,0.11151,0.021675,1,1,2.9665,0.96652,0,0
0.012736,0.016539,0.022387,0.028823,0.11092,-0.018219,1,1,2.9685,0.96852,0,0
0.012468,0.016254,0.021944,0.028364,0.096626,-0.055073,1,1,2.9705,0.97051,0,0
0.012203,0.015972,0.021506,0.027907,0.070635,-0.084366,1,1,2.9725,0.97251,0,0
0.011942,0.015693,0.021072,0.027454,0.036386,-0.10258,1,1,2.9745,0.97451,0,0
0.011685,0.015416,0.020643,0.027004,-0.0017,-0.10765,1,1,2.9765,0.97651,0,0
0.01143,0.015141,0.020219,0.026556,-0.038796,-0.099166,1,1,2.9785,0.97851,0,0
0.011179,0.014869,0.019799,0.026112,-0.070266,-0.078437,1,1,2.9805,0.98051,0,0
0.010931,0.0146,0.019385,0.025671,-0.092258,-0.048294,1,1,2.9825,0.98251,0,0
0.010687,0.014332,0.018975,0.025233,-0.10218,-0.012706,1,1,2.9845,0.98451,0,0
0.010446,0.014068,0.018571,0.024798,-0.09899,0.02373,1,1,2.9865,0.98651,0,0
0.010209,0.013806,0.018171,0.024367,-0.083352,0.056382,1,1,2.9885,0.98851,0,0
0.0099749,0.013546,0.017777,0.023939,-0.057481,0.081179,1,1,2.9905,0.9905,0,0
0.0097444,0.013289,0.017387,0.023513,-0.024868,0.095115,1,1,2.9925,0.9925,0,0
0.0095172,0.013034,0.017003,0.023091,0.010195,0.096622,1,1,2.9945,0.9945,0,0
0.0092935,0.012781,0.016624,0.022673,0.043178,0.085752,1,1,2.9965,0.9965,0,0
0.0090733,0.012532,0.01625,0.022257,0.069891,0.064142,1,1,2.9985,0.9985,0,0
0.0088565,0.012284,0.015881,0.021845,0.087026,0.034787,1,1,3.0005,1.0005,0,0
0.0086431,0.012039,0.015517,0.021436,0.092571,0.0016237,1,1,3.0025,1.0025,0,0
0.0084331,0.011797,0.015159,0.021031,0.086043,-0.030986,1,1,3.0045,1.0045,0,0
0.0082267,0.011557,0.014806,0.020629,0.068538,-0.058832,1,1,3.0065,1.0065,0,0
0.0080236,0.011319,0.014458,0.02023,0.042556,-0.078397,1,1,3.0085,1.0085,0,0
0.007824,0.011084,0.014115,0.019834,0.011657,-0.08731,1,1,3.0105,1.0105,0,0
0.0076278,0.010851,0.013778,0.019442,-0.020026,-0.084636,1,1,3.0125,1.0125,0,0
0.0074351,0.010621,0.013446,0.019053,-0.048334,-0.07097,1,1,3.0145,1.0145,0,0
0.0072457,0.010394,0.01312,0.018668,-0.069627,-0.048343,1,1,3.0165,1.0165,0,0
0.0070598,0.010168,0.012799,0.018286,-0.081262,-0.019922,1,1,3.0185,1.0185,0,0
0.0068772,0.0099457,0.012483,0.017908,-0.081919,0.010421,1,1,3.0205,1.0205,0,0
0.0066981,0.0097255,0.012172,0.017533,-0.071755,0.038636,1,1,3.0225,1.0225,0,0
0.0065223,0.0095077,0.011867,0.017161,-0.052358,0.061039,1,1,3.0245,1.0245,0,0
0.0063499,0.0092923,0.011567,0.016793,-0.026509,0.074788,1,1,3.0265,1.0265,0,0
0.0061808,0.0090794,0.011273,0.016429,0.0022059,0.078252,1,1,3.0285,1.0285,0,0
0.006015,0.008869,0.010984,0.016068,0.029893,0.071205,1,1,3.0305,1.0305,0,0
0.0058526,0.0086611,0.0107,0.01571,0.052876,0.054833,1,1,3.0325,1.0325,0,0
0.0056934,0.0084556,0.010422,0.015356,0.068186,0.031549,1,1,3.0345,1.0345,0,0
0.0055375,0.0082526,0.010148,0.015006,0.073949,0.0046399,1,1,3.0365,1.0365,0,0
0.0053848,0.0080521,0.0098805,0.014659,0.069615,-0.022185,1,1,3.0385,1.0385,0,0
0.0052353,0.007854,0.0096179,0.014316,0.056012,-0.045308,1,1,3.0405,1.0405,0,0
0.0050891,0.0076584,0.0093604,0.013976,0.035203,-0.061691,1,1,3.0425,1.0425,0,0
0.0049459,0.0074652,0.0091081,0.01364,0.010185,-0.069278,1,1,3.0445,1.0445,0,0
0.004806,0.0072746,0.008861,0.013308,-0.015538,-0.067252,1,1,3.0465,1.0465,0,0
0.0046691,0.0070864,0.0086191,0.01298,-0.038447,-0.056128,1,1,3.0485,1.0485,0,0
0.0045353,0.0069006,0.0083822,0.012655,-0.055482,-0.03765,1,1,3.0505,1.0505,0,0
0.0044046,0.0067174,0.0081503,0.012334,-0.064458,-0.014533,1,1,3.0525,1.0525,0,0
0.0042768,0.0065365,0.0079235,0.012016,-0.064348,0.0099352,1,1,3.0545,1.0545,0,0
0.0041521,0.0063582,0.0077016,0.011702,-0.055398,0.032353,1,1,3.0565,1.0565,0,0
0.0040303,0.0061823,0.0074847,0.011392,-0.039067,0.049685,1,1,3.0585,1.0585,0,0
0.0039114,0.0060089,0.0072726,0.011086,-0.017803,0.059665,1,1,3.0605,1.0605,0,0
0.0037953,0.005838,0.0070654,0.010784,0.0053213,0.061102,1,1,3.0625,1.0625,0,0
0.0036821,0.0056695,0.0068629,0.010485,0.027046,0.054019,1,1,3.0645,1.0645,0,0
0.0035717,0.0055035,0.0066652,0.01019,0.044383,0.039625,1,1,3.0665,1.0665,0,0
0.0034641,0.00534,0.0064721,0.0098995,0.05503,0.020124,1,1,3.0685,1.0685,0,0
0.0033591,0.0051789,0.0062836,0.0096124,0.057676,-0.001625,1,1,3.0705,1.0705,0,0
0.0032569,0.0050203,0.0060997,0.0093292,0.052164,-0.02251,1,1,3.0725,1.0725,0,0
0.0031573,0.0048641,0.0059203,0.0090498,0.039486,-0.03962,1,1,3.0745,1.0745,0,0
0.0030602,0.0047105,0.0057453,0.0087743,0.021624,-0.050647,1,1,3.0765,1.0765,0,0
0.0029657,0.0045593,0.0055747,0.0085028,0.0012389,-0.054199,1,1,3.0785,1.0785,0,0
0.0028738,0.0044105,0.0054084,0.0082352,-0.018713,-0.049977,1,1,3.0805,1.0805,0,0
0.0027843,0.0042643,0.0052463,0.0079716,-0.035414,-0.038793,1,1,3.0825,1.0825,0,0
0.0026972,0.0041205,0.0050884,0.0077119,-0.046579,-0.022431,1,1,3.0845,1.0845,0,0
0.0026125,0.0039791,0.0049346,0.0074562,-0.050768,-0.0033652,1,1,3.0865,1.0865,0,0
0.0025301,0.0038402,0.0047849,0.0072045,-0.047577,0.015603,1,1,3.0885,1.0885,0,0
0.00245,0.0037038,0.0046391,0.0069568,-0.03767,0.031759,1,1,3.0905,1.0905,0,0
0.0023722,0.0035699,0.0044972,0.0067132,-0.022658,0.042861,1,1,3.0925,1.0925,0,0
0.0022965,0.0034384,0.0043592,0.0064736,-0.0048454,0.047455,1,1,3.0945,1.0945,0,0
0.0022231,0.0033094,0.0042249,0.006238,0.013118,0.045062,1,1,3.0965,1.0965,0,0
0.0021517,0.0031829,0.0040943,0.0060066,0.028629,0.036225,1,1,3.0985,1.0985,0,0
0.0020824,0.0030588,0.0039673,0.0057792,0.039509,0.02241,1,1,3.1004,1.1004,0,0
0.0020151,0.0029372,0.0038439,0.005556,0.044308,0.005768,1,1,3.1024,1.1024,0,0
0.0019498,0.0028181,0.0037239,0.0053369,0.042502,-0.011194,1,1,3.1044,1.1044,0,0
0.0018864,0.0027014,0.0036074,0.0051219,0.034545,-0.025992,1,1,3.1064,1.1064,0,0
0.0018249,0.0025872,0.0034941,0.0049111,0.021779,-0.036519,1,1,3.1084,1.1084,0,0
0.0017653,0.0024754,0.0033842,0.0047045,0.0062187,-0.041354,1,1,3.1104,1.1104,0,0
0.0017075,0.0023662,0.0032774,0.0045021,-0.0097659,-0.039952,1,1,3.1124,1.1124,0,0
0.0016514,0.0022593,0.0031738,0.0043039,-0.023804,-0.0327,1,1,3.1144,1.1144,0,0
0.0015971,0.002155,0.0030732,0.0041099,-0.033877,-0.020843,1,1,3.1164,1.1164,0,0
0.0015444,0.0020531,0.0029756,0.0039202,-0.038607,-0.0062727,1,1,3.1184,1.1184,0,0
0.0014933,0.0019537,0.0028809,0.0037347,-0.037449,0.0087664,1,1,3.1204,1.1204,0,0
0.0014439,0.0018568,0.002789,0.0035535,-0.030748,0.022019,1,1,3.1224,1.1224,0,0
0.001396,0.0017623,0.0026999,0.0033767,-0.019667,0.031559,1,1,3.1244,1.1244,0,0
0.0013496,0.0016703,0.0026135,0.0032041,-0.0059967,0.036067,1,1,3.1264,1.1264,0,0
0.0013047,0.0015808,0.0025297,0.0030358,0.0081349,0.035016,1,1,3.1284,1.1284,0,0
0.0012612,0.0014937,0.0024486,0.0028719,0.020589,0.028728,1,1,3.1304,1.1304,0,0
0.0012191,0.0014091,0.0023699,0.0027124,0.029535,0.018307,1,1,3.1324,1.1324,0,0
0.0011784,0.0013269,0.0022936,0.0025572,0.033725,0.0054522,1,1,3.1344,1.1344,0,0
0.001139,0.0012473,0.0022198,0.0024064,0.032665,-0.007815,1,1,3.1364,1.1364,0,0
0.0011008,0.0011701,0.0021482,0.0022601,0.026671,-0.019466,1,1,3.1384,1.1384,0,0
0.0010639,0.0010953,0.0020789,0.0021181,0.016806,-0.027772,1,1,3.1404,1.1404,0,0
0.0010282,0.0010231,0.0020118,0.0019807,0.0046899,-0.031565,1,1,3.1424,1.1424,0,0
0.00099372,0.00095325,0.0019468,0.0018476,-0.0077524,-0.030398,1,1,3.1444,1.1444,0,0
0.00096034,0.00088591,0.0018839,0.0017191,-0.018601,-0.024598,1,1,3.1464,1.1464,0,0
0.00092808,0.00082103,0.001823,0.001595,-0.026232,-0.015197,1,1,3.1484,1.1484,0,0
0.00089689,0.00075862,0.001764,0.0014755,-0.029565,-0.0037536,1,1,3.1504,1.1504,0,0
0.00086674,0.00069869,0.001707,0.0013604,-0.028212,0.0078997,1,1,3.1524,1.1524,0,0
0.00083759,0.00064121,0.0016518,0.0012499,-0.022522,0.017949,1,1,3.1544,1.1544,0,0
0.00080942,0.00058621,0.0015983,0.001144,-0.013511,0.024879,1,1,3.1564,1.1564,0,0
0.00078221,0.00053366,0.0015467,0.0010427,-0.002683,0.027701,1,1,3.1584,1.1584,0,0
0.00075591,0.00048359,0.0014967,0.00094591,0.0082138,0.026097,1,1,3.1604,1.1604,0,0
0.00073051,0.00043598,0.0014483,0.00085376,0.017469,0.020449,1,1,3.1624,1.1624,0,0
0.00070597,0.00039085,0.0014015,0.00076623,0.023676,0.011768,1,1,3.1644,1.1644,0,0
0.00068226,0.00034817,0.0013563,0.00068335,0.025947,0.0015108,1,1,3.1664,1.1664,0,0
0.00065936,0.00030796,0.0013125,0.00060512,0.024041,-0.0086535,1,1,3.1684,1.1684,0,0
0.00063724,0.00027022,0.0012702,0.00053156,0.018383,-0.017117,1,1,3.1704,1.1704,0,0
0.00061588,0.00023495,0.0012293,0.00046269,0.0099851,-0.022585,1,1,3.1724,1.1724,0,0
0.00059525,0.00020214,0.0011898,0.00039854,0.00026569,-0.024275,1,1,3.1744,1.1744,0,0
0.00057534,0.0001718,0.0011515,0.0003391,-0.0091823,-0.022029,1,1,3.1764,1.1764,0,0
0.0005561,0.00014393,0.0011146,0.00028441,-0.016854,-0.016324,1,1,3.1784,1.1784,0,0
0.00053754,0.00011852,0.0010788,0.00023447,-0.02157,-0.0081783,1,1,3.1804,1.1804,0,0
0.00051961,9.5584e-05,0.0010443,0.0001893,-0.022657,0.0010243,1,1,3.1824,1.1824,0,0
0.0005023,7.511e-05,0.0010109,0.00014892,-0.020047,0.009766,1,1,3.1844,1.1844,0,0
0.00048558,5.7103e-05,0.00097862,0.00011334,-0.014271,0.016645,1,1,3.1864,1.1864,0,0
0.00046945,4.1564e-05,0.00094744,8.2591e-05,-0.0063602,0.020598,1,1,3.1884,1.1884,0,0
0.00045388,2.8491e-05,0.00091729,5.6676e-05,0.0023347,0.021068,1,1,3.1904,1.1904,0,0
0.00043885,1.7884e-05,0.00088815,3.5615e-05,0.010371,0.018079,1,1,3.1924,1.1924,0,0
0.00042434,9.7435e-06,0.00085998,1.9426e-05,0.016451,0.012222,1,1,3.1944,1.1944,0,0
0.00041033,4.0701e-06,0.00083276,8.1234e-06,0.019635,0.0045431,1,1,3.1964,1.1964,0,0
0.00039681,8.6341e-07,0.00080646,1.725e-06,0.019481,-0.0036416,1,1,3.1984,1.1984,0,0
0.00038376,8.2206e-32,0.00078105,1.6441e-31,0.016112,-0.010965,1,1,3.2004,1.2004,0,0
0.00037116,0,0.00075648,0,0.01018,-0.01624,1,1,3.2024,1.2024,0,0
0.00035899,0,0.00073272,0,0.0027417,-0.018649,1,1,3.2044,1.2044,0,0
0.00034725,0,0.00070978,0,-0.0049191,-0.017874,1,1,3.2064,1.2064,0,0
0.00033592,0,0.0006876,0,-0.011517,-0.014136,1,1,3.2084,1.2084,0,0
0.00032499,0,0.00066617,0,-0.015978,-0.0081444,1,1,3.2104,1.2104,0,0
0.00031443,0,0.00064546,0,-0.017614,-0.00097147,1,1,3.2124,1.2124,0,0
0.00030424,0,0.00062543,0,-0.016228,0.0061421,1,1,3.2144,1.2144,0,0
0.0002944,0,0.00060607,0,-0.012142,0.011996,1,1,3.2164,1.2164,0,0
0.0002849,0,0.00058738,0,-0.006124,0.015634,1,1,3.2184,1.2184,0,0
0.00027573,0,0.0005693,0,0.00074967,0.016501,1,1,3.2204,1.2204,0,0
0.00026688,0,0.00055182,0,0.0072836,0.014527,1,1,3.2224,1.2224,0,0
0.00025833,0,0.00053493,0,0.01237,0.010129,1,1,3.2244,1.2244,0,0
0.00025008,0,0.00051859,0,0.015179,0.0041285,1,1,3.2264,1.2264,0,0
0.00024211,0,0.00050281,0,0.015291,-0.002399,1,1,3.2284,1.2284,0,0
0.00023442,0,0.00048756,0,0.012761,-0.0083135,1,1,3.2304,1.2304,0,0
0.00022699,0,0.0004728,0,0.0080992,-0.01261,1,1,3.2324,1.2324,0,0
0.00021981,0,0.00045853,0,0.0021733,-0.014587,1,1,3.2344,1.2344,0,0
0.00021289,0,0.00044473,0,-0.0039513,-0.013965,1,1,3.2364,1.2364,0,0
0.0002062,0,0.0004314,0,-0.0092018,-0.010924,1,1,3.2384,1.2384,0,0
0.00019974,0,0.00041851,0,-0.012683,-0.006062,1,1,3.2404,1.2404,0,0
0.0001935,0,0.00040603,0,-0.013833,-0.00028077,1,1,3.2424,1.2424,0,0
0.00018747,0,0.00039396,0,-0.012512,0.0053772,1,1,3.2444,1.2444,0,0
0.00018164,0,0.00038229,0,-0.0090203,0.0099165,1,1,3.2464,1.2464,0,0
0.00017602,0,0.00037101,0,-0.0040338,0.012564,1,1,3.2484,1.2484,0,0
0.00017058,0,0.00036009,0,0.0015221,0.012901,1,1,3.2504,1.2504,0,0
0.00016533,0,0.00034953,0,0.0066429,0.010928,1,1,3.2524,1.2524,0,0
0.00016026,0,0.00033931,0,0.010426,0.0070598,1,1,3.2544,1.2544,0,0
0.00015535,0,0.00032942,0,0.012228,0.0020387,1,1,3.2564,1.2564,0,0
0.00015061,0,0.00031985,0,0.011779,-0.003202,1,1,3.2584,1.2584,0,0
0.00014603,0,0.0003106,0,0.0092177,-0.0077129,1,1,3.2604,1.2604,0,0
0.00014161,0,0.00030164,0,0.0050632,-0.010698,1,1,3.2624,1.2624,0,0
0.00013733,0,0.00029297,0,0.00010999,-0.011654,1,1,3.2644,1.2644,0,0
0.00013319,0,0.00028457,0,-0.0047205,-0.010462,1,1,3.2664,1.2664,0,0
0.00012919,0,0.00027644,0,-0.0085503,-0.0073943,1,1,3.2684,1.2684,0,0
0.00012533,0,0.00026858,0,-0.010705,-0.0030603,1,1,3.2704,1.2704,0,0
0.00012159,0,0.00026097,0,-0.010832,0.0017125,1,1,3.2724,1.2724,0,0
0.00011797,0,0.00025359,0,-0.0089593,0.0060341,1,1,3.2744,1.2744,0,0
0.00011447,0,0.00024644,0,-0.0054842,0.0091181,1,1,3.2764,1.2764,0,0
0.00011109,0,0.00023953,0,-0.0010907,0.010425,1,1,3.2784,1.2784,0,0
0.00010782,0,0.00023283,0,0.0033819,0.0097567,1,1,3.2804,1.2804,0,0
0.00010466,0,0.00022635,0,0.0070983,0.0072879,1,1,3.2824,1.2824,0,0
0.00010159,0,0.00022006,0,0.0093833,0.0035246,1,1,3.2844,1.2844,0,0
9.8629e-05,0,0.00021396,0,0.009844,-0.00079529,1,1,3.2864,1.2864,0,0
9.5761e-05,0,0.00020806,0,0.0084391,-0.0048455,1,1,3.2884,1.2884,0,0
9.2986e-05,0,0.00020234,0,0.00548,-0.007869,1,1,3.2904,1.2904,0,0
9.0302e-05,0,0.0001968,0,0.0015648,-0.0093192,1,1,3.2924,1.2924,0,0
8.7703e-05,0,0.00019143,0,-0.0025401,-0.0089595,1,1,3.2944,1.2944,0,0
8.5186e-05,0,0.00018622,0,-0.0060489,-0.0069026,1,1,3.2964,1.2964,0,0
8.2749e-05,0,0.00018117,0,-0.0083059,-0.0035826,1,1,3.2984,1.2984,0,0
8.0389e-05,0,0.00017628,0,-0.0089093,0.00033389,1,1,3.3003,1.3003,0,0
7.8106e-05,0,0.00017154,0,-0.0077834,0.0040801,1,1,3.3023,1.3023,0,0
7.5894e-05,0,0.00016694,0,-0.0051865,0.0069383,1,1,3.3043,1.3043,0,0
7.3752e-05,0,0.00016248,0,-0.0016562,0.0083772,1,1,3.3063,1.3063,0,0
7.1676e-05,0,0.00015814,0,0.002101,0.0081518,1,1,3.3083,1.3083,0,0
6.9665e-05,0,0.00015394,0,0.0053489,0.0063456,1,1,3.3103,1.3103,0,0
6.7717e-05,0,0.00014987,0,0.0074658,0.0033484,1,1,3.3123,1.3123,0,0
6.5831e-05,0,0.00014592,0,0.0080643,-0.00022511,1,1,3.3143,1.3143,0,0
6.4002e-05,0,0.00014209,0,0.0070625,-0.00366,1,1,3.3163,1.3163,0,0
6.223e-05,0,0.00013837,0,0.0046953,-0.0062829,1,1,3.3183,1.3183,0,0
6.0511e-05,0,0.00013475,0,0.001462,-0.007595,1,1,3.3203,1.3203,0,0
5.8846e-05,0,0.00013183,0,-0.0019765,-0.0073666,1,1,3.3223,1.3223,0,0
5.7232e-05,0,0.00012785,0,-0.0049322,-0.005679,1,1,3.3243,1.3243,0,0
5.5668e-05,0,0.00012455,0,-0.006827,-0.002902,1,1,3.3263,1.3263,0,0
5.4151e-05,0,0.00012134,0,-0.0073063,0.00038385,1,1,3.3283,1.3283,0,0
5.2679e-05,0,0.00011822,0,-0.0063063,0.0035076,1,1,3.3303,1.3303,0,0
5.1251e-05,0,0.00011519,0,-0.0040621,0.0058446,1,1,3.3323,1.3323,0,0
4.9867e-05,0,0.00011226,0,-0.001055,0.0069411,1,1,3.3343,1.3343,0,0
4.8525e-05,0,0.00010941,0,0.002089,0.0066031,1,1,3.3363,1.3363,0,0
4.7223e-05,0,0.00010664,0,0.0047284,0.0049314,1,1,3.3383,1.3383,0,0
4.5959e-05,0,0.00010395,0,0.0063365,0.0022967,1,1,3.3403,1.3403,0,0
4.4732e-05,0,0.00010132,0,0.0066079,-0.00074074,1,1,3.3423,1.3423,0,0
4.3542e-05,0,9.8782e-05,0,0.0055169,-0.0035496,1,1,3.3443,1.3443,0,0
4.2388e-05,0,9.6314e-05,0,0.0033181,-0.0055574,1,1,3.3463,1.3463,0,0
4.1268e-05,0,9.3917e-05,0,0.00048944,-0.0063677,1,1,3.3483,1.3483,0,0
4.0181e-05,0,9.1583e-05,0,-0.0023699,-0.0058391,1,1,3.3503,1.3503,0,0
3.9124e-05,0,8.9311e-05,0,-0.0046656,-0.0041107,1,1,3.3523,1.3523,0,0
3.8098e-05,0,8.7101e-05,0,-0.0059321,-0.0015691,1,1,3.3543,1.3543,0,0
3.7102e-05,0,8.4957e-05,0,-0.0059275,0.0012375,1,1,3.3563,1.3563,0,0
3.6136e-05,0,8.2875e-05,0,-0.0046805,0.0037154,1,1,3.3583,1.3583,0,0
3.5198e-05,0,8.085e-05,0,-0.0024798,0.0053511,1,1,3.3603,1.3603,0,0
3.4286e-05,0,7.8876e-05,0,0.00018998,0.0058177,1,1,3.3623,1.3623,0,0
3.34e-05,0,7.6954e-05,0,0.0027542,0.0050418,1,1,3.3643,1.3643,0,0
3.2538e-05,0,7.5085e-05,0,0.004671,0.0032149,1,1,3.3663,1.3663,0,0
3.1703e-05,0,7.327e-05,0,0.0055469,0.00074802,1,1,3.3683,1.3683,0,0
3.0891e-05,0,7.1507e-05,0,0.005217,-0.0018188,1,1,3.3703,1.3703,0,0
3.0102e-05,0,6.979e-05,0,0.0037774,-0.003934,1,1,3.3723,1.3723,0,0
2.9335e-05,0,6.8115e-05,0,0.0015607,-0.0051528,1,1,3.3743,1.3743,0,0
2.8589e-05,0,6.6483e-05,0,-0.000939,-0.0052314,1,1,3.3763,1.3763,0,0
2.7864e-05,0,6.4897e-05,0,-0.0031755,-0.0041771,1,1,3.3783,1.3783,0,0
2.716e-05,0,6.3356e-05,0,-0.00467,-0.0022422,1,1,3.3803,1.3803,0,0
2.6476e-05,0,6.1858e-05,0,-0.0051129,0.00013439,1,1,3.3823,1.3823,0,0
2.5811e-05,0,6.0397e-05,0,-0.0044295,0.0024252,1,1,3.3843,1.3843,0,0
2.5163e-05,0,5.8971e-05,0,-0.0027926,0.0041308,1,1,3.3863,1.3863,0,0
2.4533e-05,0,5.7581e-05,0,-0.00058121,0.0048889,1,1,3.3883,1.3883,0,0
2.392e-05,0,5.623e-05,0,0.0017057,0.0045524,1,1,3.3903,1.3903,0,0
2.3325e-05,0,5.4917e-05,0,0.0035621,0.0032181,1,1,3.3923,1.3923,0,0
2.2747e-05,0,5.364e-05,0,0.0045857,0.001202,1,1,3.3943,1.3943,0,0
2.2184e-05,0,5.2394e-05,0,0.0045659,-0.0010342,1,1,3.3963,1.3963,0,0
2.1636e-05,0,5.1175e-05,0,0.0035283,-0.0029876,1,1,3.3983,1.3983,0,0
2.1102e-05,0,4.9988e-05,0,0.0017258,-0.0042272,1,1,3.4003,1.4003,0,0
2.0583e-05,0,4.8833e-05,0,-0.00042184,-0.0044896,1,1,3.4023,1.4023,0,0
2.0079e-05,0,4.7711e-05,0,-0.0024249,-0.0037357,1,1,3.4043,1.4043,0,0
1.9588e-05,0,4.6619e-05,0,-0.0038344,-0.002156,1,1,3.4063,1.4063,0,0
1.911e-05,0,4.5552e-05,0,-0.0043432,-0.00012438,1,1,3.4083,1.4083,0,0
1.8645e-05,0,4.4508e-05,0,-0.0038537,0.0018888,1,1,3.4103,1.4103,0,0
1.8191e-05,0,4.349e-05,0,-0.0024974,0.0034253,1,1,3.4123,1.4123,0,0
1.775e-05,0,4.25e-05,0,-0.00060181,0.0041439,1,1,3.4143,1.4143,0,0
1.7321e-05,0,4.1538e-05,0,0.0013886,0.0038964,1,1,3.4163,1.4163,0,0
1.6904e-05,0,4.0602e-05,0,0.0030145,0.0027587,1,1,3.4183,1.4183,0,0
1.6497e-05,0,3.9686e-05,0,0.0039083,0.0010105,1,1,3.4203,1.4203,0,0
1.61e-05,0,3.879e-05,0,0.0038775,-0.00093191,1,1,3.4223,1.4223,0,0
1.5714e-05,0,3.7914e-05,0,0.0029477,-0.002614,1,1,3.4243,1.4243,0,0
1.5338e-05,0,3.7063e-05,0,0.001353,-0.0036496,1,1,3.4263,1.4263,0,0
1.4972e-05,0,3.6236e-05,0,-0.00052171,-0.00381,1,1,3.4283,1.4283,0,0
1.4616e-05,0,3.543e-05,0,-0.0022322,-0.0030747,1,1,3.4303,1.4303,0,0
1.4269e-05,0,3.4643e-05,0,-0.0033801,-0.0016335,1,1,3.4323,1.4323,0,0
1.393e-05,0,3.387e-05,0,-0.0037059,0.0001604,1,1,3.4343,1.4343,0,0
1.36e-05,0,3.3116e-05,0,-0.0031484,0.0018761,1,1,3.4363,1.4363,0,0
1.3278e-05,0,3.2381e-05,0,-0.0018572,0.0031089,1,1,3.4383,1.4383,0,0
1.2965e-05,0,3.1668e-05,0,-0.0001532,0.0035752,1,1,3.4403,1.4403,0,0
1.2661e-05,0,3.0973e-05,0,0.0015497,0.0031786,1,1,3.4423,1.4423,0,0
1.2364e-05,0,3.0294e-05,0,0.0028443,0.0020302,1,1,3.4443,1.4443,0,0
1.2074e-05,0,2.9628e-05,0,0.0034277,0.00041994,1,1,3.4463,1.4463,0,0
1.1791e-05,0,2.8975e-05,0,0.0031731,-0.0012557,1,1,3.4483,1.4483,0,0
1.1516e-05,0,2.834e-05,0,0.0021582,-0.0025914,1,1,3.4503,1.4503,0,0
1.1247e-05,0,2.7723e-05,0,0.00064314,-0.0032702,1,1,3.4523,1.4523,0,0
1.0986e-05,0,2.7122e-05,0,-0.00099501,-0.0031401,1,1,3.4543,1.4543,0,0
1.0732e-05,0,2.6535e-05,0,-0.0023551,-0.0022477,1,1,3.4563,1.4563,0,0
1.0483e-05,0,2.5959e-05,0,-0.0031099,-0.00082543,1,1,3.4583,1.4583,0,0
1.024e-05,0,2.5394e-05,0,-0.003086,0.00076808,1,1,3.4603,1.4603,0,0
1.0003e-05,0,2.4843e-05,0,-0.0023038,0.002138,1,1,3.4623,1.4623,0,0
9.7725e-06,0,2.4307e-05,0,-0.00097077,0.002951,1,1,3.4643,1.4643,0,0
9.5481e-06,0,2.3786e-05,0,0.00057352,0.0030167,1,1,3.4663,1.4663,0,0
9.3295e-06,0,2.3278e-05,0,0.0019423,0.0023325,1,1,3.4683,1.4683,0,0
9.1158e-06,0,2.2779e-05,0,0.0027983,0.0010825,1,1,3.4703,1.4703,0,0
8.9068e-06,0,2.2289e-05,0,0.0029372,-0.00041065,1,1,3.4723,1.4723,0,0
8.7026e-06,0,2.181e-05,0,0.0023378,-0.0017688,1,1,3.4743,1.4743,0,0
8.5036e-06,0,2.1343e-05,0,0.0011644,-0.0026536,1,1,3.4763,1.4763,0,0
8.3102e-06,0,2.089e-05,0,-0.00027702,-0.0028513,1,1,3.4783,1.4783,0,0
8.1219e-06,0,2.0449e-05,0,-0.0016178,-0.0023245,1,1,3.4803,1.4803,0,0
7.938e-06,0,2.0017e-05,0,-0.0025201,-0.0012198,1,1,3.4823,1.4823,0,0
7.7579e-06,0,1.9591e-05,0,-0.0027625,0.00017132,1,1,3.4843,1.4843,0,0
7.5817e-06,0,1.9174e-05,0,-0.0022955,0.0014891,1,1,3.4863,1.4863,0,0
7.4098e-06,0,1.8766e-05,0,-0.0012516,0.002398,1,1,3.4883,1.4883,0,0
7.2425e-06,0,1.8371e-05,0,9.0923e-05,0.0026727,1,1,3.4903,1.4903,0,0
7.0799e-06,0,1.7987e-05,0,0.0013817,0.0022543,1,1,3.4923,1.4923,0,0
6.9212e-06,0,1.7611e-05,0,0.0022889,0.0012631,1,1,3.4943,1.4943,0,0
6.766e-06,0,1.7242e-05,0,0.0025845,-3.415e-05,1,1,3.4963,1.4963,0,0
6.6138e-06,0,1.6878e-05,0,0.002203,-0.0012952,1,1,3.4983,1.4983,0,0
6.465e-06,0,1.6521e-05,0,0.001256,-0.0021923,1,1,3.5002,1.5002,0,0
6.32e-06,0,1.6175e-05,0,1.1754e-06,-0.0024981,1,1,3.5022,1.5022,0,0
6.179e-06,0,1.5839e-05,0,-0.0012276,-0.0021435,1,1,3.5042,1.5042,0,0
6.0418e-06,0,1.5512e-05,0,-0.0021083,-0.0012333,1,1,3.5062,1.5062,0,0
5.9077e-06,0,1.5191e-05,0,-0.0024152,-1.7071e-05,1,1,3.5082,1.5082,0,0
5.7762e-06,0,1.4874e-05,0,-0.0020773,0.0011784,1,1,3.5102,1.5102,0,0
5.6473e-06,0,1.4563e-05,0,-0.0011957,0.0020363,1,1,3.5122,1.5122,0,0
5.5214e-06,0,1.4258e-05,0,-1.489e-05,0.0023349,1,1,3.5142,1.5142,0,0
5.3989e-06,0,1.3963e-05,0,0.0011452,0.0020049,1,1,3.5162,1.5162,0,0
5.2798e-06,0,1.3677e-05,0,0.001975,0.0011457,1,1,3.5182,1.5182,0,0
5.1637e-06,0,1.3397e-05,0,0.002258,-2.9543e-06,1,1,3.5202,1.5202,0,0
5.05e-06,0,1.3122e-05,0,0.0019276,-0.0011273,1,1,3.5222,1.5222,0,0
4.9384e-06,0,1.285e-05,0,0.0010837,-0.001924,1,1,3.5242,1.5242,0,0
4.829e-06,0,1.2583e-05,0,-3.5972e-05,-0.0021833,1,1,3.5262,1.5262,0,0
4.7223e-06,0,1.2322e-05,0,-0.0011225,-0.0018447,1,1,3.5282,1.5282,0,0
4.6185e-06,0,1.207e-05,0,-0.001881,-0.001011,1,1,3.5302,1.5302,0,0
4.5176e-06,0,1.1826e-05,0,-0.0021105,8.1441e-05,1,1,3.5322,1.5322,0,0
4.4192e-06,0,1.1586e-05,0,-0.0017573,0.0011294,1,1,3.5342,1.5342,0,0
4.3226e-06,0,1.135e-05,0,-0.00092836,0.0018456,1,1,3.5362,1.5362,0,0
4.2277e-06,0,1.1116e-05,0,0.00013937,0.0020384,1,1,3.5382,1.5382,0,0
4.1346e-06,0,1.0886e-05,0,0.0011464,0.0016638,1,1,3.5402,1.5402,0,0
4.0439e-06,0,1.0663e-05,0,0.001815,0.00083597,1,1,3.5422,1.5422,0,0
3.9558e-06,0,1.0447e-05,0,0.0019655,-0.00020705,1,1,3.5442,1.5442,0,0
3.8702e-06,0,1.0237e-05,0,0.0015651,-0.0011712,1,1,3.5462,1.5462,0,0
3.7865e-06,0,1.0031e-05,0,0.00073517,-0.0017884,1,1,3.5482,1.5482,0,0
3.7043e-06,0,9.828e-06,0,-0.00028428,-0.0018913,1,1,3.5502,1.5502,0,0
3.6235e-06,0,9.6265e-06,0,-0.0012029,-0.0014598,1,1,3.5522,1.5522,0,0
3.5442e-06,0,9.4286e-06,0,-0.0017631,-0.00062528,1,1,3.5542,1.5542,0,0
3.467e-06,0,9.2364e-06,0,-0.0018131,0.00036883,1,1,3.5562,1.5562,0,0
3.392e-06,0,9.0509e-06,0,-0.0013478,0.0012381,1,1,3.5582,1.5582,0,0
3.3191e-06,0,8.871e-06,0,-0.00050829,0.0017375,1,1,3.5602,1.5602,0,0
3.2479e-06,0,8.6944e-06,0,0.00045951,0.0017309,1,1,3.5622,1.5622,0,0
3.1779e-06,0,8.5193e-06,0,0.0012762,0.0012285,1,1,3.5642,1.5642,0,0
3.1089e-06,0,8.3455e-06,0,0.0017097,0.0003833,1,1,3.5662,1.5662,0,0
3.0413e-06,0,8.1747e-06,0,0.0016417,-0.0005549,1,1,3.5682,1.5682,0,0
2.9753e-06,0,8.0088e-06,0,0.001101,-0.0013137,1,1,3.5702,1.5702,0,0
2.9113e-06,0,7.8489e-06,0,0.00025252,-0.0016766,1,1,3.5722,1.5722,0,0
2.8492e-06,0,7.6942e-06,0,-0.00065235,-0.0015453,1,1,3.5742,1.5742,0,0
2.7885e-06,0,7.5424e-06,0,-0.0013491,-0.00096613,1,1,3.5762,1.5762,0,0
2.7288e-06,0,7.3917e-06,0,-0.0016374,-0.00011594,1,1,3.5782,1.5782,0,0
2.6699e-06,0,7.2418e-06,0,-0.0014396,0.00075107,1,1,3.5802,1.5802,0,0
2.6121e-06,0,7.094e-06,0,-0.00082236,0.0013795,1,1,3.5822,1.5822,0,0
2.5556e-06,0,6.9503e-06,0,2.4678e-05,0.0015884,1,1,3.5842,1.5842,0,0
2.5008e-06,0,6.812e-06,0,0.00084726,0.0013235,1,1,3.5862,1.5862,0,0
2.4478e-06,0,6.6785e-06,0,0.0014022,0.00067151,1,1,3.5882,1.5882,0,0
2.396e-06,0,6.548e-06,0,0.001529,-0.00016745,1,1,3.5902,1.5902,0,0
2.3451e-06,0,6.4184e-06,0,0.0011969,-0.00093983,1,1,3.5922,1.5922,0,0
2.2948e-06,0,6.2892e-06,0,0.00051286,-0.0014153,1,1,3.5942,1.5942,0,0
2.2453e-06,0,6.1612e-06,0,-0.00031129,-0.0014561,1,1,3.5962,1.5962,0,0
2.1968e-06,0,6.0363e-06,0,-0.0010249,-0.0010578,1,1,3.5982,1.5982,0,0
2.1498e-06,0,5.916e-06,0,-0.0014148,-0.0003484,1,1,3.6002,1.6002,0,0
2.1043e-06,0,5.8005e-06,0,-0.0013688,0.00045232,1,1,3.6022,1.6022,0,0
2.0601e-06,0,5.6881e-06,0,-0.00090805,0.0011,1,1,3.6042,1.6042,0,0
2.0167e-06,0,5.5769e-06,0,-0.00017959,0.0013998,1,1,3.6062,1.6062,0,0
1.9738e-06,0,5.4658e-06,0,0.00058939,0.0012657,1,1,3.6082,1.6082,0,0
1.9314e-06,0,5.355e-06,0,0.0011622,0.00074616,1,1,3.6102,1.6102,0,0
1.8897e-06,0,5.2462e-06,0,0.0013661,7.9226e-06,1,1,3.6122,1.6122,0,0
1.8492e-06,0,5.1411e-06,0,0.0011451,-0.00071774,1,1,3.6142,1.6142,0,0
1.8101e-06,0,5.0404e-06,0,0.00057483,-0.0012072,1,1,3.6162,1.6162,0,0
1.7721e-06,0,4.9433e-06,0,-0.00016236,-0.001313,1,1,3.6182,1.6182,0,0
1.7351e-06,0,4.848e-06,0,-0.00083475,-0.0010084,1,1,3.6202,1.6202,0,0
1.6986e-06,0,4.7528e-06,0,-0.0012335,-0.00039504,1,1,3.6222,1.6222,0,0
1.6623e-06,0,4.6574e-06,0,-0.0012382,0.00032982,1,1,3.6242,1.6242,0,0
1.6266e-06,0,4.5627e-06,0,-0.00085417,0.00093646,1,1,3.6262,1.6262,0,0
1.5916e-06,0,4.4704e-06,0,-0.00020932,0.0012362,1,1,3.6282,1.6282,0,0
1.5577e-06,0,4.3819e-06,0,0.00048849,0.0011402,1,1,3.6302,1.6302,0,0
1.5251e-06,0,4.2973e-06,0,0.001018,0.00068553,1,1,3.6322,1.6322,0,0
1.4934e-06,0,4.2153e-06,0,0.0012143,2.218e-05,1,1,3.6342,1.6342,0,0
1.4622e-06,0,4.1341e-06,0,0.0010201,-0.00063546,1,1,3.6362,1.6362,0,0
1.4314e-06,0,4.0526e-06,0,0.00050364,-0.0010772,1,1,3.6382,1.6382,0,0
1.4008e-06,0,3.9706e-06,0,-0.00016394,-0.0011648,1,1,3.6402,1.6402,0,0
1.3706e-06,0,3.8897e-06,0,-0.00076527,-0.00087653,1,1,3.6422,1.6422,0,0
1.3412e-06,0,3.8114e-06,0,-0.001108,-0.00031195,1,1,3.6442,1.6442,0,0
1.3129e-06,0,3.7368e-06,0,-0.0010863,0.00034195,1,1,3.6462,1.6462,0,0
1.2855e-06,0,3.6654e-06,0,-0.00071339,0.00087236,1,1,3.6482,1.6482,0,0
1.259e-06,0,3.596e-06,0,-0.00011593,0.0011092,1,1,3.6502,1.6502,0,0
1.2328e-06,0,3.5268e-06,0,0.00050793,0.00097975,1,1,3.6522,1.6522,0,0
1.2068e-06,0,3.4569e-06,0,0.0009534,0.00053222,1,1,3.6542,1.6542,0,0
1.1809e-06,0,3.3867e-06,0,0.0010771,-8.0983e-05,1,1,3.6562,1.6562,0,0
1.1554e-06,0,3.3175e-06,0,0.00084409,-0.00065502,1,1,3.6582,1.6582,0,0
1.1307e-06,0,3.2508e-06,0,0.00033774,-0.0010015,1,1,3.6602,1.6602,0,0
1.1069e-06,0,3.1875e-06,0,-0.00026999,-0.0010103,1,1,3.6622,1.6622,0,0
1.0839e-06,0,3.1272e-06,0,-0.00077646,-0.00068416,1,1,3.6642,1.6642,0,0
1.0616e-06,0,3.0684e-06,0,-0.001015,-0.00013666,1,1,3.6662,1.6662,0,0
1.0397e-06,0,3.0095e-06,0,-0.00091011,0.00044604,1,1,3.6682,1.6682,0,0
1.0177e-06,0,2.9498e-06,0,-0.00050227,0.00086794,1,1,3.6702,1.6702,0,0
9.9587e-07,0,2.8897e-06,0,6.6121e-05,0.00098978,1,1,3.6722,1.6722,0,0
9.7432e-07,0,2.8303e-06,0,0.00060057,0.00077594,1,1,3.6742,1.6742,0,0
9.5339e-07,0,2.7732e-06,0,0.00092153,0.00030479,1,1,3.6762,1.6762,0,0
9.3329e-07,0,2.7192e-06,0,0.0009245,-0.00025994,1,1,3.6782,1.6782,0,0
9.14e-07,0,2.668e-06,0,0.00061387,-0.00072553,1,1,3.6802,1.6802,0,0
8.953e-07,0,2.6182e-06,0,0.00010012,-0.00093528,1,1,3.6822,1.6822,0,0
8.7686e-07,0,2.5684e-06,0,-0.00043815,-0.00082132,1,1,3.6842,1.6842,0,0
8.5843e-07,0,2.5178e-06,0,-0.00081569,-0.00042781,1,1,3.6862,1.6862,0,0
8.3999e-07,0,2.4663e-06,0,-0.00090506,0.00010503,1,1,3.6882,1.6882,0,0
8.2173e-07,0,2.4153e-06,0,-0.00068061,0.0005907,1,1,3.6902,1.6902,0,0
8.0396e-07,0,2.366e-06,0,-0.00022578,0.00086235,1,1,3.6922,1.6922,0,0
7.869e-07,0,2.3195e-06,0,0.00029795,0.00083006,1,1,3.6942,1.6942,0,0
7.7061e-07,0,2.2757e-06,0,0.00070801,0.00051031,1,1,3.6962,1.6962,0,0
7.549e-07,0,2.2336e-06,0,0.00086361,1.8824e-05,1,1,3.6982,1.6982,0,0
7.3947e-07,0,2.1918e-06,0,0.00071412,-0.00047007,1,1,3.7002,1.7001,0,0
7.2406e-07,0,2.1491e-06,0,0.00031662,-0.00078452,1,1,3.7021,1.7021,0,0
7.0857e-07,0,2.1055e-06,0,-0.00018458,-0.00081632,1,1,3.7041,1.7041,0,0
6.9312e-07,0,2.0616e-06,0,-0.00061032,-0.0005592,1,1,3.7061,1.7061,0,0
6.7797e-07,0,2.0188e-06,0,-0.0008113,-0.00010969,1,1,3.7081,1.7081,0,0
6.6339e-07,0,1.9782e-06,0,-0.00072071,0.00036937,1,1,3.7101,1.7101,0,0
6.4951e-07,0,1.9403e-06,0,-0.00037593,0.00070769,1,1,3.7121,1.7121,0,0
6.3624e-07,0,1.9045e-06,0,9.6278e-05,0.00078726,1,1,3.7141,1.7141,0,0
6.2335e-07,0,1.8695e-06,0,0.00052522,0.00058348,1,1,3.7161,1.7161,0,0
6.1055e-07,0,1.834e-06,0,0.0007573,0.0001737,1,1,3.7181,1.7181,0,0
5.9765e-07,0,1.7975e-06,0,0.00071158,-0.00029084,1,1,3.7201,1.7201,0,0
5.8466e-07,0,1.7601e-06,0,0.00040935,-0.00064074,1,1,3.7221,1.7221,0,0
5.7176e-07,0,1.7229e-06,0,-3.4916e-05,-0.00075111,1,1,3.7241,1.7241,0,0
5.5921e-07,0,1.6871e-06,0,-0.00045713,-0.00058655,1,1,3.7261,1.7261,0,0
5.4724e-07,0,1.6536e-06,0,-0.00070442,-0.0002121,1,1,3.7281,1.7281,0,0
5.359e-07,0,1.6225e-06,0,-0.00068993,0.00023233,1,1,3.7301,1.7301,0,0
5.2505e-07,0,1.593e-06,0,-0.00042309,0.00058332,1,1,3.7321,1.7321,0,0
5.1445e-07,0,1.5638e-06,0,-5.5435e-06,0.00071328,1,1,3.7341,1.7341,0,0
5.0383e-07,0,1.5339e-06,0,0.00040627,0.00057729,1,1,3.7361,1.7361,0,0
4.9307e-07,0,1.5028e-06,0,0.00065941,0.00022993,1,1,3.7381,1.7381,0,0
4.8221e-07,0,1.471e-06,0,0.00066232,-0.00019572,1,1,3.7401,1.7401,0,0
4.7144e-07,0,1.4394e-06,0,0.00041871,-0.00053947,1,1,3.7421,1.7421,0,0
4.6102e-07,0,1.4093e-06,0,2.4311e-05,-0.00067489,1,1,3.7441,1.7441,0,0
4.5114e-07,0,1.3814e-06,0,-0.00037097,-0.00055559,1,1,3.7461,1.7461,0,0
4.4181e-07,0,1.3556e-06,0,-0.00061961,-0.0002306,1,1,3.7481,1.7481,0,0
4.3292e-07,0,1.3312e-06,0,-0.00063061,0.00017504,1,1,3.7501,1.7501,0,0
4.2422e-07,0,1.307e-06,0,-0.00040312,0.00050715,1,1,3.7521,1.7521,0,0
4.1548e-07,0,1.2821e-06,0,-2.6832e-05,0.00064059,1,1,3.7541,1.7541,0,0
4.0657e-07,0,1.256e-06,0,0.00035232,0.0005274,1,1,3.7561,1.7561,0,0
3.9752e-07,0,1.229e-06,0,0.00058909,0.00021522,1,1,3.7581,1.7581,0,0
3.8852e-07,0,1.2021e-06,0,0.00059558,-0.00017249,1,1,3.7601,1.7601,0,0
3.798e-07,0,1.1764e-06,0,0.00037404,-0.00048575,1,1,3.7621,1.7621,0,0
3.7155e-07,0,1.1527e-06,0,1.3818e-05,-0.00060623,1,1,3.7641,1.7641,0,0
3.6381e-07,0,1.1311e-06,0,-0.00034454,-0.00049127,1,1,3.7661,1.7661,0,0
3.5649e-07,0,1.1109e-06,0,-0.00056318,-0.00018882,1,1,3.7681,1.7681,0,0
3.494e-07,0,1.0911e-06,0,-0.00055938,0.00018142,1,1,3.7701,1.7701,0,0
3.4228e-07,0,1.0707e-06,0,-0.00033754,0.00047419,1,1,3.7721,1.7721,0,0
3.3498e-07,0,1.0492e-06,0,1.219e-05,0.0005757,1,1,3.7741,1.7741,0,0
3.2752e-07,0,1.0266e-06,0,0.00034994,0.00044916,1,1,3.7761,1.7761,0,0
3.2002e-07,0,1.0037e-06,0,0.00054281,0.00014886,1,1,3.7781,1.7781,0,0
3.1266e-07,0,9.8144e-07,0,0.0005179,-0.00020328,1,1,3.7801,1.7801,0,0
3.0563e-07,0,9.6083e-07,0,0.00028964,-0.00046767,1,1,3.7821,1.7821,0,0
2.991e-07,0,9.4217e-07,0,-4.8202e-05,-0.00054206,1,1,3.7841,1.7841,0,0
2.9306e-07,0,9.2514e-07,0,-0.00036045,-0.00040031,1,1,3.7861,1.7861,0,0
2.8726e-07,0,9.0901e-07,0,-0.00052354,-0.00010176,1,1,3.7881,1.7881,0,0
2.8149e-07,0,8.9282e-07,0,-0.00047414,0.00023223,1,1,3.7901,1.7901,0,0
2.7565e-07,0,8.7566e-07,0,-0.00023491,0.00046668,1,1,3.7921,1.7921,0,0
2.6969e-07,0,8.5722e-07,0,9.4373e-05,0.00050812,1,1,3.7941,1.7941,0,0
2.6349e-07,0,8.3797e-07,0,0.00037842,0.00034316,1,1,3.7961,1.7961,0,0
2.5718e-07,0,8.1878e-07,0,0.00050287,4.3018e-05,1,1,3.7981,1.7981,0,0
2.5116e-07,0,8.004e-07,0,0.00042086,-0.00026771,1,1,3.8001,1.8001,0,0
2.4566e-07,0,7.8349e-07,0,0.0001701,-0.00046306,1,1,3.8021,1.8021,0,0
2.4044e-07,0,7.6849e-07,0,-0.00014458,-0.00046614,1,1,3.8041,1.8041,0,0
2.354e-07,0,7.5513e-07,0,-0.00039428,-0.00027884,1,1,3.8061,1.8061,0,0
2.3082e-07,0,7.4227e-07,0,-0.0004778,1.9663e-05,1,1,3.8081,1.8081,0,0
2.2652e-07,0,7.2889e-07,0,-0.00036267,0.00030481,1,1,3.8101,1.8101,0,0
2.2177e-07,0,7.1477e-07,0,-9.9189e-05,0.00045815,1,1,3.8121,1.8121,0,0
2.1647e-07,0,6.9979e-07,0,0.00020038,0.00041754,1,1,3.8141,1.8141,0,0
2.1144e-07,0,6.8365e-07,0,0.00040995,0.00020364,1,1,3.8161,1.8161,0,0
2.0683e-07,0,6.6694e-07,0,0.00044369,-9.0141e-05,1,1,3.8181,1.8181,0,0
2.0174e-07,0,6.5142e-07,0,0.00029142,-0.00033916,1,1,3.8201,1.8201,0,0
1.9641e-07,0,6.3788e-07,0,2.0723e-05,-0.00044072,1,1,3.8221,1.8221,0,0
1.9234e-07,0,6.254e-07,0,-0.00025315,-0.00035576,1,1,3.8241,1.8241,0,0
1.8935e-07,0,6.1367e-07,0,-0.00041538,-0.00012316,1,1,3.8261,1.8261,0,0
1.8539e-07,0,6.0357e-07,0,-0.00039886,0.00015716,1,1,3.8281,1.8281,0,0
1.8062e-07,0,5.9426e-07,0,-0.00021247,0.00036592,1,1,3.8301,1.8301,0,0
1.774e-07,0,5.8298e-07,0,6.1794e-05,0.0004148,1,1,3.8321,1.8321,0,0
1.7503e-07,0,5.6953e-07,0,0.00030395,0.00028493,1,1,3.8341,1.8341,0,0
1.702e-07,0,5.5666e-07,0,0.0004093,3.5247e-05,1,1,3.8361,1.8361,0,0
1.6404e-07,0,5.4452e-07,0,0.00033521,-0.00022423,1,1,3.8381,1.8381,0,0
1.6096e-07,0,5.3049e-07,0,0.00011859,-0.00038154,1,1,3.8401,1.8401,0,0
1.5947e-07,0,5.1608e-07,0,-0.00014303,-0.00037115,1,1,3.8421,1.8421,0,0
1.5429e-07,0,5.0607e-07,0,-0.00033594,-0.00020047,1,1,3.8441,1.8441,0,0
1.4801e-07,0,4.9907e-07,0,-0.00037918,5.4664e-05,1,1,3.8461,1.8461,0,0
1.4729e-07,0,4.8941e-07,0,-0.00025757,0.00028245,1,1,3.8481,1.8481,0,0
1.4823e-07,0,4.7864e-07,0,-2.6795e-05,0.00038263,1,1,3.8501,1.8501,0,0
1.4229e-07,0,4.7245e-07,0,0.00021096,0.0003109,1,1,3.8521,1.8521,0,0
1.3489e-07,0,4.669e-07,0,0.00035163,0.00010059,1,1,3.8541,1.8541,0,0
1.3615e-07,0,4.5398e-07,0,0.00033511,-0.00015103,1,1,3.8561,1.8561,0,0
1.3804e-07,0,4.3878e-07,0,0.00017158,-0.00032809,1,1,3.8581,1.8581,0,0
1.2866e-07,0,4.3101e-07,0,-6.4385e-05,-0.00035145,1,1,3.8601,1.8601,0,0
1.1935e-07,0,4.2431e-07,0,-0.00026814,-0.00021552,1,1,3.8621,1.8621,0,0
1.2407e-07,0,4.0877e-07,0,-0.0003508,1.1934e-05,1,1,3.8641,1.8641,0,0
1.278e-07,0,3.9466e-07,0,-0.00027653,0.00022479,1,1,3.8661,1.8661,0,0
1.1498e-07,0,3.9369e-07,0,-7.7646e-05,0.00032872,1,1,3.8681,1.8681,0,0
1.0559e-07,0,3.9234e-07,0,0.00015759,0.00028257,1,1,3.8701,1.8701,0,0
1.1677e-07,0,3.7766e-07,0,0.00032119,0.00011345,1,1,3.8721,1.8721,0,0
1.2214e-07,0,3.6602e-07,0,0.00033419,-9.8826e-05,1,1,3.8741,1.8741,0,0
1.032e-07,0,3.6957e-07,0,0.00018722,-0.00025943,1,1,3.8761,1.8761,0,0
9.3778e-08,0,3.6648e-07,0,-4.9884e-05,-0.00030076,1,1,3.8781,1.8781,0,0
1.1215e-07,0,3.4412e-07,0,-0.00025978,-0.00020991,1,1,3.8801,1.8801,0,0
1.1565e-07,0,3.2959e-07,0,-0.00033786,-3.0347e-05,1,1,3.8821,1.8821,0,0
8.7793e-08,0,3.3505e-07,0,-0.00024797,0.00015975,1,1,3.8841,1.8841,0,0
8.0825e-08,0,3.2835e-07,0,-4.0997e-05,0.00028003,1,1,3.8861,1.8861,0,0
1.0832e-07,0,3.01e-07,0,0.00017458,0.00027821,1,1,3.8881,1.8881,0,0
1.0845e-07,0,2.9207e-07,0,0.0002922,0.00015025,1,1,3.8901,1.8901,0,0
7.2237e-08,0,3.0616e-07,0,0.0002619,-5.3736e-05,1,1,3.8921,1.8921,0,0
7.2108e-08,0,2.9881e-07,0,0.00011112,-0.00024315,1,1,3.8941,1.8941,0,0
1.1046e-07,0,2.7043e-07,0,-7.6893e-05,-0.00032283,1,1,3.8961,1.8961,0,0
1.0349e-07,0,2.6875e-07,0,-0.00021091,-0.00024196,1,1,3.8981,1.8981,0,0
5.8064e-08,0,2.8598e-07,0,-0.00023743,-3.0449e-05,1,1,3.9,1.9,0,0
6.8394e-08,0,2.7021e-07,0,-0.00015983,0.00020567,1,1,3.902,1.902,0,0
1.1463e-07,0,2.3584e-07,0,-2.527e-05,0.00033729,1,1,3.904,1.904,0,0
9.4333e-08,0,2.3736e-07,0,0.00010616,0.00028741,1,1,3.906,1.906,0,0
4.2599e-08,0,2.5245e-07,0,0.00018793,8.0951e-05,1,1,3.908,1.908,0,0
6.6672e-08,0,2.2666e-07,0,0.00019658,-0.00016616,1,1,3.91,1.91,0,0
1.1612e-07,0,1.9299e-07,0,0.00012958,-0.00031494,1,1,3.912,1.912,0,0
8.2216e-08,0,2.0459e-07,0,4.4024e-06,-0.0002859,1,1,3.914,1.914,0,0
3.0399e-08,0,2.1959e-07,0,-0.00013738,-0.00010416,1,1,3.916,1.916,0,0
6.9173e-08,0,1.9084e-07,0,-0.00023332,0.00012009,1,1,3.918,1.918,0,0
1.1836e-07,0,1.6734e-07,0,-0.00022421,0.00026073,1,1,3.92,1.92,0,0
7.1591e-08,0,1.8732e-07,0,-9.3808e-05,0.00024963,1,1,3.922,1.922,0,0
2.3678e-08,0,1.9715e-07,0,0.00010469,0.00011,1,1,3.924,1.924,0,0
7.5011e-08,0,1.6678e-07,0,0.00026502,-6.7462e-05,1,1,3.926,1.926,0,0
1.1701e-07,0,1.4984e-07,0,0.00028763,-0.00018489,1,1,3.928,1.928,0,0
5.9207e-08,0,1.6791e-07,0,0.0001466,-0.00019301,1,1,3.93,1.93,0,0
1.9614e-08,0,1.6903e-07,0,-8.5229e-05,-0.00010882,1,1,3.932,1.932,0,0
7.6099e-08,0,1.3933e-07,0,-0.00027546,8.6218e-06,1,1,3.934,1.934,0,0
1.0753e-07,0,1.2829e-07,0,-0.0003122,9.9815e-05,1,1,3.936,1.936,0,0
4.8109e-08,0,1.4392e-07,0,-0.00017269,0.00013378,1,1,3.938,1.938,0,0
1.6741e-08,0,1.424e-07,0,6.3357e-05,0.00011106,1,1,3.94,1.94,0,0
7.1252e-08,0,1.2187e-07,0,0.00026194,5.0299e-05,1,1,3.942,1.942,0,0
9.8397e-08,0,1.1884e-07,0,0.00031261,-2.4295e-05,1,1,3.944,1.944,0,0
4.391e-08,0,1.3135e-07,0,0.00018963,-8.7396e-05,1,1,3.946,1.946,0,0
1.4878e-08,0,1.314e-07,0,-3.6208e-05,-0.00011508,1,1,3.948,1.948,0,0
6.5754e-08,0,1.1995e-07,0,-0.00023871,-9.3132e-05,1,1,3.95,1.95,0,0
9.4578e-08,0,1.1486e-07,0,-0.00030616,-2.7971e-05,1,1,3.952,1.952,0,0
4.3891e-08,0,1.1831e-07,0,-0.0002025,5.1316e-05,1,1,3.954,1.954,0,0
1.1771e-08,0,1.1863e-07,0,1.2962e-05,0.00010643,1,1,3.956,1.956,0,0
6.015e-08,0,1.0654e-07,0,0.00021846,0.00011109,1,1,3.958,1.958,0,0
9.3079e-08,0,9.0927e-08,0,0.00029809,6.468e-05,1,1,3.96,1.96,0,0
4.3449e-08,0,8.849e-08,0,0.00020773,-1.0121e-05,1,1,3.962,1.962,0,0
6.7286e-09,0,8.961e-08,0,5.0917e-07,-8.0622e-05,1,1,3.964,1.964,0,0
5.5337e-08,0,7.3795e-08,0,-0.00020365,-0.00011747,1,1,3.966,1.966,0,0
9.3316e-08,0,5.584e-08,0,-0.00028752,-0.00010309,1,1,3.968,1.968,0,0
4.3429e-08,0,5.7592e-08,0,-0.00020453,-3.7989e-05,1,1,3.97,1.97,0,0
3.1502e-09,0,6.054e-08,0,-5.2755e-06,5.4198e-05,1,1,3.972,1.972,0,0
5.4044e-08,0,4.6978e-08,0,0.0001929,0.00012955,1,1,3.974,1.974,0,0
9.5971e-08,0,3.7379e-08,0,0.00027501,0.00014258,1,1,3.976,1.976,0,0
4.4106e-08,0,4.3067e-08,0,0.00019563,7.5621e-05,1,1,3.978,1.978,0,0
1.8907e-09,0,4.5324e-08,0,4.3125e-06,-4.1641e-05,1,1,3.98,1.98,0,0
5.4721e-08,0,3.8194e-08,0,-0.000185,-0.00014304,1,1,3.982,1.982,0,0
9.6153e-08,0,3.3875e-08,0,-0.00026201,-0.00016581,1,1,3.984,1.984,0,0
4.2755e-08,0,3.4254e-08,0,-0.00018452,-9.2915e-05,1,1,3.986,1.986,0,0
1.2313e-09,0,3.4025e-08,0,-1.3322e-06,3.3918e-05,1,1,3.988,1.988,0,0
5.1711e-08,0,3.0602e-08,0,0.00017858,0.00014072,1,1,3.99,1.99,0,0
9.1111e-08,0,2.2298e-08,0,0.00025096,0.00016771,1,1,3.992,1.992,0,0
4.1712e-08,0,1.4679e-08,0,0.00017613,0.00010325,1,1,3.994,1.994,0,0
2.2753e-10,0,1.346e-08,0,-4.763e-08,-1.4256e-05,1,1,3.996,1.996,0,0
4.525e-08,0,9.351e-09,0,-0.00017449,-0.00012166,1,1,3.998,1.998,0,0
8.7778e-08,0,3.4911e-09,0,-0.00024642,-0.00016448,1,1,4,2,0,0


==> data/line_db1.csv <==
"h","h_ex","q","q_ex","u_i","u_r","attribute","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
1.0001,1,-5.873e-05,0,0.30475,-0.95249,1,1,0,-2,0,0
1.0001,1,-0.00024964,0,0.30477,-0.95247,1,1,0.001999,-1.998,0,0
1,1,-0.00029353,0,0.30481,-0.95242,1,1,0.003998,-1.996,0,0
0.99993,1,-0.00016749,0,0.30485,-0.95236,1,1,0.0059969,-1.994,0,0
0.99989,1,5.192e-05,0,0.30487,-0.95234,1,1,0.007996,-1.992,0,0
0.99991,1,0.00023839,0,0.30485,-0.95235,1,1,0.009995,-1.99,0,0
0.99998,1,0.00028969,0,0.30481,-0.9524,1,1,0.011994,-1.988,0,0
1.0001,1,0.00018088,0,0.30477,-0.95245,1,1,0.013993,-1.986,0,0
1.0001,1,-2.765e-05,0,0.30475,-0.95248,1,1,0.015992,-1.984,0,0
1.0001,1,-0.00022426,0,0.30477,-0.95248,1,1,0.017991,-1.982,0,0
1,1,-0.00030241,0,0.30481,-0.95243,1,1,0.01999,-1.98,0,0
0.99997,1,-0.00021472,0,0.30485,-0.95238,1,1,0.021989,-1.978,0,0
0.99991,1,-1.5492e-06,0,0.30487,-0.95235,1,1,0.023988,-1.976,0,0
0.9999,1,0.00022345,0,0.30486,-0.95235,1,1,0.025987,-1.974,0,0
0.99995,1,0.00033112,0,0.30482,-0.95238,1,1,0.027986,-1.972,0,0
1,1,0.00025162,0,0.30477,-0.95244,1,1,0.029985,-1.97,0,0
1.0001,1,2.1833e-05,0,0.30474,-0.95247,1,1,0.031984,-1.968,0,0
1.0001,1,-0.00022937,0,0.30475,-0.95248,1,1,0.033983,-1.966,0,0
1.0001,1,-0.000355,0,0.3048,-0.95245,1,1,0.035982,-1.964,0,0
1,1,-0.0002786,0,0.30485,-0.9524,1,1,0.037981,-1.962,0,0
0.99995,1,-4.1418e-05,0,0.30489,-0.95236,1,1,0.03998,-1.96,0,0
0.99993,1,0.00022184,0,0.30488,-0.95236,1,1,0.041979,-1.958,0,0
0.99994,1,0.0003623,0,0.30483,-0.95238,1,1,0.043978,-1.956,0,0
0.99997,1,0.00030183,0,0.30477,-0.95241,1,1,0.045977,-1.954,0,0
1,1,7.4777e-05,0,0.30473,-0.95244,1,1,0.047976,-1.952,0,0
1,1,-0.00019373,0,0.30473,-0.95246,1,1,0.049975,-1.95,0,0
1.0001,1,-0.00035758,0,0.30478,-0.95245,1,1,0.051974,-1.948,0,0
1.0001,1,-0.00032841,0,0.30485,-0.95243,1,1,0.053973,-1.946,0,0
1,1,-0.00012195,0,0.3049,-0.9524,1,1,0.055972,-1.944,0,0
0.99998,1,0.00015101,0,0.3049,-0.95238,1,1,0.057971,-1.942,0,0
0.99995,1,0.00034393,0,0.30486,-0.95237,1,1,0.05997,-1.94,0,0
0.99993,1,0.00035293,0,0.30478,-0.95238,1,1,0.061969,-1.938,0,0
0.99994,1,0.0001728,0,0.30473,-0.95241,1,1,0.063968,-1.936,0,0
0.99998,1,-9.9786e-05,0,0.30471,-0.95243,1,1,0.065967,-1.934,0,0
1,1,-0.00031797,0,0.30475,-0.95245,1,1,0.067966,-1.932,0,0
1.0001,1,-0.00036417,0,0.30482,-0.95245,1,1,0.069965,-1.93,0,0
1.0001,1,-0.00021485,0,0.30489,-0.95244,1,1,0.071964,-1.928,0,0
1.0001,1,4.5941e-05,0,0.30491,-0.95242,1,1,0.073963,-1.926,0,0
1,1,0.00027354,0,0.30488,-0.95239,1,1,0.075962,-1.924,0,0
0.99993,1,0.0003454,0,0.30481,-0.95237,1,1,0.077961,-1.922,0,0
0.99987,1,0.00023135,0,0.30474,-0.95237,1,1,0.07996,-1.92,0,0
0.99988,1,7.3413e-06,0,0.30471,-0.95238,1,1,0.081959,-1.918,0,0
0.99996,1,-0.00019618,0,0.30473,-0.95241,1,1,0.083958,-1.916,0,0
1.0001,1,-0.00027657,0,0.30479,-0.95246,1,1,0.085957,-1.914,0,0
1.0002,1,-0.00021512,0,0.30486,-0.95248,1,1,0.087956,-1.912,0,0
1.0002,1,-7.1508e-05,0,0.30489,-0.95247,1,1,0.089955,-1.91,0,0
1.0001,1,7.0479e-05,0,0.30489,-0.95243,1,1,0.091954,-1.908,0,0
0.99994,1,0.00015763,0,0.30485,-0.95237,1,1,0.093953,-1.906,0,0
0.99983,1,0.000182,0,0.3048,-0.95233,1,1,0.095952,-1.904,0,0
0.99981,1,0.00015677,0,0.30476,-0.95233,1,1,0.097951,-1.902,0,0
0.99989,1,8.8932e-05,0,0.30475,-0.95238,1,1,0.09995,-1.9,0,0
1,1,-1.9603e-05,0,0.30475,-0.95245,1,1,0.10195,-1.8981,0,0
1.0001,1,-0.00014779,0,0.30478,-0.9525,1,1,0.10395,-1.8961,0,0
1.0002,1,-0.0002417,0,0.30482,-0.95251,1,1,0.10595,-1.8941,0,0
1.0001,1,-0.00023725,0,0.30486,-0.95247,1,1,0.10795,-1.8921,0,0
1,1,-0.00010813,0,0.30488,-0.9524,1,1,0.10995,-1.8901,0,0
0.9999,1,0.00010031,0,0.30488,-0.95234,1,1,0.11194,-1.8881,0,0
0.99984,1,0.00028406,0,0.30484,-0.95232,1,1,0.11394,-1.8861,0,0
0.99985,1,0.0003376,0,0.30478,-0.95234,1,1,0.11594,-1.8841,0,0
0.99992,1,0.0002188,0,0.30473,-0.9524,1,1,0.11794,-1.8821,0,0
1,1,-2.0939e-05,0,0.30472,-0.95246,1,1,0.11994,-1.8801,0,0
1.0001,1,-0.00026096,0,0.30475,-0.95249,1,1,0.12194,-1.8781,0,0
1.0001,1,-0.00037633,0,0.30481,-0.95249,1,1,0.12394,-1.8761,0,0
1.0001,1,-0.00030618,0,0.30488,-0.95246,1,1,0.12594,-1.8741,0,0
1.0001,1,-8.6296e-05,0,0.30492,-0.95241,1,1,0.12794,-1.8721,0,0
0.99996,1,0.00017197,0,0.3049,-0.95236,1,1,0.12994,-1.8701,0,0
0.99987,1,0.00034297,0,0.30485,-0.95233,1,1,0.13193,-1.8681,0,0
0.99983,1,0.00035121,0,0.30477,-0.95234,1,1,0.13393,-1.8661,0,0
0.99987,1,0.00020312,0,0.30472,-0.95237,1,1,0.13593,-1.8641,0,0
0.99996,1,-2.6255e-05,0,0.3047,-0.95243,1,1,0.13793,-1.8621,0,0
1.0001,1,-0.00023572,0,0.30474,-0.95248,1,1,0.13993,-1.8601,0,0
1.0002,1,-0.0003419,0,0.3048,-0.9525,1,1,0.14193,-1.8581,0,0
1.0002,1,-0.00030683,0,0.30487,-0.95249,1,1,0.14393,-1.8561,0,0
1.0001,1,-0.00014647,0,0.30491,-0.95244,1,1,0.14593,-1.8541,0,0
1,1,7.6252e-05,0,0.30491,-0.95238,1,1,0.14793,-1.8521,0,0
0.99987,1,0.00027209,0,0.30487,-0.95233,1,1,0.14992,-1.8501,0,0
0.9998,1,0.00035851,0,0.3048,-0.95231,1,1,0.15192,-1.8481,0,0
0.99982,1,0.00029512,0,0.30474,-0.95234,1,1,0.15392,-1.8461,0,0
0.99992,1,0.00010451,0,0.3047,-0.9524,1,1,0.15592,-1.8441,0,0
1,1,-0.0001351,0,0.30471,-0.95247,1,1,0.15792,-1.8421,0,0
1.0002,1,-0.00032295,0,0.30477,-0.95251,1,1,0.15992,-1.8401,0,0
1.0002,1,-0.00037863,0,0.30484,-0.95251,1,1,0.16192,-1.8381,0,0
1.0002,1,-0.00027567,0,0.3049,-0.95247,1,1,0.16392,-1.8361,0,0
1.0001,1,-5.3331e-05,0,0.30493,-0.9524,1,1,0.16592,-1.8341,0,0
0.99992,1,0.00019751,0,0.30491,-0.95234,1,1,0.16792,-1.8321,0,0
0.99982,1,0.00037049,0,0.30484,-0.95231,1,1,0.16992,-1.8301,0,0
0.99979,1,0.00038954,0,0.30476,-0.95232,1,1,0.17191,-1.8281,0,0
0.99985,1,0.00024397,0,0.3047,-0.95237,1,1,0.17391,-1.8261,0,0
0.99997,1,-5.5904e-06,0,0.30469,-0.95244,1,1,0.17591,-1.8241,0,0
1.0001,1,-0.00025445,0,0.30472,-0.9525,1,1,0.17791,-1.8221,0,0
1.0002,1,-0.00039994,0,0.30479,-0.95252,1,1,0.17991,-1.8201,0,0
1.0002,1,-0.00038347,0,0.30487,-0.95251,1,1,0.18191,-1.8181,0,0
1.0001,1,-0.00021165,0,0.30493,-0.95245,1,1,0.18391,-1.8161,0,0
1,1,4.7976e-05,0,0.30494,-0.95238,1,1,0.18591,-1.8141,0,0
0.99987,1,0.0002926,0,0.30489,-0.95232,1,1,0.18791,-1.8121,0,0
0.99978,1,0.00042307,0,0.30482,-0.9523,1,1,0.18991,-1.8101,0,0
0.99978,1,0.00038408,0,0.30474,-0.95232,1,1,0.1919,-1.8081,0,0
0.99987,1,0.00018884,0,0.30468,-0.95238,1,1,0.1939,-1.8061,0,0
1,1,-8.4879e-05,0,0.30468,-0.95246,1,1,0.1959,-1.8041,0,0
1.0001,1,-0.00032731,0,0.30473,-0.95252,1,1,0.1979,-1.8021,0,0
1.0002,1,-0.00044205,0,0.30481,-0.95253,1,1,0.1999,-1.8001,0,0
1.0002,1,-0.00038366,0,0.3049,-0.9525,1,1,0.2019,-1.7981,0,0
1.0001,1,-0.00017365,0,0.30495,-0.95244,1,1,0.2039,-1.7961,0,0
0.99998,1,0.00010817,0,0.30494,-0.95236,1,1,0.2059,-1.7941,0,0
0.99984,1,0.00035267,0,0.30489,-0.9523,1,1,0.2079,-1.7921,0,0
0.99976,1,0.00046261,0,0.3048,-0.95229,1,1,0.2099,-1.7901,0,0
0.99977,1,0.00039191,0,0.30472,-0.95232,1,1,0.21189,-1.7881,0,0
0.99988,1,0.00016619,0,0.30467,-0.95239,1,1,0.21389,-1.7861,0,0
1,1,-0.00012686,0,0.30467,-0.95247,1,1,0.21589,-1.7841,0,0
1.0002,1,-0.00037348,0,0.30473,-0.95253,1,1,0.21789,-1.7821,0,0
1.0003,1,-0.00047888,0,0.30482,-0.95254,1,1,0.21989,-1.7801,0,0
1.0002,1,-0.00040237,0,0.30491,-0.95251,1,1,0.22189,-1.7781,0,0
1.0001,1,-0.00017113,0,0.30496,-0.95243,1,1,0.22389,-1.7761,0,0
0.99997,1,0.0001294,0,0.30495,-0.95235,1,1,0.22589,-1.7741,0,0
0.99982,1,0.00038572,0,0.30489,-0.95229,1,1,0.22789,-1.7721,0,0
0.99973,1,0.00049863,0,0.3048,-0.95228,1,1,0.22989,-1.7701,0,0
0.99975,1,0.00042275,0,0.30471,-0.95231,1,1,0.23188,-1.7681,0,0
0.99986,1,0.00018549,0,0.30465,-0.95239,1,1,0.23388,-1.7661,0,0
1,1,-0.00012401,0,0.30466,-0.95248,1,1,0.23588,-1.7641,0,0
1.0002,1,-0.00039014,0,0.30472,-0.95254,1,1,0.23788,-1.7621,0,0
1.0003,1,-0.00051415,0,0.30482,-0.95256,1,1,0.23988,-1.7601,0,0
1.0003,1,-0.00044901,0,0.30491,-0.95252,1,1,0.24188,-1.7581,0,0
1.0002,1,-0.00021609,0,0.30497,-0.95244,1,1,0.24388,-1.7561,0,0
0.99999,1,0.00010112,0,0.30497,-0.95235,1,1,0.24588,-1.7541,0,0
0.99982,1,0.00038578,0,0.30491,-0.95229,1,1,0.24788,-1.7521,0,0
0.99972,1,0.00053124,0,0.30481,-0.95226,1,1,0.24988,-1.7501,0,0
0.99972,1,0.00048231,0,0.30471,-0.9523,1,1,0.25187,-1.7481,0,0
0.99982,1,0.00025612,0,0.30465,-0.95237,1,1,0.25387,-1.7461,0,0
0.99999,1,-6.5573e-05,0,0.30464,-0.95246,1,1,0.25587,-1.7441,0,0
1.0002,1,-0.00036735,0,0.30469,-0.95254,1,1,0.25787,-1.7421,0,0
1.0003,1,-0.00054064,0,0.30479,-0.95257,1,1,0.25987,-1.7401,0,0
1.0003,1,-0.0005213,0,0.3049,-0.95254,1,1,0.26187,-1.7381,0,0
1.0002,1,-0.00031314,0,0.30498,-0.95247,1,1,0.26387,-1.7361,0,0
1,1,1.1285e-05,0,0.30499,-0.95237,1,1,0.26587,-1.7341,0,0
0.99985,1,0.00033578,0,0.30495,-0.95229,1,1,0.26787,-1.7321,0,0
0.99971,1,0.0005435,0,0.30485,-0.95225,1,1,0.26987,-1.7301,0,0
0.99968,1,0.00055982,0,0.30474,-0.95227,1,1,0.27186,-1.7281,0,0
0.99976,1,0.00037821,0,0.30465,-0.95234,1,1,0.27386,-1.7261,0,0
0.99992,1,6.097e-05,0,0.30462,-0.95243,1,1,0.27586,-1.7241,0,0
1.0001,1,-0.00028236,0,0.30465,-0.95252,1,1,0.27786,-1.7221,0,0
1.0003,1,-0.00053166,0,0.30474,-0.95258,1,1,0.27986,-1.7201,0,0
1.0003,1,-0.00059768,0,0.30486,-0.95257,1,1,0.28186,-1.7181,0,0
1.0003,1,-0.00045469,0,0.30496,-0.95251,1,1,0.28386,-1.7161,0,0
1.0001,1,-0.00015101,0,0.30501,-0.95242,1,1,0.28586,-1.7141,0,0
0.99993,1,0.00020831,0,0.30499,-0.95232,1,1,0.28786,-1.7121,0,0
0.99975,1,0.00049936,0,0.30491,-0.95225,1,1,0.28986,-1.7101,0,0
0.99965,1,0.000622,0,0.30479,-0.95224,1,1,0.29185,-1.7081,0,0
0.99968,1,0.00053278,0,0.30468,-0.95228,1,1,0.29385,-1.7061,0,0
0.99981,1,0.00025939,0,0.30461,-0.95238,1,1,0.29585,-1.7041,0,0
1,1,-0.00010711,0,0.30461,-0.95248,1,1,0.29785,-1.7021,0,0
1.0002,1,-0.00044204,0,0.30468,-0.95257,1,1,0.29985,-1.7001,0,0
1.0003,1,-0.00063022,0,0.30479,-0.9526,1,1,0.30185,-1.6982,0,0
1.0004,1,-0.0006066,0,0.30491,-0.95257,1,1,0.30385,-1.6962,0,0
1.0003,1,-0.00037818,0,0.30501,-0.95248,1,1,0.30585,-1.6942,0,0
1.0001,1,-2.0246e-05,0,0.30503,-0.95238,1,1,0.30785,-1.6922,0,0
0.99985,1,0.0003491,0,0.30498,-0.95228,1,1,0.30985,-1.6902,0,0
0.99968,1,0.00060696,0,0.30488,-0.95222,1,1,0.31184,-1.6882,0,0
0.99962,1,0.00066556,0,0.30475,-0.95223,1,1,0.31384,-1.6862,0,0
0.99968,1,0.00050263,0,0.30464,-0.9523,1,1,0.31584,-1.6842,0,0
0.99985,1,0.00017036,0,0.30458,-0.95241,1,1,0.31784,-1.6822,0,0
1.0001,1,-0.00022193,0,0.3046,-0.95252,1,1,0.31984,-1.6802,0,0
1.0003,1,-0.00054529,0,0.30469,-0.9526,1,1,0.32184,-1.6782,0,0
1.0004,1,-0.00069375,0,0.30482,-0.95261,1,1,0.32384,-1.6762,0,0
1.0004,1,-0.00061759,0,0.30495,-0.95257,1,1,0.32584,-1.6742,0,0
1.0002,1,-0.00033894,0,0.30504,-0.95247,1,1,0.32784,-1.6722,0,0
1,1,5.4204e-05,0,0.30505,-0.95235,1,1,0.32984,-1.6702,0,0
0.9998,1,0.00043496,0,0.30499,-0.95225,1,1,0.33183,-1.6682,0,0
0.99963,1,0.00067907,0,0.30486,-0.9522,1,1,0.33383,-1.6662,0,0
0.99958,1,0.00070648,0,0.30472,-0.95222,1,1,0.33583,-1.6642,0,0
0.99967,1,0.00050727,0,0.30461,-0.9523,1,1,0.33783,-1.6622,0,0
0.99986,1,0.00014362,0,0.30456,-0.95242,1,1,0.33983,-1.6602,0,0
1.0001,1,-0.00027052,0,0.30459,-0.95254,1,1,0.34183,-1.6582,0,0
1.0003,1,-0.00060427,0,0.30469,-0.95262,1,1,0.34383,-1.6562,0,0
1.0004,1,-0.00075045,0,0.30483,-0.95263,1,1,0.34583,-1.6542,0,0
1.0004,1,-0.00066033,0,0.30497,-0.95258,1,1,0.34783,-1.6522,0,0
1.0003,1,-0.0003604,0,0.30506,-0.95247,1,1,0.34983,-1.6502,0,0
1,1,5.606e-05,0,0.30507,-0.95234,1,1,0.35182,-1.6482,0,0
0.99978,1,0.00045948,0,0.305,-0.95224,1,1,0.35382,-1.6462,0,0
0.9996,1,0.00072433,0,0.30487,-0.95218,1,1,0.35582,-1.6442,0,0
0.99954,1,0.00076715,0,0.30472,-0.9522,1,1,0.35782,-1.6422,0,0
0.99963,1,0.00057197,0,0.3046,-0.95229,1,1,0.35982,-1.6402,0,0
0.99983,1,0.00019656,0,0.30453,-0.95241,1,1,0.36182,-1.6382,0,0
1.0001,1,-0.00024428,0,0.30456,-0.95254,1,1,0.36382,-1.6362,0,0
1.0003,1,-0.00061475,0,0.30466,-0.95263,1,1,0.36582,-1.6342,0,0
1.0005,1,-0.00080077,0,0.30481,-0.95265,1,1,0.36782,-1.6322,0,0
1.0005,1,-0.00074462,0,0.30496,-0.95261,1,1,0.36982,-1.6302,0,0
1.0003,1,-0.00046136,0,0.30507,-0.9525,1,1,0.37181,-1.6282,0,0
1.0001,1,-3.4267e-05,0,0.3051,-0.95236,1,1,0.37381,-1.6262,0,0
0.99982,1,0.00040886,0,0.30505,-0.95224,1,1,0.37581,-1.6242,0,0
0.9996,1,0.00073373,0,0.30492,-0.95217,1,1,0.37781,-1.6222,0,0
0.9995,1,0.00084086,0,0.30476,-0.95217,1,1,0.37981,-1.6202,0,0
0.99955,1,0.00069656,0,0.30461,-0.95224,1,1,0.38181,-1.6182,0,0
0.99974,1,0.00034251,0,0.30452,-0.95237,1,1,0.38381,-1.6162,0,0
1,1,-0.00011762,0,0.30451,-0.95251,1,1,0.38581,-1.6142,0,0
1.0003,1,-0.00054871,0,0.3046,-0.95262,1,1,0.38781,-1.6122,0,0
1.0005,1,-0.00082278,0,0.30475,-0.95268,1,1,0.38981,-1.6102,0,0
1.0005,1,-0.00085686,0,0.30492,-0.95265,1,1,0.3918,-1.6082,0,0
1.0004,1,-0.00063858,0,0.30506,-0.95256,1,1,0.3938,-1.6062,0,0
1.0002,1,-0.0002304,0,0.30513,-0.95242,1,1,0.3958,-1.6042,0,0
0.99992,1,0.00024946,0,0.30511,-0.95227,1,1,0.3978,-1.6022,0,0
0.99965,1,0.00066213,0,0.305,-0.95217,1,1,0.3998,-1.6002,0,0
0.99949,1,0.00088748,0,0.30483,-0.95214,1,1,0.4018,-1.5982,0,0
0.99947,1,0.00085822,0,0.30466,-0.95218,1,1,0.4038,-1.5962,0,0
0.9996,1,0.00057999,0,0.30453,-0.95229,1,1,0.4058,-1.5942,0,0
0.99985,1,0.00013097,0,0.30447,-0.95244,1,1,0.4078,-1.5922,0,0
1.0001,1,-0.0003606,0,0.30452,-0.95258,1,1,0.4098,-1.5902,0,0
1.0004,1,-0.00075434,0,0.30465,-0.95268,1,1,0.41179,-1.5882,0,0
1.0006,1,-0.00093775,0,0.30482,-0.9527,1,1,0.41379,-1.5862,0,0
1.0005,1,-0.00085716,0,0.305,-0.95264,1,1,0.41579,-1.5842,0,0
1.0004,1,-0.00053266,0,0.30513,-0.95251,1,1,0.41779,-1.5822,0,0
1.0001,1,-5.3401e-05,0,0.30516,-0.95235,1,1,0.41979,-1.5802,0,0
0.9998,1,0.00044651,0,0.3051,-0.95221,1,1,0.42179,-1.5782,0,0
0.99954,1,0.00082635,0,0.30496,-0.95213,1,1,0.42379,-1.5762,0,0
0.99941,1,0.0009789,0,0.30477,-0.95212,1,1,0.42579,-1.5742,0,0
0.99945,1,0.00086021,0,0.30459,-0.95219,1,1,0.42779,-1.5722,0,0
0.99963,1,0.00050097,0,0.30447,-0.95233,1,1,0.42979,-1.5702,0,0
0.99993,1,-1.7183e-06,0,0.30444,-0.95249,1,1,0.43178,-1.5682,0,0
1.0002,1,-0.0005101,0,0.30452,-0.95263,1,1,0.43378,-1.5662,0,0
1.0005,1,-0.0008837,0,0.30467,-0.95272,1,1,0.43578,-1.5642,0,0
1.0006,1,-0.0010186,0,0.30487,-0.95272,1,1,0.43778,-1.5622,0,0
1.0006,1,-0.00087652,0,0.30505,-0.95263,1,1,0.43978,-1.5602,0,0
1.0004,1,-0.00049415,0,0.30517,-0.95249,1,1,0.44178,-1.5582,0,0
1.0001,1,2.696e-05,0,0.3052,-0.95232,1,1,0.44378,-1.5562,0,0
0.99973,1,0.0005471,0,0.30512,-0.95218,1,1,0.44578,-1.5542,0,0
0.99948,1,0.00092541,0,0.30495,-0.95209,1,1,0.44778,-1.5522,0,0
0.99935,1,0.0010582,0,0.30475,-0.95209,1,1,0.44978,-1.5502,0,0
0.99941,1,0.00090782,0,0.30456,-0.95218,1,1,0.45177,-1.5482,0,0
0.99962,1,0.00051291,0,0.30443,-0.95233,1,1,0.45377,-1.5462,0,0
0.99993,1,-2.3159e-05,0,0.30441,-0.95251,1,1,0.45577,-1.5442,0,0
1.0003,1,-0.00055943,0,0.30449,-0.95266,1,1,0.45777,-1.5422,0,0
1.0005,1,-0.00095393,0,0.30466,-0.95275,1,1,0.45977,-1.5402,0,0
1.0007,1,-0.0011008,0,0.30487,-0.95275,1,1,0.46177,-1.5382,0,0
1.0006,1,-0.00095934,0,0.30507,-0.95266,1,1,0.46377,-1.5362,0,0
1.0004,1,-0.00056462,0,0.3052,-0.95251,1,1,0.46577,-1.5342,0,0
1.0001,1,-1.8127e-05,0,0.30524,-0.95233,1,1,0.46777,-1.5322,0,0
0.99974,1,0.00053923,0,0.30516,-0.95217,1,1,0.46977,-1.5302,0,0
0.99945,1,0.00096301,0,0.30499,-0.95207,1,1,0.47176,-1.5282,0,0
0.9993,1,0.0011419,0,0.30477,-0.95206,1,1,0.47376,-1.5262,0,0
0.99933,1,0.0010272,0,0.30456,-0.95214,1,1,0.47576,-1.5242,0,0
0.99953,1,0.00064641,0,0.30441,-0.95229,1,1,0.47776,-1.5222,0,0
0.99985,1,9.5636e-05,0,0.30436,-0.95248,1,1,0.47976,-1.5202,0,0
1.0002,1,-0.00048558,0,0.30443,-0.95265,1,1,0.48176,-1.5182,0,0
1.0005,1,-0.00094988,0,0.30459,-0.95276,1,1,0.48376,-1.5162,0,0
1.0007,1,-0.0011784,0,0.30482,-0.95279,1,1,0.48576,-1.5142,0,0
1.0007,1,-0.0011111,0,0.30504,-0.95272,1,1,0.48776,-1.5122,0,0
1.0005,1,-0.00076244,0,0.30521,-0.95257,1,1,0.48976,-1.5102,0,0
1.0002,1,-0.00021828,0,0.30528,-0.95238,1,1,0.49175,-1.5082,0,0
0.99984,1,0.00038631,0,0.30524,-0.95219,1,1,0.49375,-1.5062,0,0
0.9995,1,0.00090114,0,0.30509,-0.95206,1,1,0.49575,-1.5042,0,0
0.99928,1,0.0011973,0,0.30486,-0.95202,1,1,0.49775,-1.5022,0,0
0.99923,1,0.0011991,0,0.30462,-0.95207,1,1,0.49975,-1.5002,0,0
0.99937,1,0.00090352,0,0.30443,-0.95221,1,1,0.50175,-1.4983,0,0
0.99967,1,0.00038152,0,0.30432,-0.9524,1,1,0.50375,-1.4963,0,0
1.0001,1,-0.00023981,0,0.30434,-0.95259,1,1,0.50575,-1.4943,0,0
1.0004,1,-0.00080923,0,0.30447,-0.95275,1,1,0.50775,-1.4923,0,0
1.0007,1,-0.0011877,0,0.30469,-0.95282,1,1,0.50975,-1.4903,0,0
1.0008,1,-0.0012816,0,0.30494,-0.9528,1,1,0.51174,-1.4883,0,0
1.0007,1,-0.0010655,0,0.30516,-0.95268,1,1,0.51374,-1.4863,0,0
1.0005,1,-0.00058947,0,0.3053,-0.95249,1,1,0.51574,-1.4843,0,0
1.0001,1,3.36e-05,0,0.30533,-0.95229,1,1,0.51774,-1.4823,0,0
0.99967,1,0.00065526,0,0.30523,-0.95211,1,1,0.51974,-1.4803,0,0
0.99934,1,0.0011269,0,0.30503,-0.952,1,1,0.52174,-1.4783,0,0
0.99916,1,0.0013348,0,0.30478,-0.95199,1,1,0.52374,-1.4763,0,0
0.99918,1,0.001227,0,0.30453,-0.95208,1,1,0.52574,-1.4743,0,0
0.9994,1,0.00082656,0,0.30434,-0.95225,1,1,0.52774,-1.4723,0,0
0.99976,1,0.00022646,0,0.30426,-0.95246,1,1,0.52974,-1.4703,0,0
1.0002,1,-0.00043336,0,0.30432,-0.95267,1,1,0.53173,-1.4683,0,0
1.0006,1,-0.00099881,0,0.30449,-0.95281,1,1,0.53373,-1.4663,0,0
1.0008,1,-0.0013373,0,0.30474,-0.95287,1,1,0.53573,-1.4643,0,0
1.0009,1,-0.001368,0,0.30501,-0.95282,1,1,0.53773,-1.4623,0,0
1.0008,1,-0.0010813,0,0.30524,-0.95267,1,1,0.53973,-1.4603,0,0
1.0004,1,-0.00054139,0,0.30537,-0.95246,1,1,0.54173,-1.4583,0,0
1,1,0.00012903,0,0.30538,-0.95224,1,1,0.54373,-1.4563,0,0
0.99959,1,0.000777,0,0.30526,-0.95206,1,1,0.54573,-1.4543,0,0
0.99925,1,0.001254,0,0.30503,-0.95195,1,1,0.54773,-1.4523,0,0
0.99908,1,0.0014495,0,0.30475,-0.95195,1,1,0.54973,-1.4503,0,0
0.99911,1,0.0013165,0,0.30448,-0.95205,1,1,0.55172,-1.4483,0,0
0.99935,1,0.00088293,0,0.30429,-0.95224,1,1,0.55372,-1.4463,0,0
0.99974,1,0.0002451,0,0.30421,-0.95247,1,1,0.55572,-1.4443,0,0
1.0002,1,-0.00045479,0,0.30426,-0.95269,1,1,0.55772,-1.4423,0,0
1.0006,1,-0.0010604,0,0.30444,-0.95285,1,1,0.55972,-1.4403,0,0
1.0009,1,-0.0014355,0,0.30471,-0.95291,1,1,0.56172,-1.4383,0,0
1.001,1,-0.0014947,0,0.305,-0.95287,1,1,0.56372,-1.4363,0,0
1.0009,1,-0.0012226,0,0.30526,-0.95272,1,1,0.56572,-1.4343,0,0
1.0005,1,-0.00067716,0,0.30542,-0.9525,1,1,0.56772,-1.4323,0,0
1.0001,1,2.3342e-05,0,0.30545,-0.95226,1,1,0.56972,-1.4303,0,0
0.99963,1,0.00072635,0,0.30534,-0.95205,1,1,0.57171,-1.4283,0,0
0.99924,1,0.0012777,0,0.30511,-0.95192,1,1,0.57371,-1.4263,0,0
0.99901,1,0.0015553,0,0.30482,-0.95189,1,1,0.57571,-1.4243,0,0
0.99899,1,0.0014967,0,0.30452,-0.95198,1,1,0.57771,-1.4223,0,0
0.9992,1,0.0011123,0,0.30428,-0.95216,1,1,0.57971,-1.4203,0,0
0.99958,1,0.00048331,0,0.30415,-0.9524,1,1,0.58171,-1.4183,0,0
1.0001,1,-0.00025672,0,0.30417,-0.95265,1,1,0.58371,-1.4163,0,0
1.0005,1,-0.00094975,0,0.30432,-0.95285,1,1,0.58571,-1.4143,0,0
1.0009,1,-0.001447,0,0.30458,-0.95295,1,1,0.58771,-1.4123,0,0
1.0011,1,-0.0016412,0,0.3049,-0.95295,1,1,0.58971,-1.4103,0,0
1.001,1,-0.0014893,0,0.3052,-0.95283,1,1,0.5917,-1.4083,0,0
1.0008,1,-0.001021,0,0.30543,-0.95261,1,1,0.5937,-1.4063,0,0
1.0003,1,-0.00033245,0,0.30552,-0.95236,1,1,0.5957,-1.4043,0,0
0.99983,1,0.00043346,0,0.30547,-0.95211,1,1,0.5977,-1.4023,0,0
0.99936,1,0.0011165,0,0.30529,-0.95192,1,1,0.5997,-1.4003,0,0
0.99901,1,0.0015733,0,0.30499,-0.95183,1,1,0.6017,-1.3983,0,0
0.99887,1,0.0017071,0,0.30466,-0.95187,1,1,0.6037,-1.3963,0,0
0.99896,1,0.001488,0,0.30436,-0.95201,1,1,0.6057,-1.3943,0,0
0.99927,1,0.00095873,0,0.30414,-0.95224,1,1,0.6077,-1.3923,0,0
0.99973,1,0.00022615,0,0.30406,-0.95251,1,1,0.6097,-1.3903,0,0
1.0003,1,-0.00056051,0,0.30414,-0.95276,1,1,0.61169,-1.3883,0,0
1.0007,1,-0.0012408,0,0.30435,-0.95294,1,1,0.61369,-1.3863,0,0
1.0011,1,-0.0016758,0,0.30466,-0.95302,1,1,0.61569,-1.3843,0,0
1.0012,1,-0.001776,0,0.30501,-0.95297,1,1,0.61769,-1.3823,0,0
1.0011,1,-0.0015185,0,0.30532,-0.95281,1,1,0.61969,-1.3803,0,0
1.0007,1,-0.00095262,0,0.30554,-0.95257,1,1,0.62169,-1.3783,0,0
1.0003,1,-0.00018972,0,0.30561,-0.95229,1,1,0.62369,-1.3763,0,0
0.99971,1,0.00061897,0,0.30552,-0.95203,1,1,0.62569,-1.3743,0,0
0.99922,1,0.0013126,0,0.30529,-0.95185,1,1,0.62769,-1.3723,0,0
0.99887,1,0.0017526,0,0.30497,-0.95177,1,1,0.62969,-1.3703,0,0
0.99875,1,0.0018496,0,0.30461,-0.95182,1,1,0.63168,-1.3683,0,0
0.99887,1,0.0015821,0,0.30428,-0.95199,1,1,0.63368,-1.3663,0,0
0.99922,1,0.0010005,0,0.30406,-0.95224,1,1,0.63568,-1.3643,0,0
0.99972,1,0.00021686,0,0.30398,-0.95253,1,1,0.63768,-1.3623,0,0
1.0003,1,-0.00061728,0,0.30406,-0.9528,1,1,0.63968,-1.3603,0,0
1.0008,1,-0.0013403,0,0.3043,-0.953,1,1,0.64168,-1.3583,0,0
1.0012,1,-0.0018116,0,0.30463,-0.95308,1,1,0.64368,-1.3563,0,0
1.0013,1,-0.0019387,0,0.30501,-0.95304,1,1,0.64568,-1.3543,0,0
1.0012,1,-0.0016949,0,0.30535,-0.95287,1,1,0.64768,-1.3523,0,0
1.0009,1,-0.0011246,0,0.3056,-0.95262,1,1,0.64968,-1.3503,0,0
1.0004,1,-0.000334,0,0.3057,-0.95232,1,1,0.65167,-1.3483,0,0
0.99977,1,0.00052843,0,0.30564,-0.95203,1,1,0.65367,-1.3463,0,0
0.99923,1,0.0012996,0,0.30541,-0.95181,1,1,0.65567,-1.3443,0,0
0.99882,1,0.0016964,0,0.30507,-0.95171,1,1,0.65767,-1.3423,0,0
0.99863,1,0.0020263,0,0.30468,-0.95173,1,1,0.65967,-1.3403,0,0
0.99869,1,0.0018414,0,0.30431,-0.95189,1,1,0.66167,-1.3383,0,0
0.999,1,0.0013102,0,0.30403,-0.95214,1,1,0.66367,-1.3363,0,0
0.9995,1,0.0005294,0,0.30389,-0.95245,1,1,0.66567,-1.3343,0,0
1.0001,1,-0.00035762,0,0.30392,-0.95275,1,1,0.66767,-1.3323,0,0
1.0007,1,-0.0011876,0,0.30412,-0.953,1,1,0.66967,-1.3303,0,0
1.0012,1,-0.0018079,0,0.30445,-0.95314,1,1,0.67166,-1.3283,0,0
1.0014,1,-0.002104,0,0.30485,-0.95314,1,1,0.67366,-1.3263,0,0
1.0014,1,-0.0020198,0,0.30525,-0.95302,1,1,0.67566,-1.3243,0,0
1.0012,1,-0.0015679,0,0.30558,-0.95278,1,1,0.67766,-1.3223,0,0
1.0007,1,-0.0008277,0,0.30578,-0.95247,1,1,0.67966,-1.3203,0,0
1.0001,1,6.9218e-05,0,0.3058,-0.95215,1,1,0.68166,-1.3183,0,0
0.99947,1,0.00096281,0,0.30565,-0.95187,1,1,0.68366,-1.3163,0,0
0.99893,1,0.001693,0,0.30534,-0.95168,1,1,0.68566,-1.3143,0,0
0.99858,1,0.0021279,0,0.30494,-0.95162,1,1,0.68766,-1.3123,0,0
0.99847,1,0.0021878,0,0.30451,-0.95171,1,1,0.68966,-1.3103,0,0
0.99864,1,0.00186,0,0.30413,-0.95191,1,1,0.69165,-1.3083,0,0
0.99905,1,0.0012001,0,0.30387,-0.95221,1,1,0.69365,-1.3063,0,0
0.99963,1,0.00032229,0,0.30377,-0.95255,1,1,0.69565,-1.3043,0,0
1.0003,1,-0.00062108,0,0.30385,-0.95287,1,1,0.69765,-1.3023,0,0
1.0009,1,-0.0014657,0,0.3041,-0.95311,1,1,0.69965,-1.3003,0,0
1.0014,1,-0.0020644,0,0.30449,-0.95323,1,1,0.70165,-1.2984,0,0
1.0016,1,-0.0023126,0,0.30493,-0.95321,1,1,0.70365,-1.2964,0,0
1.0016,1,-0.0021654,0,0.30536,-0.95305,1,1,0.70565,-1.2944,0,0
1.0013,1,-0.0016456,0,0.30571,-0.95278,1,1,0.70765,-1.2924,0,0
1.0007,1,-0.00083923,0,0.30591,-0.95244,1,1,0.70965,-1.2904,0,0
1.0001,1,0.00011815,0,0.30592,-0.9521,1,1,0.71164,-1.2884,0,0
0.9994,1,0.001065,0,0.30575,-0.9518,1,1,0.71364,-1.2864,0,0
0.99882,1,0.0018412,0,0.30542,-0.9516,1,1,0.71564,-1.2844,0,0
0.99843,1,0.0023143,0,0.30498,-0.95153,1,1,0.71764,-1.2824,0,0
0.9983,1,0.0024028,0,0.30451,-0.95162,1,1,0.71964,-1.2804,0,0
0.99846,1,0.0020893,0,0.30409,-0.95183,1,1,0.72164,-1.2784,0,0
0.99887,1,0.0014241,0,0.30378,-0.95215,1,1,0.72364,-1.2764,0,0
0.99948,1,0.00051563,0,0.30364,-0.95251,1,1,0.72564,-1.2744,0,0
1.0002,1,-0.00048726,0,0.3037,-0.95286,1,1,0.72764,-1.2724,0,0
1.0009,1,-0.0014201,0,0.30394,-0.95314,1,1,0.72964,-1.2704,0,0
1.0014,1,-0.0021296,0,0.30433,-0.9533,1,1,0.73163,-1.2684,0,0
1.0017,1,-0.0024994,0,0.30481,-0.95332,1,1,0.73363,-1.2664,0,0
1.0018,1,-0.0024675,0,0.30529,-0.95319,1,1,0.73563,-1.2644,0,0
1.0015,1,-0.0020367,0,0.30571,-0.95293,1,1,0.73763,-1.2624,0,0
1.001,1,-0.0012736,0,0.30599,-0.95258,1,1,0.73963,-1.2604,0,0
1.0004,1,-0.00029841,0,0.30608,-0.9522,1,1,0.74163,-1.2584,0,0
0.99964,1,0.00073409,0,0.30598,-0.95185,1,1,0.74363,-1.2564,0,0
0.99896,1,0.0016598,0,0.30569,-0.95158,1,1,0.74563,-1.2544,0,0
0.99843,1,0.0023308,0,0.30526,-0.95145,1,1,0.74763,-1.2524,0,0
0.99814,1,0.0026389,0,0.30475,-0.95146,1,1,0.74963,-1.2504,0,0
0.99815,1,0.0025331,0,0.30425,-0.95162,1,1,0.75162,-1.2484,0,0
0.99845,1,0.0020278,0,0.30383,-0.95191,1,1,0.75362,-1.2464,0,0
0.99899,1,0.0012001,0,0.30356,-0.95228,1,1,0.75562,-1.2444,0,0
0.9997,1,0.00017711,0,0.30349,-0.95268,1,1,0.75762,-1.2424,0,0
1.0005,1,-0.00088346,0,0.30362,-0.95303,1,1,0.75962,-1.2404,0,0
1.0012,1,-0.0018182,0,0.30394,-0.9533,1,1,0.76162,-1.2384,0,0
1.0017,1,-0.0024833,0,0.3044,-0.95343,1,1,0.76362,-1.2364,0,0
1.002,1,-0.0027759,0,0.30494,-0.95341,1,1,0.76562,-1.2344,0,0
1.002,1,-0.0026496,0,0.30546,-0.95323,1,1,0.76762,-1.2324,0,0
1.0016,1,-0.0021209,0,0.3059,-0.95292,1,1,0.76962,-1.2304,0,0
1.0011,1,-0.0012671,0,0.30618,-0.95254,1,1,0.77161,-1.2284,0,0
1.0003,1,-0.00021436,0,0.30626,-0.95213,1,1,0.77361,-1.2264,0,0
0.99954,1,0.00088091,0,0.30612,-0.95175,1,1,0.77561,-1.2244,0,0
0.99881,1,0.0018553,0,0.30579,-0.95147,1,1,0.77761,-1.2224,0,0
0.99824,1,0.0025629,0,0.30532,-0.95133,1,1,0.77961,-1.2204,0,0
0.99793,1,0.0028967,0,0.30476,-0.95134,1,1,0.78161,-1.2184,0,0
0.99792,1,0.0028052,0,0.30421,-0.95152,1,1,0.78361,-1.2164,0,0
0.99822,1,0.0022995,0,0.30374,-0.95182,1,1,0.78561,-1.2144,0,0
0.99879,1,0.0014517,0,0.30342,-0.95222,1,1,0.78761,-1.2124,0,0
0.99953,1,0.00038392,0,0.30331,-0.95265,1,1,0.78961,-1.2104,0,0
1.0004,1,-0.00074998,0,0.30341,-0.95305,1,1,0.7916,-1.2084,0,0
1.0011,1,-0.0017867,0,0.30373,-0.95336,1,1,0.7936,-1.2064,0,0
1.0018,1,-0.0025771,0,0.3042,-0.95353,1,1,0.7956,-1.2044,0,0
1.0021,1,-0.0030076,0,0.30478,-0.95355,1,1,0.7976,-1.2024,0,0
1.0022,1,-0.003015,0,0.30536,-0.9534,1,1,0.7996,-1.2004,0,0
1.002,1,-0.002596,0,0.30589,-0.95311,1,1,0.8016,-1.1984,0,0
1.0015,1,-0.0018072,0,0.30627,-0.95272,1,1,0.8036,-1.1964,0,0
1.0007,1,-0.00075697,0,0.30645,-0.95228,1,1,0.8056,-1.1944,0,0
0.9999,1,0.00040964,0,0.30641,-0.95184,1,1,0.8076,-1.1924,0,0
0.99906,1,0.0015305,0,0.30615,-0.95149,1,1,0.8096,-1.1904,0,0
0.99834,1,0.0024492,0,0.3057,-0.95125,1,1,0.81159,-1.1884,0,0
0.99784,1,0.0030371,0,0.30513,-0.95118,1,1,0.81359,-1.1864,0,0
0.99764,1,0.0032109,0,0.3045,-0.95127,1,1,0.81559,-1.1844,0,0
0.99776,1,0.0029444,0,0.30392,-0.95152,1,1,0.81759,-1.1824,0,0
0.99819,1,0.0022719,0,0.30345,-0.9519,1,1,0.81959,-1.1804,0,0
0.99887,1,0.0012832,0,0.30316,-0.95234,1,1,0.82159,-1.1784,0,0
0.99971,1,0.00011125,0,0.3031,-0.95281,1,1,0.82359,-1.1764,0,0
1.0006,1,-0.0010869,0,0.30327,-0.95322,1,1,0.82559,-1.1744,0,0
1.0014,1,-0.002151,0,0.30366,-0.95353,1,1,0.82759,-1.1724,0,0
1.0021,1,-0.0029389,0,0.3042,-0.95369,1,1,0.82959,-1.1704,0,0
1.0024,1,-0.0033451,0,0.30484,-0.95368,1,1,0.83158,-1.1684,0,0
1.0025,1,-0.0033145,0,0.30549,-0.9535,1,1,0.83358,-1.1664,0,0
1.0022,1,-0.0028487,0,0.30606,-0.95318,1,1,0.83558,-1.1644,0,0
1.0017,1,-0.0020062,0,0.30648,-0.95275,1,1,0.83758,-1.1624,0,0
1.0009,1,-0.00089408,0,0.30669,-0.95226,1,1,0.83958,-1.1604,0,0
0.99995,1,0.00034487,0,0.30667,-0.95179,1,1,0.84158,-1.1584,0,0
0.99904,1,0.0015512,0,0.3064,-0.9514,1,1,0.84358,-1.1564,0,0
0.99823,1,0.0025691,0,0.30593,-0.95113,1,1,0.84558,-1.1544,0,0
0.99765,1,0.0032662,0,0.30531,-0.95102,1,1,0.84758,-1.1524,0,0
0.99736,1,0.0035512,0,0.30463,-0.95108,1,1,0.84958,-1.1504,0,0
0.9974,1,0.0033856,0,0.30396,-0.95132,1,1,0.85157,-1.1484,0,0
0.99778,1,0.0027883,0,0.3034,-0.9517,1,1,0.85357,-1.1464,0,0
0.99844,1,0.001833,0,0.30301,-0.95217,1,1,0.85557,-1.1444,0,0
0.9993,1,0.00063836,0,0.30284,-0.95267,1,1,0.85757,-1.1424,0,0
1.0003,1,-0.00064713,0,0.30293,-0.95315,1,1,0.85957,-1.1404,0,0
1.0012,1,-0.0018644,0,0.30325,-0.95354,1,1,0.86157,-1.1384,0,0
1.002,1,-0.0028634,0,0.30378,-0.95379,1,1,0.86357,-1.1364,0,0
1.0026,1,-0.0035209,0,0.30445,-0.95388,1,1,0.86557,-1.1344,0,0
1.0028,1,-0.0037557,0,0.30517,-0.95378,1,1,0.86757,-1.1324,0,0
1.0027,1,-0.0035374,0,0.30587,-0.95351,1,1,0.86957,-1.1304,0,0
1.0023,1,-0.0028901,0,0.30645,-0.95311,1,1,0.87156,-1.1284,0,0
1.0016,1,-0.0018891,0,0.30685,-0.95261,1,1,0.87356,-1.1264,0,0
1.0007,1,-0.0006519,0,0.30701,-0.95208,1,1,0.87556,-1.1244,0,0
0.99972,1,0.0006751,0,0.30692,-0.95159,1,1,0.87756,-1.1224,0,0
0.99874,1,0.0019345,0,0.30658,-0.95118,1,1,0.87956,-1.1204,0,0
0.99789,1,0.0029763,0,0.30603,-0.95092,1,1,0.88156,-1.1184,0,0
0.99729,1,0.0036756,0,0.30533,-0.95082,1,1,0.88356,-1.1164,0,0
0.997,1,0.0039481,0,0.30457,-0.95092,1,1,0.88556,-1.1144,0,0
0.99707,1,0.0037596,0,0.30383,-0.95119,1,1,0.88756,-1.1124,0,0
0.99747,1,0.0031302,0,0.3032,-0.9516,1,1,0.88956,-1.1104,0,0
0.99817,1,0.0021314,0,0.30275,-0.95211,1,1,0.89155,-1.1084,0,0
0.9991,1,0.00087732,0,0.30254,-0.95266,1,1,0.89355,-1.1064,0,0
1.0001,1,-0.00048881,0,0.3026,-0.95319,1,1,0.89555,-1.1044,0,0
1.0012,1,-0.0018118,0,0.30291,-0.95363,1,1,0.89755,-1.1024,0,0
1.0021,1,-0.0029422,0,0.30345,-0.95394,1,1,0.89955,-1.1004,0,0
1.0028,1,-0.0037527,0,0.30416,-0.95407,1,1,0.90155,-1.0985,0,0
1.0032,1,-0.0041517,0,0.30495,-0.95402,1,1,0.90355,-1.0965,0,0
1.0032,1,-0.0040936,0,0.30575,-0.95379,1,1,0.90555,-1.0945,0,0
1.0029,1,-0.0035827,0,0.30646,-0.95339,1,1,0.90755,-1.0925,0,0
1.0022,1,-0.0026728,0,0.30701,-0.95289,1,1,0.90955,-1.0905,0,0
1.0014,1,-0.0014611,0,0.30732,-0.95232,1,1,0.91154,-1.0885,0,0
1.0003,1,-7.8161e-05,0,0.30738,-0.95175,1,1,0.91354,-1.0865,0,0
0.99921,1,0.0013266,0,0.30716,-0.95125,1,1,0.91554,-1.0845,0,0
0.99819,1,0.0026008,0,0.30668,-0.95086,1,1,0.91754,-1.0825,0,0
0.99735,1,0.0036055,0,0.30601,-0.95064,1,1,0.91954,-1.0805,0,0
0.99679,1,0.0042306,0,0.3052,-0.9506,1,1,0.92154,-1.0785,0,0
0.99657,1,0.0044069,0,0.30434,-0.95076,1,1,0.92354,-1.0765,0,0
0.99671,1,0.0041136,0,0.30353,-0.95109,1,1,0.92554,-1.0745,0,0
0.99721,1,0.0033801,0,0.30285,-0.95157,1,1,0.92754,-1.0725,0,0
0.998,1,0.0022828,0,0.30238,-0.95214,1,1,0.92954,-1.0705,0,0
0.99902,1,0.00093599,0,0.30216,-0.95274,1,1,0.93153,-1.0685,0,0
1.0001,1,-0.00052033,0,0.30222,-0.95331,1,1,0.93353,-1.0665,0,0
1.0013,1,-0.001936,0,0.30256,-0.9538,1,1,0.93553,-1.0645,0,0
1.0023,1,-0.0031658,0,0.30314,-0.95414,1,1,0.93753,-1.0625,0,0
1.0031,1,-0.0040842,0,0.30391,-0.95431,1,1,0.93953,-1.0605,0,0
1.0035,1,-0.0045978,0,0.30479,-0.95428,1,1,0.94153,-1.0585,0,0
1.0037,1,-0.0046537,0,0.30569,-0.95406,1,1,0.94353,-1.0565,0,0
1.0034,1,-0.0042446,0,0.30652,-0.95367,1,1,0.94553,-1.0545,0,0
1.0029,1,-0.0034091,0,0.30721,-0.95314,1,1,0.94753,-1.0525,0,0
1.002,1,-0.0022274,0,0.30767,-0.95253,1,1,0.94953,-1.0505,0,0
1.0009,1,-0.00081427,0,0.30786,-0.95191,1,1,0.95152,-1.0485,0,0
0.99972,1,0.00069274,0,0.30776,-0.95132,1,1,0.95352,-1.0465,0,0
0.99855,1,0.0021461,0,0.30738,-0.95083,1,1,0.95552,-1.0445,0,0
0.99751,1,0.0034031,0,0.30675,-0.95048,1,1,0.95752,-1.0425,0,0
0.9967,1,0.0043397,0,0.30593,-0.95032,1,1,0.95952,-1.0405,0,0
0.99621,1,0.004863,0,0.30499,-0.95036,1,1,0.96152,-1.0385,0,0
0.99607,1,0.0049203,0,0.30404,-0.9506,1,1,0.96352,-1.0365,0,0
0.99631,1,0.0045042,0,0.30315,-0.95101,1,1,0.96552,-1.0345,0,0
0.99691,1,0.0036535,0,0.30242,-0.95155,1,1,0.96752,-1.0325,0,0
0.99781,1,0.0024481,0,0.30191,-0.95219,1,1,0.96952,-1.0305,0,0
0.99893,1,0.0010012,0,0.30168,-0.95285,1,1,0.97151,-1.0285,0,0
1.0002,1,-0.00055186,0,0.30174,-0.95347,1,1,0.97351,-1.0265,0,0
1.0014,1,-0.0020673,0,0.30211,-0.954,1,1,0.97551,-1.0245,0,0
1.0025,1,-0.0034059,0,0.30274,-0.95438,1,1,0.97751,-1.0225,0,0
1.0034,1,-0.0044455,0,0.30357,-0.95458,1,1,0.97951,-1.0205,0,0
1.004,1,-0.0050919,0,0.30454,-0.95459,1,1,0.98151,-1.0185,0,0
1.0042,1,-0.0052863,0,0.30556,-0.95439,1,1,0.98351,-1.0165,0,0
1.0041,1,-0.0050099,0,0.30654,-0.95401,1,1,0.98551,-1.0145,0,0
1.0036,1,-0.0042855,0,0.30739,-0.95347,1,1,0.98751,-1.0125,0,0
1.0028,1,-0.0031747,0,0.30803,-0.95283,1,1,0.98951,-1.0105,0,0
1.0017,1,-0.0017734,0,0.3084,-0.95215,1,1,0.9915,-1.0085,0,0
1.0005,1,-0.0002026,0,0.30847,-0.95147,1,1,0.9935,-1.0065,0,0
0.99915,1,0.0014011,0,0.30823,-0.95087,1,1,0.9955,-1.0045,0,0
0.99792,1,0.0028978,0,0.3077,-0.95039,1,1,0.9975,-1.0025,0,0
0.99685,1,0.0041561,0,0.30692,-0.95008,1,1,0.9995,-1.0005,0,0
0.99604,1,0.0050654,0,0.30596,-0.94996,1,1,1.0015,-0.9985,0,0
0.99556,1,0.005545,0,0.30489,-0.95005,1,1,1.0035,-0.9965,0,0
0.99546,1,0.0055519,0,0.30381,-0.95035,1,1,1.0055,-0.9945,0,0
0.99575,1,0.0050841,0,0.30281,-0.95082,1,1,1.0075,-0.9925,0,0
0.99641,1,0.0041805,0,0.30198,-0.95143,1,1,1.0095,-0.9905,0,0
0.99737,1,0.0029168,0,0.30138,-0.95212,1,1,1.0115,-0.98851,0,0
0.99856,1,0.0013987,0,0.30108,-0.95285,1,1,1.0135,-0.98651,0,0
0.99989,1,-0.00024786,0,0.30109,-0.95354,1,1,1.0155,-0.98451,0,0
1.0012,1,-0.001888,0,0.30142,-0.95414,1,1,1.0175,-0.98251,0,0
1.0025,1,-0.0033884,0,0.30204,-0.95461,1,1,1.0195,-0.98051,0,0
1.0036,1,-0.0046289,0,0.30291,-0.95489,1,1,1.0215,-0.97851,0,0
1.0044,1,-0.0055108,0,0.30396,-0.95498,1,1,1.0235,-0.97651,0,0
1.0048,1,-0.0059641,0,0.3051,-0.95485,1,1,1.0255,-0.97451,0,0
1.0049,1,-0.0059528,0,0.30625,-0.95453,1,1,1.0275,-0.97251,0,0
1.0046,1,-0.0054765,0,0.30732,-0.95403,1,1,1.0295,-0.97051,0,0
1.0039,1,-0.0045703,0,0.30822,-0.95339,1,1,1.0315,-0.96852,0,0
1.003,1,-0.0033019,0,0.30888,-0.95266,1,1,1.0335,-0.96652,0,0
1.0017,1,-0.0017668,0,0.30925,-0.9519,1,1,1.0355,-0.96452,0,0
1.0004,1,-8.109e-05,0,0.30929,-0.95117,1,1,1.0375,-0.96252,0,0
0.99896,1,0.0016272,0,0.30901,-0.95052,1,1,1.0395,-0.96052,0,0
0.99761,1,0.0032278,0,0.30841,-0.95,1,1,1.0415,-0.95852,0,0
0.99643,1,0.0045978,0,0.30754,-0.94965,1,1,1.0435,-0.95652,0,0
0.9955,1,0.0056318,0,0.30647,-0.94951,1,1,1.0455,-0.95452,0,0
0.9949,1,0.0062499,0,0.30527,-0.94958,1,1,1.0475,-0.95252,0,0
0.99468,1,0.0064038,0,0.30403,-0.94987,1,1,1.0495,-0.95052,0,0
0.99485,1,0.0060809,0,0.30284,-0.95034,1,1,1.0515,-0.94853,0,0
0.99541,1,0.0053045,0,0.3018,-0.95096,1,1,1.0535,-0.94653,0,0
0.99631,1,0.0041316,0,0.30097,-0.9517,1,1,1.0555,-0.94453,0,0
0.99749,1,0.0026484,0,0.30043,-0.95249,1,1,1.0575,-0.94253,0,0
0.99886,1,0.00096248,0,0.30021,-0.95328,1,1,1.0595,-0.94053,0,0
1.0003,1,-0.00080553,0,0.30033,-0.95401,1,1,1.0615,-0.93853,0,0
1.0018,1,-0.0025307,0,0.30079,-0.95463,1,1,1.0635,-0.93653,0,0
1.0031,1,-0.0040931,0,0.30155,-0.95509,1,1,1.0655,-0.93453,0,0
1.0043,1,-0.0053855,0,0.30256,-0.95537,1,1,1.0675,-0.93253,0,0
1.0051,1,-0.0063205,0,0.30377,-0.95544,1,1,1.0695,-0.93053,0,0
1.0057,1,-0.0068353,0,0.30507,-0.9553,1,1,1.0715,-0.92854,0,0
1.0058,1,-0.0068954,0,0.3064,-0.95495,1,1,1.0735,-0.92654,0,0
1.0056,1,-0.006496,0,0.30766,-0.95441,1,1,1.0755,-0.92454,0,0
1.0049,1,-0.0056623,0,0.30876,-0.95373,1,1,1.0775,-0.92254,0,0
1.004,1,-0.0044471,0,0.30964,-0.95295,1,1,1.0795,-0.92054,0,0
1.0028,1,-0.0029279,0,0.31022,-0.95212,1,1,1.0815,-0.91854,0,0
1.0013,1,-0.0012022,0,0.31048,-0.95129,1,1,1.0835,-0.91654,0,0
0.99981,1,0.00061902,0,0.31038,-0.95051,1,1,1.0855,-0.91454,0,0
0.99828,1,0.002418,0,0.30994,-0.94985,1,1,1.0875,-0.91254,0,0
0.99684,1,0.0040775,0,0.30918,-0.94934,1,1,1.0895,-0.91054,0,0
0.99558,1,0.0054892,0,0.30813,-0.94902,1,1,1.0915,-0.90855,0,0
0.9946,1,0.0065604,0,0.30688,-0.94891,1,1,1.0935,-0.90655,0,0
0.99395,1,0.0072206,0,0.30549,-0.94901,1,1,1.0955,-0.90455,0,0
0.99368,1,0.0074261,0,0.30406,-0.94933,1,1,1.0975,-0.90255,0,0
0.99381,1,0.0071631,0,0.30267,-0.94984,1,1,1.0995,-0.90055,0,0
0.99433,1,0.006448,0,0.3014,-0.95052,1,1,1.1014,-0.89855,0,0
0.99521,1,0.0053261,0,0.30035,-0.95131,1,1,1.1034,-0.89655,0,0
0.99639,1,0.0038678,0,0.29958,-0.95218,1,1,1.1054,-0.89455,0,0
0.9978,1,0.0021633,0,0.29913,-0.95306,1,1,1.1074,-0.89255,0,0
0.99936,1,0.00031626,0,0.29904,-0.9539,1,1,1.1094,-0.89055,0,0
1.001,1,-0.001563,0,0.29931,-0.95466,1,1,1.1114,-0.88856,0,0
1.0025,1,-0.0033643,0,0.29993,-0.95529,1,1,1.1134,-0.88656,0,0
1.004,1,-0.0049845,0,0.30087,-0.95575,1,1,1.1154,-0.88456,0,0
1.0052,1,-0.0063324,0,0.30206,-0.95601,1,1,1.1174,-0.88256,0,0
1.0061,1,-0.0073336,0,0.30346,-0.95606,1,1,1.1194,-0.88056,0,0
1.0067,1,-0.0079337,0,0.30498,-0.95589,1,1,1.1214,-0.87856,0,0
1.007,1,-0.0081004,0,0.30653,-0.95551,1,1,1.1234,-0.87656,0,0
1.0068,1,-0.0078249,0,0.30804,-0.95495,1,1,1.1254,-0.87456,0,0
1.0063,1,-0.0071214,0,0.30941,-0.95424,1,1,1.1274,-0.87256,0,0
1.0054,1,-0.0060263,0,0.31058,-0.9534,1,1,1.1294,-0.87056,0,0
1.0043,1,-0.0045967,0,0.31148,-0.95249,1,1,1.1314,-0.86857,0,0
1.0028,1,-0.0029065,0,0.31205,-0.95156,1,1,1.1334,-0.86657,0,0
1.0013,1,-0.0010441,0,0.31227,-0.95066,1,1,1.1354,-0.86457,0,0
0.99959,1,0.00089276,0,0.31212,-0.94983,1,1,1.1374,-0.86257,0,0
0.99791,1,0.002802,0,0.31159,-0.94912,1,1,1.1394,-0.86057,0,0
0.99633,1,0.0045821,0,0.31073,-0.94857,1,1,1.1414,-0.85857,0,0
0.99492,1,0.0061379,0,0.30956,-0.94821,1,1,1.1434,-0.85657,0,0
0.99376,1,0.0073861,0,0.30814,-0.94806,1,1,1.1454,-0.85457,0,0
0.99292,1,0.0082595,0,0.30656,-0.94812,1,1,1.1474,-0.85257,0,0
0.99243,1,0.0087114,0,0.30488,-0.94841,1,1,1.1494,-0.85057,0,0
0.99233,1,0.0087176,0,0.30319,-0.9489,1,1,1.1514,-0.84858,0,0
0.99262,1,0.0082782,0,0.30158,-0.94956,1,1,1.1534,-0.84658,0,0
0.99329,1,0.0074166,0,0.30014,-0.95037,1,1,1.1554,-0.84458,0,0
0.9943,1,0.006178,0,0.29893,-0.95128,1,1,1.1574,-0.84258,0,0
0.9956,1,0.0046262,0,0.29801,-0.95225,1,1,1.1594,-0.84058,0,0
0.99712,1,0.0028392,0,0.29744,-0.95323,1,1,1.1614,-0.83858,0,0
0.9988,1,0.00090488,0,0.29724,-0.95418,1,1,1.1634,-0.83658,0,0
1.0005,1,-0.0010841,0,0.29742,-0.95503,1,1,1.1654,-0.83458,0,0
1.0023,1,-0.003035,0,0.29798,-0.95577,1,1,1.1674,-0.83258,0,0
1.0039,1,-0.0048597,0,0.29889,-0.95634,1,1,1.1694,-0.83058,0,0
1.0054,1,-0.0064781,0,0.30012,-0.95673,1,1,1.1714,-0.82859,0,0
1.0067,1,-0.0078209,0,0.3016,-0.95692,1,1,1.1734,-0.82659,0,0
1.0076,1,-0.0088327,0,0.30329,-0.9569,1,1,1.1754,-0.82459,0,0
1.0083,1,-0.0094726,0,0.30509,-0.95666,1,1,1.1774,-0.82259,0,0
1.0086,1,-0.0097156,0,0.30695,-0.95623,1,1,1.1794,-0.82059,0,0
1.0085,1,-0.0095531,0,0.30878,-0.95561,1,1,1.1814,-0.81859,0,0
1.0081,1,-0.008992,0,0.31051,-0.95483,1,1,1.1834,-0.81659,0,0
1.0074,1,-0.0080551,0,0.31205,-0.95393,1,1,1.1854,-0.81459,0,0
1.0063,1,-0.0067791,0,0.31335,-0.95295,1,1,1.1874,-0.81259,0,0
1.005,1,-0.0052141,0,0.31436,-0.95192,1,1,1.1894,-0.81059,0,0
1.0034,1,-0.0034213,0,0.31502,-0.95088,1,1,1.1914,-0.8086,0,0
1.0017,1,-0.0014711,0,0.31531,-0.94988,1,1,1.1934,-0.8066,0,0
0.99989,1,0.00055929,0,0.31521,-0.94896,1,1,1.1954,-0.8046,0,0
0.99806,1,0.002589,0,0.31471,-0.94816,1,1,1.1974,-0.8026,0,0
0.99629,1,0.0045365,0,0.31385,-0.94752,1,1,1.1994,-0.8006,0,0
0.99464,1,0.0063229,0,0.31264,-0.94705,1,1,1.2014,-0.7986,0,0
0.99319,1,0.0078756,0,0.31113,-0.94678,1,1,1.2034,-0.7966,0,0
0.99198,1,0.0091312,0,0.30938,-0.94672,1,1,1.2054,-0.7946,0,0
0.99108,1,0.010039,0,0.30745,-0.94687,1,1,1.2074,-0.7926,0,0
0.99052,1,0.010561,0,0.30541,-0.94723,1,1,1.2094,-0.7906,0,0
0.99032,1,0.010679,0,0.30335,-0.94779,1,1,1.2114,-0.78861,0,0
0.99049,1,0.010389,0,0.30134,-0.94852,1,1,1.2134,-0.78661,0,0
0.99103,1,0.0097035,0,0.29946,-0.94939,1,1,1.2154,-0.78461,0,0
0.9919,1,0.0086521,0,0.29778,-0.95038,1,1,1.2174,-0.78261,0,0
0.99307,1,0.0072775,0,0.29636,-0.95144,1,1,1.2194,-0.78061,0,0
0.99451,1,0.0056337,0,0.29526,-0.95254,1,1,1.2214,-0.77861,0,0
0.99615,1,0.0037833,0,0.29451,-0.95363,1,1,1.2234,-0.77661,0,0
0.99793,1,0.0017939,0,0.29414,-0.95468,1,1,1.2254,-0.77461,0,0
0.99979,1,-0.00026438,0,0.29417,-0.95565,1,1,1.2274,-0.77261,0,0
1.0017,1,-0.0023222,0,0.2946,-0.9565,1,1,1.2294,-0.77061,0,0
1.0035,1,-0.0043131,0,0.29541,-0.95721,1,1,1.2314,-0.76862,0,0
1.0052,1,-0.0061758,0,0.29657,-0.95775,1,1,1.2334,-0.76662,0,0
1.0068,1,-0.0078558,0,0.29807,-0.95812,1,1,1.2354,-0.76462,0,0
1.0082,1,-0.0093063,0,0.29984,-0.95829,1,1,1.2374,-0.76262,0,0
1.0094,1,-0.010489,0,0.30183,-0.95826,1,1,1.2394,-0.76062,0,0
1.0103,1,-0.011374,0,0.304,-0.95804,1,1,1.2414,-0.75862,0,0
1.0109,1,-0.011942,0,0.30628,-0.95762,1,1,1.2434,-0.75662,0,0
1.0111,1,-0.01218,0,0.3086,-0.95703,1,1,1.2454,-0.75462,0,0
1.0111,1,-0.012084,0,0.3109,-0.95628,1,1,1.2474,-0.75262,0,0
1.0108,1,-0.011661,0,0.31312,-0.9554,1,1,1.2494,-0.75062,0,0
1.0102,1,-0.010921,0,0.3152,-0.9544,1,1,1.2514,-0.74863,0,0
1.0093,1,-0.0098849,0,0.31707,-0.95331,1,1,1.2534,-0.74663,0,0
1.0082,1,-0.0085789,0,0.3187,-0.95216,1,1,1.2554,-0.74463,0,0
1.0068,1,-0.0070352,0,0.32003,-0.951,1,1,1.2574,-0.74263,0,0
1.0052,1,-0.0052919,0,0.32103,-0.94983,1,1,1.2594,-0.74063,0,0
1.0035,1,-0.0033923,0,0.32167,-0.94871,1,1,1.2614,-0.73863,0,0
1.0017,1,-0.0013831,0,0.32192,-0.94765,1,1,1.2634,-0.73663,0,0
0.99976,1,0.00068536,0,0.32178,-0.94669,1,1,1.2654,-0.73463,0,0
0.99782,1,0.0027608,0,0.32124,-0.94585,1,1,1.2674,-0.73263,0,0
0.99592,1,0.0047903,0,0.32031,-0.94516,1,1,1.2694,-0.73063,0,0
0.99408,1,0.0067216,0,0.31901,-0.94462,1,1,1.2714,-0.72864,0,0
0.99238,1,0.0085043,0,0.31737,-0.94427,1,1,1.2734,-0.72664,0,0
0.99084,1,0.010092,0,0.31543,-0.94411,1,1,1.2754,-0.72464,0,0
0.98951,1,0.011444,0,0.31323,-0.94414,1,1,1.2774,-0.72264,0,0
0.98843,1,0.012524,0,0.31082,-0.94436,1,1,1.2794,-0.72064,0,0
0.98762,1,0.013306,0,0.30826,-0.94477,1,1,1.2814,-0.71864,0,0
0.9871,1,0.013771,0,0.3056,-0.94536,1,1,1.2834,-0.71664,0,0
0.98688,1,0.013911,0,0.30292,-0.94611,1,1,1.2854,-0.71464,0,0
0.98697,1,0.013724,0,0.30028,-0.947,1,1,1.2874,-0.71264,0,0
0.98737,1,0.01322,0,0.29772,-0.94801,1,1,1.2894,-0.71064,0,0
0.98805,1,0.012417,0,0.29532,-0.94912,1,1,1.2914,-0.70865,0,0
0.989,1,0.011338,0,0.29313,-0.9503,1,1,1.2934,-0.70665,0,0
0.99019,1,0.010015,0,0.29118,-0.95152,1,1,1.2954,-0.70465,0,0
0.99158,1,0.0084827,0,0.28954,-0.95276,1,1,1.2974,-0.70265,0,0
0.99315,1,0.0067802,0,0.28822,-0.95398,1,1,1.2994,-0.70065,0,0
0.99486,1,0.0049475,0,0.28725,-0.95517,1,1,1.3013,-0.69865,0,0
0.99666,1,0.0030254,0,0.28665,-0.95629,1,1,1.3033,-0.69665,0,0
0.99852,1,0.0010532,0,0.28643,-0.95733,1,1,1.3053,-0.69465,0,0
1.0004,1,-0.00093179,0,0.28659,-0.95826,1,1,1.3073,-0.69265,0,0
1.0023,1,-0.0028949,0,0.28714,-0.95908,1,1,1.3093,-0.69065,0,0
1.0041,1,-0.0048053,0,0.28804,-0.95977,1,1,1.3113,-0.68866,0,0
1.0059,1,-0.0066359,0,0.2893,-0.96031,1,1,1.3133,-0.68666,0,0
1.0076,1,-0.0083638,0,0.2909,-0.9607,1,1,1.3153,-0.68466,0,0
1.0091,1,-0.009709,0,0.29279,-0.96094,1,1,1.3173,-0.68266,0,0
1.0106,1,-0.01144,0,0.29497,-0.96103,1,1,1.3193,-0.68066,0,0
1.0119,1,-0.012763,0,0.2974,-0.96096,1,1,1.3213,-0.67866,0,0
1.0131,1,-0.01393,0,0.30005,-0.96075,1,1,1.3233,-0.67666,0,0
1.0141,1,-0.014938,0,0.30289,-0.96039,1,1,1.3253,-0.67466,0,0
1.015,1,-0.015783,0,0.30589,-0.95989,1,1,1.3273,-0.67266,0,0
1.0157,1,-0.016467,0,0.30901,-0.95926,1,1,1.3293,-0.67066,0,0
1.0162,1,-0.016991,0,0.31223,-0.9585,1,1,1.3313,-0.66867,0,0
1.0166,1,-0.017359,0,0.31552,-0.95764,1,1,1.3333,-0.66667,0,0
1.0169,1,-0.017576,0,0.31884,-0.95668,1,1,1.3353,-0.66467,0,0
1.017,1,-0.017647,0,0.32216,-0.95563,1,1,1.3373,-0.66267,0,0
1.017,1,-0.017579,0,0.32547,-0.9545,1,1,1.3393,-0.66067,0,0
1.0169,1,-0.017379,0,0.32874,-0.9533,1,1,1.3413,-0.65867,0,0
1.0166,1,-0.017054,0,0.33193,-0.95205,1,1,1.3433,-0.65667,0,0
1.0162,1,-0.016611,0,0.33504,-0.95076,1,1,1.3453,-0.65467,0,0
1.0157,1,-0.016058,0,0.33804,-0.94944,1,1,1.3473,-0.65267,0,0
1.0151,1,-0.0154,0,0.34091,-0.94809,1,1,1.3493,-0.65067,0,0
1.0144,1,-0.014647,0,0.34363,-0.94674,1,1,1.3513,-0.64868,0,0
1.0136,1,-0.013803,0,0.34619,-0.94539,1,1,1.3533,-0.64668,0,0
1.0127,1,-0.012876,0,0.34857,-0.94406,1,1,1.3553,-0.64468,0,0
1.0118,1,-0.011872,0,0.35076,-0.94274,1,1,1.3573,-0.64268,0,0
1.0108,1,-0.010797,0,0.35275,-0.94145,1,1,1.3593,-0.64068,0,0
1.0097,1,-0.0096552,0,0.35451,-0.94021,1,1,1.3613,-0.63868,0,0
1.0085,1,-0.0084529,0,0.35605,-0.93901,1,1,1.3633,-0.63668,0,0
1.0073,1,-0.0071946,0,0.35735,-0.93787,1,1,1.3653,-0.63468,0,0
1.006,1,-0.0058849,0,0.3584,-0.93679,1,1,1.3673,-0.63268,0,0
1.0047,1,-0.004528,0,0.3592,-0.93578,1,1,1.3693,-0.63068,0,0
1.0033,1,-0.0031278,0,0.35973,-0.93484,1,1,1.3713,-0.62869,0,0
1.0019,1,-0.001688,0,0.35999,-0.93398,1,1,1.3733,-0.62669,0,0
1.0005,1,-0.00021188,0,0.35998,-0.93321,1,1,1.3753,-0.62469,0,0
0.99896,1,0.0012974,0,0.35968,-0.93252,1,1,1.3773,-0.62269,0,0
0.99743,1,0.0028368,0,0.35909,-0.93193,1,1,1.3793,-0.62069,0,0
0.99587,1,0.0044037,0,0.35821,-0.93143,1,1,1.3813,-0.61869,0,0
0.99428,1,0.0059957,0,0.35702,-0.93103,1,1,1.3833,-0.61669,0,0
0.99266,1,0.0076105,0,0.35553,-0.93073,1,1,1.3853,-0.61469,0,0
0.99102,1,0.0092458,0,0.35374,-0.93053,1,1,1.3873,-0.61269,0,0
0.98935,1,0.0109,0,0.35162,-0.93043,1,1,1.3893,-0.61069,0,0
0.98766,1,0.012571,0,0.3492,-0.93044,1,1,1.3913,-0.6087,0,0
0.98594,1,0.014257,0,0.34645,-0.93055,1,1,1.3933,-0.6067,0,0
0.98421,1,0.015956,0,0.34337,-0.93076,1,1,1.3953,-0.6047,0,0
0.98246,1,0.017668,0,0.33997,-0.93107,1,1,1.3973,-0.6027,0,0
0.9807,1,0.01939,1.1115e-16,0.33623,-0.93148,1,1,1.3993,-0.6007,0,0
0.97892,0.99856,0.021123,0.0014414,0.33216,-0.93198,1,1,1.4013,-0.5987,0,0
0.97712,0.99634,0.022863,0.0036512,0.32775,-0.93258,1,1,1.4033,-0.5967,0,0
0.97531,0.99412,0.024611,0.0058511,0.32299,-0.93327,1,1,1.4053,-0.5947,0,0
0.97349,0.99191,0.026366,0.0080412,0.3179,-0.93404,1,1,1.4073,-0.5927,0,0
0.97166,0.9897,0.028126,0.010222,0.31245,-0.9349,1,1,1.4093,-0.5907,0,0
0.96982,0.98749,0.029891,0.012392,0.30665,-0.93583,1,1,1.4113,-0.58871,0,0
0.96796,0.98528,0.031659,0.014553,0.3005,-0.93683,1,1,1.4133,-0.58671,0,0
0.9661,0.98308,0.033431,0.016704,0.294,-0.9379,1,1,1.4153,-0.58471,0,0
0.96423,0.98088,0.035206,0.018845,0.28713,-0.93903,1,1,1.4173,-0.58271,0,0
0.96235,0.97868,0.036982,0.020977,0.2799,-0.94021,1,1,1.4193,-0.58071,0,0
0.96047,0.97649,0.03876,0.023098,0.27231,-0.94144,1,1,1.4213,-0.57871,0,0
0.95857,0.97429,0.040538,0.02521,0.26435,-0.9427,1,1,1.4233,-0.57671,0,0
0.95667,0.9721,0.042317,0.027313,0.25602,-0.94399,1,1,1.4253,-0.57471,0,0
0.95477,0.96991,0.044095,0.029406,0.24732,-0.9453,1,1,1.4273,-0.57271,0,0
0.95286,0.96773,0.045873,0.031489,0.23825,-0.94662,1,1,1.4293,-0.57071,0,0
0.95094,0.96554,0.04765,0.033562,0.2288,-0.94794,1,1,1.4313,-0.56872,0,0
0.94902,0.96336,0.049425,0.035626,0.21898,-0.94924,1,1,1.4333,-0.56672,0,0
0.9471,0.96118,0.051199,0.037681,0.20877,-0.95053,1,1,1.4353,-0.56472,0,0
0.94517,0.95901,0.05297,0.039725,0.19818,-0.95178,1,1,1.4373,-0.56272,0,0
0.94323,0.95683,0.054739,0.04176,0.18722,-0.95298,1,1,1.4393,-0.56072,0,0
0.9413,0.95466,0.056506,0.043786,0.17587,-0.95413,1,1,1.4413,-0.55872,0,0
0.93936,0.95249,0.058269,0.045802,0.16413,-0.9552,1,1,1.4433,-0.55672,0,0
0.93741,0.95032,0.060029,0.047809,0.15202,-0.95619,1,1,1.4453,-0.55472,0,0
0.93547,0.94816,0.061786,0.049806,0.13952,-0.95708,1,1,1.4473,-0.55272,0,0
0.93352,0.946,0.063539,0.051794,0.12663,-0.95785,1,1,1.4493,-0.55072,0,0
0.93157,0.94384,0.065288,0.053772,0.11337,-0.95849,1,1,1.4513,-0.54873,0,0
0.92962,0.94168,0.067033,0.05574,0.099721,-0.95899,1,1,1.4533,-0.54673,0,0
0.92766,0.93953,0.068773,0.0577,0.085692,-0.95933,1,1,1.4553,-0.54473,0,0
0.92571,0.93738,0.070509,0.05965,0.071286,-0.95949,1,1,1.4573,-0.54273,0,0
0.92375,0.93523,0.072241,0.06159,0.056504,-0.95945,1,1,1.4593,-0.54073,0,0
0.92179,0.93308,0.073967,0.063521,0.041349,-0.9592,1,1,1.4613,-0.53873,0,0
0.91983,0.93094,0.075689,0.065443,0.025824,-0.95872,1,1,1.4633,-0.53673,0,0
0.91787,0.9288,0.077405,0.067355,0.009934,-0.958,1,1,1.4653,-0.53473,0,0
0.91591,0.92666,0.079117,0.069258,-0.0063167,-0.957,1,1,1.4673,-0.53273,0,0
0.91394,0.92452,0.080823,0.071152,-0.022922,-0.95572,1,1,1.4693,-0.53073,0,0
0.91198,0.92238,0.082523,0.073037,-0.039877,-0.95414,1,1,1.4713,-0.52874,0,0
0.91002,0.92025,0.084218,0.074912,-0.057175,-0.95223,1,1,1.4733,-0.52674,0,0
0.90805,0.91812,0.085907,0.076778,-0.074807,-0.94997,1,1,1.4753,-0.52474,0,0
0.90609,0.916,0.087591,0.078634,-0.092765,-0.94735,1,1,1.4773,-0.52274,0,0
0.90412,0.91387,0.089268,0.080482,-0.11104,-0.94434,1,1,1.4793,-0.52074,0,0
0.90216,0.91175,0.09094,0.08232,-0.12962,-0.94092,1,1,1.4813,-0.51874,0,0
0.90019,0.90963,0.092605,0.084149,-0.1485,-0.93708,1,1,1.4833,-0.51674,0,0
0.89822,0.90751,0.094265,0.085969,-0.16766,-0.93279,1,1,1.4853,-0.51474,0,0
0.89626,0.9054,0.095918,0.08778,-0.18709,-0.92803,1,1,1.4873,-0.51274,0,0
0.89429,0.90329,0.097565,0.089581,-0.20678,-0.92277,1,1,1.4893,-0.51074,0,0
0.89233,0.90118,0.099205,0.091373,-0.22671,-0.91701,1,1,1.4913,-0.50875,0,0
0.89036,0.89907,0.10084,0.093157,-0.24687,-0.91071,1,1,1.4933,-0.50675,0,0
0.8884,0.89696,0.10247,0.094931,-0.26723,-0.90386,1,1,1.4953,-0.50475,0,0
0.88643,0.89486,0.10409,0.096696,-0.28779,-0.89643,1,1,1.4973,-0.50275,0,0
0.88447,0.89276,0.1057,0.098452,-0.30851,-0.88841,1,1,1.4993,-0.50075,0,0
0.88251,0.89066,0.10731,0.1002,-0.32938,-0.87977,1,1,1.5012,-0.49875,0,0
0.88054,0.88857,0.10891,0.10194,-0.35038,-0.87049,1,1,1.5032,-0.49675,0,0
0.87858,0.88648,0.11051,0.10367,-0.37148,-0.86056,1,1,1.5052,-0.49475,0,0
0.87662,0.88439,0.11209,0.10539,-0.39266,-0.84995,1,1,1.5072,-0.49275,0,0
0.87466,0.8823,0.11368,0.1071,-0.41389,-0.83864,1,1,1.5092,-0.49075,0,0
0.8727,0.88021,0.11525,0.1088,-0.43515,-0.82663,1,1,1.5112,-0.48876,0,0
0.87074,0.87813,0.11682,0.11049,-0.4564,-0.81388,1,1,1.5132,-0.48676,0,0
0.86878,0.87605,0.11838,0.11218,-0.47762,-0.80039,1,1,1.5152,-0.48476,0,0
0.86682,0.87397,0.11993,0.11385,-0.49878,-0.78614,1,1,1.5172,-0.48276,0,0
0.86487,0.8719,0.12148,0.11552,-0.51983,-0.77111,1,1,1.5192,-0.48076,0,0
0.86291,0.86983,0.12302,0.11717,-0.54075,-0.75529,1,1,1.5212,-0.47876,0,0
0.86096,0.86776,0.12455,0.11882,-0.56151,-0.73867,1,1,1.5232,-0.47676,0,0
0.85901,0.86569,0.12608,0.12046,-0.58206,-0.72124,1,1,1.5252,-0.47476,0,0
0.85706,0.86362,0.12759,0.12209,-0.60237,-0.70298,1,1,1.5272,-0.47276,0,0
0.8551,0.86156,0.1291,0.12372,-0.62239,-0.68388,1,1,1.5292,-0.47076,0,0
0.85316,0.8595,0.13061,0.12533,-0.6421,-0.66395,1,1,1.5312,-0.46877,0,0
0.85121,0.85744,0.13211,0.12693,-0.66143,-0.64318,1,1,1.5332,-0.46677,0,0
0.84926,0.85539,0.1336,0.12853,-0.68036,-0.62155,1,1,1.5352,-0.46477,0,0
0.84731,0.85333,0.13508,0.13012,-0.69884,-0.59908,1,1,1.5372,-0.46277,0,0
0.84537,0.85128,0.13655,0.13169,-0.71682,-0.57576,1,1,1.5392,-0.46077,0,0
0.84343,0.84923,0.13802,0.13326,-0.73426,-0.55159,1,1,1.5412,-0.45877,0,0
0.84149,0.84719,0.13948,0.13482,-0.75111,-0.52657,1,1,1.5432,-0.45677,0,0
0.83955,0.84515,0.14094,0.13638,-0.76732,-0.50073,1,1,1.5452,-0.45477,0,0
0.83761,0.84311,0.14238,0.13792,-0.78284,-0.47405,1,1,1.5472,-0.45277,0,0
0.83567,0.84107,0.14382,0.13945,-0.79763,-0.44656,1,1,1.5492,-0.45077,0,0
0.83374,0.83903,0.14526,0.14098,-0.81163,-0.41827,1,1,1.5512,-0.44878,0,0
0.8318,0.837,0.14668,0.1425,-0.82479,-0.3892,1,1,1.5532,-0.44678,0,0
0.82987,0.83497,0.1481,0.14401,-0.83707,-0.35936,1,1,1.5552,-0.44478,0,0
0.82794,0.83294,0.14951,0.14551,-0.8484,-0.32879,1,1,1.5572,-0.44278,0,0
0.82601,0.83091,0.15091,0.147,-0.85875,-0.2975,1,1,1.5592,-0.44078,0,0
0.82408,0.82889,0.15231,0.14848,-0.86806,-0.26552,1,1,1.5612,-0.43878,0,0
0.82215,0.82687,0.15369,0.14996,-0.87628,-0.23289,1,1,1.5632,-0.43678,0,0
0.82023,0.82485,0.15508,0.15142,-0.88336,-0.19964,1,1,1.5652,-0.43478,0,0
0.81831,0.82283,0.15645,0.15288,-0.88925,-0.16581,1,1,1.5672,-0.43278,0,0
0.81639,0.82082,0.15782,0.15433,-0.8939,-0.13144,1,1,1.5692,-0.43078,0,0
0.81447,0.81881,0.15917,0.15577,-0.89727,-0.096572,1,1,1.5712,-0.42879,0,0
0.81255,0.8168,0.16053,0.1572,-0.8993,-0.061263,1,1,1.5732,-0.42679,0,0
0.81063,0.81479,0.16187,0.15862,-0.89996,-0.02556,1,1,1.5752,-0.42479,0,0
0.80872,0.81279,0.16321,0.16004,-0.8992,0.010481,1,1,1.5772,-0.42279,0,0
0.80681,0.81079,0.16454,0.16145,-0.89697,0.046802,1,1,1.5792,-0.42079,0,0
0.8049,0.80879,0.16586,0.16284,-0.89325,0.08334,1,1,1.5812,-0.41879,0,0
0.80299,0.80679,0.16717,0.16423,-0.88799,0.12003,1,1,1.5832,-0.41679,0,0
0.80108,0.8048,0.16848,0.16562,-0.88116,0.1568,1,1,1.5852,-0.41479,0,0
0.79918,0.80281,0.16978,0.16699,-0.87272,0.19359,1,1,1.5872,-0.41279,0,0
0.79727,0.80082,0.17107,0.16835,-0.86265,0.2303,1,1,1.5892,-0.41079,0,0
0.79537,0.79883,0.17236,0.16971,-0.85093,0.26688,1,1,1.5912,-0.4088,0,0
0.79347,0.79685,0.17364,0.17106,-0.83753,0.30323,1,1,1.5932,-0.4068,0,0
0.79157,0.79487,0.17491,0.1724,-0.82244,0.33927,1,1,1.5952,-0.4048,0,0
0.78968,0.79289,0.17617,0.17373,-0.80564,0.37492,1,1,1.5972,-0.4028,0,0
0.78778,0.79091,0.17743,0.17506,-0.78712,0.41008,1,1,1.5992,-0.4008,0,0
0.78589,0.78894,0.17868,0.17637,-0.76688,0.44466,1,1,1.6012,-0.3988,0,0
0.784,0.78697,0.17992,0.17768,-0.74492,0.47857,1,1,1.6032,-0.3968,0,0
0.78211,0.785,0.18115,0.17898,-0.72125,0.51171,1,1,1.6052,-0.3948,0,0
0.78023,0.78303,0.18238,0.18027,-0.69588,0.54398,1,1,1.6072,-0.3928,0,0
0.77834,0.78107,0.1836,0.18155,-0.66882,0.57529,1,1,1.6092,-0.3908,0,0
0.77646,0.77911,0.18481,0.18283,-0.6401,0.60553,1,1,1.6112,-0.38881,0,0
0.77458,0.77715,0.18602,0.18409,-0.60975,0.6346,1,1,1.6132,-0.38681,0,0
0.7727,0.77519,0.18721,0.18535,-0.5778,0.66241,1,1,1.6152,-0.38481,0,0
0.77083,0.77324,0.1884,0.1866,-0.54429,0.68884,1,1,1.6172,-0.38281,0,0
0.76896,0.77128,0.18959,0.18784,-0.50928,0.71381,1,1,1.6192,-0.38081,0,0
0.76708,0.76933,0.19076,0.18908,-0.47281,0.7372,1,1,1.6212,-0.37881,0,0
0.76521,0.76739,0.19193,0.1903,-0.43495,0.75892,1,1,1.6232,-0.37681,0,0
0.76335,0.76544,0.19309,0.19152,-0.39578,0.77887,1,1,1.6252,-0.37481,0,0
0.76148,0.7635,0.19424,0.19273,-0.35536,0.79695,1,1,1.6272,-0.37281,0,0
0.75962,0.76156,0.19539,0.19393,-0.31377,0.81307,1,1,1.6292,-0.37081,0,0
0.75776,0.75962,0.19653,0.19513,-0.27112,0.82715,1,1,1.6312,-0.36882,0,0
0.7559,0.75769,0.19766,0.19631,-0.22749,0.83909,1,1,1.6332,-0.36682,0,0
0.75404,0.75576,0.19879,0.19749,-0.18299,0.84881,1,1,1.6352,-0.36482,0,0
0.75219,0.75383,0.1999,0.19866,-0.13773,0.85623,1,1,1.6372,-0.36282,0,0
0.75033,0.7519,0.20101,0.19982,-0.091826,0.86129,1,1,1.6392,-0.36082,0,0
0.74848,0.74998,0.20212,0.20098,-0.045409,0.86391,1,1,1.6412,-0.35882,0,0
0.74663,0.74805,0.20321,0.20212,0.0013928,0.86403,1,1,1.6432,-0.35682,0,0
0.74479,0.74613,0.2043,0.20326,0.048444,0.8616,1,1,1.6452,-0.35482,0,0
0.74294,0.74422,0.20538,0.20439,0.0956,0.85658,1,1,1.6472,-0.35282,0,0
0.7411,0.7423,0.20645,0.20551,0.14271,0.84891,1,1,1.6492,-0.35082,0,0
0.73926,0.74039,0.20752,0.20663,0.18963,0.83858,1,1,1.6512,-0.34883,0,0
0.73743,0.73848,0.20858,0.20774,0.23619,0.82556,1,1,1.6532,-0.34683,0,0
0.73559,0.73657,0.20963,0.20884,0.28224,0.80984,1,1,1.6552,-0.34483,0,0
0.73376,0.73467,0.21068,0.20993,0.3276,0.79142,1,1,1.6572,-0.34283,0,0
0.73193,0.73276,0.21172,0.21101,0.37211,0.77031,1,1,1.6592,-0.34083,0,0
0.7301,0.73086,0.21275,0.21209,0.4156,0.74652,1,1,1.6612,-0.33883,0,0
0.72827,0.72897,0.21377,0.21316,0.45789,0.72009,1,1,1.6632,-0.33683,0,0
0.72645,0.72707,0.21479,0.21422,0.49881,0.69105,1,1,1.6652,-0.33483,0,0
0.72463,0.72518,0.2158,0.21527,0.53818,0.65947,1,1,1.6672,-0.33283,0,0
0.72281,0.72329,0.2168,0.21632,0.57584,0.62541,1,1,1.6692,-0.33083,0,0
0.721,0.7214,0.21779,0.21735,0.6116,0.58894,1,1,1.6712,-0.32884,0,0
0.71918,0.71952,0.21878,0.21838,0.6453,0.55017,1,1,1.6732,-0.32684,0,0
0.71737,0.71763,0.21976,0.21941,0.67676,0.50919,1,1,1.6752,-0.32484,0,0
0.71556,0.71575,0.22074,0.22042,0.70584,0.46612,1,1,1.6772,-0.32284,0,0
0.71375,0.71387,0.2217,0.22143,0.73236,0.42108,1,1,1.6792,-0.32084,0,0
0.71195,0.712,0.22266,0.22243,0.75618,0.37424,1,1,1.6812,-0.31884,0,0
0.71015,0.71013,0.22361,0.22342,0.77715,0.32573,1,1,1.6832,-0.31684,0,0
0.70835,0.70826,0.22456,0.2244,0.79513,0.27572,1,1,1.6852,-0.31484,0,0
0.70655,0.70639,0.2255,0.22538,0.81,0.2244,1,1,1.6872,-0.31284,0,0
0.70476,0.70452,0.22643,0.22635,0.82164,0.17195,1,1,1.6892,-0.31084,0,0
0.70296,0.70266,0.22735,0.22731,0.82994,0.11858,1,1,1.6912,-0.30885,0,0
0.70117,0.7008,0.22827,0.22827,0.83482,0.064496,1,1,1.6932,-0.30685,0,0
0.69939,0.69894,0.22918,0.22922,0.83618,0.0099225,1,1,1.6952,-0.30485,0,0
0.6976,0.69708,0.23008,0.23016,0.83396,-0.04491,1,1,1.6972,-0.30285,0,0
0.69582,0.69523,0.23098,0.23109,0.82811,-0.099762,1,1,1.6992,-0.30085,0,0
0.69404,0.69338,0.23187,0.23201,0.8186,-0.15439,1,1,1.7011,-0.29885,0,0
0.69226,0.69153,0.23275,0.23293,0.80541,-0.20854,1,1,1.7031,-0.29685,0,0
0.69049,0.68969,0.23363,0.23384,0.78853,-0.26195,1,1,1.7051,-0.29485,0,0
0.68872,0.68784,0.2345,0.23474,0.76798,-0.31436,1,1,1.7071,-0.29285,0,0
0.68695,0.686,0.23536,0.23564,0.74381,-0.36552,1,1,1.7091,-0.29085,0,0
0.68518,0.68416,0.23621,0.23653,0.71606,-0.41514,1,1,1.7111,-0.28886,0,0
0.68342,0.68233,0.23706,0.23741,0.68481,-0.46298,1,1,1.7131,-0.28686,0,0
0.68166,0.68049,0.2379,0.23828,0.65016,-0.50877,1,1,1.7151,-0.28486,0,0
0.6799,0.67866,0.23873,0.23915,0.61223,-0.55224,1,1,1.7171,-0.28286,0,0
0.67814,0.67683,0.23956,0.24001,0.57116,-0.59314,1,1,1.7191,-0.28086,0,0
0.67639,0.67501,0.24038,0.24086,0.52709,-0.63124,1,1,1.7211,-0.27886,0,0
0.67464,0.67319,0.24119,0.2417,0.48022,-0.66627,1,1,1.7231,-0.27686,0,0
0.67289,0.67136,0.242,0.24254,0.43074,-0.69803,1,1,1.7251,-0.27486,0,0
0.67115,0.66955,0.2428,0.24337,0.37888,-0.72629,1,1,1.7271,-0.27286,0,0
0.6694,0.66773,0.24359,0.24419,0.32486,-0.75084,1,1,1.7291,-0.27086,0,0
0.66766,0.66592,0.24438,0.24501,0.26895,-0.77151,1,1,1.7311,-0.26887,0,0
0.66593,0.6641,0.24516,0.24582,0.21142,-0.78812,1,1,1.7331,-0.26687,0,0
0.6642,0.6623,0.24593,0.24662,0.15256,-0.80051,1,1,1.7351,-0.26487,0,0
0.66246,0.66049,0.24669,0.24741,0.09269,-0.80856,1,1,1.7371,-0.26287,0,0
0.66074,0.65869,0.24745,0.2482,0.032118,-0.81216,1,1,1.7391,-0.26087,0,0
0.65901,0.65688,0.2482,0.24898,-0.02882,-0.81122,1,1,1.7411,-0.25887,0,0
0.65729,0.65508,0.24895,0.24975,-0.089779,-0.80568,1,1,1.7431,-0.25687,0,0
0.65557,0.65329,0.24969,0.25052,-0.1504,-0.79552,1,1,1.7451,-0.25487,0,0
0.65386,0.65149,0.25042,0.25128,-0.21034,-0.78071,1,1,1.7471,-0.25287,0,0
0.65214,0.6497,0.25114,0.25203,-0.26921,-0.76129,1,1,1.7491,-0.25087,0,0
0.65043,0.64791,0.25186,0.25278,-0.32667,-0.7373,1,1,1.7511,-0.24888,0,0
0.64873,0.64613,0.25257,0.25351,-0.38232,-0.70884,1,1,1.7531,-0.24688,0,0
0.64702,0.64434,0.25328,0.25425,-0.43582,-0.676,1,1,1.7551,-0.24488,0,0
0.64532,0.64256,0.25398,0.25497,-0.48681,-0.63893,1,1,1.7571,-0.24288,0,0
0.64363,0.64078,0.25467,0.25569,-0.53492,-0.59782,1,1,1.7591,-0.24088,0,0
0.64193,0.63901,0.25535,0.2564,-0.57982,-0.55285,1,1,1.7611,-0.23888,0,0
0.64024,0.63723,0.25603,0.2571,-0.62117,-0.50427,1,1,1.7631,-0.23688,0,0
0.63856,0.63546,0.2567,0.2578,-0.65866,-0.45234,1,1,1.7651,-0.23488,0,0
0.63687,0.63369,0.25736,0.25849,-0.69201,-0.39736,1,1,1.7671,-0.23288,0,0
0.63519,0.63192,0.25802,0.25917,-0.72092,-0.33964,1,1,1.7691,-0.23088,0,0
0.63352,0.63016,0.25867,0.25985,-0.74516,-0.27954,1,1,1.7711,-0.22889,0,0
0.63185,0.6284,0.25932,0.26051,-0.7645,-0.21743,1,1,1.7731,-0.22689,0,0
0.63018,0.62664,0.25995,0.26118,-0.77875,-0.15371,1,1,1.7751,-0.22489,0,0
0.62851,0.62488,0.26058,0.26183,-0.78773,-0.08878,1,1,1.7771,-0.22289,0,0
0.62685,0.62313,0.26121,0.26248,-0.79133,-0.023087,1,1,1.7791,-0.22089,0,0
0.62519,0.62137,0.26183,0.26312,-0.78946,0.042923,1,1,1.7811,-0.21889,0,0
0.62354,0.61962,0.26244,0.26376,-0.78205,0.10879,1,1,1.7831,-0.21689,0,0
0.62189,0.61788,0.26304,0.26439,-0.76909,0.17403,1,1,1.7851,-0.21489,0,0
0.62024,0.61613,0.26364,0.26501,-0.7506,0.23818,1,1,1.7871,-0.21289,0,0
0.6186,0.61439,0.26423,0.26562,-0.72666,0.30076,1,1,1.7891,-0.21089,0,0
0.61697,0.61265,0.26481,0.26623,-0.69737,0.36129,1,1,1.7911,-0.2089,0,0
0.61533,0.61091,0.26539,0.26684,-0.66289,0.41929,1,1,1.7931,-0.2069,0,0
0.6137,0.60918,0.26596,0.26743,-0.62341,0.4743,1,1,1.7951,-0.2049,0,0
0.61208,0.60745,0.26653,0.26802,-0.57916,0.52588,1,1,1.7971,-0.2029,0,0
0.61046,0.60572,0.26709,0.2686,-0.53044,0.57358,1,1,1.7991,-0.2009,0,0
0.60885,0.60399,0.26764,0.26918,-0.47756,0.61699,1,1,1.8011,-0.1989,0,0
0.60724,0.60226,0.26818,0.26975,-0.42089,0.65573,1,1,1.8031,-0.1969,0,0
0.60563,0.60054,0.26872,0.27031,-0.36083,0.68944,1,1,1.8051,-0.1949,0,0
0.60403,0.59882,0.26925,0.27086,-0.29781,0.7178,1,1,1.8071,-0.1929,0,0
0.60244,0.5971,0.26978,0.27141,-0.2323,0.74052,1,1,1.8091,-0.1909,0,0
0.60085,0.59539,0.27029,0.27196,-0.16481,0.75736,1,1,1.8111,-0.18891,0,0
0.59927,0.59368,0.27081,0.27249,-0.095855,0.7681,1,1,1.8131,-0.18691,0,0
0.59769,0.59197,0.27131,0.27302,-0.025991,0.7726,1,1,1.8151,-0.18491,0,0
0.59612,0.59026,0.27181,0.27355,0.044216,0.77076,1,1,1.8171,-0.18291,0,0
0.59456,0.58855,0.2723,0.27406,0.11418,0.76251,1,1,1.8191,-0.18091,0,0
0.593,0.58685,0.27278,0.27457,0.18332,0.74786,1,1,1.8211,-0.17891,0,0
0.59145,0.58515,0.27326,0.27508,0.25103,0.72687,1,1,1.8231,-0.17691,0,0
0.58991,0.58345,0.27373,0.27558,0.31672,0.69964,1,1,1.8251,-0.17491,0,0
0.58837,0.58176,0.2742,0.27607,0.3798,0.66635,1,1,1.8271,-0.17291,0,0
0.58685,0.58006,0.27465,0.27655,0.43969,0.62723,1,1,1.8291,-0.17091,0,0
0.58533,0.57837,0.2751,0.27703,0.49583,0.58256,1,1,1.8311,-0.16892,0,0
0.58381,0.57669,0.27555,0.2775,0.54769,0.53268,1,1,1.8331,-0.16692,0,0
0.58231,0.575,0.27598,0.27797,0.59476,0.47798,1,1,1.8351,-0.16492,0,0
0.58082,0.57332,0.27641,0.27843,0.63658,0.41891,1,1,1.8371,-0.16292,0,0
0.57933,0.57164,0.27684,0.27888,0.6727,0.35596,1,1,1.8391,-0.16092,0,0
0.57786,0.56996,0.27725,0.27933,0.70274,0.28967,1,1,1.8411,-0.15892,0,0
0.57639,0.56828,0.27766,0.27977,0.72638,0.22062,1,1,1.8431,-0.15692,0,0
0.57494,0.56661,0.27806,0.28021,0.74331,0.14943,1,1,1.8451,-0.15492,0,0
0.5735,0.56494,0.27846,0.28063,0.75333,0.076735,1,1,1.8471,-0.15292,0,0
0.57206,0.56327,0.27884,0.28106,0.75628,0.0032193,1,1,1.8491,-0.15092,0,0
0.57065,0.5616,0.27922,0.28147,0.75206,-0.070428,1,1,1.8511,-0.14893,0,0
0.56924,0.55994,0.2796,0.28188,0.74064,-0.1435,1,1,1.8531,-0.14693,0,0
0.56785,0.55828,0.27996,0.28229,0.72208,-0.21529,1,1,1.8551,-0.14493,0,0
0.56647,0.55662,0.28032,0.28268,0.69649,-0.28508,1,1,1.8571,-0.14293,0,0
0.5651,0.55497,0.28067,0.28308,0.66406,-0.35218,1,1,1.8591,-0.14093,0,0
0.56375,0.55331,0.28101,0.28346,0.62506,-0.41589,1,1,1.8611,-0.13893,0,0
0.56242,0.55166,0.28135,0.28384,0.57981,-0.47555,1,1,1.8631,-0.13693,0,0
0.5611,0.55001,0.28168,0.28422,0.52872,-0.53054,1,1,1.8651,-0.13493,0,0
0.5598,0.54837,0.282,0.28458,0.47225,-0.58025,1,1,1.8671,-0.13293,0,0
0.55852,0.54672,0.28231,0.28494,0.41093,-0.62415,1,1,1.8691,-0.13093,0,0
0.55725,0.54508,0.28262,0.2853,0.34536,-0.66173,1,1,1.8711,-0.12894,0,0
0.55601,0.54344,0.28292,0.28565,0.27618,-0.69257,1,1,1.8731,-0.12694,0,0
0.55478,0.54181,0.28321,0.28599,0.20407,-0.71628,1,1,1.8751,-0.12494,0,0
0.55358,0.54017,0.28349,0.28633,0.12977,-0.73257,1,1,1.8771,-0.12294,0,0
0.55239,0.53854,0.28376,0.28666,0.054041,-0.74121,1,1,1.8791,-0.12094,0,0
0.55123,0.53691,0.28403,0.28699,-0.022333,-0.74206,1,1,1.8811,-0.11894,0,0
0.55009,0.53529,0.28429,0.28731,-0.09854,-0.73505,1,1,1.8831,-0.11694,0,0
0.54897,0.53366,0.28454,0.28762,-0.17377,-0.72021,1,1,1.8851,-0.11494,0,0
0.54788,0.53204,0.28478,0.28793,-0.2472,-0.69763,1,1,1.8871,-0.11294,0,0
0.54681,0.53042,0.28502,0.28823,-0.31802,-0.66753,1,1,1.8891,-0.11094,0,0
0.54577,0.52881,0.28525,0.28853,-0.38547,-0.63016,1,1,1.8911,-0.10895,0,0
0.54475,0.52719,0.28547,0.28882,-0.44876,-0.58591,1,1,1.8931,-0.10695,0,0
0.54375,0.52558,0.28568,0.2891,-0.50719,-0.5352,1,1,1.8951,-0.10495,0,0
0.54279,0.52397,0.28588,0.28938,-0.56008,-0.47856,1,1,1.8971,-0.10295,0,0
0.54185,0.52237,0.28608,0.28965,-0.60681,-0.4166,1,1,1.8991,-0.10095,0,0
0.54093,0.52076,0.28627,0.28992,-0.64683,-0.34996,1,1,1.901,-0.098951,0,0
0.54005,0.51916,0.28645,0.29018,-0.67966,-0.27937,1,1,1.903,-0.096952,0,0
0.53919,0.51756,0.28662,0.29044,-0.70488,-0.2056,1,1,1.905,-0.094953,0,0
0.53836,0.51597,0.28679,0.29069,-0.72217,-0.12947,1,1,1.907,-0.092954,0,0
0.53756,0.51437,0.28695,0.29093,-0.7313,-0.051838,1,1,1.909,-0.090955,0,0
0.53679,0.51278,0.2871,0.29117,-0.73214,0.026429,1,1,1.911,-0.088956,0,0
0.53604,0.51119,0.28725,0.2914,-0.72462,0.10444,1,1,1.913,-0.086957,0,0
0.53532,0.5096,0.28739,0.29163,-0.7088,0.18129,1,1,1.915,-0.084958,0,0
0.53464,0.50804,0.28752,0.29185,-0.68483,0.25609,1,1,1.917,-0.082959,0,0
0.53398,0.50787,0.28764,0.29187,-0.65295,0.32797,1,1,1.919,-0.08096,0,0
0.53334,0.50787,0.28776,0.29187,-0.61351,0.39609,1,1,1.921,-0.078961,0,0
0.53274,0.50787,0.28787,0.29187,-0.56693,0.45964,1,1,1.923,-0.076962,0,0
0.53216,0.50787,0.28798,0.29187,-0.51373,0.51787,1,1,1.925,-0.074963,0,0
0.53161,0.50787,0.28808,0.29187,-0.45451,0.57006,1,1,1.927,-0.072964,0,0
0.53108,0.50787,0.28818,0.29187,-0.38995,0.6156,1,1,1.929,-0.070965,0,0
0.53058,0.50787,0.28826,0.29187,-0.32079,0.65393,1,1,1.931,-0.068966,0,0
0.53011,0.50787,0.28835,0.29187,-0.24783,0.68457,1,1,1.933,-0.066967,0,0
0.52966,0.50787,0.28843,0.29187,-0.17193,0.70714,1,1,1.935,-0.064968,0,0
0.52924,0.50787,0.2885,0.29187,-0.093977,0.72136,1,1,1.937,-0.062969,0,0
0.52883,0.50787,0.28857,0.29187,-0.014888,0.72703,1,1,1.939,-0.06097,0,0
0.52846,0.50787,0.28863,0.29187,0.064397,0.72406,1,1,1.941,-0.058971,0,0
0.5281,0.50787,0.2887,0.29187,0.14293,0.71248,1,1,1.943,-0.056972,0,0
0.52776,0.50787,0.28875,0.29187,0.21978,0.6924,1,1,1.945,-0.054973,0,0
0.52745,0.50787,0.2888,0.29187,0.29402,0.66405,1,1,1.947,-0.052974,0,0
0.52715,0.50787,0.28885,0.29187,0.36475,0.62775,1,1,1.949,-0.050975,0,0
0.52688,0.50787,0.2889,0.29187,0.43113,0.58392,1,1,1.951,-0.048976,0,0
0.52662,0.50787,0.28894,0.29187,0.49234,0.53309,1,1,1.953,-0.046977,0,0
0.52638,0.50787,0.28898,0.29187,0.54765,0.47584,1,1,1.955,-0.044978,0,0
0.52615,0.50787,0.28901,0.29187,0.59638,0.41286,1,1,1.957,-0.042979,0,0
0.52594,0.50787,0.28905,0.29187,0.63793,0.3449,1,1,1.959,-0.04098,0,0
0.52575,0.50787,0.28908,0.29187,0.6718,0.27277,1,1,1.961,-0.038981,0,0
0.52557,0.50787,0.2891,0.29187,0.69756,0.19735,1,1,1.963,-0.036982,0,0
0.5254,0.50787,0.28913,0.29187,0.7149,0.11953,1,1,1.965,-0.034983,0,0
0.52524,0.50787,0.28915,0.29187,0.7236,0.040267,1,1,1.967,-0.032984,0,0
0.5251,0.50787,0.28917,0.29187,0.72355,-0.039493,1,1,1.969,-0.030985,0,0
0.52497,0.50787,0.28919,0.29187,0.71473,-0.11878,1,1,1.971,-0.028986,0,0
0.52485,0.50787,0.28921,0.29187,0.69725,-0.19664,1,1,1.973,-0.026987,0,0
0.52474,0.50787,0.28923,0.29187,0.67132,-0.27211,1,1,1.975,-0.024988,0,0
0.52463,0.50787,0.28924,0.29187,0.63725,-0.34429,1,1,1.977,-0.022989,0,0
0.52454,0.50787,0.28925,0.29187,0.59543,-0.41229,1,1,1.979,-0.02099,0,0
0.52445,0.50787,0.28927,0.29187,0.54639,-0.47529,1,1,1.981,-0.018991,0,0
0.52438,0.50787,0.28928,0.29187,0.4907,-0.53252,1,1,1.983,-0.016992,0,0
0.5243,0.50787,0.28929,0.29187,0.42905,-0.58328,1,1,1.985,-0.014993,0,0
0.52424,0.50787,0.2893,0.29187,0.36217,-0.62694,1,1,1.987,-0.012994,0,0
0.52418,0.50787,0.28931,0.29187,0.29089,-0.66299,1,1,1.989,-0.010995,0,0
0.52412,0.50787,0.28931,0.29187,0.21607,-0.69096,1,1,1.991,-0.0089955,0,0
0.52407,0.50787,0.28932,0.29187,0.13862,-0.71053,1,1,1.993,-0.0069965,0,0
0.52403,0.50787,0.28932,0.29187,0.059478,-0.72145,1,1,1.995,-0.0049975,0,0
0.52399,0.50787,0.28933,0.29187,-0.02039,-0.72358,1,1,1.997,-0.0029985,0,0
0.52395,0.50787,0.28934,0.29187,-0.10001,-0.7169,1,1,1.999,-0.0009995,0,0
0.52392,0.50787,0.28934,0.29187,-0.17842,-0.70149,1,1,2.001,0.0009995,0,0
0.52389,0.50787,0.28934,0.29187,-0.25465,-0.67753,1,1,2.003,0.0029985,0,0
0.52386,0.50787,0.28935,0.29187,-0.32778,-0.64531,1,1,2.005,0.0049975,0,0
0.52384,0.50787,0.28935,0.29187,-0.39691,-0.60522,1,1,2.007,0.0069965,0,0
0.52382,0.50787,0.28935,0.29187,-0.46121,-0.55776,1,1,2.009,0.0089955,0,0
0.5238,0.50787,0.28935,0.29187,-0.51988,-0.5035,1,1,2.011,0.010995,0,0
0.52378,0.50787,0.28936,0.29187,-0.57222,-0.44309,1,1,2.013,0.012994,0,0
0.52376,0.50787,0.28936,0.29187,-0.61758,-0.37729,1,1,2.015,0.014993,0,0
0.52375,0.50787,0.28936,0.29187,-0.65541,-0.30688,1,1,2.017,0.016992,0,0
0.52373,0.50787,0.28936,0.29187,-0.68524,-0.23273,1,1,2.019,0.018991,0,0
0.52372,0.50787,0.28936,0.29187,-0.70672,-0.15575,1,1,2.021,0.02099,0,0
0.52371,0.50787,0.28936,0.29187,-0.71957,-0.076859,1,1,2.023,0.022989,0,0
0.5237,0.50787,0.28937,0.29187,-0.72365,0.0029665,1,1,2.025,0.024988,0,0
0.5237,0.50787,0.28937,0.29187,-0.71891,0.082755,1,1,2.027,0.026987,0,0
0.52369,0.50787,0.28937,0.29187,-0.70539,0.16153,1,1,2.029,0.028986,0,0
0.52368,0.50787,0.28937,0.29187,-0.68326,0.23834,1,1,2.031,0.030985,0,0
0.52368,0.50787,0.28937,0.29187,-0.65281,0.31224,1,1,2.033,0.032984,0,0
0.52367,0.50787,0.28937,0.29187,-0.61438,0.38234,1,1,2.035,0.034983,0,0
0.52367,0.50787,0.28937,0.29187,-0.56846,0.44776,1,1,2.037,0.036982,0,0
0.52366,0.50787,0.28937,0.29187,-0.51561,0.50772,1,1,2.039,0.038981,0,0
0.52366,0.50787,0.28937,0.29187,-0.45646,0.56149,1,1,2.041,0.04098,0,0
0.52366,0.50787,0.28937,0.29187,-0.39174,0.60841,1,1,2.043,0.042979,0,0
0.52365,0.50787,0.28937,0.29187,-0.32225,0.6479,1,1,2.045,0.044978,0,0
0.52365,0.50787,0.28937,0.29187,-0.24882,0.67949,1,1,2.047,0.046977,0,0
0.52365,0.50787,0.28937,0.29187,-0.17235,0.70278,1,1,2.049,0.048976,0,0
0.52365,0.50787,0.28937,0.29187,-0.093786,0.7175,1,1,2.051,0.050975,0,0
0.52365,0.50787,0.28937,0.29187,-0.014074,0.72347,1,1,2.053,0.052974,0,0
0.52364,0.50787,0.28937,0.29187,0.065809,0.7206,1,1,2.055,0.054973,0,0
0.52364,0.50787,0.28937,0.29187,0.14489,0.70895,1,1,2.057,0.056972,0,0
0.52364,0.50787,0.28937,0.29187,0.2222,0.68864,1,1,2.059,0.058971,0,0
0.52364,0.50787,0.28937,0.29187,0.2968,0.65993,1,1,2.061,0.06097,0,0
0.52364,0.50787,0.28937,0.29187,0.36778,0.62316,1,1,2.063,0.062969,0,0
0.52364,0.50787,0.28937,0.29187,0.43427,0.57879,1,1,2.065,0.064968,0,0
0.52364,0.50787,0.28937,0.29187,0.49546,0.52736,1,1,2.067,0.066967,0,0
0.52364,0.50787,0.28937,0.29187,0.5506,0.46949,1,1,2.069,0.068966,0,0
0.52364,0.50787,0.28937,0.29187,0.59902,0.4059,1,1,2.071,0.070965,0,0
0.52364,0.50787,0.28937,0.29187,0.64014,0.33735,1,1,2.073,0.072964,0,0
0.52364,0.50787,0.28937,0.29187,0.67344,0.26468,1,1,2.075,0.074963,0,0
0.52364,0.50787,0.28937,0.29187,0.69853,0.18879,1,1,2.077,0.076962,0,0
0.52364,0.50787,0.28937,0.29187,0.71509,0.11059,1,1,2.079,0.078961,0,0
0.52364,0.50787,0.28937,0.29187,0.72292,0.031036,1,1,2.081,0.08096,0,0
0.52364,0.50787,0.28937,0.29187,0.72193,-0.048891,1,1,2.083,0.082959,0,0
0.52364,0.50787,0.28937,0.29187,0.71213,-0.12822,1,1,2.085,0.084958,0,0
0.52364,0.50787,0.28937,0.29187,0.69364,-0.20599,1,1,2.087,0.086957,0,0
0.52364,0.50787,0.28937,0.29187,0.66669,-0.28124,1,1,2.089,0.088956,0,0
0.52364,0.50787,0.28937,0.29187,0.6316,-0.35306,1,1,2.091,0.090955,0,0
0.52364,0.50787,0.28937,0.29187,0.5888,-0.42057,1,1,2.093,0.092954,0,0
0.52364,0.50787,0.28937,0.29187,0.53882,-0.48295,1,1,2.095,0.094953,0,0
0.52364,0.50787,0.28937,0.29187,0.48226,-0.53943,1,1,2.097,0.096952,0,0
0.52364,0.50787,0.28937,0.29187,0.41982,-0.58933,1,1,2.099,0.098951,0,0
0.52364,0.50787,0.28937,0.29187,0.35225,-0.63204,1,1,2.1009,0.10095,0,0
0.52364,0.50787,0.28937,0.29187,0.28039,-0.66704,1,1,2.1029,0.10295,0,0
0.52364,0.50787,0.28937,0.29187,0.2051,-0.69389,1,1,2.1049,0.10495,0,0
0.52364,0.50787,0.28937,0.29187,0.12731,-0.71228,1,1,2.1069,0.10695,0,0
0.52364,0.50787,0.28937,0.29187,0.04797,-0.72198,1,1,2.1089,0.10895,0,0
0.52364,0.50787,0.28937,0.29187,-0.031957,-0.72286,1,1,2.1109,0.11094,0,0
0.52364,0.50787,0.28937,0.29187,-0.11149,-0.71493,1,1,2.1129,0.11294,0,0
0.52364,0.50787,0.28937,0.29187,-0.18967,-0.69826,1,1,2.1149,0.11494,0,0
0.52364,0.50787,0.28937,0.29187,-0.26553,-0.67308,1,1,2.1169,0.11694,0,0
0.52364,0.50787,0.28937,0.29187,-0.33815,-0.63969,1,1,2.1189,0.11894,0,0
0.52364,0.50787,0.28937,0.29187,-0.40665,-0.59848,1,1,2.1209,0.12094,0,0
0.52364,0.50787,0.28937,0.29187,-0.47018,-0.54998,1,1,2.1229,0.12294,0,0
0.52364,0.50787,0.28937,0.29187,-0.52797,-0.49476,1,1,2.1249,0.12494,0,0
0.52364,0.50787,0.28937,0.29187,-0.57932,-0.43351,1,1,2.1269,0.12694,0,0
0.52364,0.50787,0.28937,0.29187,-0.6236,-0.36696,1,1,2.1289,0.12894,0,0
0.52364,0.50787,0.28937,0.29187,-0.66027,-0.29594,1,1,2.1309,0.13093,0,0
0.52364,0.50787,0.28937,0.29187,-0.68888,-0.2213,1,1,2.1329,0.13293,0,0
0.52364,0.50787,0.28937,0.29187,-0.70909,-0.14397,1,1,2.1349,0.13493,0,0
0.52364,0.50787,0.28937,0.29187,-0.72064,-0.064876,1,1,2.1369,0.13693,0,0
0.52364,0.50787,0.28937,0.29187,-0.7234,0.015007,1,1,2.1389,0.13893,0,0
0.52364,0.50787,0.28937,0.29187,-0.71733,0.094707,1,1,2.1409,0.14093,0,0
0.52364,0.50787,0.28937,0.29187,-0.7025,0.17325,1,1,2.1429,0.14293,0,0
0.52364,0.50787,0.28937,0.29187,-0.67911,0.24968,1,1,2.1449,0.14493,0,0
0.52364,0.50787,0.28937,0.29187,-0.64742,0.32306,1,1,2.1469,0.14693,0,0
0.52364,0.50787,0.28937,0.29187,-0.60784,0.3925,1,1,2.1489,0.14893,0,0
0.52364,0.50787,0.28937,0.29187,-0.56084,0.45715,1,1,2.1509,0.15092,0,0
0.52364,0.50787,0.28937,0.29187,-0.50699,0.51622,1,1,2.1529,0.15292,0,0
0.52364,0.50787,0.28937,0.29187,-0.44696,0.56899,1,1,2.1549,0.15492,0,0
0.52364,0.50787,0.28937,0.29187,-0.38147,0.61482,1,1,2.1569,0.15692,0,0
0.52364,0.50787,0.28937,0.29187,-0.31132,0.65314,1,1,2.1589,0.15892,0,0
0.52364,0.50787,0.28937,0.29187,-0.23738,0.6835,1,1,2.1609,0.16092,0,0
0.52364,0.50787,0.28937,0.29187,-0.16054,0.70551,1,1,2.1629,0.16292,0,0
0.52364,0.50787,0.28937,0.29187,-0.081746,0.71891,1,1,2.1649,0.16492,0,0
0.52364,0.50787,0.28937,0.29187,-0.0019514,0.72354,1,1,2.1669,0.16692,0,0
0.52364,0.50787,0.28937,0.29187,0.077867,0.71934,1,1,2.1689,0.16892,0,0
0.52364,0.50787,0.28937,0.29187,0.15674,0.70636,1,1,2.1709,0.17091,0,0
0.52364,0.50787,0.28937,0.29187,0.23369,0.68476,1,1,2.1729,0.17291,0,0
0.52364,0.50787,0.28937,0.29187,0.30779,0.65481,1,1,2.1749,0.17491,0,0
0.52364,0.50787,0.28937,0.29187,0.37814,0.61686,1,1,2.1769,0.17691,0,0
0.52364,0.50787,0.28937,0.29187,0.44387,0.57139,1,1,2.1789,0.17891,0,0
0.52364,0.50787,0.28937,0.29187,0.50419,0.51894,1,1,2.1809,0.18091,0,0
0.52364,0.50787,0.28937,0.29187,0.55835,0.46016,1,1,2.1829,0.18291,0,0
0.52364,0.50787,0.28937,0.29187,0.6057,0.39576,1,1,2.1849,0.18491,0,0
0.52364,0.50787,0.28937,0.29187,0.64566,0.32654,1,1,2.1869,0.18691,0,0
0.52364,0.50787,0.28937,0.29187,0.67773,0.25333,1,1,2.1889,0.18891,0,0
0.52364,0.50787,0.28937,0.29187,0.70154,0.17703,1,1,2.1909,0.1909,0,0
0.52364,0.50787,0.28937,0.29187,0.71678,0.098571,1,1,2.1929,0.1929,0,0
0.52364,0.50787,0.28937,0.29187,0.72328,0.018907,1,1,2.1949,0.1949,0,0
0.52364,0.50787,0.28937,0.29187,0.72095,-0.060986,1,1,2.1969,0.1969,0,0
0.52364,0.50787,0.28937,0.29187,0.70983,-0.14014,1,1,2.1989,0.1989,0,0
0.52364,0.50787,0.28937,0.29187,0.69004,-0.21757,1,1,2.2009,0.2009,0,0
0.52364,0.50787,0.28937,0.29187,0.66183,-0.29236,1,1,2.2029,0.2029,0,0
0.52364,0.50787,0.28937,0.29187,0.62554,-0.36357,1,1,2.2049,0.2049,0,0
0.52364,0.50787,0.28937,0.29187,0.58162,-0.43035,1,1,2.2069,0.2069,0,0
0.52364,0.50787,0.28937,0.29187,0.5306,-0.49188,1,1,2.2089,0.2089,0,0
0.52364,0.50787,0.28937,0.29187,0.47311,-0.5474,1,1,2.2109,0.21089,0,0
0.52364,0.50787,0.28937,0.29187,0.40984,-0.59625,1,1,2.2129,0.21289,0,0
0.52364,0.50787,0.28937,0.29187,0.34158,-0.63781,1,1,2.2149,0.21489,0,0
0.52364,0.50787,0.28937,0.29187,0.26914,-0.6716,1,1,2.2169,0.21689,0,0
0.52364,0.50787,0.28937,0.29187,0.19342,-0.69719,1,1,2.2189,0.21889,0,0
0.52364,0.50787,0.28937,0.29187,0.11534,-0.71427,1,1,2.2209,0.22089,0,0
0.52364,0.50787,0.28937,0.29187,0.035853,-0.72263,1,1,2.2229,0.22289,0,0
0.52364,0.50787,0.28937,0.29187,-0.044072,-0.72217,1,1,2.2249,0.22489,0,0
0.52364,0.50787,0.28937,0.29187,-0.12346,-0.7129,1,1,2.2269,0.22689,0,0
0.52364,0.50787,0.28937,0.29187,-0.20134,-0.69494,1,1,2.2289,0.22889,0,0
0.52364,0.50787,0.28937,0.29187,-0.27676,-0.66849,1,1,2.2309,0.23088,0,0
0.52364,0.50787,0.28937,0.29187,-0.34881,-0.63388,1,1,2.2329,0.23288,0,0
0.52364,0.50787,0.28937,0.29187,-0.4166,-0.59154,1,1,2.2349,0.23488,0,0
0.52364,0.50787,0.28937,0.29187,-0.4793,-0.54198,1,1,2.2369,0.23688,0,0
0.52364,0.50787,0.28937,0.29187,-0.53616,-0.4858,1,1,2.2389,0.23888,0,0
0.52364,0.50787,0.28937,0.29187,-0.58647,-0.4237,1,1,2.2409,0.24088,0,0
0.52364,0.50787,0.28937,0.29187,-0.62962,-0.35643,1,1,2.2429,0.24288,0,0
0.52364,0.50787,0.28937,0.29187,-0.66509,-0.2848,1,1,2.2449,0.24488,0,0
0.52364,0.50787,0.28937,0.29187,-0.69245,-0.2097,1,1,2.2469,0.24688,0,0
0.52364,0.50787,0.28937,0.29187,-0.71135,-0.13205,1,1,2.2489,0.24888,0,0
0.52364,0.50787,0.28937,0.29187,-0.72158,-0.052779,1,1,2.2509,0.25087,0,0
0.52364,0.50787,0.28937,0.29187,-0.723,0.027134,1,1,2.2529,0.25287,0,0
0.52364,0.50787,0.28937,0.29187,-0.71559,0.10672,1,1,2.2549,0.25487,0,0
0.52364,0.50787,0.28937,0.29187,-0.69945,0.18499,1,1,2.2569,0.25687,0,0
0.52364,0.50787,0.28937,0.29187,-0.67478,0.26102,1,1,2.2589,0.25887,0,0
0.52364,0.50787,0.28937,0.29187,-0.64187,0.33385,1,1,2.2609,0.26087,0,0
0.52364,0.50787,0.28937,0.29187,-0.60113,0.40261,1,1,2.2629,0.26287,0,0
0.52364,0.50787,0.28937,0.29187,-0.55305,0.46646,1,1,2.2649,0.26487,0,0
0.52364,0.50787,0.28937,0.29187,-0.49823,0.52461,1,1,2.2669,0.26687,0,0
0.52364,0.50787,0.28937,0.29187,-0.43732,0.57637,1,1,2.2689,0.26887,0,0
0.52364,0.50787,0.28937,0.29187,-0.37108,0.62109,1,1,2.2709,0.27086,0,0
0.52364,0.50787,0.28937,0.29187,-0.30031,0.65823,1,1,2.2729,0.27286,0,0
0.52364,0.50787,0.28937,0.29187,-0.22587,0.68733,1,1,2.2749,0.27486,0,0
0.52364,0.50787,0.28937,0.29187,-0.14868,0.70805,1,1,2.2769,0.27686,0,0
0.52364,0.50787,0.28937,0.29187,-0.069675,0.72013,1,1,2.2789,0.27886,0,0
0.52364,0.50787,0.28937,0.29187,0.010181,0.72342,1,1,2.2809,0.28086,0,0
0.52364,0.50787,0.28937,0.29187,0.089913,0.71788,1,1,2.2829,0.28286,0,0
0.52364,0.50787,0.28937,0.29187,0.16855,0.70358,1,1,2.2849,0.28486,0,0
0.52364,0.50787,0.28937,0.29187,0.24512,0.6807,1,1,2.2869,0.28686,0,0
0.52364,0.50787,0.28937,0.29187,0.31871,0.64951,1,1,2.2889,0.28886,0,0
0.52364,0.50787,0.28937,0.29187,0.38841,0.61039,1,1,2.2909,0.29085,0,0
0.52364,0.50787,0.28937,0.29187,0.45336,0.56382,1,1,2.2929,0.29285,0,0
0.52364,0.50787,0.28937,0.29187,0.51279,0.51038,1,1,2.2949,0.29485,0,0
0.52364,0.50787,0.28937,0.29187,0.56595,0.4507,1,1,2.2969,0.29685,0,0
0.52364,0.50787,0.28937,0.29187,0.61221,0.38553,1,1,2.2989,0.29885,0,0
0.52364,0.50787,0.28937,0.29187,0.651,0.31565,1,1,2.3008,0.30085,0,0
0.52364,0.50787,0.28937,0.29187,0.68184,0.24192,1,1,2.3028,0.30285,0,0
0.52364,0.50787,0.28937,0.29187,0.70436,0.16523,1,1,2.3048,0.30485,0,0
0.52364,0.50787,0.28937,0.29187,0.71829,0.086531,1,1,2.3068,0.30685,0,0
0.52364,0.50787,0.28937,0.29187,0.72345,0.0067761,1,1,2.3088,0.30885,0,0
0.52364,0.50787,0.28937,0.29187,0.71978,-0.073062,1,1,2.3108,0.31084,0,0
0.52364,0.50787,0.28937,0.29187,0.70733,-0.15201,1,1,2.3128,0.31284,0,0
0.52364,0.50787,0.28937,0.29187,0.68625,-0.2291,1,1,2.3148,0.31484,0,0
0.52364,0.50787,0.28937,0.29187,0.65679,-0.3034,1,1,2.3168,0.31684,0,0
0.52364,0.50787,0.28937,0.29187,0.61932,-0.37399,1,1,2.3188,0.31884,0,0
0.52364,0.50787,0.28937,0.29187,0.57429,-0.44002,1,1,2.3208,0.32084,0,0
0.52364,0.50787,0.28937,0.29187,0.52225,-0.50068,1,1,2.3228,0.32284,0,0
0.52364,0.50787,0.28937,0.29187,0.46384,-0.55522,1,1,2.3248,0.32484,0,0
0.52364,0.50787,0.28937,0.29187,0.39976,-0.603,1,1,2.3268,0.32684,0,0
0.52364,0.50787,0.28937,0.29187,0.33081,-0.64341,1,1,2.3288,0.32884,0,0
0.52364,0.50787,0.28937,0.29187,0.25783,-0.67597,1,1,2.3308,0.33083,0,0
0.52364,0.50787,0.28937,0.29187,0.18169,-0.70029,1,1,2.3328,0.33283,0,0
0.52364,0.50787,0.28937,0.29187,0.10334,-0.71605,1,1,2.3348,0.33483,0,0
0.52364,0.50787,0.28937,0.29187,0.02373,-0.72308,1,1,2.3368,0.33683,0,0
0.52364,0.50787,0.28937,0.29187,-0.056172,-0.72129,1,1,2.3388,0.33883,0,0
0.52364,0.50787,0.28937,0.29187,-0.13539,-0.71069,1,1,2.3408,0.34083,0,0
0.52364,0.50787,0.28937,0.29187,-0.21295,-0.69142,1,1,2.3428,0.34283,0,0
0.52364,0.50787,0.28937,0.29187,-0.28791,-0.66371,1,1,2.3448,0.34483,0,0
0.52364,0.50787,0.28937,0.29187,-0.35936,-0.6279,1,1,2.3468,0.34683,0,0
0.52364,0.50787,0.28937,0.29187,-0.42643,-0.58443,1,1,2.3488,0.34883,0,0
0.52364,0.50787,0.28937,0.29187,-0.48829,-0.53383,1,1,2.3508,0.35082,0,0
0.52364,0.50787,0.28937,0.29187,-0.54419,-0.47671,1,1,2.3528,0.35282,0,0
0.52364,0.50787,0.28937,0.29187,-0.59345,-0.41378,1,1,2.3548,0.35482,0,0
0.52364,0.50787,0.28937,0.29187,-0.63547,-0.3458,1,1,2.3568,0.35682,0,0
0.52364,0.50787,0.28937,0.29187,-0.66974,-0.27359,1,1,2.3588,0.35882,0,0
0.52364,0.50787,0.28937,0.29187,-0.69583,-0.19805,1,1,2.3608,0.36082,0,0
0.52364,0.50787,0.28937,0.29187,-0.71343,-0.12009,1,1,2.3628,0.36282,0,0
0.52364,0.50787,0.28937,0.29187,-0.72232,-0.04067,1,1,2.3648,0.36482,0,0
0.52364,0.50787,0.28937,0.29187,-0.7224,0.03925,1,1,2.3668,0.36682,0,0
0.52364,0.50787,0.28937,0.29187,-0.71366,0.11869,1,1,2.3688,0.36882,0,0
0.52364,0.50787,0.28937,0.29187,-0.69621,0.19668,1,1,2.3708,0.37081,0,0
0.52364,0.50787,0.28937,0.29187,-0.67027,0.27228,1,1,2.3728,0.37281,0,0
0.52364,0.50787,0.28937,0.29187,-0.63614,0.34455,1,1,2.3748,0.37481,0,0
0.52364,0.50787,0.28937,0.29187,-0.59426,0.41261,1,1,2.3768,0.37681,0,0
0.52363,0.50787,0.28937,0.29187,-0.54512,0.47564,1,1,2.3788,0.37881,0,0
0.52363,0.50787,0.28937,0.29187,-0.48933,0.53286,1,1,2.3808,0.38081,0,0
0.52363,0.50787,0.28937,0.29187,-0.42757,0.58358,1,1,2.3828,0.38281,0,0
0.52363,0.50787,0.28937,0.29187,-0.36059,0.62718,1,1,2.3848,0.38481,0,0
0.52363,0.50787,0.28937,0.29187,-0.28921,0.66313,1,1,2.3868,0.38681,0,0
0.52363,0.50787,0.28937,0.29187,-0.2143,0.69098,1,1,2.3888,0.38881,0,0
0.52363,0.50787,0.28937,0.29187,-0.13678,0.7104,1,1,2.3908,0.3908,0,0
0.52363,0.50787,0.28937,0.29187,-0.057587,0.72115,1,1,2.3928,0.3928,0,0
0.52363,0.50787,0.28937,0.29187,0.022307,0.7231,1,1,2.3948,0.3948,0,0
0.52363,0.50787,0.28937,0.29187,0.10193,0.71623,1,1,2.3968,0.3968,0,0
0.52363,0.50787,0.28937,0.29187,0.18031,0.70062,1,1,2.3988,0.3988,0,0
0.52363,0.50787,0.28937,0.29187,0.25648,0.67645,1,1,2.4008,0.4008,0,0
0.52362,0.50787,0.28936,0.29187,0.32953,0.64403,1,1,2.4028,0.4028,0,0
0.52362,0.50787,0.28936,0.29187,0.39856,0.60375,1,1,2.4048,0.4048,0,0
0.52362,0.50787,0.28936,0.29187,0.46271,0.5561,1,1,2.4068,0.4068,0,0
0.52361,0.50787,0.28935,0.29187,0.52122,0.50167,1,1,2.4088,0.4088,0,0
0.5236,0.50787,0.28934,0.29187,0.57337,0.44112,1,1,2.4108,0.41079,0,0
0.52359,0.50787,0.28934,0.29187,0.61852,0.37518,1,1,2.4128,0.41279,0,0
0.52357,0.50787,0.28932,0.29187,0.65612,0.30466,1,1,2.4148,0.41479,0,0
0.52355,0.50787,0.28931,0.29187,0.6857,0.23043,1,1,2.4168,0.41679,0,0
0.52353,0.50787,0.28929,0.29187,0.70692,0.15339,1,1,2.4188,0.41879,0,0
0.52349,0.50787,0.28926,0.29187,0.7195,0.074489,1,1,2.4208,0.42079,0,0
0.52345,0.50787,0.28922,0.29187,0.72329,-0.0053187,1,1,2.4228,0.42279,0,0
0.52339,0.50787,0.28918,0.29187,0.71825,-0.085049,1,1,2.4248,0.42479,0,0
0.52331,0.50787,0.28911,0.29187,0.70444,-0.16373,1,1,2.4268,0.42679,0,0
0.5232,0.50787,0.28903,0.29187,0.68202,-0.24038,1,1,2.4288,0.42879,0,0
0.52306,0.50787,0.28892,0.29187,0.65127,-0.31408,1,1,2.4308,0.43078,0,0
0.52288,0.50787,0.28877,0.29187,0.61256,-0.3839,1,1,2.4328,0.43278,0,0
0.52264,0.50787,0.28858,0.29187,0.56637,-0.44898,1,1,2.4348,0.43478,0,0
0.52232,0.50787,0.28832,0.29187,0.51328,-0.50852,1,1,2.4368,0.43678,0,0
0.5219,0.50787,0.28799,0.29187,0.45394,-0.56175,1,1,2.4388,0.43878,0,0
0.52134,0.50787,0.28754,0.29187,0.38908,-0.60801,1,1,2.4408,0.44078,0,0
0.5206,0.50787,0.28696,0.29187,0.31954,-0.6467,1,1,2.4428,0.44278,0,0
0.51962,0.50787,0.28618,0.29187,0.2462,-0.6773,1,1,2.4448,0.44478,0,0
0.51834,0.50787,0.28516,0.29187,0.17002,-0.6994,1,1,2.4468,0.44678,0,0
0.51665,0.50787,0.28382,0.29187,0.092006,-0.71268,1,1,2.4488,0.44878,0,0
0.51442,0.50787,0.28205,0.29187,0.013231,-0.71692,1,1,2.4508,0.45077,0,0
0.51149,0.50787,0.27972,0.29187,-0.065182,-0.71202,1,1,2.4528,0.45277,0,0
0.50765,0.50787,0.27667,0.29187,-0.14206,-0.698,1,1,2.4548,0.45477,0,0
0.50261,0.50787,0.27268,0.29187,-0.21617,-0.67499,1,1,2.4568,0.45677,0,0
0.49603,0.50787,0.26747,0.29187,-0.28623,-0.64331,1,1,2.4588,0.45877,0,0
0.48748,0.50787,0.26071,0.29187,-0.3509,-0.6034,1,1,2.4608,0.46077,0,0
0.47641,0.50787,0.25197,0.29187,-0.40877,-0.55594,1,1,2.4628,0.46277,0,0
0.46219,0.50787,0.24077,0.29187,-0.4584,-0.50182,1,1,2.4648,0.46477,0,0
0.44408,0.50787,0.22655,0.29187,-0.49827,-0.44224,1,1,2.4668,0.46677,0,0
0.42127,0.50787,0.20871,0.29187,-0.52689,-0.37874,1,1,2.4688,0.46877,0,0
0.39301,0.50787,0.1867,0.29187,-0.54283,-0.31328,1,1,2.4708,0.47076,0,0
0.35866,0.50787,0.16013,0.29187,-0.54482,-0.2483,1,1,2.4728,0.47276,0,0
0.31802,0.50787,0.12892,0.29187,-0.53195,-0.18675,1,1,2.4748,0.47476,0,0
0.27154,0.50787,0.09358,0.29187,-0.50392,-0.13204,1,1,2.4768,0.47676,0,0
0.22072,0.50787,0.055426,0.29187,-0.46133,-0.087883,1,1,2.4788,0.47876,0,0
0.16837,0.50787,0.016778,0.29187,-0.40598,-0.057987,1,1,2.4808,0.48076,0,0
0.11864,0.50787,-0.019066,0.29187,-0.34111,-0.045568,1,1,2.4828,0.48276,0,0
0.076688,0.50787,-0.048183,0.29187,-0.27143,-0.052711,1,1,2.4848,0.48476,0,0
0.047736,0.50787,-0.066775,0.29187,-0.20277,-0.079756,1,1,2.4868,0.48676,0,0
0.035865,0.50787,-0.072128,0.29187,-0.14141,-0.12488,1,1,2.4888,0.48876,0,0
0.042851,0.50787,-0.063427,0.29187,-0.09312,-0.18415,1,1,2.4908,0.49075,0,0
0.067616,0.50787,-0.042017,0.29187,-0.062242,-0.25197,1,1,2.4928,0.49275,0,0
0.10656,0.50787,-0.010977,0.29187,-0.051041,-0.32207,1,1,2.4948,0.49475,0,0
0.15461,0.50787,0.02577,0.29187,-0.059589,-0.38841,1,1,2.4968,0.49675,0,0
0.20649,0.50787,0.064389,0.29187,-0.086097,-0.44598,1,1,2.4988,0.49875,0,0
0.25772,0.50787,0.10179,0.29187,-0.1275,-0.49121,1,1,2.5007,0.50075,0,0
0.3051,0.50787,0.13589,0.29187,-0.18011,-0.522,1,1,2.5027,0.50275,0,0
0.34681,0.50787,0.16557,0.29187,-0.24013,-0.53755,1,1,2.5047,0.50475,0,0
0.3821,0.50787,0.19046,0.29187,-0.30403,-0.53802,1,1,2.5067,0.50675,0,0
0.41101,0.50787,0.2107,0.29187,-0.36872,-0.52425,1,1,2.5087,0.50875,0,0
0.43401,0.50787,0.22667,0.29187,-0.43159,-0.49751,1,1,2.5107,0.51074,0,0
0.45177,0.50787,0.23888,0.29187,-0.49051,-0.45926,1,1,2.5127,0.51274,0,0
0.46497,0.50787,0.24784,0.29187,-0.5438,-0.41109,1,1,2.5147,0.51474,0,0
0.47423,0.50787,0.25396,0.29187,-0.5901,-0.35461,1,1,2.5167,0.51674,0,0
0.48004,0.50787,0.25758,0.29187,-0.62836,-0.29144,1,1,2.5187,0.51874,0,0
0.48272,0.50787,0.2589,0.29187,-0.65775,-0.22319,1,1,2.5207,0.52074,0,0
0.48244,0.50787,0.258,0.29187,-0.67766,-0.15148,1,1,2.5227,0.52274,0,0
0.47918,0.50787,0.25483,0.29187,-0.68763,-0.077986,1,1,2.5247,0.52474,0,0
0.47277,0.50787,0.24923,0.29187,-0.68738,-0.0044292,1,1,2.5267,0.52674,0,0
0.46289,0.50787,0.24091,0.29187,-0.67683,0.067373,1,1,2.5287,0.52874,0,0
0.44904,0.50787,0.22946,0.29187,-0.65608,0.13548,1,1,2.5307,0.53073,0,0
0.43063,0.50787,0.21443,0.29187,-0.62552,0.19779,1,1,2.5327,0.53273,0,0
0.407,0.50787,0.1953,0.29187,-0.58585,0.2521,1,1,2.5347,0.53473,0,0
0.37755,0.50787,0.17164,0.29187,-0.53823,0.29607,1,1,2.5367,0.53673,0,0
0.34191,0.50787,0.14325,0.29187,-0.48432,0.32735,1,1,2.5387,0.53873,0,0
0.30018,0.50787,0.11032,0.29187,-0.42645,0.34373,1,1,2.5407,0.54073,0,0
0.25326,0.50787,0.073718,0.29187,-0.36763,0.34342,1,1,2.5427,0.54273,0,0
0.20315,0.50787,0.035178,0.29187,-0.31158,0.32541,1,1,2.5447,0.54473,0,0
0.1531,0.50787,-0.0025656,0.29187,-0.26245,0.28988,1,1,2.5467,0.54673,0,0
0.10758,0.50787,-0.035941,0.29187,-0.22457,0.23861,1,1,2.5487,0.54873,0,0
0.071632,0.50787,-0.061047,0.29187,-0.20173,0.17521,1,1,2.5507,0.55072,0,0
0.049926,0.50787,-0.074495,0.29187,-0.1966,0.10497,1,1,2.5527,0.55272,0,0
0.045551,0.50787,-0.074311,0.29187,-0.21002,0.03436,1,1,2.5547,0.55472,0,0
0.059128,0.50787,-0.060549,0.29187,-0.24079,-0.029936,1,1,2.5567,0.55672,0,0
0.088612,0.50787,-0.035273,0.29187,-0.28575,-0.082011,1,1,2.5587,0.55872,0,0
0.12991,0.50787,-0.0019334,0.29187,-0.3404,-0.11757,1,1,2.5607,0.56072,0,0
0.17796,0.50787,0.035541,0.29187,-0.39965,-0.13436,1,1,2.5627,0.56272,0,0
0.22792,0.50787,0.073579,0.29187,-0.45858,-0.1321,1,1,2.5647,0.56472,0,0
0.27588,0.50787,0.10945,0.29187,-0.51298,-0.11209,1,1,2.5667,0.56672,0,0
0.31922,0.28755,0.1414,0.082999,-0.5596,-0.076743,1,1,2.5687,0.56872,0,0
0.35649,0.2,0.16855,0,-0.5962,-0.029003,1,1,2.5707,0.57071,0,0
0.38718,0.2,0.19064,0,-0.62144,0.027981,1,1,2.5727,0.57271,0,0
0.41137,0.2,0.20781,0,-0.6347,0.091144,1,1,2.5747,0.57471,0,0
0.42943,0.2,0.22038,0,-0.63589,0.15762,1,1,2.5767,0.57671,0,0
0.44186,0.2,0.2287,0,-0.62536,0.22481,1,1,2.5787,0.57871,0,0
0.44905,0.2,0.23307,0,-0.60374,0.29036,1,1,2.5807,0.58071,0,0
0.45132,0.2,0.23365,0,-0.57191,0.35212,1,1,2.5827,0.58271,0,0
0.44876,0.2,0.2305,0,-0.53096,0.40815,1,1,2.5847,0.58471,0,0
0.44129,0.2,0.22349,0,-0.48221,0.45664,1,1,2.5867,0.58671,0,0
0.42866,0.2,0.21239,0,-0.42722,0.49589,1,1,2.5887,0.58871,0,0
0.41049,0.2,0.19688,0,-0.36785,0.52436,1,1,2.5907,0.5907,0,0
0.38637,0.2,0.17664,0,-0.30632,0.54067,1,1,2.5927,0.5927,0,0
0.35596,0.2,0.15145,0,-0.24523,0.54372,1,1,2.5947,0.5947,0,0
0.31928,0.2,0.12142,0,-0.18757,0.53284,1,1,2.5967,0.5967,0,0
0.27689,0.2,0.087118,0,-0.1367,0.50798,1,1,2.5987,0.5987,0,0
0.23027,0.2,0.049908,0,-0.096137,0.46997,1,1,2.6007,0.6007,0,0
0.18201,0.2,0.012043,0,-0.069273,0.42076,1,1,2.6027,0.6027,0,0
0.13585,0.2,-0.023324,0,-0.058917,0.36359,1,1,2.6047,0.6047,0,0
0.096418,0.2,-0.052466,0,-0.066739,0.30291,1,1,2.6067,0.6067,0,0
0.068412,0.2,-0.071743,0,-0.092735,0.2441,1,1,2.6087,0.6087,0,0
0.055602,0.2,-0.078475,0,-0.13491,0.19277,1,1,2.6107,0.61069,0,0
0.059801,0.2,-0.071696,0,-0.18934,0.15399,1,1,2.6127,0.61269,0,0
0.080332,0.2,-0.052458,0,-0.25068,0.13141,1,1,2.6147,0.61469,0,0
0.11423,0.2,-0.023512,0,-0.31297,0.1268,1,1,2.6167,0.61669,0,0
0.15705,0.2,0.011451,0,-0.37053,0.13991,1,1,2.6187,0.61869,0,0
0.20398,0.2,0.04867,0,-0.41872,0.16879,1,1,2.6207,0.62069,0,0
0.25075,0.2,0.084965,0,-0.45425,0.21034,1,1,2.6227,0.62269,0,0
0.29411,0.2,0.11805,0,-0.47529,0.26086,1,1,2.6247,0.62469,0,0
0.33202,0.2,0.14652,0,-0.48126,0.31659,1,1,2.6267,0.62669,0,0
0.36339,0.2,0.16971,0,-0.47259,0.37399,1,1,2.6287,0.62869,0,0
0.38788,0.2,0.18745,0,-0.45038,0.42993,1,1,2.6307,0.63068,0,0
0.40554,0.2,0.19983,0,-0.41623,0.48175,1,1,2.6327,0.63268,0,0
0.4166,0.2,0.20702,0,-0.37202,0.52724,1,1,2.6347,0.63468,0,0
0.42128,0.2,0.20918,0,-0.31981,0.5646,1,1,2.6367,0.63668,0,0
0.41973,0.2,0.20638,0,-0.26186,0.59239,1,1,2.6387,0.63868,0,0
0.41193,0.2,0.19858,0,-0.20055,0.6095,1,1,2.6407,0.64068,0,0
0.39777,0.2,0.18566,0,-0.13844,0.61514,1,1,2.6427,0.64268,0,0
0.37708,0.2,0.16746,0,-0.078289,0.6089,1,1,2.6447,0.64468,0,0
0.34975,0.2,0.14395,0,-0.023029,0.5908,1,1,2.6467,0.64668,0,0
0.31597,0.2,0.11535,0,0.024267,0.56144,1,1,2.6487,0.64868,0,0
0.27644,0.2,0.082369,0,0.060526,0.52214,1,1,2.6507,0.65067,0,0
0.23268,0.2,0.046401,0,0.082913,0.47503,1,1,2.6527,0.65267,0,0
0.18721,0.2,0.0096974,0,0.089176,0.42321,1,1,2.6547,0.65467,0,0
0.14361,0.2,-0.024667,0,0.078094,0.3706,1,1,2.6567,0.65667,0,0
0.1062,0.2,-0.053102,0,0.049926,0.32175,1,1,2.6587,0.65867,0,0
0.079387,0.2,-0.072116,0,0.0067195,0.28132,1,1,2.6607,0.66067,0,0
0.066705,0.2,-0.079121,0,-0.047659,0.25342,1,1,2.6627,0.66267,0,0
0.069896,0.2,-0.073147,0,-0.1079,0.24092,1,1,2.6647,0.66467,0,0
0.088423,0.2,-0.055127,0,-0.16799,0.24496,1,1,2.6667,0.66667,0,0
0.11961,0.2,-0.027634,0,-0.22208,0.26477,1,1,2.6687,0.66867,0,0
0.15936,0.2,0.0058131,0,-0.26533,0.29799,1,1,2.6707,0.67066,0,0
0.20315,0.2,0.041558,0,-0.29438,0.34109,1,1,2.6727,0.67266,0,0
0.24686,0.2,0.076433,0,-0.30754,0.39005,1,1,2.6747,0.67466,0,0
0.28731,0.2,0.10808,0,-0.30463,0.44087,1,1,2.6767,0.67666,0,0
0.32235,0.2,0.13499,0,-0.28663,0.48993,1,1,2.6787,0.67866,0,0
0.35076,0.2,0.15634,0,-0.25539,0.53419,1,1,2.6807,0.68066,0,0
0.37199,0.2,0.17179,0,-0.21326,0.57125,1,1,2.6827,0.68266,0,0
0.38589,0.2,0.18126,0,-0.16288,0.59931,1,1,2.6847,0.68466,0,0
0.39251,0.2,0.18479,0,-0.10705,0.61714,1,1,2.6867,0.68666,0,0
0.39193,0.2,0.18245,0,-0.048648,0.62399,1,1,2.6887,0.68866,0,0
0.38418,0.2,0.17423,0,0.0094098,0.6196,1,1,2.6907,0.69065,0,0
0.36928,0.2,0.16015,0,0.064173,0.60414,1,1,2.6927,0.69265,0,0
0.34732,0.2,0.14031,0,0.1127,0.57832,1,1,2.6947,0.69465,0,0
0.31857,0.2,0.11498,0,0.1521,0.5434,1,1,2.6967,0.69665,0,0
0.28374,0.2,0.084874,0,0.1797,0.5013,1,1,2.6987,0.69865,0,0
0.24419,0.2,0.05127,0,0.19327,0.45464,1,1,2.7006,0.70065,0,0
0.20215,0.2,0.016213,0,0.19129,0.40673,1,1,2.7026,0.70265,0,0
0.16081,0.2,-0.017488,0,0.17335,0.3614,1,1,2.7046,0.70465,0,0
0.12406,0.2,-0.04648,0,0.14049,0.32275,1,1,2.7066,0.70665,0,0
0.096052,0.2,-0.067363,0,0.095366,0.2946,1,1,2.7086,0.70865,0,0
0.080318,0.2,-0.077409,0,0.042173,0.27993,1,1,2.7106,0.71064,0,0
0.078966,0.2,-0.075254,0,-0.013771,0.28035,1,1,2.7126,0.71264,0,0
0.092093,0.2,-0.061284,0,-0.066745,0.29575,1,1,2.7146,0.71464,0,0
0.11776,0.2,-0.037536,0,-0.11147,0.32431,1,1,2.7166,0.71664,0,0
0.15249,0.2,-0.0071555,0,-0.14381,0.36286,1,1,2.7186,0.71864,0,0
0.19214,0.2,0.026337,0,-0.16125,0.40744,1,1,2.7206,0.72064,0,0
0.23266,0.2,0.059694,0,-0.16289,0.45387,1,1,2.7226,0.72264,0,0
0.27072,0.2,0.090336,0,-0.14934,0.49828,1,1,2.7246,0.72464,0,0
0.30389,0.2,0.11646,0,-0.12232,0.53739,1,1,2.7266,0.72664,0,0
0.33065,0.2,0.13697,0,-0.084291,0.56868,1,1,2.7286,0.72864,0,0
0.35016,0.2,0.15129,0,-0.03816,0.59038,1,1,2.7306,0.73063,0,0
0.36203,0.2,0.15916,0,0.01297,0.60141,1,1,2.7326,0.73263,0,0
0.36616,0.2,0.16052,0,0.065938,0.60137,1,1,2.7346,0.73463,0,0
0.36256,0.2,0.15541,0,0.11762,0.59039,1,1,2.7366,0.73663,0,0
0.35133,0.2,0.14392,0,0.165,0.56917,1,1,2.7386,0.73863,0,0
0.33272,0.2,0.12629,0,0.20518,0.53896,1,1,2.7406,0.74063,0,0
0.30718,0.2,0.10298,0,0.23555,0.50156,1,1,2.7426,0.74263,0,0
0.2756,0.2,0.074854,0,0.25386,0.45939,1,1,2.7446,0.74463,0,0
0.23949,0.2,0.043338,0,0.25851,0.41539,1,1,2.7466,0.74663,0,0
0.20113,0.2,0.01054,0,0.24876,0.37301,1,1,2.7486,0.74863,0,0
0.16358,0.2,-0.020771,0,0.22504,0.33589,1,1,2.7506,0.75062,0,0
0.13052,0.2,-0.047402,0,0.18915,0.3076,1,1,2.7526,0.75262,0,0
0.10569,0.2,-0.066228,0,0.14433,0.29106,1,1,2.7546,0.75462,0,0
0.092184,0.2,-0.074822,0,0.09499,0.28812,1,1,2.7566,0.75662,0,0
0.091769,0.2,-0.072061,0,0.046248,0.29914,1,1,2.7586,0.75862,0,0
0.10439,0.2,-0.058432,0,0.003187,0.32285,1,1,2.7606,0.76062,0,0
0.12817,0.2,-0.03591,0,-0.02985,0.35659,1,1,2.7626,0.76262,0,0
0.15994,0.2,-0.007459,0,-0.049836,0.39666,1,1,2.7646,0.76462,0,0
0.19588,0.2,0.02362,0,-0.055321,0.43899,1,1,2.7666,0.76662,0,0
0.23229,0.2,0.054262,0,-0.046399,0.47962,1,1,2.7686,0.76862,0,0
0.26607,0.2,0.081994,0,-0.024449,0.51514,1,1,2.7706,0.77061,0,0
0.29492,0.2,0.10504,0,0.0082208,0.5429,1,1,2.7726,0.77261,0,0
0.31732,0.2,0.12228,0,0.048723,0.56109,1,1,2.7746,0.77461,0,0
0.33239,0.2,0.13307,0,0.093891,0.56872,1,1,2.7766,0.77661,0,0
0.3397,0.2,0.13714,0,0.14048,0.56554,1,1,2.7786,0.77861,0,0
0.33913,0.2,0.13442,0,0.18533,0.55196,1,1,2.7806,0.78061,0,0
0.33078,0.2,0.12504,0,0.22544,0.529,1,1,2.7826,0.78261,0,0
0.31498,0.2,0.10936,0,0.25808,0.49825,1,1,2.7846,0.78461,0,0
0.29234,0.2,0.087996,0,0.28091,0.46187,1,1,2.7866,0.78661,0,0
0.26394,0.2,0.061989,0,0.29214,0.42249,1,1,2.7886,0.78861,0,0
0.23143,0.2,0.032921,0,0.2907,0.38319,1,1,2.7906,0.7906,0,0
0.19714,0.2,0.0029712,0,0.27647,0.34729,1,1,2.7926,0.7926,0,0
0.16404,0.2,-0.025152,0,0.2505,0.31811,1,1,2.7946,0.7946,0,0
0.1355,0.2,-0.048479,0,0.21508,0.29856,1,1,2.7966,0.7966,0,0
0.1148,0.2,-0.064242,0,0.17365,0.29075,1,1,2.7986,0.7986,0,0
0.10451,0.2,-0.070443,0,0.13051,0.29557,1,1,2.8006,0.8006,0,0
0.10591,0.2,-0.066325,0,0.090252,0.31248,1,1,2.8026,0.8026,0,0
0.11866,0.2,-0.052579,0,0.057164,0.33954,1,1,2.8046,0.8046,0,0
0.14091,0.2,-0.031169,0,0.034583,0.37366,1,1,2.8066,0.8066,0,0
0.16971,0.2,-0.0048792,0,0.024528,0.41112,1,1,2.8086,0.8086,0,0
0.20163,0.2,0.023257,0,0.02755,0.4481,1,1,2.8106,0.81059,0,0
0.23338,0.2,0.050444,0,0.042855,0.4811,1,1,2.8126,0.81259,0,0
0.26217,0.2,0.07441,0,0.068575,0.50733,1,1,2.8146,0.81459,0,0
0.28593,0.2,0.093512,0,0.10211,0.5248,1,1,2.8166,0.81659,0,0
0.30327,0.2,0.10669,0,0.14047,0.53239,1,1,2.8186,0.81859,0,0
0.31337,0.2,0.11335,0,0.18049,0.52981,1,1,2.8206,0.82059,0,0
0.31587,0.2,0.11328,0,0.21907,0.51748,1,1,2.8226,0.82259,0,0
0.31078,0.2,0.10656,0,0.25331,0.4965,1,1,2.8246,0.82459,0,0
0.2984,0.2,0.093551,0,0.28066,0.46856,1,1,2.8266,0.82659,0,0
0.27944,0.2,0.07497,0,0.29898,0.43586,1,1,2.8286,0.82859,0,0
0.25502,0.2,0.051935,0,0.30678,0.40104,1,1,2.8306,0.83058,0,0
0.2268,0.2,0.026059,0,0.30332,0.36705,1,1,2.8326,0.83258,0,0
0.19702,0.2,-0.00053526,0,0.28881,0.33696,1,1,2.8346,0.83458,0,0
0.16842,0.2,-0.025323,0,0.26451,0.31366,1,1,2.8366,0.83658,0,0
0.14398,0.2,-0.045635,0,0.23276,0.29954,1,1,2.8386,0.83858,0,0
0.12652,0.2,-0.05907,0,0.19683,0.29613,1,1,2.8406,0.84058,0,0
0.11816,0.2,-0.06397,0,0.16058,0.30379,1,1,2.8426,0.84258,0,0
0.11989,0.2,-0.059787,0,0.12798,0.3216,1,1,2.8446,0.84458,0,0
0.13132,0.2,-0.047226,0,0.10253,0.34746,1,1,2.8466,0.84658,0,0
0.15078,0.2,-0.02808,0,0.086835,0.37838,1,1,2.8486,0.84858,0,0
0.17569,0.2,-0.0048402,0,0.082264,0.41092,1,1,2.8506,0.85057,0,0
0.20305,0.2,0.019779,0,0.088898,0.44169,1,1,2.8526,0.85257,0,0
0.22998,0.2,0.043254,0,0.10566,0.46771,1,1,2.8546,0.85457,0,0
0.25398,0.2,0.063507,0,0.13058,0.48669,1,1,2.8566,0.85657,0,0
0.27319,0.2,0.079011,0,0.16108,0.49717,1,1,2.8586,0.85857,0,0
0.28632,0.2,0.088777,0,0.1943,0.4985,1,1,2.8606,0.86057,0,0
0.29265,0.2,0.09229,0,0.22731,0.49082,1,1,2.8626,0.86257,0,0
0.29192,0.2,0.089439,0,0.25733,0.47501,1,1,2.8646,0.86457,0,0
0.2843,0.2,0.080481,0,0.28188,0.45252,1,1,2.8666,0.86657,0,0
0.27036,0.2,0.066046,0,0.29894,0.42536,1,1,2.8686,0.86857,0,0
0.2511,0.2,0.047168,0,0.30706,0.39592,1,1,2.8706,0.87056,0,0
0.22801,0.2,0.025318,0,0.30553,0.36689,1,1,2.8726,0.87256,0,0
0.20305,0.2,0.0023963,0,0.2945,0.34099,1,1,2.8746,0.87456,0,0
0.1786,0.2,-0.019365,0,0.27503,0.3208,1,1,2.8766,0.87656,0,0
0.15722,0.2,-0.037629,0,0.24913,0.30838,1,1,2.8786,0.87856,0,0
0.14134,0.2,-0.050273,0,0.21957,0.30507,1,1,2.8806,0.88056,0,0
0.13285,0.2,-0.05578,0,0.18963,0.31117,1,1,2.8826,0.88256,0,0
0.13272,0.2,-0.053541,0,0.16265,0.32589,1,1,2.8846,0.88456,0,0
0.14082,0.2,-0.043999,0,0.14161,0.34744,1,1,2.8866,0.88656,0,0
0.15592,0.2,-0.02855,0,0.12871,0.37323,1,1,2.8886,0.88856,0,0
0.17596,0.2,-0.009255,0,0.12512,0.40032,1,1,2.8906,0.89055,0,0
0.19845,0.2,0.011542,0,0.13092,0.42576,1,1,2.8926,0.89255,0,0
0.22087,0.2,0.031573,0,0.14515,0.44695,1,1,2.8946,0.89455,0,0
0.24099,0.2,0.048901,0,0.16607,0.46192,1,1,2.8966,0.89655,0,0
0.25704,0.2,0.062054,0,0.1914,0.46943,1,1,2.8986,0.89855,0,0
0.26779,0.2,0.070055,0,0.21856,0.46901,1,1,2.9005,0.90055,0,0
0.27253,0.2,0.072403,0,0.24498,0.46094,1,1,2.9025,0.90255,0,0
0.27105,0.2,0.069033,0,0.26823,0.44616,1,1,2.9045,0.90455,0,0
0.26359,0.2,0.060291,0,0.28622,0.42617,1,1,2.9065,0.90655,0,0
0.2508,0.2,0.046924,0,0.29735,0.40292,1,1,2.9085,0.90855,0,0
0.23382,0.2,0.030086,0,0.30065,0.37868,1,1,2.9105,0.91054,0,0
0.21418,0.2,0.01131,0,0.29585,0.35583,1,1,2.9125,0.91254,0,0
0.19378,0.2,-0.0075566,0,0.28352,0.33669,1,1,2.9145,0.91454,0,0
0.17475,0.2,-0.024511,0,0.26498,0.32326,1,1,2.9165,0.91654,0,0
0.15921,0.2,-0.037633,0,0.24233,0.31694,1,1,2.9185,0.91854,0,0
0.14898,0.2,-0.045378,0,0.21812,0.31837,1,1,2.9205,0.92054,0,0
0.14523,0.2,-0.046856,0,0.19514,0.32728,1,1,2.9225,0.92254,0,0
0.14833,0.2,-0.042003,0,0.176,0.34251,1,1,2.9245,0.92454,0,0
0.1577,0.2,-0.031601,0,0.16282,0.36215,1,1,2.9265,0.92654,0,0
0.17199,0.2,-0.017114,0,0.15693,0.38384,1,1,2.9285,0.92854,0,0
0.18931,0.2,-0.00042024,0,0.15875,0.40507,1,1,2.9305,0.93053,0,0
0.20755,0.2,0.016497,0,0.16781,0.42352,1,1,2.9325,0.93253,0,0
0.22471,0.2,0.031811,0,0.18287,0.43731,1,1,2.9345,0.93453,0,0
0.23905,0.2,0.044026,0,0.20213,0.44516,1,1,2.9365,0.93653,0,0
0.24929,0.2,0.052077,0,0.22346,0.44646,1,1,2.9385,0.93853,0,0
0.25462,0.2,0.055345,0,0.24464,0.4413,1,1,2.9405,0.94053,0,0
0.25471,0.2,0.053656,0,0.26354,0.43037,1,1,2.9425,0.94253,0,0
0.24966,0.2,0.047257,0,0.27833,0.41492,1,1,2.9445,0.94453,0,0
0.24003,0.2,0.036799,0,0.2876,0.3966,1,1,2.9465,0.94653,0,0
0.22679,0.2,0.023311,0,0.2905,0.37734,1,1,2.9485,0.94853,0,0
0.21128,0.2,0.0081505,0,0.28682,0.35916,1,1,2.9505,0.95052,0,0
0.19513,0.2,-0.0070812,0,0.27705,0.34402,1,1,2.9525,0.95252,0,0
0.1801,0.2,-0.020695,0,0.26236,0.33353,1,1,2.9545,0.95452,0,0
0.16792,0.2,-0.031117,0,0.24448,0.32882,1,1,2.9565,0.95652,0,0
0.16001,0.2,-0.03712,0,0.22552,0.33034,1,1,2.9585,0.95852,0,0
0.15728,0.2,-0.038031,0,0.20775,0.33779,1,1,2.9605,0.96052,0,0
0.15997,0.2,-0.033853,0,0.19322,0.35016,1,1,2.9625,0.96252,0,0
0.16757,0.2,-0.025261,0,0.18358,0.36585,1,1,2.9645,0.96452,0,0
0.17897,0.2,-0.013471,0,0.17981,0.38291,1,1,2.9665,0.96652,0,0
0.19266,0.2,-3.4382e-05,0,0.18216,0.39932,1,1,2.9685,0.96852,0,0
0.20692,0.2,0.013412,0,0.19014,0.41322,1,1,2.9705,0.97051,0,0
0.22012,0.2,0.025355,0,0.20265,0.42312,1,1,2.9725,0.97251,0,0
0.23086,0.2,0.034558,0,0.21815,0.42808,1,1,2.9745,0.97451,0,0
0.23811,0.2,0.040153,0,0.23483,0.42772,1,1,2.9765,0.97651,0,0
0.24124,0.2,0.04168,0,0.25085,0.42225,1,1,2.9785,0.97851,0,0
0.24006,0.2,0.039087,0,0.26451,0.4124,1,1,2.9805,0.98051,0,0
0.23479,0.2,0.032721,0,0.27439,0.39935,1,1,2.9825,0.98251,0,0
0.22605,0.2,0.023293,0,0.2795,0.3846,1,1,2.9845,0.98451,0,0
0.21483,0.2,0.011838,0,0.27938,0.36982,1,1,2.9865,0.98651,0,0
0.20237,0.2,-0.00036851,0,0.27414,0.35665,1,1,2.9885,0.98851,0,0
0.19009,0.2,-0.01193,0,0.26449,0.34658,1,1,2.9905,0.9905,0,0
0.17943,0.2,-0.021484,0,0.25164,0.34073,1,1,2.9925,0.9925,0,0
0.17167,0.2,-0.027888,0,0.23717,0.33972,1,1,2.9945,0.9945,0,0
0.16772,0.2,-0.030394,0,0.22288,0.34355,1,1,2.9965,0.9965,0,0
0.16799,0.2,-0.028771,0,0.2105,0.35166,1,1,2.9985,0.9985,0,0
0.17233,0.2,-0.02334,0,0.20151,0.36293,1,1,3.0005,1.0005,0,0
0.18007,0.2,-0.014916,0,0.19689,0.37589,1,1,3.0025,1.0025,0,0
0.1901,0.2,-0.0046604,0,0.19707,0.38891,1,1,3.0045,1.0045,0,0
0.20111,0.2,0.0060973,0,0.20187,0.40043,1,1,3.0065,1.0065,0,0
0.21173,0.2,0.016052,0,0.21056,0.40913,1,1,3.0085,1.0085,0,0
0.22074,0.2,0.024073,0,0.22197,0.41408,1,1,3.0105,1.0105,0,0
0.22717,0.2,0.029318,0,0.23469,0.41482,1,1,3.0125,1.0125,0,0
0.23039,0.2,0.031287,0,0.24721,0.41142,1,1,3.0145,1.0145,0,0
0.23015,0.2,0.02985,0,0.25809,0.40438,1,1,3.0165,1.0165,0,0
0.22655,0.2,0.025244,0,0.26611,0.39462,1,1,3.0185,1.0185,0,0
0.22009,0.2,0.018042,0,0.27043,0.38334,1,1,3.0205,1.0205,0,0
0.21155,0.2,0.0091059,0,0.27062,0.3719,1,1,3.0225,1.0225,0,0
0.20195,0.2,-0.00049783,0,0.26674,0.36165,1,1,3.0245,1.0245,0,0
0.19246,0.2,-0.0096055,0,0.25937,0.35381,1,1,3.0265,1.0265,0,0
0.18425,0.2,-0.017098,0,0.24948,0.3493,1,1,3.0285,1.0285,0,0
0.17833,0.2,-0.022052,0,0.23835,0.34859,1,1,3.0305,1.0305,0,0
0.1754,0.2,-0.023878,0,0.22741,0.35168,1,1,3.0325,1.0325,0,0
0.17579,0.2,-0.02241,0,0.21806,0.35809,1,1,3.0345,1.0345,0,0
0.17934,0.2,-0.017932,0,0.21143,0.36692,1,1,3.0365,1.0365,0,0
0.1855,0.2,-0.011123,0,0.20829,0.37696,1,1,3.0385,1.0385,0,0
0.19337,0.2,-0.0029422,0,0.20893,0.38692,1,1,3.0405,1.0405,0,0
0.20188,0.2,0.005519,0,0.21315,0.39553,1,1,3.0425,1.0425,0,0
0.20996,0.2,0.013191,0,0.22029,0.40178,1,1,3.0445,1.0445,0,0
0.21661,0.2,0.019158,0,0.22939,0.40495,1,1,3.0465,1.0465,0,0
0.22108,0.2,0.022753,0,0.23925,0.40476,1,1,3.0485,1.0485,0,0
0.2229,0.2,0.023612,0,0.24864,0.40134,1,1,3.0505,1.0505,0,0
0.22194,0.2,0.021703,0,0.25642,0.39519,1,1,3.0525,1.0525,0,0
0.21837,0.2,0.017313,0,0.26169,0.38715,1,1,3.0545,1.0545,0,0
0.2127,0.2,0.011023,0,0.26384,0.37826,1,1,3.0565,1.0565,0,0
0.20565,0.2,0.0036348,0,0.26269,0.36965,1,1,3.0585,1.0585,0,0
0.19813,0.2,-0.0039066,0,0.25845,0.36239,1,1,3.0605,1.0605,0,0
0.19112,0.2,-0.010632,0,0.25175,0.3574,1,1,3.0625,1.0625,0,0
0.18551,0.2,-0.015675,0,0.2435,0.35526,1,1,3.0645,1.0645,0,0
0.18202,0.2,-0.018397,0,0.23483,0.35618,1,1,3.0665,1.0665,0,0
0.18107,0.2,-0.01848,0,0.22689,0.35998,1,1,3.0685,1.0685,0,0
0.18272,0.2,-0.015978,0,0.22071,0.36606,1,1,3.0705,1.0705,0,0
0.18668,0.2,-0.011304,0,0.21707,0.37357,1,1,3.0725,1.0725,0,0
0.19233,0.2,-0.0051529,0,0.21638,0.38145,1,1,3.0745,1.0745,0,0
0.19887,0.2,0.0016032,0,0.21864,0.38867,1,1,3.0765,1.0765,0,0
0.2054,0.2,0.008051,0,0.22347,0.39428,1,1,3.0785,1.0785,0,0
0.21105,0.2,0.013357,0,0.23014,0.3976,1,1,3.0805,1.0805,0,0
0.21514,0.2,0.016869,0,0.23774,0.39827,1,1,3.0825,1.0825,0,0
0.21718,0.2,0.018186,0,0.24524,0.39627,1,1,3.0845,1.0845,0,0
0.21696,0.2,0.017194,0,0.25167,0.39194,1,1,3.0865,1.0865,0,0
0.21458,0.2,0.01407,0,0.25622,0.38591,1,1,3.0885,1.0885,0,0
0.21039,0.2,0.00926,0,0.25834,0.37901,1,1,3.0905,1.0905,0,0
0.20498,0.2,0.0034215,0,0.25781,0.37217,1,1,3.0925,1.0925,0,0
0.19908,0.2,-0.0026542,0,0.25475,0.36631,1,1,3.0945,1.0945,0,0
0.1935,0.2,-0.0081433,0,0.24964,0.36218,1,1,3.0965,1.0965,0,0
0.18899,0.2,-0.012303,0,0.24323,0.36032,1,1,3.0985,1.0985,0,0
0.18616,0.2,-0.014578,0,0.23641,0.36092,1,1,3.1004,1.1004,0,0
0.18537,0.2,-0.01469,0,0.23016,0.36385,1,1,3.1024,1.1024,0,0
0.18667,0.2,-0.012671,0,0.22532,0.36864,1,1,3.1044,1.1044,0,0
0.18983,0.2,-0.008863,0,0.22253,0.37458,1,1,3.1064,1.1064,0,0
0.19435,0.2,-0.0038514,0,0.22212,0.3808,1,1,3.1084,1.1084,0,0
0.19955,0.2,0.0016259,0,0.2241,0.38643,1,1,3.1104,1.1104,0,0
0.20468,0.2,0.0067927,0,0.2281,0.39071,1,1,3.1124,1.1124,0,0
0.20905,0.2,0.010944,0,0.23353,0.39308,1,1,3.1144,1.1144,0,0
0.21207,0.2,0.013539,0,0.23959,0.39327,1,1,3.1164,1.1164,0,0
0.21336,0.2,0.01426,0,0.24542,0.39131,1,1,3.1184,1.1184,0,0
0.2128,0.2,0.013052,0,0.25024,0.38753,1,1,3.1204,1.1204,0,0
0.21051,0.2,0.010119,0,0.25338,0.38249,1,1,3.1224,1.1224,0,0
0.20683,0.2,0.0058965,0,0.25446,0.37694,1,1,3.1244,1.1244,0,0
0.20232,0.2,0.00099568,0,0.25338,0.37164,1,1,3.1264,1.1264,0,0
0.19762,0.2,-0.0038803,0,0.25032,0.36736,1,1,3.1284,1.1284,0,0
0.1934,0.2,-0.0080343,0,0.24577,0.36468,1,1,3.1304,1.1304,0,0
0.19027,0.2,-0.010876,0,0.24043,0.36395,1,1,3.1324,1.1324,0,0
0.18865,0.2,-0.012014,0,0.23507,0.36523,1,1,3.1344,1.1344,0,0
0.18877,0.2,-0.011314,0,0.2305,0.36829,1,1,3.1364,1.1364,0,0
0.19054,0.2,-0.0089214,0,0.22734,0.37264,1,1,3.1384,1.1384,0,0
0.19368,0.2,-0.005231,0,0.22604,0.37761,1,1,3.1404,1.1404,0,0
0.19768,0.2,-0.00082065,0,0.22674,0.38245,1,1,3.1424,1.1424,0,0
0.20193,0.2,0.0036421,0,0.22928,0.38647,1,1,3.1444,1.1444,0,0
0.20579,0.2,0.0075027,0,0.23324,0.38909,1,1,3.1464,1.1464,0,0
0.20872,0.2,0.010214,0,0.23801,0.38996,1,1,3.1484,1.1484,0,0
0.21032,0.2,0.011409,0,0.24287,0.38901,1,1,3.1504,1.1504,0,0
0.21038,0.2,0.010947,0,0.2471,0.38642,1,1,3.1524,1.1524,0,0
0.20894,0.2,0.008927,0,0.2501,0.3826,1,1,3.1544,1.1544,0,0
0.20623,0.2,0.0056724,0,0.25146,0.37815,1,1,3.1564,1.1564,0,0
0.20268,0.2,0.0016832,0,0.251,0.37373,1,1,3.1584,1.1584,0,0
0.19883,0.2,-0.0024348,0,0.24885,0.37001,1,1,3.1604,1.1604,0,0
0.19527,0.2,-0.0060593,0,0.24534,0.36753,1,1,3.1624,1.1624,0,0
0.19253,0.2,-0.0086458,0,0.24105,0.36664,1,1,3.1644,1.1644,0,0
0.19102,0.2,-0.0098151,0,0.23665,0.36744,1,1,3.1664,1.1664,0,0
0.19094,0.2,-0.0094125,0,0.23281,0.36978,1,1,3.1684,1.1684,0,0
0.19227,0.2,-0.0075322,0,0.23012,0.37325,1,1,3.1704,1.1704,0,0
0.19478,0.2,-0.0044987,0,0.22895,0.3773,1,1,3.1724,1.1724,0,0
0.19804,0.2,-0.00080923,0,0.22946,0.38129,1,1,3.1744,1.1744,0,0
0.20153,0.2,0.0029487,0,0.23153,0.38461,1,1,3.1764,1.1764,0,0
0.20471,0.2,0.0061937,0,0.2348,0.38675,1,1,3.1784,1.1784,0,0
0.20709,0.2,0.0084376,0,0.23873,0.38742,1,1,3.1804,1.1804,0,0
0.20833,0.2,0.0093562,0,0.24271,0.38655,1,1,3.1824,1.1824,0,0
0.20826,0.2,0.008834,0,0.24611,0.38431,1,1,3.1844,1.1844,0,0
0.20693,0.2,0.0069775,0,0.24843,0.38106,1,1,3.1864,1.1864,0,0
0.20455,0.2,0.004097,0,0.24931,0.37735,1,1,3.1884,1.1884,0,0
0.20153,0.2,0.00065784,0,0.24866,0.37376,1,1,3.1904,1.1904,0,0
0.19835,0.2,-0.0027891,0,0.24661,0.37085,1,1,3.1924,1.1924,0,0
0.19552,0.2,-0.0056948,0,0.24351,0.36908,1,1,3.1944,1.1944,0,0
0.19348,0.2,-0.0076008,0,0.23987,0.3687,1,1,3.1964,1.1964,0,0
0.19255,0.2,-0.0082152,0,0.2363,0.36975,1,1,3.1984,1.1984,0,0
0.19286,0.2,-0.0074611,0,0.23336,0.37202,1,1,3.2004,1.2004,0,0
0.19433,0.2,-0.005487,0,0.23153,0.37513,1,1,3.2024,1.2024,0,0
0.19669,0.2,-0.0026403,0,0.23107,0.37855,1,1,3.2044,1.2044,0,0
0.19955,0.2,0.00059597,0,0.23203,0.38172,1,1,3.2064,1.2064,0,0
0.20242,0.2,0.0036862,0,0.23423,0.38413,1,1,3.2084,1.2084,0,0
0.20483,0.2,0.0061309,0,0.23726,0.3854,1,1,3.2104,1.2104,0,0
0.20641,0.2,0.0075454,0,0.24064,0.38536,1,1,3.2124,1.2124,0,0
0.20691,0.2,0.0077191,0,0.24378,0.38403,1,1,3.2144,1.2144,0,0
0.20628,0.2,0.0066453,0,0.2462,0.38167,1,1,3.2164,1.2164,0,0
0.20464,0.2,0.0045198,0,0.24749,0.37867,1,1,3.2184,1.2184,0,0
0.20228,0.2,0.0017079,0,0.24748,0.37555,1,1,3.2204,1.2204,0,0
0.1996,0.2,-0.0013147,0,0.24619,0.37282,1,1,3.2224,1.2224,0,0
0.19706,0.2,-0.0040394,0,0.24385,0.37094,1,1,3.2244,1.2244,0,0
0.19507,0.2,-0.0060117,0,0.24089,0.3702,1,1,3.2264,1.2264,0,0
0.19397,0.2,-0.0069086,0,0.23781,0.3707,1,1,3.2284,1.2284,0,0
0.19393,0.2,-0.0065944,0,0.23514,0.37234,1,1,3.2304,1.2304,0,0
0.19493,0.2,-0.0051437,0,0.23332,0.37482,1,1,3.2324,1.2324,0,0
0.19677,0.2,-0.002826,0,0.23265,0.37769,1,1,3.2344,1.2344,0,0
0.19914,0.2,-5.6038e-05,0,0.23321,0.38046,1,1,3.2364,1.2364,0,0
0.2016,0.2,0.0026828,0,0.2349,0.38265,1,1,3.2384,1.2384,0,0
0.20374,0.2,0.004922,0,0.23738,0.38391,1,1,3.2404,1.2404,0,0
0.20519,0.2,0.0062871,0,0.24023,0.38403,1,1,3.2424,1.2424,0,0
0.20573,0.2,0.0065592,0,0.24294,0.38302,1,1,3.2444,1.2444,0,0
0.20527,0.2,0.0057098,0,0.24506,0.38108,1,1,3.2464,1.2464,0,0
0.20392,0.2,0.0039024,0,0.24621,0.37855,1,1,3.2484,1.2484,0,0
0.20192,0.2,0.001464,0,0.24623,0.37589,1,1,3.2504,1.2504,0,0
0.19964,0.2,-0.0011714,0,0.24513,0.37356,1,1,3.2524,1.2524,0,0
0.19747,0.2,-0.0035377,0,0.24313,0.37197,1,1,3.2544,1.2544,0,0
0.1958,0.2,-0.0052196,0,0.24058,0.37138,1,1,3.2564,1.2564,0,0
0.19492,0.2,-0.0059276,0,0.23797,0.37188,1,1,3.2584,1.2584,0,0
0.19497,0.2,-0.0055501,0,0.23574,0.37336,1,1,3.2604,1.2604,0,0
0.19592,0.2,-0.0041723,0,0.2343,0.37554,1,1,3.2624,1.2624,0,0
0.19759,0.2,-0.0020592,0,0.23388,0.37801,1,1,3.2644,1.2644,0,0
0.19966,0.2,0.00039537,0,0.23454,0.38033,1,1,3.2664,1.2664,0,0
0.20175,0.2,0.002743,0,0.23615,0.38208,1,1,3.2684,1.2684,0,0
0.20348,0.2,0.0045631,0,0.23839,0.38295,1,1,3.2704,1.2704,0,0
0.20455,0.2,0.005537,0,0.24084,0.38282,1,1,3.2724,1.2724,0,0
0.20479,0.2,0.0055022,0,0.24307,0.38171,1,1,3.2744,1.2744,0,0
0.20415,0.2,0.0044803,0,0.24466,0.37986,1,1,3.2764,1.2764,0,0
0.20278,0.2,0.0026713,0,0.24535,0.3776,1,1,3.2784,1.2784,0,0
0.20093,0.2,0.0004164,0,0.24501,0.37536,1,1,3.2804,1.2804,0,0
0.19895,0.2,-0.0018644,0,0.24374,0.37355,1,1,3.2824,1.2824,0,0
0.19721,0.2,-0.003749,0,0.24178,0.3725,1,1,3.2844,1.2844,0,0
0.19603,0.2,-0.0048916,0,0.23951,0.37238,1,1,3.2864,1.2864,0,0
0.19562,0.2,-0.0050889,0,0.23736,0.37321,1,1,3.2884,1.2884,0,0
0.19604,0.2,-0.0043183,0,0.23572,0.3748,1,1,3.2904,1.2904,0,0
0.1972,0.2,-0.0027402,0,0.2349,0.37686,1,1,3.2924,1.2924,0,0
0.19887,0.2,-0.00066541,0,0.23503,0.37898,1,1,3.2944,1.2944,0,0
0.20071,0.2,0.0015061,0,0.23607,0.38076,1,1,3.2964,1.2964,0,0
0.20239,0.2,0.0033619,0,0.23781,0.38188,1,1,3.2984,1.2984,0,0
0.20358,0.2,0.0045566,0,0.23991,0.38213,1,1,3.3003,1.3003,0,0
0.20408,0.2,0.0048746,0,0.24196,0.38148,1,1,3.3023,1.3023,0,0
0.20379,0.2,0.0042684,0,0.24357,0.38008,1,1,3.3043,1.3043,0,0
0.20279,0.2,0.0028662,0,0.24445,0.3782,1,1,3.3063,1.3063,0,0
0.20128,0.2,0.00094685,0,0.24443,0.3762,1,1,3.3083,1.3083,0,0
0.19956,0.2,-0.0011135,0,0.24354,0.37449,1,1,3.3103,1.3103,0,0
0.19796,0.2,-0.0029143,0,0.24197,0.37337,1,1,3.3123,1.3123,0,0
0.19679,0.2,-0.0041089,0,0.24002,0.37307,1,1,3.3143,1.3143,0,0
0.19628,0.2,-0.0044715,0,0.23809,0.37361,1,1,3.3163,1.3163,0,0
0.1965,0.2,-0.0039425,0,0.23656,0.37489,1,1,3.3183,1.3183,0,0
0.19742,0.2,-0.0026394,0,0.23571,0.37664,1,1,3.3203,1.3203,0,0
0.19882,0.2,-0.001164,0,0.23571,0.37851,1,1,3.3223,1.3223,0,0
0.20044,0.2,0.0011151,0,0.23653,0.38012,1,1,3.3243,1.3243,0,0
0.20193,0.2,0.0028143,0,0.238,0.38116,1,1,3.3263,1.3263,0,0
0.20302,0.2,0.003933,0,0.23982,0.38145,1,1,3.3283,1.3283,0,0
0.20349,0.2,0.0042576,0,0.24162,0.38092,1,1,3.3303,1.3303,0,0
0.20325,0.2,0.0037353,0,0.24305,0.37971,1,1,3.3323,1.3323,0,0
0.20238,0.2,0.0024818,0,0.24382,0.37806,1,1,3.3343,1.3343,0,0
0.20105,0.2,0.00075769,0,0.24378,0.37632,1,1,3.3363,1.3363,0,0
0.19953,0.2,-0.0010842,0,0.24297,0.37483,1,1,3.3383,1.3383,0,0
0.19815,0.2,-0.0026691,0,0.24156,0.37389,1,1,3.3403,1.3403,0,0
0.19717,0.2,-0.0036773,0,0.23984,0.37369,1,1,3.3423,1.3423,0,0
0.19678,0.2,-0.0039104,0,0.23817,0.37424,1,1,3.3443,1.3443,0,0
0.19707,0.2,-0.0033314,0,0.23689,0.37544,1,1,3.3463,1.3463,0,0
0.19796,0.2,-0.0020711,0,0.23626,0.37701,1,1,3.3483,1.3483,0,0
0.19925,0.2,-0.00039937,0,0.2364,0.37863,1,1,3.3503,1.3503,0,0
0.20067,0.2,0.0013319,0,0.23725,0.37997,1,1,3.3523,1.3523,0,0
0.20193,0.2,0.0027632,0,0.23864,0.38076,1,1,3.3543,1.3543,0,0
0.20276,0.2,0.0036029,0,0.24027,0.38083,1,1,3.3563,1.3563,0,0
0.20301,0.2,0.0036852,0,0.2418,0.38019,1,1,3.3583,1.3583,0,0
0.20263,0.2,0.0030032,0,0.2429,0.37898,1,1,3.3603,1.3603,0,0
0.20171,0.2,0.0017088,0,0.24336,0.37747,1,1,3.3623,1.3623,0,0
0.20045,0.2,8.1679e-05,0,0.24309,0.37597,1,1,3.3643,1.3643,0,0
0.19912,0.2,-0.0015306,0,0.24216,0.37481,1,1,3.3663,1.3663,0,0
0.19801,0.2,-0.0027869,0,0.24077,0.37421,1,1,3.3683,1.3683,0,0
0.19734,0.2,-0.0034244,0,0.23923,0.3743,1,1,3.3703,1.3703,0,0
0.19725,0.2,-0.0033146,0,0.23787,0.37506,1,1,3.3723,1.3723,0,0
0.19776,0.2,-0.0024908,0,0.23698,0.3763,1,1,3.3743,1.3743,0,0
0.19874,0.2,-0.0011407,0,0.23674,0.37775,1,1,3.3763,1.3763,0,0
0.19997,0.2,0.00043686,0,0.23719,0.3791,1,1,3.3783,1.3783,0,0
0.20119,0.2,0.0018983,0,0.23822,0.38005,1,1,3.3803,1.3803,0,0
0.20213,0.2,0.0029297,0,0.2396,0.38042,1,1,3.3823,1.3823,0,0
0.20259,0.2,0.0033135,0,0.24103,0.38013,1,1,3.3843,1.3843,0,0
0.20248,0.2,0.0029749,0,0.24219,0.37925,1,1,3.3863,1.3863,0,0
0.20184,0.2,0.0019969,0,0.24284,0.37798,1,1,3.3883,1.3883,0,0
0.20081,0.2,0.00060194,0,0.24284,0.37661,1,1,3.3903,1.3903,0,0
0.19962,0.2,-0.00089879,0,0.2422,0.37544,1,1,3.3923,1.3923,0,0
0.19854,0.2,-0.0021732,0,0.24108,0.37473,1,1,3.3943,1.3943,0,0
0.1978,0.2,-0.0029413,0,0.23972,0.37461,1,1,3.3963,1.3963,0,0
0.19757,0.2,-0.0030381,0,0.23844,0.37512,1,1,3.3983,1.3983,0,0
0.19789,0.2,-0.0024508,0,0.23752,0.37613,1,1,3.4003,1.4003,0,0
0.19867,0.2,-0.0013209,0,0.23715,0.3774,1,1,3.4023,1.4023,0,0
0.19974,0.2,9.0583e-05,0,0.23742,0.37864,1,1,3.4043,1.4043,0,0
0.20084,0.2,0.0014626,0,0.23825,0.37958,1,1,3.4063,1.4063,0,0
0.20174,0.2,0.0024865,0,0.23944,0.38002,1,1,3.4083,1.4083,0,0
0.20223,0.2,0.0029354,0,0.24072,0.37985,1,1,3.4103,1.4103,0,0
0.20221,0.2,0.0027155,0,0.2418,0.37913,1,1,3.4123,1.4123,0,0
0.20169,0.2,0.0018858,0,0.24244,0.37803,1,1,3.4143,1.4143,0,0
0.20079,0.2,0.0006426,0,0.2425,0.37681,1,1,3.4163,1.4163,0,0
0.19973,0.2,-0.000725,0,0.24197,0.37574,1,1,3.4183,1.4183,0,0
0.19876,0.2,-0.0019013,0,0.24099,0.37508,1,1,3.4203,1.4203,0,0
0.19809,0.2,-0.0026165,0,0.23978,0.37495,1,1,3.4223,1.4223,0,0
0.19787,0.2,-0.0027105,0,0.23864,0.3754,1,1,3.4243,1.4243,0,0
0.19816,0.2,-0.00217,0,0.23782,0.3763,1,1,3.4263,1.4263,0,0
0.19887,0.2,-0.0011295,0,0.23751,0.37744,1,1,3.4283,1.4283,0,0
0.19983,0.2,0.00016133,0,0.23777,0.37854,1,1,3.4303,1.4303,0,0
0.20081,0.2,0.0013971,0,0.23854,0.37936,1,1,3.4323,1.4323,0,0
0.20159,0.2,0.0022881,0,0.23962,0.3797,1,1,3.4343,1.4343,0,0
0.20198,0.2,0.0026291,0,0.24076,0.37949,1,1,3.4363,1.4363,0,0
0.2019,0.2,0.0023475,0,0.24169,0.37879,1,1,3.4383,1.4383,0,0
0.20137,0.2,0.0015179,0,0.24218,0.37778,1,1,3.4403,1.4403,0,0
0.20053,0.2,0.00034337,0,0.24214,0.37669,1,1,3.4423,1.4423,0,0
0.19958,0.2,-0.00089242,0,0.24158,0.37579,1,1,3.4443,1.4443,0,0
0.19874,0.2,-0.0018926,0,0.24063,0.37529,1,1,3.4463,1.4463,0,0
0.19823,0.2,-0.0024193,0,0.23954,0.3753,1,1,3.4483,1.4483,0,0
0.19815,0.2,-0.0023515,0,0.23857,0.37581,1,1,3.4503,1.4503,0,0
0.19852,0.2,-0.0017138,0,0.23795,0.3767,1,1,3.4523,1.4523,0,0
0.19924,0.2,-0.0006681,0,0.23782,0.37774,1,1,3.4543,1.4543,0,0
0.20014,0.2,0.00052633,0,0.23822,0.37867,1,1,3.4563,1.4563,0,0
0.20098,0.2,0.0015763,0,0.23902,0.37928,1,1,3.4583,1.4583,0,0
0.20157,0.2,0.0022268,0,0.24004,0.37941,1,1,3.4603,1.4603,0,0
0.20177,0.2,0.002324,0,0.24102,0.37905,1,1,3.4623,1.4623,0,0
0.20153,0.2,0.0018516,0,0.24171,0.37829,1,1,3.4643,1.4643,0,0
0.20092,0.2,0.00093279,0,0.24196,0.37732,1,1,3.4663,1.4663,0,0
0.20009,0.2,-0.00020056,0,0.24171,0.37639,1,1,3.4683,1.4683,0,0
0.19926,0.2,-0.0012648,0,0.24103,0.37572,1,1,3.4703,1.4703,0,0
0.19863,0.2,-0.0019949,0,0.24009,0.37548,1,1,3.4723,1.4723,0,0
0.19835,0.2,-0.0022122,0,0.23913,0.37572,1,1,3.4743,1.4743,0,0
0.19849,0.2,-0.0018691,0,0.2384,0.37637,1,1,3.4763,1.4763,0,0
0.19901,0.2,-0.0010595,0,0.23807,0.37727,1,1,3.4783,1.4783,0,0
0.19977,0.2,6.9764e-06,0,0.23822,0.37818,1,1,3.4803,1.4803,0,0
0.20057,0.2,0.0010575,0,0.2388,0.37887,1,1,3.4823,1.4823,0,0
0.20122,0.2,0.0018256,0,0.23967,0.37918,1,1,3.4843,1.4843,0,0
0.20154,0.2,0.0021194,0,0.24059,0.37902,1,1,3.4863,1.4863,0,0
0.20147,0.2,0.0018706,0,0.24133,0.37846,1,1,3.4883,1.4883,0,0
0.20102,0.2,0.0011499,0,0.24171,0.37763,1,1,3.4903,1.4903,0,0
0.20032,0.2,0.00014729,0,0.24163,0.37675,1,1,3.4923,1.4923,0,0
0.19956,0.2,-0.00087653,0,0.24112,0.37605,1,1,3.4943,1.4943,0,0
0.19891,0.2,-0.0016565,0,0.24032,0.37571,1,1,3.4963,1.4963,0,0
0.19857,0.2,-0.0019928,0,0.23944,0.37581,1,1,3.4983,1.4983,0,0
0.1986,0.2,-0.0018034,0,0.23871,0.37632,1,1,3.5002,1.5002,0,0
0.199,0.2,-0.001145,0,0.23832,0.37709,1,1,3.5022,1.5022,0,0
0.19965,0.2,-0.00019593,0,0.23836,0.37793,1,1,3.5042,1.5042,0,0
0.20038,0.2,0.0007918,0,0.23882,0.37861,1,1,3.5062,1.5062,0,0
0.201,0.2,0.0015582,0,0.23957,0.37896,1,1,3.5082,1.5082,0,0
0.20135,0.2,0.0019037,0,0.2404,0.37888,1,1,3.5102,1.5102,0,0
0.20133,0.2,0.0017419,0,0.24111,0.37842,1,1,3.5122,1.5122,0,0
0.20097,0.2,0.0011226,0,0.24149,0.37769,1,1,3.5142,1.5142,0,0
0.20035,0.2,0.00021619,0,0.24146,0.37689,1,1,3.5162,1.5162,0,0
0.19965,0.2,-0.00073254,0,0.24103,0.37624,1,1,3.5182,1.5182,0,0
0.19906,0.2,-0.0014696,0,0.24032,0.37591,1,1,3.5202,1.5202,0,0
0.19873,0.2,-0.001799,0,0.23953,0.37598,1,1,3.5222,1.5222,0,0
0.19875,0.2,-0.0016362,0,0.23886,0.37643,1,1,3.5242,1.5242,0,0
0.19911,0.2,-0.0010316,0,0.2385,0.37713,1,1,3.5262,1.5262,0,0
0.1997,0.2,-0.00015569,0,0.23854,0.37788,1,1,3.5282,1.5282,0,0
0.20036,0.2,0.00075014,0,0.23897,0.37849,1,1,3.5302,1.5302,0,0
0.20092,0.2,0.0014394,0,0.23965,0.37879,1,1,3.5322,1.5322,0,0
0.20121,0.2,0.0017267,0,0.24041,0.3787,1,1,3.5342,1.5342,0,0
0.20117,0.2,0.0015376,0,0.24103,0.37825,1,1,3.5362,1.5362,0,0
0.20081,0.2,0.00092954,0,0.24134,0.37757,1,1,3.5382,1.5382,0,0
0.20023,0.2,7.5881e-05,0,0.24127,0.37686,1,1,3.5402,1.5402,0,0
0.1996,0.2,-0.00078395,0,0.24083,0.3763,1,1,3.5422,1.5422,0,0
0.19909,0.2,-0.0014118,0,0.24016,0.37605,1,1,3.5442,1.5442,0,0
0.19885,0.2,-0.0016361,0,0.23945,0.37618,1,1,3.5462,1.5462,0,0
0.19893,0.2,-0.0013986,0,0.23889,0.37664,1,1,3.5482,1.5482,0,0
0.19931,0.2,-0.00077083,0,0.23864,0.3773,1,1,3.5502,1.5502,0,0
0.19987,0.2,6.5353e-05,0,0.23876,0.37798,1,1,3.5522,1.5522,0,0
0.20047,0.2,0.00087093,0,0.23922,0.37847,1,1,3.5542,1.5542,0,0
0.20092,0.2,0.0014189,0,0.23988,0.37865,1,1,3.5562,1.5562,0,0
0.2011,0.2,0.0015584,0,0.24055,0.37847,1,1,3.5582,1.5582,0,0
0.20097,0.2,0.0012548,0,0.24103,0.37798,1,1,3.5602,1.5602,0,0
0.20057,0.2,0.00059909,0,0.24121,0.37734,1,1,3.5622,1.5622,0,0
0.20001,0.2,-0.00021748,0,0.24102,0.37672,1,1,3.5642,1.5642,0,0
0.19946,0.2,-0.00095807,0,0.24054,0.3763,1,1,3.5662,1.5662,0,0
0.19907,0.2,-0.0014099,0,0.23989,0.3762,1,1,3.5682,1.5682,0,0
0.19896,0.2,-0.0014468,0,0.23928,0.37644,1,1,3.5702,1.5702,0,0
0.19916,0.2,-0.0010636,0,0.23887,0.37696,1,1,3.5722,1.5722,0,0
0.19959,0.2,-0.0003767,0,0.23879,0.37758,1,1,3.5742,1.5742,0,0
0.20013,0.2,0.00041104,0,0.23905,0.37814,1,1,3.5762,1.5762,0,0
0.20063,0.2,0.0010681,0,0.23957,0.37847,1,1,3.5782,1.5782,0,0
0.20093,0.2,0.001403,0,0.24019,0.37847,1,1,3.5802,1.5802,0,0
0.20096,0.2,0.0013215,0,0.24074,0.37816,1,1,3.5822,1.5822,0,0
0.2007,0.2,0.00085357,0,0.24104,0.37762,1,1,3.5842,1.5842,0,0
0.20024,0.2,0.00014223,0,0.24102,0.37703,1,1,3.5862,1.5862,0,0
0.19972,0.2,-0.00059975,0,0.24069,0.37655,1,1,3.5882,1.5882,0,0
0.19929,0.2,-0.001152,0,0.24015,0.37632,1,1,3.5902,1.5902,0,0
0.19908,0.2,-0.0013515,0,0.23956,0.37642,1,1,3.5922,1.5922,0,0
0.19915,0.2,-0.0011419,0,0.2391,0.3768,1,1,3.5942,1.5942,0,0
0.19947,0.2,-0.00059185,0,0.2389,0.37735,1,1,3.5962,1.5962,0,0
0.19995,0.2,0.00012807,0,0.23903,0.3779,1,1,3.5982,1.5982,0,0
0.20043,0.2,0.00079869,0,0.23944,0.37829,1,1,3.6002,1.6002,0,0
0.20078,0.2,0.0012189,0,0.23999,0.37839,1,1,3.6022,1.6022,0,0
0.20088,0.2,0.0012646,0,0.24053,0.37819,1,1,3.6042,1.6042,0,0
0.20072,0.2,0.00092553,0,0.24088,0.37775,1,1,3.6062,1.6062,0,0
0.20034,0.2,0.00030929,0,0.24095,0.3772,1,1,3.6082,1.6082,0,0
0.19986,0.2,-0.00039144,0,0.24071,0.37672,1,1,3.6102,1.6102,0,0
0.19944,0.2,-0.00095977,0,0.24025,0.37646,1,1,3.6122,1.6122,0,0
0.19919,0.2,-0.0012228,0,0.23971,0.37648,1,1,3.6142,1.6142,0,0
0.1992,0.2,-0.001104,0,0.23925,0.37678,1,1,3.6162,1.6162,0,0
0.19946,0.2,-0.00064456,0,0.23902,0.37726,1,1,3.6182,1.6182,0,0
0.19988,0.2,9.4813e-06,0,0.23909,0.37777,1,1,3.6202,1.6202,0,0
0.20033,0.2,0.00065193,0,0.23943,0.37816,1,1,3.6222,1.6222,0,0
0.20067,0.2,0.0010812,0,0.23992,0.37829,1,1,3.6242,1.6242,0,0
0.20079,0.2,0.0011651,0,0.24042,0.37814,1,1,3.6262,1.6262,0,0
0.20067,0.2,0.00088254,0,0.24077,0.37775,1,1,3.6282,1.6282,0,0
0.20033,0.2,0.00032768,0,0.24085,0.37726,1,1,3.6302,1.6302,0,0
0.1999,0.2,-0.0003215,0,0.24065,0.37681,1,1,3.6322,1.6322,0,0
0.19951,0.2,-0.00085899,0,0.24024,0.37656,1,1,3.6342,1.6342,0,0
0.19928,0.2,-0.0011148,0,0.23975,0.37657,1,1,3.6362,1.6362,0,0
0.19928,0.2,-0.0010096,0,0.23933,0.37684,1,1,3.6382,1.6382,0,0
0.19952,0.2,-0.0005815,0,0.23912,0.37728,1,1,3.6402,1.6402,0,0
0.1999,0.2,2.6908e-05,0,0.23919,0.37774,1,1,3.6422,1.6422,0,0
0.20031,0.2,0.00061703,0,0.2395,0.37809,1,1,3.6442,1.6442,0,0
0.20061,0.2,0.00099965,0,0.23996,0.3782,1,1,3.6462,1.6462,0,0
0.20071,0.2,0.0010545,0,0.2404,0.37804,1,1,3.6482,1.6482,0,0
0.20058,0.2,0.00076712,0,0.2407,0.37768,1,1,3.6502,1.6502,0,0
0.20026,0.2,0.00023417,0,0.24075,0.37722,1,1,3.6522,1.6522,0,0
0.19986,0.2,-0.00036716,0,0.24055,0.37683,1,1,3.6542,1.6542,0,0
0.19952,0.2,-0.00083785,0,0.24015,0.37662,1,1,3.6562,1.6562,0,0
0.19934,0.2,-0.0010246,0,0.2397,0.37667,1,1,3.6582,1.6582,0,0
0.19938,0.2,-0.00087042,0,0.23934,0.37695,1,1,3.6602,1.6602,0,0
0.19962,0.2,-0.00043136,0,0.2392,0.37737,1,1,3.6622,1.6622,0,0
0.19999,0.2,0.00014439,0,0.23931,0.37778,1,1,3.6642,1.6642,0,0
0.20035,0.2,0.00066475,0,0.23963,0.37806,1,1,3.6662,1.6662,0,0
0.20059,0.2,0.00095648,0,0.24006,0.3781,1,1,3.6682,1.6682,0,0
0.20063,0.2,0.00092374,0,0.24045,0.37791,1,1,3.6702,1.6702,0,0
0.20046,0.2,0.00058154,0,0.24067,0.37754,1,1,3.6722,1.6722,0,0
0.20013,0.2,5.0052e-05,0,0.24064,0.37713,1,1,3.6742,1.6742,0,0
0.19977,0.2,-0.00048873,0,0.24039,0.37681,1,1,3.6762,1.6762,0,0
0.19949,0.2,-0.00085346,0,0.24,0.37669,1,1,3.6782,1.6782,0,0
0.19939,0.2,-0.00092343,0,0.2396,0.37681,1,1,3.6802,1.6802,0,0
0.1995,0.2,-0.00067779,0,0.23933,0.37712,1,1,3.6822,1.6822,0,0
0.19977,0.2,-0.00020314,0,0.23928,0.37752,1,1,3.6842,1.6842,0,0
0.20012,0.2,0.00033484,0,0.23947,0.37786,1,1,3.6862,1.6862,0,0
0.20042,0.2,0.00074935,0,0.23982,0.37804,1,1,3.6882,1.6882,0,0
0.20057,0.2,0.00089888,0,0.24021,0.37798,1,1,3.6902,1.6902,0,0
0.20052,0.2,0.00073639,0,0.24051,0.37772,1,1,3.6922,1.6922,0,0
0.20029,0.2,0.00032295,0,0.24061,0.37735,1,1,3.6942,1.6942,0,0
0.19997,0.2,-0.00019562,0,0.24049,0.377,1,1,3.6962,1.6962,0,0
0.19966,0.2,-0.00063862,0,0.24019,0.37679,1,1,3.6982,1.6982,0,0
0.19947,0.2,-0.00085185,0,0.23981,0.37678,1,1,3.7002,1.7001,0,0
0.19948,0.2,-0.00076194,0,0.23949,0.37699,1,1,3.7021,1.7021,0,0
0.19967,0.2,-0.00040404,0,0.23934,0.37733,1,1,3.7041,1.7041,0,0
0.19997,0.2,9.0862e-05,0,0.23942,0.37769,1,1,3.7061,1.7061,0,0
0.20028,0.2,0.00054508,0,0.23968,0.37793,1,1,3.7081,1.7081,0,0
0.20048,0.2,0.00079904,0,0.24004,0.37797,1,1,3.7101,1.7101,0,0
0.20051,0.2,0.00076636,0,0.24036,0.3778,1,1,3.7121,1.7121,0,0
0.20036,0.2,0.00046198,0,0.24054,0.37749,1,1,3.7141,1.7141,0,0
0.20008,0.2,-3.364e-06,0,0.2405,0.37715,1,1,3.7161,1.7161,0,0
0.19978,0.2,-0.00046104,0,0.24028,0.37689,1,1,3.7181,1.7181,0,0
0.19956,0.2,-0.00074498,0,0.23994,0.37682,1,1,3.7201,1.7201,0,0
0.19951,0.2,-0.00075384,0,0.23962,0.37695,1,1,3.7221,1.7221,0,0
0.19963,0.2,-0.00048887,0,0.23943,0.37724,1,1,3.7241,1.7241,0,0
0.19989,0.2,-5.1297e-05,0,0.23943,0.37757,1,1,3.7261,1.7261,0,0
0.20018,0.2,0.00039753,0,0.23963,0.37783,1,1,3.7281,1.7281,0,0
0.2004,0.2,0.00069514,0,0.23995,0.37792,1,1,3.7301,1.7301,0,0
0.20047,0.2,0.00073498,0,0.24026,0.37781,1,1,3.7321,1.7321,0,0
0.20037,0.2,0.00050433,0,0.24046,0.37755,1,1,3.7341,1.7341,0,0
0.20013,0.2,9.041e-05,0,0.24047,0.37723,1,1,3.7361,1.7361,0,0
0.19985,0.2,-0.00035061,0,0.2403,0.37697,1,1,3.7381,1.7381,0,0
0.19963,0.2,-0.00065325,0,0.24,0.37687,1,1,3.7401,1.7401,0,0
0.19955,0.2,-0.0007068,0,0.23969,0.37696,1,1,3.7421,1.7421,0,0
0.19964,0.2,-0.00049614,0,0.23949,0.37721,1,1,3.7441,1.7441,0,0
0.19986,0.2,-0.00010429,0,0.23947,0.37751,1,1,3.7461,1.7461,0,0
0.20013,0.2,0.00032073,0,0.23963,0.37776,1,1,3.7481,1.7481,0,0
0.20034,0.2,0.00061995,0,0.23992,0.37787,1,1,3.7501,1.7501,0,0
0.20043,0.2,0.00068144,0,0.24021,0.37779,1,1,3.7521,1.7521,0,0
0.20034,0.2,0.00048327,0,0.24041,0.37756,1,1,3.7541,1.7541,0,0
0.20013,0.2,0.00010378,0,0.24043,0.37726,1,1,3.7561,1.7561,0,0
0.19988,0.2,-0.00030851,0,0.24027,0.37702,1,1,3.7581,1.7581,0,0
0.19967,0.2,-0.00059468,0,0.24,0.37692,1,1,3.7601,1.7601,0,0
0.1996,0.2,-0.00064781,0,0.23972,0.377,1,1,3.7621,1.7621,0,0
0.19968,0.2,-0.00045217,0,0.23954,0.37722,1,1,3.7641,1.7641,0,0
0.19988,0.2,-8.6154e-05,0,0.23952,0.3775,1,1,3.7661,1.7661,0,0
0.20013,0.2,0.00030833,0,0.23967,0.37773,1,1,3.7681,1.7681,0,0
0.20032,0.2,0.00057864,0,0.23994,0.37782,1,1,3.7701,1.7701,0,0
0.20038,0.2,0.00061982,0,0.2402,0.37774,1,1,3.7721,1.7721,0,0
0.2003,0.2,0.00041731,0,0.24037,0.37752,1,1,3.7741,1.7741,0,0
0.2001,0.2,5.4277e-05,0,0.24038,0.37725,1,1,3.7761,1.7761,0,0
0.19986,0.2,-0.00032287,0,0.24022,0.37704,1,1,3.7781,1.7781,0,0
0.19969,0.2,-0.00056525,0,0.23996,0.37697,1,1,3.7801,1.7801,0,0
0.19964,0.2,-0.00058074,0,0.23971,0.37706,1,1,3.7821,1.7821,0,0
0.19973,0.2,-0.0003674,0,0.23957,0.37728,1,1,3.7841,1.7841,0,0
0.19993,0.2,-1.1816e-05,0,0.23958,0.37754,1,1,3.7861,1.7861,0,0
0.20015,0.2,0.00034432,0,0.23974,0.37773,1,1,3.7881,1.7881,0,0
0.20031,0.2,0.00055855,0,0.23999,0.37778,1,1,3.7901,1.7901,0,0
0.20034,0.2,0.00054489,0,0.24023,0.37767,1,1,3.7921,1.7921,0,0
0.20023,0.2,0.00031094,0,0.24035,0.37745,1,1,3.7941,1.7941,0,0
0.20003,0.2,-4.4588e-05,0,0.24031,0.37721,1,1,3.7961,1.7961,0,0
0.19982,0.2,-0.00037446,0,0.24014,0.37704,1,1,3.7981,1.7981,0,0
0.19969,0.2,-0.00054569,0,0.23989,0.37702,1,1,3.8001,1.8001,0,0
0.19968,0.2,-0.00049282,0,0.23968,0.37714,1,1,3.8021,1.8021,0,0
0.19981,0.2,-0.00024117,0,0.23959,0.37736,1,1,3.8041,1.8041,0,0
0.20001,0.2,0.00010522,0,0.23965,0.37759,1,1,3.8061,1.8061,0,0
0.2002,0.2,0.00040453,0,0.23984,0.37773,1,1,3.8081,1.8081,0,0
0.20031,0.2,0.00053338,0,0.24007,0.37772,1,1,3.8101,1.8101,0,0
0.20029,0.2,0.00043883,0,0.24026,0.37758,1,1,3.8121,1.8121,0,0
0.20015,0.2,0.0001627,0,0.24032,0.37735,1,1,3.8141,1.8141,0,0
0.19995,0.2,-0.00017591,0,0.24023,0.37715,1,1,3.8161,1.8161,0,0
0.19978,0.2,-0.00043369,0,0.24003,0.37705,1,1,3.8181,1.8181,0,0
0.1997,0.2,-0.00050516,0,0.23981,0.37709,1,1,3.8201,1.8201,0,0
0.19975,0.2,-0.00036505,0,0.23966,0.37725,1,1,3.8221,1.8221,0,0
0.19991,0.2,-7.509e-05,0,0.23964,0.37747,1,1,3.8241,1.8241,0,0
0.2001,0.2,0.00024281,0,0.23975,0.37764,1,1,3.8261,1.8261,0,0
0.20024,0.2,0.00045528,0,0.23996,0.37771,1,1,3.8281,1.8281,0,0
0.20028,0.2,0.00047186,0,0.24016,0.37763,1,1,3.8301,1.8301,0,0
0.2002,0.2,0.00028516,0,0.24027,0.37745,1,1,3.8321,1.8321,0,0
0.20004,0.2,-2.275e-05,0,0.24026,0.37725,1,1,3.8341,1.8341,0,0
0.19986,0.2,-0.00031559,0,0.24011,0.3771,1,1,3.8361,1.8361,0,0
0.19975,0.2,-0.0004651,0,0.2399,0.37708,1,1,3.8381,1.8381,0,0
0.19974,0.2,-0.00040924,0,0.23973,0.37719,1,1,3.8401,1.8401,0,0
0.19985,0.2,-0.00017753,0,0.23966,0.37738,1,1,3.8421,1.8421,0,0
0.20002,0.2,0.00012563,0,0.23972,0.37756,1,1,3.8441,1.8441,0,0
0.20018,0.2,0.00036794,0,0.23989,0.37767,1,1,3.8461,1.8461,0,0
0.20026,0.2,0.00044545,0,0.24008,0.37764,1,1,3.8481,1.8481,0,0
0.20022,0.2,0.00032652,0,0.24022,0.37751,1,1,3.8501,1.8501,0,0
0.20009,0.2,6.6327e-05,0,0.24025,0.37732,1,1,3.8521,1.8521,0,0
0.19992,0.2,-0.0002169,0,0.24014,0.37716,1,1,3.8541,1.8541,0,0
0.19979,0.2,-0.00039623,0,0.23996,0.3771,1,1,3.8561,1.8561,0,0
0.19975,0.2,-0.00039555,0,0.23978,0.37717,1,1,3.8581,1.8581,0,0
0.19983,0.2,-0.00022255,0,0.23969,0.37733,1,1,3.8601,1.8601,0,0
0.19998,0.2,4.0523e-05,0,0.23973,0.37751,1,1,3.8621,1.8621,0,0
0.20014,0.2,0.00027868,0,0.23986,0.37764,1,1,3.8641,1.8641,0,0
0.20023,0.2,0.00039346,0,0.24003,0.37764,1,1,3.8661,1.8661,0,0
0.20021,0.2,0.00033884,0,0.24017,0.37753,1,1,3.8681,1.8681,0,0
0.2001,0.2,0.00013635,0,0.24021,0.37735,1,1,3.8701,1.8701,0,0
0.19994,0.2,-0.00013088,0,0.24014,0.37719,1,1,3.8721,1.8721,0,0
0.19982,0.2,-0.00034621,0,0.24,0.37712,1,1,3.8741,1.8741,0,0
0.19979,0.2,-0.00040694,0,0.23984,0.37718,1,1,3.8761,1.8761,0,0
0.19985,0.2,-0.00027537,0,0.23973,0.37733,1,1,3.8781,1.8781,0,0
0.19998,0.2,-6.042e-06,0,0.23973,0.37751,1,1,3.8801,1.8801,0,0
0.20011,0.2,0.00027289,0,0.23983,0.37761,1,1,3.8821,1.8821,0,0
0.20018,0.2,0.00042099,0,0.24,0.3776,1,1,3.8841,1.8841,0,0
0.20017,0.2,0.00035921,0,0.24015,0.37749,1,1,3.8861,1.8861,0,0
0.20009,0.2,0.00011536,0,0.24022,0.37734,1,1,3.8881,1.8881,0,0
0.19998,0.2,-0.00018615,0,0.24016,0.37722,1,1,3.8901,1.8901,0,0
0.19987,0.2,-0.00038758,0,0.24001,0.37718,1,1,3.8921,1.8921,0,0
0.19982,0.2,-0.00038333,0,0.23982,0.37723,1,1,3.8941,1.8941,0,0
0.19984,0.2,-0.00018009,0,0.23971,0.37734,1,1,3.8961,1.8961,0,0
0.19994,0.2,0.00010546,0,0.23973,0.37746,1,1,3.8981,1.8981,0,0
0.20007,0.2,0.0003149,0,0.23987,0.37754,1,1,3.9,1.9,0,0
0.20018,0.2,0.00034258,0,0.24006,0.37756,1,1,3.902,1.902,0,0
0.2002,0.2,0.00019471,0,0.24019,0.37751,1,1,3.904,1.904,0,0
0.20012,0.2,-2.5847e-05,0,0.2402,0.3774,1,1,3.906,1.906,0,0
0.19997,0.2,-0.00019485,0,0.24008,0.37727,1,1,3.908,1.908,0,0
0.19983,0.2,-0.00024359,0,0.23991,0.37719,1,1,3.91,1.91,0,0
0.19977,0.2,-0.0001834,0,0.23979,0.37719,1,1,3.912,1.912,0,0
0.19984,0.2,-7.1484e-05,0,0.23977,0.37729,1,1,3.914,1.914,0,0
0.2,0.2,4.0533e-05,0,0.23985,0.37745,1,1,3.916,1.916,0,0
0.20016,0.2,0.00012904,0,0.23997,0.37759,1,1,3.918,1.918,0,0
0.20023,0.2,0.00018319,0,0.24007,0.37762,1,1,3.92,1.92,0,0
0.20017,0.2,0.00018341,0,0.2401,0.37752,1,1,3.922,1.922,0,0
0.20002,0.2,0.00010722,0,0.24007,0.37734,1,1,3.924,1.924,0,0
0.19986,0.2,-3.8966e-05,0,0.24001,0.37717,1,1,3.926,1.926,0,0
0.19979,0.2,-0.00019723,0,0.23993,0.37712,1,1,3.928,1.928,0,0
0.19984,0.2,-0.00027748,0,0.23988,0.37722,1,1,3.93,1.93,0,0
0.19997,0.2,-0.00021439,0,0.23986,0.37741,1,1,3.932,1.932,0,0
0.20011,0.2,-2.0826e-05,0,0.23987,0.37758,1,1,3.934,1.934,0,0
0.20017,0.2,0.00020571,0,0.23992,0.37763,1,1,3.936,1.936,0,0
0.20014,0.2,0.00033488,0,0.24,0.37754,1,1,3.938,1.938,0,0
0.20004,0.2,0.00028252,0,0.24006,0.37737,1,1,3.94,1.94,0,0
0.19993,0.2,6.656e-05,0,0.24009,0.37721,1,1,3.942,1.942,0,0
0.19987,0.2,-0.00019735,0,0.24005,0.37716,1,1,3.944,1.944,0,0
0.19988,0.2,-0.00035994,0,0.23997,0.37723,1,1,3.946,1.946,0,0
0.19995,0.2,-0.00032486,0,0.23987,0.37737,1,1,3.948,1.948,0,0
0.20003,0.2,-0.00010642,0,0.23981,0.37752,1,1,3.95,1.95,0,0
0.20009,0.2,0.00017605,0,0.23984,0.37759,1,1,3.952,1.952,0,0
0.2001,0.2,0.00036485,0,0.23993,0.37754,1,1,3.954,1.954,0,0
0.20006,0.2,0.00035299,0,0.24004,0.37741,1,1,3.956,1.956,0,0
0.19999,0.2,0.00014456,0,0.24012,0.37726,1,1,3.958,1.958,0,0
0.19993,0.2,-0.00014701,0,0.24011,0.3772,1,1,3.96,1.96,0,0
0.19992,0.2,-0.00036094,0,0.24003,0.37724,1,1,3.962,1.962,0,0
0.19995,0.2,-0.00037673,0,0.2399,0.37736,1,1,3.964,1.964,0,0
0.2,0.2,-0.0001811,0,0.23981,0.37749,1,1,3.966,1.966,0,0
0.20004,0.2,0.00012144,0,0.23979,0.37755,1,1,3.968,1.968,0,0
0.20005,0.2,0.00036202,0,0.23987,0.37751,1,1,3.97,1.97,0,0
0.20003,0.2,0.00040013,0,0.24,0.3774,1,1,3.972,1.972,0,0
0.20001,0.2,0.00020693,0,0.24012,0.37729,1,1,3.974,1.974,0,0
0.19999,0.2,-0.00011106,0,0.24016,0.37724,1,1,3.976,1.976,0,0
0.19998,0.2,-0.00036871,0,0.24008,0.37727,1,1,3.978,1.978,0,0
0.19997,0.2,-0.00041168,0,0.23993,0.37737,1,1,3.98,1.98,0,0
0.19998,0.2,-0.00021231,0,0.2398,0.37746,1,1,3.982,1.982,0,0
0.2,0.2,0.00011094,0,0.23975,0.37751,1,1,3.984,1.984,0,0
0.20001,0.2,0.00036589,0,0.23983,0.37748,1,1,3.986,1.986,0,0
0.20002,0.2,0.00040426,0,0.23999,0.37739,1,1,3.988,1.988,0,0
0.20002,0.2,0.00020913,0,0.24012,0.37731,1,1,3.99,1.99,0,0
0.20001,0.2,-0.00010094,0,0.24017,0.37726,1,1,3.992,1.992,0,0
0.2,0.2,-0.00034708,0,0.2401,0.37729,1,1,3.994,1.994,0,0
0.19999,0.2,-0.00039354,0,0.23995,0.37738,1,1,3.996,1.996,0,0
0.19999,0.2,-0.00021914,0,0.23982,0.37746,1,1,3.998,1.998,0,0
0.19999,0.2,-7.6759e-05,0,0.23976,0.3775,1,1,4,2,0,0


==> data/line_drying0.csv <==
"h","h_ex","q","q_ex","u_i","u_r","attribute","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
1,1,-2.9888,-3,0.76068,-0.64661,1,1,0,-2,0,0
1,1,-2.9888,-3,0.9929,-0.10445,1,1,0.001999,-1.998,0,0
1,1,-2.9888,-3,0.87861,0.47418,1,1,0.003998,-1.996,0,0
1,1,-2.9888,-3,0.45771,0.88732,1,1,0.0059969,-1.994,0,0
1,1,-2.9888,-3,-0.12297,0.99083,1,1,0.007996,-1.992,0,0
1,1,-2.9888,-3,-0.66074,0.74854,1,1,0.009995,-1.99,0,0
1,1,-2.9888,-3,-0.96793,0.245,1,1,0.011994,-1.988,0,0
1,1,-2.9888,-3,-0.93732,-0.34406,1,1,0.013993,-1.986,0,0
1,1,-2.9888,-3,-0.57958,-0.81307,1,1,0.015992,-1.984,0,0
1,1,-2.9888,-3,-0.019591,-0.99832,1,1,0.017991,-1.982,0,0
1,1,-2.9888,-3,0.54729,-0.83519,1,1,0.01999,-1.98,0,0
1,1,-2.9888,-3,0.92318,-0.38056,1,1,0.021989,-1.978,0,0
1,1,-2.9888,-3,0.97689,0.20689,1,1,0.023988,-1.976,0,0
1,1,-2.9888,-3,0.68967,0.72216,1,1,0.025987,-1.974,0,0
1,1,-2.9888,-3,0.16174,0.98541,1,1,0.027986,-1.972,0,0
1,1,-2.9888,-3,-0.42263,0.90477,1,1,0.029985,-1.97,0,0
1,1,-2.9888,-3,-0.85955,0.50837,1,1,0.031984,-1.968,0,0
1,1,-2.9888,-3,-0.9965,-0.065473,1,1,0.033983,-1.966,0,0
1,1,-2.9888,-3,-0.78567,-0.61648,1,1,0.035982,-1.964,0,0
1,1,-2.9888,-3,-0.30064,-0.95236,1,1,0.037981,-1.962,0,0
1,1,-2.9888,-3,0.28934,-0.95587,1,1,0.03998,-1.96,0,0
1,1,-2.9888,-3,0.77833,-0.62581,1,1,0.041979,-1.958,0,0
1,1,-2.9888,-3,0.99574,-0.077316,1,1,0.043978,-1.956,0,0
1,1,-2.9888,-3,0.86564,0.49818,1,1,0.045977,-1.954,0,0
1,1,-2.9888,-3,0.43342,0.89983,1,1,0.047976,-1.952,0,0
1,1,-2.9888,-3,-0.15008,0.98745,1,1,0.049975,-1.95,0,0
1,1,-2.9888,-3,-0.68122,0.73045,1,1,0.051974,-1.948,0,0
1,1,-2.9888,-3,-0.97463,0.21854,1,1,0.053973,-1.946,0,0
1,1,-2.9888,-3,-0.92792,-0.36968,1,1,0.055972,-1.944,0,0
1,1,-2.9888,-3,-0.55736,-0.82891,1,1,0.057971,-1.942,0,0
1,1,-2.9888,-3,0.0077306,-0.99886,1,1,0.05997,-1.94,0,0
1,1,-2.9888,-3,0.57015,-0.82021,1,1,0.061969,-1.938,0,0
1,1,-2.9888,-3,0.9336,-0.3553,1,1,0.063968,-1.936,0,0
1,1,-2.9888,-3,0.97125,0.23359,1,1,0.065967,-1.934,0,0
1,1,-2.9888,-3,0.66994,0.74102,1,1,0.067966,-1.932,0,0
1,1,-2.9888,-3,0.1348,0.98985,1,1,0.069965,-1.93,0,0
1,1,-2.9888,-3,-0.4474,0.89322,1,1,0.071964,-1.928,0,0
1,1,-2.9888,-3,-0.87348,0.48485,1,1,0.073963,-1.926,0,0
1,1,-2.9888,-3,-0.99473,-0.092744,1,1,0.075962,-1.924,0,0
1,1,-2.9888,-3,-0.76884,-0.63797,1,1,0.077961,-1.922,0,0
1,1,-2.9888,-3,-0.27461,-0.9606,1,1,0.07996,-1.92,0,0
1,1,-2.9888,-3,0.31548,-0.94799,1,1,0.081959,-1.918,0,0
1,1,-2.9888,-3,0.79549,-0.60452,1,1,0.083958,-1.916,0,0
1,1,-2.9888,-3,0.99789,-0.050064,1,1,0.085957,-1.914,0,0
1,1,-2.9888,-3,0.85203,0.52189,1,1,0.087956,-1.912,0,0
1,1,-2.9888,-3,0.40883,0.91171,1,1,0.089955,-1.91,0,0
1,1,-2.9888,-3,-0.17708,0.98339,1,1,0.091954,-1.908,0,0
1,1,-2.9888,-3,-0.70122,0.71186,1,1,0.093953,-1.906,0,0
1,1,-2.9888,-3,-0.98065,0.19188,1,1,0.095952,-1.904,0,0
1,1,-2.9888,-3,-0.91784,-0.39509,1,1,0.097951,-1.902,0,0
1,1,-2.9888,-3,-0.5347,-0.8442,1,1,0.09995,-1.9,0,0
1,1,-2.9888,-3,0.035037,-0.99869,1,1,0.10195,-1.8981,0,0
1,1,-2.9888,-3,0.5926,-0.80467,1,1,0.10395,-1.8961,0,0
1,1,-2.9888,-3,0.94337,-0.3298,1,1,0.10595,-1.8941,0,0
1,1,-2.9888,-3,0.96491,0.26019,1,1,0.10795,-1.8921,0,0
1,1,-2.9888,-3,0.64969,0.7594,1,1,0.10995,-1.8901,0,0
1,1,-2.9888,-3,0.10772,0.99359,1,1,0.11194,-1.8881,0,0
1,1,-2.9888,-3,-0.47185,0.88105,1,1,0.11394,-1.8861,0,0
1,1,-2.9888,-3,-0.88679,0.46101,1,1,0.11594,-1.8841,0,0
1,1,-2.9888,-3,-0.99226,-0.11995,1,1,0.11794,-1.8821,0,0
1,1,-2.9888,-3,-0.75143,-0.65906,1,1,0.11994,-1.8801,0,0
1,1,-2.9888,-3,-0.24834,-0.96818,1,1,0.12194,-1.8781,0,0
1,1,-2.9888,-3,0.34145,-0.93942,1,1,0.12394,-1.8761,0,0
1,1,-2.9888,-3,0.81208,-0.58282,1,1,0.12594,-1.8741,0,0
1,1,-2.9888,-3,0.99934,-0.022782,1,1,0.12794,-1.8721,0,0
1,1,-2.9888,-3,0.83783,0.54523,1,1,0.12994,-1.8701,0,0
1,1,-2.9888,-3,0.38391,0.92298,1,1,0.13193,-1.8681,0,0
1,1,-2.9888,-3,-0.20402,0.97862,1,1,0.13393,-1.8661,0,0
1,1,-2.9888,-3,-0.72077,0.69272,1,1,0.13593,-1.8641,0,0
1,1,-2.9888,-3,-0.98599,0.16508,1,1,0.13793,-1.8621,0,0
1,1,-2.9888,-3,-0.90712,-0.42023,1,1,0.13993,-1.8601,0,0
1,1,-2.9888,-3,-0.51167,-0.8589,1,1,0.14193,-1.8581,0,0
1,1,-2.9888,-3,0.062384,-0.99783,1,1,0.14393,-1.8561,0,0
1,1,-2.9888,-3,0.61469,-0.78852,1,1,0.14593,-1.8541,0,0
1,1,-2.9888,-3,0.95249,-0.304,1,1,0.14793,-1.8521,0,0
1,1,-2.9888,-3,0.95789,0.28661,1,1,0.14992,-1.8501,0,0
1,1,-2.9888,-3,0.62899,0.77725,1,1,0.15192,-1.8481,0,0
1,1,-2.9888,-3,0.080558,0.99665,1,1,0.15392,-1.8461,0,0
1,1,-2.9888,-3,-0.49602,0.86822,1,1,0.15592,-1.8441,0,0
1,1,-2.9888,-3,-0.89951,0.43677,1,1,0.15792,-1.8421,0,0
1,1,-2.9888,-3,-0.98909,-0.14713,1,1,0.15992,-1.8401,0,0
1,1,-2.9888,-3,-0.73349,-0.67969,1,1,0.16192,-1.8381,0,0
1,1,-2.9888,-3,-0.22188,-0.97505,1,1,0.16392,-1.8361,0,0
1,1,-2.9888,-3,0.36715,-0.93011,1,1,0.16592,-1.8341,0,0
1,1,-2.9888,-3,0.82802,-0.56057,1,1,0.16792,-1.8321,0,0
1,1,-2.9888,-3,0.9999,0.0045828,1,1,0.16992,-1.8301,0,0
1,1,-2.9888,-3,0.82281,0.56811,1,1,0.17191,-1.8281,0,0
1,1,-2.9888,-3,0.35862,0.93334,1,1,0.17391,-1.8261,0,0
1,1,-2.9888,-3,-0.23073,0.97285,1,1,0.17591,-1.8241,0,0
1,1,-2.9888,-3,-0.73953,0.67284,1,1,0.17791,-1.8221,0,0
1,1,-2.9888,-3,-0.99021,0.13804,1,1,0.17991,-1.8201,0,0
1,1,-2.9888,-3,-0.89531,-0.44492,1,1,0.18191,-1.8181,0,0
1,1,-2.9888,-3,-0.48796,-0.87258,1,1,0.18391,-1.8161,0,0
1,1,-2.9888,-3,0.089633,-0.99569,1,1,0.18591,-1.8141,0,0
1,1,-2.9888,-3,0.63595,-0.77134,1,1,0.18791,-1.8121,0,0
1,1,-2.9888,-3,0.9603,-0.2778,1,1,0.18991,-1.8101,0,0
1,1,-2.9888,-3,0.9495,0.31266,1,1,0.1919,-1.8081,0,0
1,1,-2.9888,-3,0.60734,0.79398,1,1,0.1939,-1.8061,0,0
1,1,-2.9888,-3,0.053268,0.99818,1,1,0.1959,-1.8041,0,0
1,1,-2.9888,-3,-0.51939,0.85405,1,1,0.1979,-1.8021,0,0
1,1,-2.9888,-3,-0.91076,0.41186,1,1,0.1999,-1.8001,0,0
1,1,-2.9888,-3,-0.98427,-0.17404,1,1,0.2019,-1.7981,0,0
1,1,-2.9888,-3,-0.71427,-0.69918,1,1,0.2039,-1.7961,0,0
1,1,-2.9888,-3,-0.19501,-0.98029,1,1,0.2059,-1.7941,0,0
1,1,-2.9888,-3,0.39225,-0.91929,1,1,0.2079,-1.7921,0,0
1,1,-2.9888,-3,0.84263,-0.53747,1,1,0.2099,-1.7901,0,0
1,1,-2.9888,-3,0.99892,0.031895,1,1,0.21189,-1.7881,0,0
1,1,-2.9888,-3,0.80659,0.59011,1,1,0.21389,-1.7861,0,0
1,1,-2.9888,-3,0.33278,0.94235,1,1,0.21589,-1.7841,0,0
1,1,-2.9888,-3,-0.25715,0.96571,1,1,0.21789,-1.7821,0,0
1,1,-2.9888,-3,-0.75729,0.65207,1,1,0.21989,-1.7801,0,0
1,1,-2.9888,-3,-0.99315,0.11087,1,1,0.22189,-1.7781,0,0
1,1,-2.9888,-3,-0.8824,-0.469,1,1,0.22389,-1.7761,0,0
1,1,-2.9888,-3,-0.46371,-0.88517,1,1,0.22589,-1.7741,0,0
1,1,-2.9888,-3,0.11679,-0.99241,1,1,0.22789,-1.7721,0,0
1,1,-2.9888,-3,0.65652,-0.7533,1,1,0.22989,-1.7701,0,0
1,1,-2.9888,-3,0.96709,-0.25134,1,1,0.23188,-1.7681,0,0
1,1,-2.9888,-3,0.94017,0.33834,1,1,0.23388,-1.7661,0,0
1,1,-2.9888,-3,0.58514,0.80991,1,1,0.23588,-1.7641,0,0
1,1,-2.9888,-3,0.025918,0.99882,1,1,0.23788,-1.7621,0,0
1,1,-2.9888,-3,-0.54233,0.83914,1,1,0.23988,-1.7601,0,0
1,1,-2.9888,-3,-0.92128,0.38661,1,1,0.24188,-1.7581,0,0
1,1,-2.9888,-3,-0.97871,-0.20078,1,1,0.24388,-1.7561,0,0
1,1,-2.9888,-3,-0.69459,-0.71812,1,1,0.24588,-1.7541,0,0
1,1,-2.9888,-3,-0.16807,-0.98481,1,1,0.24788,-1.7521,0,0
1,1,-2.9888,-3,0.41707,-0.90781,1,1,0.24988,-1.7501,0,0
1,1,-2.9888,-3,0.85665,-0.51399,1,1,0.25187,-1.7481,0,0
1,1,-2.9888,-3,0.99724,0.05919,1,1,0.25387,-1.7461,0,0
1,1,-2.9888,-3,0.78982,0.61166,1,1,0.25587,-1.7441,0,0
1,1,-2.9888,-3,0.30677,0.95069,1,1,0.25787,-1.7421,0,0
1,1,-2.9888,-3,-0.28332,0.95791,1,1,0.25987,-1.7401,0,0
1,1,-2.9888,-3,-0.77452,0.63084,1,1,0.26187,-1.7381,0,0
1,1,-2.9888,-3,-0.99539,0.083621,1,1,0.26387,-1.7361,0,0
1,1,-2.9888,-3,-0.86887,-0.49276,1,1,0.26587,-1.7341,0,0
1,1,-2.9888,-3,-0.43916,-0.89713,1,1,0.26787,-1.7321,0,0
1,1,-2.9888,-3,0.14381,-0.98843,1,1,0.26987,-1.7301,0,0
1,1,-2.9888,-3,0.67658,-0.73477,1,1,0.27186,-1.7281,0,0
1,1,-2.9888,-3,0.9732,-0.2247,1,1,0.27386,-1.7261,0,0
1,1,-2.9888,-3,0.93018,0.36378,1,1,0.27586,-1.7241,0,0
1,1,-2.9888,-3,0.56253,0.82528,1,1,0.27786,-1.7221,0,0
1,1,-2.9888,-3,-0.0013823,0.99874,1,1,0.27986,-1.7201,0,0
1,1,-2.9888,-3,-0.56482,0.82367,1,1,0.28186,-1.7181,0,0
1,1,-2.9888,-3,-0.93113,0.36115,1,1,0.28386,-1.7161,0,0
1,1,-2.9888,-3,-0.97246,-0.22739,1,1,0.28586,-1.7141,0,0
1,1,-2.9888,-3,-0.67442,-0.73656,1,1,0.28786,-1.7121,0,0
1,1,-2.9888,-3,-0.14101,-0.98865,1,1,0.28986,-1.7101,0,0
1,1,-2.9888,-3,0.44155,-0.89572,1,1,0.29185,-1.7081,0,0
1,1,-2.9888,-3,0.87003,-0.4902,1,1,0.29385,-1.7061,0,0
1,1,-2.9888,-3,0.99486,0.08638,1,1,0.29585,-1.7041,0,0
1,1,-2.9888,-3,0.77249,0.6328,1,1,0.29785,-1.7021,0,0
1,1,-2.9888,-3,0.28054,0.95835,1,1,0.29985,-1.7001,0,0
1,1,-2.9888,-3,-0.30931,0.94944,1,1,0.30185,-1.6982,0,0
1,1,-2.9888,-3,-0.79116,0.60921,1,1,0.30385,-1.6962,0,0
1,1,-2.9888,-3,-0.99693,0.056373,1,1,0.30585,-1.6942,0,0
1,1,-2.9888,-3,-0.85477,-0.51612,1,1,0.30785,-1.6922,0,0
1,1,-2.9888,-3,-0.41431,-0.90847,1,1,0.30985,-1.6902,0,0
1,1,-2.9888,-3,0.17073,-0.98376,1,1,0.31184,-1.6882,0,0
1,1,-2.9888,-3,0.69617,-0.71573,1,1,0.31384,-1.6862,0,0
1,1,-2.9888,-3,0.97862,-0.19795,1,1,0.31584,-1.6842,0,0
1,1,-2.9888,-3,0.91956,0.38892,1,1,0.31784,-1.6822,0,0
1,1,-2.9888,-3,0.53958,0.84004,1,1,0.31984,-1.6802,0,0
1,1,-2.9888,-3,-0.02869,0.99798,1,1,0.32184,-1.6782,0,0
1,1,-2.9888,-3,-0.58693,0.80762,1,1,0.32384,-1.6762,0,0
1,1,-2.9888,-3,-0.94032,0.33542,1,1,0.32584,-1.6742,0,0
1,1,-2.9888,-3,-0.96555,-0.25379,1,1,0.32784,-1.6722,0,0
1,1,-2.9888,-3,-0.65381,-0.75444,1,1,0.32984,-1.6702,0,0
1,1,-2.9888,-3,-0.11392,-0.99179,1,1,0.33183,-1.6682,0,0
1,1,-2.9888,-3,0.46572,-0.883,1,1,0.33383,-1.6662,0,0
1,1,-2.9888,-3,0.88281,-0.46606,1,1,0.33583,-1.6642,0,0
1,1,-2.9888,-3,0.99179,0.11352,1,1,0.33783,-1.6622,0,0
1,1,-2.9888,-3,0.75466,0.65344,1,1,0.33983,-1.6602,0,0
1,1,-2.9888,-3,0.25417,0.96533,1,1,0.34183,-1.6582,0,0
1,1,-2.9888,-3,-0.33501,0.94032,1,1,0.34383,-1.6562,0,0
1,1,-2.9888,-3,-0.80726,0.58715,1,1,0.34583,-1.6542,0,0
1,1,-2.9888,-3,-0.99777,0.029072,1,1,0.34783,-1.6522,0,0
1,1,-2.9888,-3,-0.84006,-0.53913,1,1,0.34983,-1.6502,0,0
1,1,-2.9888,-3,-0.38921,-0.91915,1,1,0.35182,-1.6482,0,0
1,1,-2.9888,-3,0.19747,-0.97842,1,1,0.35382,-1.6462,0,0
1,1,-2.9888,-3,0.71522,-0.69622,1,1,0.35582,-1.6442,0,0
1,1,-2.9888,-3,0.98335,-0.17105,1,1,0.35782,-1.6422,0,0
1,1,-2.9888,-3,0.90829,0.41379,1,1,0.35982,-1.6402,0,0
1,1,-2.9888,-3,0.51624,0.85421,1,1,0.36182,-1.6382,0,0
1,1,-2.9888,-3,-0.05592,0.99651,1,1,0.36382,-1.6362,0,0
1,1,-2.9888,-3,-0.60858,0.79105,1,1,0.36582,-1.6342,0,0
1,1,-2.9888,-3,-0.94884,0.30952,1,1,0.36782,-1.6322,0,0
1,1,-2.9888,-3,-0.95795,-0.28001,1,1,0.36982,-1.6302,0,0
1,1,-2.9888,-3,-0.63274,-0.77181,1,1,0.37181,-1.6282,0,0
1,1,-2.9888,-3,-0.086723,-0.99424,1,1,0.37381,-1.6262,0,0
1,1,-2.9888,-3,0.48952,-0.86969,1,1,0.37581,-1.6242,0,0
1,1,-2.9888,-3,0.89494,-0.44164,1,1,0.37781,-1.6222,0,0
1,1,-2.9888,-3,0.98803,0.14053,1,1,0.37981,-1.6202,0,0
1,1,-2.9888,-3,0.73629,0.67364,1,1,0.38181,-1.6182,0,0
1,1,-2.9888,-3,0.22761,0.97164,1,1,0.38381,-1.6162,0,0
1,1,-2.9888,-3,-0.36046,0.93055,1,1,0.38581,-1.6142,0,0
1,1,-2.9888,-3,-0.82276,0.56472,1,1,0.38781,-1.6122,0,0
1,1,-2.9888,-3,-0.9979,0.0018115,1,1,0.38981,-1.6102,0,0
1,1,-2.9888,-3,-0.82478,-0.56172,1,1,0.3918,-1.6082,0,0
1,1,-2.9888,-3,-0.36383,-0.92919,1,1,0.3938,-1.6062,0,0
1,1,-2.9888,-3,0.22409,-0.97238,1,1,0.3958,-1.6042,0,0
1,1,-2.9888,-3,0.73377,-0.67624,1,1,0.3978,-1.6022,0,0
1,1,-2.9888,-3,0.98739,-0.1441,1,1,0.3998,-1.6002,0,0
1,1,-2.9888,-3,0.89641,0.43832,1,1,0.4018,-1.5982,0,0
1,1,-2.9888,-3,0.49259,0.86776,1,1,0.4038,-1.5962,0,0
1,1,-2.9888,-3,-0.083129,0.99434,1,1,0.4058,-1.5942,0,0
1,1,-2.9888,-3,-0.62982,0.77391,1,1,0.4078,-1.5922,0,0
1,1,-2.9888,-3,-0.95669,0.28342,1,1,0.4098,-1.5902,0,0
1,1,-2.9888,-3,-0.9497,-0.30599,1,1,0.41179,-1.5882,0,0
1,1,-2.9888,-3,-0.61127,-0.7886,1,1,0.41379,-1.5862,0,0
1,1,-2.9888,-3,-0.059522,-0.99598,1,1,0.41579,-1.5842,0,0
1,1,-2.9888,-3,0.51299,-0.85577,1,1,0.41779,-1.5822,0,0
1,1,-2.9888,-3,0.90646,-0.4169,1,1,0.41979,-1.5802,0,0
1,1,-2.9888,-3,0.98357,0.16741,1,1,0.42179,-1.5782,0,0
1,1,-2.9888,-3,0.71744,0.69332,1,1,0.42379,-1.5762,0,0
1,1,-2.9887,-3,0.20094,0.97726,1,1,0.42579,-1.5742,0,0
1,1,-2.9887,-3,-0.38568,0.92013,1,1,0.42779,-1.5722,0,0
1,1,-2.9888,-3,-0.83769,0.54189,1,1,0.42979,-1.5702,0,0
1,1,-2.9888,-3,-0.99735,-0.025465,1,1,0.43178,-1.5682,0,0
1,1,-2.9888,-3,-0.80895,-0.58389,1,1,0.43378,-1.5662,0,0
1,1,-2.9888,-3,-0.33824,-0.93857,1,1,0.43578,-1.5642,0,0
1,1,-2.9888,-3,0.25051,-0.96568,1,1,0.43778,-1.5622,0,0
1,1,-2.9888,-3,0.75182,-0.65577,1,1,0.43978,-1.5602,0,0
0.99999,1,-2.9887,-3,0.99073,-0.11701,1,1,0.44178,-1.5582,0,0
0.99998,1,-2.9887,-3,0.88388,0.46256,1,1,0.44378,-1.5562,0,0
0.99998,1,-2.9887,-3,0.4686,0.88068,1,1,0.44578,-1.5542,0,0
0.99999,1,-2.9887,-3,-0.11021,0.99148,1,1,0.44778,-1.5522,0,0
1,1,-2.9888,-3,-0.65057,0.75627,1,1,0.44978,-1.5502,0,0
1,1,-2.9889,-3,-0.96388,0.25712,1,1,0.45177,-1.5482,0,0
1,1,-2.989,-3,-0.9408,-0.33178,1,1,0.45377,-1.5462,0,0
1,1,-2.9889,-3,-0.58935,-0.80487,1,1,0.45577,-1.5442,0,0
1,1,-2.9888,-3,-0.032266,-0.99703,1,1,0.45777,-1.5422,0,0
0.99998,1,-2.9886,-3,0.53608,-0.84124,1,1,0.45977,-1.5402,0,0
0.99994,1,-2.9884,-3,0.9173,-0.39189,1,1,0.46177,-1.5382,0,0
0.99992,1,-2.9884,-3,0.9784,0.19418,1,1,0.46377,-1.5362,0,0
0.99994,1,-2.9885,-3,0.69809,0.71249,1,1,0.46577,-1.5342,0,0
1,1,-2.9888,-3,0.17417,0.98218,1,1,0.46777,-1.5322,0,0
1.0001,1,-2.9891,-3,-0.41055,0.90913,1,1,0.46977,-1.5302,0,0
1.0001,1,-2.9894,-3,-0.85206,0.51875,1,1,0.47176,-1.5282,0,0
1.0001,1,-2.9894,-3,-0.99616,-0.052725,1,1,0.47376,-1.5262,0,0
1.0001,1,-2.9891,-3,-0.79251,-0.60577,1,1,0.47576,-1.5242,0,0
0.99996,1,-2.9886,-3,-0.31228,-0.9473,1,1,0.47776,-1.5222,0,0
0.99984,1,-2.988,-3,0.27682,-0.9582,1,1,0.47976,-1.5202,0,0
0.99977,1,-2.9876,-3,0.76922,-0.63481,1,1,0.48176,-1.5182,0,0
0.99979,1,-2.9878,-3,0.99327,-0.089985,1,1,0.48376,-1.5162,0,0
0.99991,1,-2.9884,-3,0.87081,0.48628,1,1,0.48576,-1.5142,0,0
1.0001,1,-2.9893,-3,0.44444,0.89298,1,1,0.48776,-1.5122,0,0
1.0003,1,-2.9901,-3,-0.13718,0.98807,1,1,0.48976,-1.5102,0,0
1.0003,1,-2.9904,-3,-0.67102,0.73818,1,1,0.49175,-1.5082,0,0
1.0003,1,-2.9901,-3,-0.97054,0.23055,1,1,0.49375,-1.5062,0,0
1.0001,1,-2.9892,-3,-0.93119,-0.3575,1,1,0.49575,-1.5042,0,0
0.99988,1,-2.9881,-3,-0.56685,-0.82058,1,1,0.49775,-1.5022,0,0
0.99967,1,-2.9871,-3,-0.0048771,-0.99721,1,1,0.49975,-1.5002,0,0
0.99957,1,-2.9867,-3,0.55865,-0.82598,1,1,0.50175,-1.4983,0,0
0.99961,1,-2.987,-3,0.92731,-0.3667,1,1,0.50375,-1.4963,0,0
0.9998,1,-2.9879,-3,0.97258,0.22054,1,1,0.50575,-1.4943,0,0
1.0001,1,-2.9892,-3,0.6785,0.73104,1,1,0.50775,-1.4923,0,0
1.0003,1,-2.9904,-3,0.14746,0.98655,1,1,0.50975,-1.4903,0,0
1.0005,1,-2.9911,-3,-0.43524,0.89764,1,1,0.51174,-1.4883,0,0
1.0005,1,-2.9912,-3,-0.86602,0.4952,1,1,0.51374,-1.4863,0,0
1.0004,1,-2.9905,-3,-0.99431,-0.08015,1,1,0.51574,-1.4843,0,0
1.0001,1,-2.9893,-3,-0.77543,-0.62732,1,1,0.51774,-1.4823,0,0
0.99982,1,-2.9878,-3,-0.28601,-0.95535,1,1,0.51974,-1.4803,0,0
0.99954,1,-2.9865,-3,0.30295,-0.94995,1,1,0.52174,-1.4783,0,0
0.99937,1,-2.9858,-3,0.78606,-0.61329,1,1,0.52374,-1.4763,0,0
0.99937,1,-2.9859,-3,0.99502,-0.062839,1,1,0.52574,-1.4743,0,0
0.99955,1,-2.9868,-3,0.85703,0.50959,1,1,0.52774,-1.4723,0,0
0.99987,1,-2.9883,-3,0.42006,0.90445,1,1,0.52974,-1.4703,0,0
1.0002,1,-2.9901,-3,-0.16375,0.98389,1,1,0.53173,-1.4683,0,0
1.0006,1,-2.9916,-3,-0.69069,0.7198,1,1,0.53373,-1.4663,0,0
1.0008,1,-2.9924,-3,-0.97656,0.20417,1,1,0.53573,-1.4643,0,0
1.0008,1,-2.9923,-3,-0.92129,-0.38287,1,1,0.53773,-1.4623,0,0
1.0006,1,-2.9913,-3,-0.54418,-0.83607,1,1,0.53973,-1.4603,0,0
1.0002,1,-2.9896,-3,0.02276,-0.99713,1,1,0.54173,-1.4583,0,0
0.99979,1,-2.9876,-3,0.58145,-0.8101,1,1,0.54373,-1.4563,0,0
0.99938,1,-2.9858,-3,0.93697,-0.34061,1,1,0.54573,-1.4543,0,0
0.9991,1,-2.9846,-3,0.96563,0.24738,1,1,0.54773,-1.4523,0,0
0.99901,1,-2.9843,-3,0.65771,0.74898,1,1,0.54973,-1.4503,0,0
0.99915,1,-2.985,-3,0.12053,0.98952,1,1,0.55172,-1.4483,0,0
0.9995,1,-2.9867,-3,-0.45883,0.88514,1,1,0.55372,-1.4463,0,0
0.99998,1,-2.9889,-3,-0.87851,0.47192,1,1,0.55572,-1.4443,0,0
1.0005,1,-2.9912,-3,-0.9918,-0.10635,1,1,0.55772,-1.4423,0,0
1.0009,1,-2.9931,-3,-0.75873,-0.64787,1,1,0.55972,-1.4403,0,0
1.0012,1,-2.9941,-3,-0.26039,-0.96325,1,1,0.56172,-1.4383,0,0
1.0012,1,-2.9941,-3,0.32905,-0.942,1,1,0.56372,-1.4363,0,0
1.0009,1,-2.9929,-3,0.80338,-0.59159,1,1,0.56572,-1.4343,0,0
1.0005,1,-2.9908,-3,0.99687,-0.034685,1,1,0.56772,-1.4323,0,0
0.99992,1,-2.9881,-3,0.84221,0.53391,1,1,0.56972,-1.4303,0,0
0.99933,1,-2.9855,-3,0.39388,0.91578,1,1,0.57171,-1.4283,0,0
0.99885,1,-2.9834,-3,-0.1914,0.9781,1,1,0.57371,-1.4263,0,0
0.99856,1,-2.9822,-3,-0.70963,0.6996,1,1,0.57571,-1.4243,0,0
0.99854,1,-2.9823,-3,-0.98057,0.17744,1,1,0.57771,-1.4223,0,0
0.99881,1,-2.9836,-3,-0.90989,-0.40664,1,1,0.57971,-1.4203,0,0
0.99931,1,-2.986,-3,-0.52199,-0.84928,1,1,0.58171,-1.4183,0,0
0.99997,1,-2.9889,-3,0.048314,-0.99602,1,1,0.58371,-1.4163,0,0
1.0007,1,-2.992,-3,0.6023,-0.79517,1,1,0.58571,-1.4143,0,0
1.0013,1,-2.9946,-3,0.94636,-0.31634,1,1,0.58771,-1.4123,0,0
1.0017,1,-2.9963,-3,0.95984,0.27345,1,1,0.58971,-1.4103,0,0
1.0018,1,-2.9968,-3,0.63766,0.76785,1,1,0.5917,-1.4083,0,0
1.0016,1,-2.9959,-3,0.092493,0.99372,1,1,0.5937,-1.4063,0,0
1.0012,1,-2.9938,-3,-0.48477,0.87211,1,1,0.5957,-1.4043,0,0
1.0005,1,-2.9907,-3,-0.89221,0.44594,1,1,0.5977,-1.4023,0,0
0.99972,1,-2.9872,-3,-0.98782,-0.1354,1,1,0.5997,-1.4003,0,0
0.99893,1,-2.9837,-3,-0.73886,-0.6689,1,1,0.6017,-1.3983,0,0
0.99829,1,-2.981,-3,-0.2327,-0.96879,1,1,0.6037,-1.3963,0,0
0.99788,1,-2.9793,-3,0.3541,-0.93108,1,1,0.6057,-1.3943,0,0
0.99779,1,-2.9791,-3,0.81742,-0.56924,1,1,0.6077,-1.3923,0,0
0.99803,1,-2.9803,-3,0.99617,-0.0091682,1,1,0.6097,-1.3903,0,0
0.99858,1,-2.9829,-3,0.82804,0.55438,1,1,0.61169,-1.3883,0,0
0.99937,1,-2.9864,-3,0.37109,0.92523,1,1,0.61369,-1.3863,0,0
1.0003,1,-2.9905,-3,-0.2159,0.97368,1,1,0.61569,-1.3843,0,0
1.0012,1,-2.9944,-3,-0.72823,0.6821,1,1,0.61769,-1.3823,0,0
1.002,1,-2.9978,-3,-0.98658,0.15169,1,1,0.61969,-1.3803,0,0
1.0025,1,-3,-3,-0.90001,-0.43229,1,1,0.62169,-1.3783,0,0
1.0027,1,-3.0007,-3,-0.49842,-0.86526,1,1,0.62369,-1.3763,0,0
1.0026,1,-2.9999,-3,0.077647,-0.99545,1,1,0.62569,-1.3743,0,0
1.0021,1,-2.9976,-3,0.6263,-0.77732,1,1,0.62769,-1.3723,0,0
1.0013,1,-2.994,-3,0.95549,-0.28761,1,1,0.62969,-1.3703,0,0
1.0003,1,-2.9896,-3,0.95054,0.30194,1,1,0.63168,-1.3683,0,0
0.99922,1,-2.9849,-3,0.61396,0.78529,1,1,0.63368,-1.3663,0,0
0.9982,1,-2.9805,-3,0.063943,0.99424,1,1,0.63568,-1.3643,0,0
0.99735,1,-2.977,-3,-0.50764,0.85678,1,1,0.63768,-1.3623,0,0
0.99679,1,-2.9747,-3,-0.90204,0.42136,1,1,0.63968,-1.3603,0,0
0.99659,1,-2.974,-3,-0.9825,-0.16038,1,1,0.64168,-1.3583,0,0
0.99679,1,-2.9751,-3,-0.72123,-0.68633,1,1,0.64368,-1.3563,0,0
0.99737,1,-2.9778,-3,-0.20886,-0.97374,1,1,0.64568,-1.3543,0,0
0.99828,1,-2.9818,-3,0.37675,-0.92237,1,1,0.64768,-1.3523,0,0
0.99942,1,-2.9868,-3,0.83188,-0.54937,1,1,0.64968,-1.3503,0,0
1.0007,1,-2.9921,-3,0.9974,0.015997,1,1,0.65167,-1.3483,0,0
1.0019,1,-2.9974,-3,0.81464,0.57674,1,1,0.65367,-1.3463,0,0
1.0029,1,-3.0018,-3,0.34658,0.9366,1,1,0.65567,-1.3443,0,0
1.0038,1,-3.0052,-3,-0.24346,0.96895,1,1,0.65767,-1.3423,0,0
1.0042,1,-3.0069,-3,-0.74869,0.66186,1,1,0.65967,-1.3403,0,0
1.0043,1,-3.0069,-3,-0.99176,0.12271,1,1,0.66167,-1.3383,0,0
1.0039,1,-3.0052,-3,-0.88731,-0.45933,1,1,0.66367,-1.3363,0,0
1.0031,1,-3.0018,-3,-0.47223,-0.88008,1,1,0.66567,-1.3343,0,0
1.0021,1,-2.997,-3,0.10753,-0.99243,1,1,0.66767,-1.3323,0,0
1.0007,1,-2.9913,-3,0.64877,-0.75781,1,1,0.66967,-1.3303,0,0
0.99929,1,-2.9851,-3,0.96258,-0.25922,1,1,0.67166,-1.3283,0,0
0.99785,1,-2.979,-3,0.94035,0.32873,1,1,0.67366,-1.3263,0,0
0.99654,1,-2.9736,-3,0.5909,0.80117,1,1,0.67566,-1.3243,0,0
0.99549,1,-2.9693,-3,0.03658,0.99432,1,1,0.67766,-1.3223,0,0
0.99479,1,-2.9665,-3,-0.52978,0.84182,1,1,0.67966,-1.3203,0,0
0.99452,1,-2.9655,-3,-0.91179,0.3971,1,1,0.68166,-1.3183,0,0
0.99468,1,-2.9664,-3,-0.97716,-0.18543,1,1,0.68366,-1.3163,0,0
0.99529,1,-2.9692,-3,-0.70311,-0.70389,1,1,0.68566,-1.3143,0,0
0.9963,1,-2.9737,-3,-0.1843,-0.9782,1,1,0.68766,-1.3123,0,0
0.99764,1,-2.9795,-3,0.39951,-0.91245,1,1,0.68966,-1.3103,0,0
0.99921,1,-2.9861,-3,0.84522,-0.52852,1,1,0.69165,-1.3083,0,0
1.0009,1,-2.9933,-3,0.99687,0.040761,1,1,0.69365,-1.3063,0,0
1.0026,1,-3.0003,-3,0.80036,0.59707,1,1,0.69565,-1.3043,0,0
1.0041,1,-3.0067,-3,0.32322,0.94559,1,1,0.69765,-1.3023,0,0
1.0054,1,-3.0121,-3,-0.26816,0.96334,1,1,0.69965,-1.3003,0,0
1.0064,1,-3.0162,-3,-0.76639,0.64311,1,1,0.70165,-1.2984,0,0
1.0071,1,-3.0186,-3,-0.99609,0.096738,1,1,0.70365,-1.2964,0,0
1.0073,1,-3.0191,-3,-0.87612,-0.48391,1,1,0.70565,-1.2944,0,0
1.007,1,-3.0179,-3,-0.44855,-0.8946,1,1,0.70765,-1.2924,0,0
1.0063,1,-3.0148,-3,0.1362,-0.9911,1,1,0.70965,-1.2904,0,0
1.0052,1,-3.01,-3,0.6725,-0.73993,1,1,0.71164,-1.2884,0,0
1.0038,1,-3.0038,-3,0.97233,-0.23001,1,1,0.71364,-1.2864,0,0
1.002,1,-2.9965,-3,0.93142,0.35929,1,1,0.71564,-1.2844,0,0
1.0001,1,-2.9885,-3,0.56532,0.82169,1,1,0.71764,-1.2824,0,0
0.99816,1,-2.9803,-3,0.0031067,0.9964,1,1,0.71964,-1.2804,0,0
0.99619,1,-2.9721,-3,-0.55873,0.82383,1,1,0.72164,-1.2784,0,0
0.99435,1,-2.9646,-3,-0.92496,0.36539,1,1,0.72364,-1.2764,0,0
0.99275,1,-2.9581,-3,-0.96934,-0.21879,1,1,0.72564,-1.2744,0,0
0.99146,1,-2.9529,-3,-0.67762,-0.72599,1,1,0.72764,-1.2724,0,0
0.99056,1,-2.9493,-3,-0.15164,-0.98099,1,1,0.72964,-1.2704,0,0
0.99009,1,-2.9476,-3,0.42631,-0.89618,1,1,0.73163,-1.2684,0,0
0.99007,1,-2.9478,-3,0.85655,-0.50119,1,1,0.73363,-1.2664,0,0
0.99053,1,-2.9499,-3,0.99035,0.067452,1,1,0.73563,-1.2644,0,0
0.99143,1,-2.9538,-3,0.78113,0.61325,1,1,0.73763,-1.2624,0,0
0.99274,1,-2.9594,-3,0.30068,0.94718,1,1,0.73963,-1.2604,0,0
0.99438,1,-2.9664,-3,-0.28515,0.95283,1,1,0.74163,-1.2584,0,0
0.9963,1,-2.9744,-3,-0.7732,0.62711,1,1,0.74363,-1.2564,0,0
0.99842,1,-2.9832,-3,-0.99323,0.082012,1,1,0.74563,-1.2544,0,0
1.0007,1,-2.9925,-3,-0.86724,-0.49331,1,1,0.74763,-1.2524,0,0
1.0029,1,-3.0018,-3,-0.43765,-0.89788,1,1,0.74963,-1.2504,0,0
1.0052,1,-3.011,-3,0.14652,-0.98919,1,1,0.75162,-1.2484,0,0
1.0073,1,-3.0197,-3,0.68098,-0.73373,1,1,0.75362,-1.2464,0,0
1.0093,1,-3.0278,-3,0.97763,-0.21981,1,1,0.75562,-1.2444,0,0
1.0111,1,-3.0349,-3,0.93109,0.37274,1,1,0.75762,-1.2424,0,0
1.0126,1,-3.041,-3,0.55649,0.83529,1,1,0.75962,-1.2404,0,0
1.0139,1,-3.0461,-3,-0.014984,1.0042,1,1,0.76162,-1.2384,0,0
1.0149,1,-3.0499,-3,-0.58201,0.81909,1,1,0.76362,-1.2364,0,0
1.0155,1,-3.0524,-3,-0.9442,0.34469,1,1,0.76562,-1.2344,0,0
1.0159,1,-3.0538,-3,-0.97331,-0.25175,1,1,0.76762,-1.2324,0,0
1.016,1,-3.0539,-3,-0.65877,-0.75948,1,1,0.76962,-1.2304,0,0
1.0157,1,-3.0528,-3,-0.1117,-0.99905,1,1,0.77161,-1.2284,0,0
1.0152,1,-3.0506,-3,0.47454,-0.88595,1,1,0.77361,-1.2264,0,0
1.0145,1,-3.0473,-3,0.89292,-0.46047,1,1,0.77561,-1.2244,0,0
1.0134,1,-3.0429,-3,0.99612,0.12678,1,1,0.77761,-1.2224,0,0
1.0121,1,-3.0376,-3,0.74842,0.66854,1,1,0.77961,-1.2204,0,0
1.0106,1,-3.0313,-3,0.23789,0.97417,1,1,0.78161,-1.2184,0,0
1.0089,1,-3.0242,-3,-0.35516,0.93689,1,1,0.78361,-1.2164,0,0
1.007,1,-3.0164,-3,-0.8222,0.57096,1,1,0.78561,-1.2144,0,0
1.0049,1,-3.0078,-3,-0.99996,0.0059336,1,1,0.78761,-1.2124,0,0
1.0026,1,-2.9985,-3,-0.82741,-0.55955,1,1,0.78961,-1.2104,0,0
1.0002,1,-2.9887,-3,-0.36642,-0.92794,1,1,0.7916,-1.2084,0,0
0.99762,1,-2.9783,-3,0.22083,-0.97162,1,1,0.7936,-1.2064,0,0
0.99492,1,-2.9674,-3,0.72923,-0.67703,1,1,0.7956,-1.2044,0,0
0.99211,1,-2.956,-3,0.98253,-0.14835,1,1,0.7976,-1.2024,0,0
0.98918,1,-2.9443,-3,0.89431,0.42977,1,1,0.7996,-1.2004,0,0
0.98616,0.99645,-2.9321,-2.9858,0.49711,0.85697,1,1,0.8016,-1.1984,0,0
0.98306,0.99202,-2.9197,-2.9681,-0.070098,0.98668,1,1,0.8036,-1.1964,0,0
0.97987,0.9876,-2.9069,-2.9505,-0.61081,0.77603,1,1,0.8056,-1.1944,0,0
0.9766,0.98319,-2.8938,-2.933,-0.93932,0.2996,1,1,0.8076,-1.1924,0,0
0.97326,0.97879,-2.8805,-2.9155,-0.94435,-0.27747,1,1,0.8096,-1.1904,0,0
0.96987,0.9744,-2.867,-2.8981,-0.62635,-0.75705,1,1,0.81159,-1.1884,0,0
0.96642,0.97002,-2.8533,-2.8808,-0.096109,-0.97612,1,1,0.81359,-1.1864,0,0
0.96292,0.96565,-2.8394,-2.8635,0.46441,-0.86192,1,1,0.81559,-1.1844,0,0
0.95936,0.96129,-2.8253,-2.8463,0.86459,-0.4556,1,1,0.81759,-1.1824,0,0
0.95577,0.95694,-2.8111,-2.8292,0.97,0.10309,1,1,0.81959,-1.1804,0,0
0.95214,0.9526,-2.7968,-2.8121,0.7472,0.62422,1,1,0.82159,-1.1784,0,0
0.94848,0.94827,-2.7823,-2.7951,0.27371,0.93243,1,1,0.82359,-1.1764,0,0
0.94478,0.94395,-2.7678,-2.7782,-0.28937,0.92572,1,1,0.82559,-1.1744,0,0
0.94106,0.93964,-2.7532,-2.7613,-0.75263,0.60874,1,1,0.82759,-1.1724,0,0
0.93731,0.93534,-2.7385,-2.7445,-0.96189,0.089867,1,1,0.82959,-1.1704,0,0
0.93354,0.93104,-2.7237,-2.7278,-0.84935,-0.45628,1,1,0.83158,-1.1684,0,0
0.92974,0.92676,-2.7089,-2.7111,-0.45497,-0.84784,1,1,0.83358,-1.1664,0,0
0.92593,0.92249,-2.694,-2.6945,0.088212,-0.95618,1,1,0.83558,-1.1644,0,0
0.9221,0.91823,-2.6791,-2.678,0.5993,-0.74774,1,1,0.83758,-1.1624,0,0
0.91826,0.91398,-2.6641,-2.6615,0.91003,-0.29382,1,1,0.83958,-1.1604,0,0
0.9144,0.90974,-2.6491,-2.6452,0.91979,0.25428,1,1,0.84158,-1.1584,0,0
0.91053,0.9055,-2.6341,-2.6288,0.62785,0.716,1,1,0.84358,-1.1564,0,0
0.90664,0.90128,-2.6191,-2.6126,0.13218,0.94103,1,1,0.84558,-1.1544,0,0
0.90276,0.89707,-2.6041,-2.5964,-0.40386,0.85795,1,1,0.84758,-1.1524,0,0
0.89887,0.89287,-2.5891,-2.5802,-0.80557,0.49637,1,1,0.84958,-1.1504,0,0
0.89496,0.88867,-2.5741,-2.5642,-0.94387,-0.024146,1,1,0.85157,-1.1484,0,0
0.89105,0.88449,-2.559,-2.5482,-0.77622,-0.53393,1,1,0.85357,-1.1464,0,0
0.88713,0.88032,-2.544,-2.5322,-0.35929,-0.8687,1,1,0.85557,-1.1444,0,0
0.88322,0.87616,-2.529,-2.5164,0.17076,-0.92234,1,1,0.85757,-1.1424,0,0
0.8793,0.872,-2.514,-2.5006,0.64305,-0.68006,1,1,0.85957,-1.1404,0,0
0.87537,0.86786,-2.4991,-2.4848,0.90713,-0.22188,1,1,0.86157,-1.1384,0,0
0.87144,0.86373,-2.4841,-2.4692,0.88067,0.30437,1,1,0.86357,-1.1364,0,0
0.86752,0.8596,-2.4692,-2.4536,0.5746,0.73088,1,1,0.86557,-1.1344,0,0
0.8636,0.85549,-2.4543,-2.438,0.088313,0.9234,1,1,0.86757,-1.1324,0,0
0.85967,0.85139,-2.4394,-2.4225,-0.42301,0.82319,1,1,0.86957,-1.1304,0,0
0.85574,0.84729,-2.4245,-2.4071,-0.79815,0.46438,1,1,0.87156,-1.1284,0,0
0.85182,0.84321,-2.4097,-2.3918,-0.92053,-0.038045,1,1,0.87356,-1.1264,0,0
0.8479,0.83913,-2.3949,-2.3765,-0.7541,-0.52562,1,1,0.87556,-1.1244,0,0
0.84398,0.83507,-2.3802,-2.3613,-0.35337,-0.84628,1,1,0.87756,-1.1224,0,0
0.84006,0.83101,-2.3655,-2.3461,0.15489,-0.90177,1,1,0.87956,-1.1204,0,0
0.83614,0.82697,-2.3508,-2.331,0.61207,-0.67726,1,1,0.88156,-1.1184,0,0
0.83223,0.82293,-2.3362,-2.316,0.87725,-0.2447,1,1,0.88356,-1.1164,0,0
0.82833,0.81891,-2.3216,-2.301,0.87043,0.26065,1,1,0.88556,-1.1144,0,0
0.82442,0.8149,-2.307,-2.2861,0.59617,0.68286,1,1,0.88756,-1.1124,0,0
0.82051,0.81089,-2.2925,-2.2713,0.14094,0.8933,1,1,0.88956,-1.1104,0,0
0.81662,0.80689,-2.278,-2.2565,-0.35456,0.82963,1,1,0.89155,-1.1084,0,0
0.81274,0.80291,-2.2636,-2.2418,-0.73907,0.51375,1,1,0.89355,-1.1064,0,0
0.80885,0.79893,-2.2492,-2.2272,-0.89688,0.043872,1,1,0.89555,-1.1044,0,0
0.80497,0.79497,-2.2349,-2.2126,-0.78234,-0.43636,1,1,0.89755,-1.1024,0,0
0.80109,0.79101,-2.2206,-2.198,-0.43252,-0.78202,1,1,0.89955,-1.1004,0,0
0.79723,0.78707,-2.2064,-2.1836,0.045186,-0.89038,1,1,0.90155,-1.0985,0,0
0.79337,0.78313,-2.1922,-2.1692,0.50637,-0.73115,1,1,0.90355,-1.0965,0,0
0.78951,0.7792,-2.178,-2.1549,0.81336,-0.35442,1,1,0.90555,-1.0945,0,0
0.78565,0.77529,-2.1639,-2.1406,0.87613,0.12552,1,1,0.90755,-1.0925,0,0
0.78181,0.77138,-2.1499,-2.1264,0.67835,0.56516,1,1,0.90955,-1.0905,0,0
0.77798,0.76748,-2.1359,-2.1122,0.281,0.83474,1,1,0.91154,-1.0885,0,0
0.77415,0.7636,-2.1219,-2.0981,-0.19675,0.85631,1,1,0.91354,-1.0865,0,0
0.77032,0.75972,-2.1081,-2.0841,-0.61359,0.62585,1,1,0.91554,-1.0845,0,0
0.76651,0.75585,-2.0942,-2.0701,-0.84787,0.21334,1,1,0.91754,-1.0825,0,0
0.7627,0.752,-2.0804,-2.0562,-0.83283,-0.25888,1,1,0.91954,-1.0805,0,0
0.7589,0.74815,-2.0667,-2.0424,-0.57527,-0.65264,1,1,0.92154,-1.0785,0,0
0.75511,0.74431,-2.053,-2.0286,-0.15227,-0.85436,1,1,0.92354,-1.0765,0,0
0.75132,0.74048,-2.0394,-2.0149,0.31209,-0.80744,1,1,0.92554,-1.0745,0,0
0.74754,0.73667,-2.0258,-2.0012,0.68339,-0.52783,1,1,0.92754,-1.0725,0,0
0.74378,0.73286,-2.0123,-1.9876,0.85571,-0.098201,1,1,0.92954,-1.0705,0,0
0.74001,0.72906,-1.9988,-1.9741,0.78158,0.35679,1,1,0.93153,-1.0685,0,0
0.73625,0.72527,-1.9854,-1.9606,0.48458,0.70684,1,1,0.93353,-1.0665,0,0
0.73251,0.7215,-1.9721,-1.9472,0.051463,0.85328,1,1,0.93553,-1.0645,0,0
0.72878,0.71773,-1.9587,-1.9338,-0.39343,0.75647,1,1,0.93753,-1.0625,0,0
0.72505,0.71397,-1.9455,-1.9205,-0.72404,0.4462,1,1,0.93953,-1.0605,0,0
0.72132,0.71022,-1.9323,-1.9073,-0.84823,0.012099,1,1,0.94153,-1.0585,0,0
0.71761,0.70648,-1.9192,-1.8941,-0.73309,-0.42254,1,1,0.94353,-1.0565,0,0
0.71391,0.70275,-1.9061,-1.881,-0.41328,-0.73587,1,1,0.94553,-1.0545,0,0
0.71022,0.69903,-1.8931,-1.8679,0.019878,-0.84157,1,1,0.94753,-1.0525,0,0
0.70653,0.69532,-1.8801,-1.8549,0.44462,-0.71225,1,1,0.94953,-1.0505,0,0
0.70284,0.69162,-1.8672,-1.842,0.74313,-0.38612,1,1,0.95152,-1.0485,0,0
0.69918,0.68794,-1.8543,-1.8291,0.83409,0.04463,1,1,0.95352,-1.0465,0,0
0.69553,0.68426,-1.8415,-1.8163,0.6945,0.46016,1,1,0.95552,-1.0445,0,0
0.69187,0.68059,-1.8288,-1.8035,0.365,0.74648,1,1,0.95752,-1.0425,0,0
0.68822,0.67693,-1.8161,-1.7908,-0.062246,0.82642,1,1,0.95952,-1.0405,0,0
0.68459,0.67328,-1.8035,-1.7782,-0.46961,0.68022,1,1,0.96152,-1.0385,0,0
0.68098,0.66964,-1.7909,-1.7656,-0.74645,0.34995,1,1,0.96352,-1.0365,0,0
0.67736,0.66601,-1.7783,-1.7531,-0.81899,-0.072965,1,1,0.96552,-1.0345,0,0
0.67375,0.66239,-1.7659,-1.7406,-0.66971,-0.47326,1,1,0.96752,-1.0325,0,0
0.67015,0.65878,-1.7535,-1.7282,-0.34105,-0.74338,1,1,0.96952,-1.0305,0,0
0.66657,0.65517,-1.7411,-1.7158,0.076918,-0.81207,1,1,0.97151,-1.0285,0,0
0.66299,0.65158,-1.7288,-1.7035,0.47143,-0.663,1,1,0.97351,-1.0265,0,0
0.65942,0.648,-1.7166,-1.6913,0.73751,-0.33816,1,1,0.97551,-1.0245,0,0
0.65586,0.64443,-1.7044,-1.6791,0.80574,0.074308,1,1,0.97751,-1.0225,0,0
0.65231,0.64087,-1.6923,-1.667,0.66009,0.46422,1,1,0.97951,-1.0205,0,0
0.64878,0.63732,-1.6802,-1.6549,0.3412,0.72891,1,1,0.98151,-1.0185,0,0
0.64524,0.63378,-1.6682,-1.6429,-0.065246,0.79997,1,1,0.98351,-1.0165,0,0
0.64171,0.63025,-1.6562,-1.6309,-0.45175,0.66078,1,1,0.98551,-1.0145,0,0
0.63821,0.62673,-1.6443,-1.619,-0.7175,0.34989,1,1,0.98751,-1.0125,0,0
0.63471,0.62321,-1.6325,-1.6072,-0.79452,-0.049935,1,1,0.98951,-1.0105,0,0
0.63121,0.61971,-1.6207,-1.5954,-0.6648,-0.43397,1,1,0.9915,-1.0085,0,0
0.62772,0.61622,-1.6089,-1.5837,-0.36403,-0.70307,1,1,0.9935,-1.0065,0,0
0.62425,0.61274,-1.5973,-1.572,0.028459,-0.78903,1,1,0.9955,-1.0045,0,0
0.6208,0.60926,-1.5856,-1.5604,0.41085,-0.67168,1,1,0.9975,-1.0025,0,0
0.61734,0.6058,-1.5741,-1.5488,0.68533,-0.38319,1,1,0.9995,-1.0005,0,0
0.61389,0.60235,-1.5626,-1.5373,0.783,0.00099759,1,1,1.0015,-0.9985,0,0
0.61045,0.59891,-1.5511,-1.5259,0.68089,0.3822,1,1,1.0035,-0.9965,0,0
0.60703,0.59547,-1.5397,-1.5145,0.40697,0.66383,1,1,1.0055,-0.9945,0,0
0.60362,0.59205,-1.5283,-1.5032,0.032261,0.7758,1,1,1.0075,-0.9925,0,0
0.60021,0.58864,-1.517,-1.4919,-0.34788,0.69173,1,1,1.0095,-0.9905,0,0
0.59681,0.58523,-1.5058,-1.4807,-0.63803,0.4348,1,1,1.0115,-0.98851,0,0
0.59343,0.58184,-1.4946,-1.4695,-0.76664,0.071076,1,1,1.0135,-0.98651,0,0
0.59006,0.57846,-1.4835,-1.4584,-0.70338,-0.30772,1,1,1.0155,-0.98451,0,0
0.58668,0.57508,-1.4724,-1.4473,-0.46601,-0.60738,1,1,1.0175,-0.98251,0,0
0.58332,0.57172,-1.4614,-1.4363,-0.11513,-0.75464,1,1,1.0195,-0.98051,0,0
0.57998,0.56837,-1.4504,-1.4254,0.26156,-0.71485,1,1,1.0215,-0.97851,0,0
0.57665,0.56502,-1.4395,-1.4145,0.57126,-0.49978,1,1,1.0235,-0.97651,0,0
0.57331,0.56169,-1.4287,-1.4036,0.73886,-0.16399,1,1,1.0255,-0.97451,0,0
0.56999,0.55836,-1.4179,-1.3928,0.72504,0.20934,1,1,1.0275,-0.97251,0,0
0.56669,0.55505,-1.4071,-1.3821,0.53512,0.52903,1,1,1.0295,-0.97051,0,0
0.5634,0.55174,-1.3965,-1.3714,0.21703,0.71823,1,1,1.0315,-0.96852,0,0
0.5601,0.54845,-1.3858,-1.3608,-0.15108,0.7327,1,1,1.0335,-0.96652,0,0
0.55682,0.54517,-1.3753,-1.3502,-0.48012,0.57088,1,1,1.0355,-0.96452,0,0
0.55356,0.54189,-1.3647,-1.3397,-0.69165,0.27348,1,1,1.0375,-0.96252,0,0
0.5503,0.53863,-1.3542,-1.3292,-0.73646,-0.086998,1,1,1.0395,-0.96052,0,0
0.54705,0.53537,-1.3438,-1.3188,-0.6057,-0.42407,1,1,1.0415,-0.95852,0,0
0.54381,0.53212,-1.3335,-1.3085,-0.33234,-0.65805,1,1,1.0435,-0.95652,0,0
0.54058,0.52889,-1.3232,-1.2982,0.017483,-0.73483,1,1,1.0455,-0.95452,0,0
0.53737,0.52566,-1.3129,-1.2879,0.36054,-0.63804,1,1,1.0475,-0.95252,0,0
0.53416,0.52245,-1.3027,-1.2777,0.61641,-0.39234,1,1,1.0495,-0.95052,0,0
0.53095,0.51924,-1.2926,-1.2676,0.72628,-0.056803,1,1,1.0515,-0.94853,0,0
0.52777,0.51605,-1.2824,-1.2575,0.66617,0.2894,1,1,1.0535,-0.94653,0,0
0.5246,0.51286,-1.2724,-1.2474,0.45195,0.5658,1,1,1.0555,-0.94453,0,0
0.52143,0.50968,-1.2624,-1.2374,0.13487,0.70926,1,1,1.0575,-0.94253,0,0
0.51826,0.50652,-1.2525,-1.2275,-0.21084,0.68821,1,1,1.0595,-0.94053,0,0
0.51511,0.50336,-1.2426,-1.2176,-0.50549,0.50934,1,1,1.0615,-0.93853,0,0
0.51198,0.50021,-1.2327,-1.2078,-0.68225,0.21536,1,1,1.0635,-0.93653,0,0
0.50886,0.49708,-1.2229,-1.198,-0.70214,-0.1254,1,1,1.0655,-0.93453,0,0
0.50573,0.49395,-1.2132,-1.1883,-0.56244,-0.43506,1,1,1.0675,-0.93253,0,0
0.50262,0.49083,-1.2036,-1.1786,-0.29658,-0.64387,1,1,1.0695,-0.93053,0,0
0.49953,0.48772,-1.1939,-1.169,0.034046,-0.7059,1,1,1.0715,-0.92854,0,0
0.49644,0.48463,-1.1843,-1.1594,0.35444,-0.6089,1,1,1.0735,-0.92654,0,0
0.49335,0.48154,-1.1748,-1.1499,0.593,-0.37638,1,1,1.0755,-0.92454,0,0
0.49029,0.47846,-1.1654,-1.1404,0.69745,-0.061789,1,1,1.0775,-0.92254,0,0
0.48724,0.47539,-1.1559,-1.131,0.64614,0.26405,1,1,1.0795,-0.92054,0,0
0.48419,0.47234,-1.1466,-1.1216,0.45222,0.52885,1,1,1.0815,-0.91854,0,0
0.48114,0.46929,-1.1372,-1.1123,0.16011,0.6749,1,1,1.0835,-0.91654,0,0
0.47811,0.46625,-1.128,-1.103,-0.16484,0.6715,1,1,1.0855,-0.91454,0,0
0.4751,0.46322,-1.1188,-1.0938,-0.45109,0.52113,1,1,1.0875,-0.91254,0,0
0.4721,0.4602,-1.1096,-1.0846,-0.63664,0.25833,1,1,1.0895,-0.91054,0,0
0.46909,0.45719,-1.1005,-1.0755,-0.68234,-0.058487,1,1,1.0915,-0.90855,0,0
0.4661,0.4542,-1.0914,-1.0664,-0.57997,-0.36008,1,1,1.0935,-0.90655,0,0
0.46313,0.45121,-1.0824,-1.0574,-0.35334,-0.58154,1,1,1.0955,-0.90455,0,0
0.46016,0.44823,-1.0734,-1.0484,-0.052638,-0.67623,1,1,1.0975,-0.90255,0,0
0.4572,0.44526,-1.0645,-1.0395,0.25688,-0.62537,1,1,1.0995,-0.90055,0,0
0.45425,0.4423,-1.0557,-1.0306,0.50907,-0.44155,1,1,1.1014,-0.89855,0,0
0.45132,0.43935,-1.0468,-1.0218,0.65101,-0.16542,1,1,1.1034,-0.89655,0,0
0.44839,0.43641,-1.0381,-1.013,0.65396,0.14345,1,1,1.1054,-0.89455,0,0
0.44547,0.43348,-1.0294,-1.0043,0.51896,0.4195,1,1,1.1074,-0.89255,0,0
0.44256,0.43056,-1.0207,-0.99561,0.27604,0.60513,1,1,1.1094,-0.89055,0,0
0.43967,0.42765,-1.0121,-0.98698,-0.022637,0.66255,1,1,1.1114,-0.88856,0,0
0.43679,0.42475,-1.0035,-0.9784,-0.31409,0.58133,1,1,1.1134,-0.88656,0,0
0.43389,0.42186,-0.99503,-0.96987,-0.53785,0.38,1,1,1.1154,-0.88456,0,0
0.43103,0.41898,-0.98654,-0.96138,-0.64844,0.10171,1,1,1.1174,-0.88256,0,0
0.42819,0.41611,-0.9781,-0.95295,-0.62439,-0.19518,1,1,1.1194,-0.88056,0,0
0.42533,0.41325,-0.96975,-0.94456,-0.47229,-0.44949,1,1,1.1214,-0.87856,0,0
0.42248,0.4104,-0.96144,-0.93622,-0.22483,-0.60967,1,1,1.1234,-0.87656,0,0
0.41967,0.40756,-0.95314,-0.92793,0.066348,-0.64422,1,1,1.1254,-0.87456,0,0
0.41686,0.40473,-0.94491,-0.91969,0.34158,-0.54765,1,1,1.1274,-0.87256,0,0
0.41404,0.40191,-0.93675,-0.91149,0.54536,-0.34112,1,1,1.1294,-0.87056,0,0
0.41124,0.3991,-0.92862,-0.90334,0.63749,-0.067619,1,1,1.1314,-0.86857,0,0
0.40846,0.39629,-0.92053,-0.89524,0.60087,0.21711,1,1,1.1334,-0.86657,0,0
0.40569,0.3935,-0.91248,-0.88719,0.44439,0.45598,1,1,1.1354,-0.86457,0,0
0.40292,0.39072,-0.9045,-0.87918,0.20075,0.60193,1,1,1.1374,-0.86257,0,0
0.40015,0.38795,-0.89658,-0.87122,-0.080628,0.62718,1,1,1.1394,-0.86057,0,0
0.39741,0.38519,-0.88867,-0.86331,-0.34363,0.52822,1,1,1.1414,-0.85857,0,0
0.39469,0.38243,-0.8808,-0.85544,-0.53667,0.32613,1,1,1.1434,-0.85657,0,0
0.39195,0.37969,-0.87302,-0.84762,-0.62274,0.061826,1,1,1.1454,-0.85457,0,0
0.38922,0.37696,-0.86529,-0.83985,-0.58638,-0.21226,1,1,1.1474,-0.85257,0,0
0.38653,0.37424,-0.85754,-0.83212,-0.43623,-0.44262,1,1,1.1494,-0.85057,0,0
0.38384,0.37153,-0.84988,-0.82444,-0.20282,-0.58512,1,1,1.1514,-0.84858,0,0
0.38113,0.36882,-0.84231,-0.8168,0.067702,-0.61336,1,1,1.1534,-0.84658,0,0
0.37846,0.36613,-0.83472,-0.80921,0.32281,-0.52336,1,1,1.1554,-0.84458,0,0
0.37581,0.36345,-0.82716,-0.80167,0.51379,-0.3339,1,1,1.1574,-0.84258,0,0
0.37314,0.36077,-0.81972,-0.79417,0.60498,-0.08238,1,1,1.1594,-0.84058,0,0
0.37048,0.35811,-0.81231,-0.78671,0.58035,0.18256,1,1,1.1614,-0.83858,0,0
0.36787,0.35546,-0.80488,-0.7793,0.44604,0.41055,1,1,1.1634,-0.83658,0,0
0.36525,0.35281,-0.79754,-0.77194,0.22881,0.55904,1,1,1.1654,-0.83458,0,0
0.36261,0.35018,-0.79029,-0.76462,-0.02945,0.60114,1,1,1.1674,-0.83258,0,0
0.36001,0.34756,-0.78302,-0.75735,-0.27988,0.53038,1,1,1.1694,-0.83058,0,0
0.35743,0.34494,-0.77578,-0.75012,-0.47586,0.3614,1,1,1.1714,-0.82859,0,0
0.35483,0.34234,-0.76865,-0.74294,-0.58169,0.12687,1,1,1.1734,-0.82659,0,0
0.35225,0.33974,-0.76155,-0.7358,-0.57898,-0.129,1,1,1.1754,-0.82459,0,0
0.34969,0.33716,-0.75445,-0.72871,-0.46967,-0.35877,1,1,1.1774,-0.82259,0,0
0.34714,0.33458,-0.74742,-0.72165,-0.27521,-0.52059,1,1,1.1794,-0.82059,0,0
0.34458,0.33202,-0.74047,-0.71465,-0.032237,-0.58579,1,1,1.1814,-0.81859,0,0
0.34205,0.32947,-0.73352,-0.70769,0.21436,-0.54379,1,1,1.1834,-0.81659,0,0
0.33953,0.32692,-0.72661,-0.70077,0.4198,-0.40361,1,1,1.1854,-0.81459,0,0
0.33701,0.32439,-0.71977,-0.69389,0.54754,-0.19187,1,1,1.1874,-0.81259,0,0
0.3345,0.32186,-0.71297,-0.68706,0.57563,0.052408,1,1,1.1894,-0.81059,0,0
0.33201,0.31935,-0.7062,-0.68027,0.50038,0.285,1,1,1.1914,-0.8086,0,0
0.32952,0.31684,-0.69948,-0.67353,0.33658,0.46458,1,1,1.1934,-0.8066,0,0
0.32704,0.31434,-0.69281,-0.66683,0.11453,0.55993,1,1,1.1954,-0.8046,0,0
0.32458,0.31186,-0.68617,-0.66017,-0.12568,0.55532,1,1,1.1974,-0.8026,0,0
0.32212,0.30938,-0.67958,-0.65355,-0.34147,0.4529,1,1,1.1994,-0.8006,0,0
0.31968,0.30692,-0.67303,-0.64698,-0.49528,0.27197,1,1,1.2014,-0.7986,0,0
0.31724,0.30446,-0.66653,-0.64045,-0.56106,0.045237,1,1,1.2034,-0.7966,0,0
0.31481,0.30201,-0.66006,-0.63396,-0.52855,-0.18721,1,1,1.2054,-0.7946,0,0
0.3124,0.29958,-0.65364,-0.62752,-0.40472,-0.38496,1,1,1.2074,-0.7926,0,0
0.30999,0.29715,-0.64727,-0.62112,-0.21222,-0.51434,1,1,1.2094,-0.7906,0,0
0.3076,0.29474,-0.64093,-0.61476,0.014921,-0.55404,1,1,1.2114,-0.78861,0,0
0.30521,0.29233,-0.63464,-0.60844,0.2373,-0.49849,1,1,1.2134,-0.78661,0,0
0.30283,0.28993,-0.62839,-0.60216,0.41704,-0.35847,1,1,1.2154,-0.78461,0,0
0.30047,0.28754,-0.62218,-0.59593,0.52421,-0.15894,1,1,1.2174,-0.78261,0,0
0.29811,0.28517,-0.61601,-0.58973,0.54167,0.065524,1,1,1.2194,-0.78061,0,0
0.29577,0.2828,-0.60988,-0.58358,0.46773,0.27674,1,1,1.2214,-0.77861,0,0
0.29343,0.28044,-0.6038,-0.57747,0.31607,0.43946,1,1,1.2234,-0.77661,0,0
0.2911,0.2781,-0.59775,-0.5714,0.11311,0.52716,1,1,1.2254,-0.77461,0,0
0.28879,0.27576,-0.59175,-0.56537,-0.10665,0.52631,1,1,1.2274,-0.77261,0,0
0.28648,0.27343,-0.58578,-0.55939,-0.30656,0.43829,1,1,1.2294,-0.77061,0,0
0.28418,0.27111,-0.57986,-0.55344,-0.4539,0.27884,1,1,1.2314,-0.76862,0,0
0.2819,0.2688,-0.57398,-0.54753,-0.5252,0.0752,1,1,1.2334,-0.76662,0,0
0.27962,0.26651,-0.56814,-0.54167,-0.50988,-0.1387,1,1,1.2354,-0.76462,0,0
0.27735,0.26422,-0.56234,-0.53584,-0.41166,-0.32786,1,1,1.2374,-0.76262,0,0
0.2751,0.26194,-0.55658,-0.53006,-0.24766,-0.46191,1,1,1.2394,-0.76062,0,0
0.27285,0.25967,-0.55085,-0.52432,-0.045319,-0.51999,1,1,1.2414,-0.75862,0,0
0.27061,0.25741,-0.54517,-0.51861,0.16224,-0.49385,1,1,1.2434,-0.75662,0,0
0.26839,0.25516,-0.53953,-0.51295,0.3417,-0.38888,1,1,1.2454,-0.75462,0,0
0.26617,0.25292,-0.53393,-0.50732,0.46482,-0.22296,1,1,1.2474,-0.75262,0,0
0.26396,0.25069,-0.52837,-0.50174,0.51286,-0.023351,1,1,1.2494,-0.75062,0,0
0.26177,0.24848,-0.52284,-0.49619,0.47929,0.1779,1,1,1.2514,-0.74863,0,0
0.25958,0.24627,-0.51736,-0.49069,0.37061,0.34905,1,1,1.2534,-0.74663,0,0
0.2574,0.24407,-0.51191,-0.48522,0.20495,0.46368,1,1,1.2554,-0.74463,0,0
0.25524,0.24188,-0.50651,-0.47979,0.0090214,0.50474,1,1,1.2574,-0.74263,0,0
0.25308,0.2397,-0.50114,-0.4744,-0.18626,0.4669,1,1,1.2594,-0.74063,0,0
0.25093,0.23753,-0.49581,-0.46905,-0.35065,0.35719,1,1,1.2614,-0.73863,0,0
0.24879,0.23537,-0.49052,-0.46374,-0.45927,0.19358,1,1,1.2634,-0.73663,0,0
0.24667,0.23322,-0.48527,-0.45847,-0.49626,0.0020033,1,1,1.2654,-0.73463,0,0
0.24455,0.23108,-0.48005,-0.45324,-0.45703,-0.18784,1,1,1.2674,-0.73263,0,0
0.24244,0.22895,-0.47488,-0.44804,-0.34869,-0.3471,1,1,1.2694,-0.73063,0,0
0.24034,0.22683,-0.46974,-0.44288,-0.18868,-0.45206,1,1,1.2714,-0.72864,0,0
0.23825,0.22471,-0.46464,-0.43776,-0.0019425,-0.48772,1,1,1.2734,-0.72664,0,0
0.23618,0.22261,-0.45957,-0.43268,0.18308,-0.44976,1,1,1.2754,-0.72464,0,0
0.23411,0.22052,-0.45455,-0.42764,0.33873,-0.34496,1,1,1.2774,-0.72264,0,0
0.23205,0.21844,-0.44956,-0.42263,0.44227,-0.18994,1,1,1.2794,-0.72064,0,0
0.23,0.21637,-0.44461,-0.41766,0.47913,-0.0084629,1,1,1.2814,-0.71864,0,0
0.22796,0.21431,-0.43969,-0.41273,0.44488,0.17228,1,1,1.2834,-0.71664,0,0
0.22593,0.21226,-0.43481,-0.40784,0.34564,0.32573,1,1,1.2854,-0.71464,0,0
0.22392,0.21022,-0.42997,-0.40298,0.19694,0.42985,1,1,1.2874,-0.71264,0,0
0.22191,0.20818,-0.42517,-0.39816,0.021201,0.47021,1,1,1.2894,-0.71064,0,0
0.21991,0.20616,-0.4204,-0.39338,-0.15566,0.44195,1,1,1.2914,-0.70865,0,0
0.21792,0.20415,-0.41567,-0.38863,-0.30809,0.35021,1,1,1.2934,-0.70665,0,0
0.21594,0.20215,-0.41098,-0.38392,-0.41453,0.20916,1,1,1.2954,-0.70465,0,0
0.21397,0.20016,-0.40632,-0.37925,-0.46048,0.039773,1,1,1.2974,-0.70265,0,0
0.21201,0.19817,-0.40169,-0.37461,-0.44031,-0.13338,1,1,1.2994,-0.70065,0,0
0.21006,0.1962,-0.39711,-0.37001,-0.35793,-0.28566,1,1,1.3013,-0.69865,0,0
0.20812,0.19424,-0.39255,-0.36545,-0.22596,-0.39588,1,1,1.3033,-0.69665,0,0
0.20619,0.19228,-0.38804,-0.36092,-0.063722,-0.44921,1,1,1.3053,-0.69465,0,0
0.20427,0.19034,-0.38356,-0.35643,0.10557,-0.43908,1,1,1.3073,-0.69265,0,0
0.20236,0.18841,-0.37911,-0.35197,0.25822,-0.3679,1,1,1.3093,-0.69065,0,0
0.20046,0.18649,-0.3747,-0.34755,0.37331,-0.24652,1,1,1.3113,-0.68866,0,0
0.19857,0.18457,-0.37032,-0.34316,0.43553,-0.092512,1,1,1.3133,-0.68666,0,0
0.19669,0.18267,-0.36598,-0.33881,0.43717,0.072419,1,1,1.3153,-0.68466,0,0
0.19482,0.18077,-0.36168,-0.3345,0.37899,0.22553,1,1,1.3173,-0.68266,0,0
0.19296,0.17889,-0.3574,-0.33022,0.26987,0.34613,1,1,1.3193,-0.68066,0,0
0.19111,0.17702,-0.35317,-0.32597,0.12545,0.41839,1,1,1.3213,-0.67866,0,0
0.18926,0.17515,-0.34896,-0.32176,-0.034204,0.43334,1,1,1.3233,-0.67666,0,0
0.18743,0.1733,-0.34479,-0.31758,-0.18738,0.38989,1,1,1.3253,-0.67466,0,0
0.18561,0.17145,-0.34066,-0.31344,-0.31367,0.29481,1,1,1.3273,-0.67266,0,0
0.1838,0.16962,-0.33656,-0.30934,-0.3967,0.16162,1,1,1.3293,-0.67066,0,0
0.182,0.1678,-0.33249,-0.30526,-0.42617,0.008607,1,1,1.3313,-0.66867,0,0
0.1802,0.16598,-0.32845,-0.30122,-0.39907,-0.1437,1,1,1.3333,-0.66667,0,0
0.17842,0.16418,-0.32445,-0.29722,-0.31989,-0.27531,1,1,1.3353,-0.66467,0,0
0.17665,0.16238,-0.32049,-0.29325,-0.19986,-0.36934,1,1,1.3373,-0.66267,0,0
0.17489,0.1606,-0.31655,-0.28931,-0.055286,-0.41417,1,1,1.3393,-0.66067,0,0
0.17313,0.15882,-0.31265,-0.28541,0.094686,-0.40482,1,1,1.3413,-0.65867,0,0
0.17139,0.15706,-0.30878,-0.28154,0.23061,-0.3434,1,1,1.3433,-0.65667,0,0
0.16966,0.1553,-0.30495,-0.2777,0.33528,-0.23867,1,1,1.3453,-0.65467,0,0
0.16793,0.15355,-0.30114,-0.2739,0.39583,-0.10475,1,1,1.3473,-0.65267,0,0
0.16622,0.15182,-0.29737,-0.27013,0.40531,0.040828,1,1,1.3493,-0.65067,0,0
0.16452,0.15009,-0.29363,-0.26639,0.36339,0.17942,1,1,1.3513,-0.64868,0,0
0.16282,0.14838,-0.28993,-0.26268,0.27622,0.29369,1,1,1.3533,-0.64668,0,0
0.16114,0.14667,-0.28625,-0.25901,0.15551,0.36971,1,1,1.3553,-0.64468,0,0
0.15946,0.14497,-0.28261,-0.25537,0.01693,0.39864,1,1,1.3573,-0.64268,0,0
0.1578,0.14329,-0.279,-0.25177,-0.12201,0.37769,1,1,1.3593,-0.64068,0,0
0.15614,0.14161,-0.27542,-0.24819,-0.2441,0.31032,1,1,1.3613,-0.63868,0,0
0.1545,0.13994,-0.27187,-0.24465,-0.3346,0.20564,1,1,1.3633,-0.63668,0,0
0.15286,0.13829,-0.26836,-0.24114,-0.38297,0.07711,1,1,1.3653,-0.63468,0,0
0.15124,0.13664,-0.26487,-0.23766,-0.38404,-0.059163,1,1,1.3673,-0.63268,0,0
0.14962,0.135,-0.26142,-0.23421,-0.33851,-0.1865,1,1,1.3693,-0.63068,0,0
0.14801,0.13338,-0.258,-0.2308,-0.25271,-0.28967,1,1,1.3713,-0.62869,0,0
0.14642,0.13176,-0.2546,-0.22741,-0.13766,-0.35669,1,1,1.3733,-0.62669,0,0
0.14483,0.13015,-0.25124,-0.22406,-0.007653,-0.38018,1,1,1.3753,-0.62469,0,0
0.14325,0.12855,-0.24791,-0.22074,0.12156,-0.35811,1,1,1.3773,-0.62269,0,0
0.14169,0.12697,-0.24461,-0.21745,0.23467,-0.29391,1,1,1.3793,-0.62069,0,0
0.14013,0.12539,-0.24134,-0.21419,0.31862,-0.19592,1,1,1.3813,-0.61869,0,0
0.13858,0.12382,-0.2381,-0.21096,0.36407,-0.07624,1,1,1.3833,-0.61669,0,0
0.13705,0.12226,-0.23489,-0.20776,0.3664,0.050744,1,1,1.3853,-0.61469,0,0
0.13552,0.12071,-0.23171,-0.20459,0.32612,0.17012,1,1,1.3873,-0.61269,0,0
0.134,0.11917,-0.22856,-0.20146,0.24867,0.26823,1,1,1.3893,-0.61069,0,0
0.13249,0.11765,-0.22544,-0.19835,0.14364,0.33413,1,1,1.3913,-0.6087,0,0
0.13099,0.11613,-0.22235,-0.19527,0.023597,0.36086,1,1,1.3933,-0.6067,0,0
0.1295,0.11462,-0.21929,-0.19223,-0.097506,0.3461,1,1,1.3953,-0.6047,0,0
0.12802,0.11312,-0.21626,-0.18921,-0.20589,0.29228,1,1,1.3973,-0.6027,0,0
0.12656,0.11163,-0.21325,-0.18622,-0.28953,0.20621,1,1,1.3993,-0.6007,0,0
0.1251,0.11015,-0.21028,-0.18327,-0.3395,0.098153,1,1,1.4013,-0.5987,0,0
0.12365,0.10868,-0.20734,-0.18034,-0.35082,-0.019374,1,1,1.4033,-0.5967,0,0
0.12221,0.10722,-0.20442,-0.17744,-0.32295,-0.1331,1,1,1.4053,-0.5947,0,0
0.12078,0.10577,-0.20153,-0.17457,-0.25971,-0.23051,1,1,1.4073,-0.5927,0,0
0.11936,0.10433,-0.19867,-0.17173,-0.16875,-0.30115,1,1,1.4093,-0.5907,0,0
0.11795,0.1029,-0.19584,-0.16892,-0.060576,-0.33777,1,1,1.4113,-0.58871,0,0
0.11655,0.10148,-0.19304,-0.16614,0.052675,-0.33702,1,1,1.4133,-0.58671,0,0
0.11515,0.10007,-0.19026,-0.16339,0.15859,-0.2997,1,1,1.4153,-0.58471,0,0
0.11377,0.098672,-0.18752,-0.16066,0.24586,-0.23053,1,1,1.4173,-0.58271,0,0
0.1124,0.097281,-0.1848,-0.15797,0.30545,-0.13758,1,1,1.4193,-0.58071,0,0
0.11104,0.095901,-0.18211,-0.1553,0.3315,-0.031243,1,1,1.4213,-0.57871,0,0
0.10969,0.09453,-0.17945,-0.15266,0.32188,0.076871,1,1,1.4233,-0.57671,0,0
0.10835,0.093169,-0.17681,-0.15005,0.27832,0.17527,1,1,1.4253,-0.57471,0,0
0.10702,0.091818,-0.1742,-0.14746,0.20605,0.25376,1,1,1.4273,-0.57271,0,0
0.1057,0.090477,-0.17162,-0.14491,0.11324,0.30448,1,1,1.4293,-0.57071,0,0
0.10439,0.089146,-0.16907,-0.14238,0.0099765,0.32268,1,1,1.4313,-0.56872,0,0
0.10308,0.087824,-0.16654,-0.13988,-0.092789,0.30711,1,1,1.4333,-0.56672,0,0
0.10179,0.086513,-0.16405,-0.13741,-0.18444,0.26003,1,1,1.4353,-0.56472,0,0
0.10051,0.085211,-0.16157,-0.13496,-0.25576,0.18693,1,1,1.4373,-0.56272,0,0
0.09924,0.08392,-0.15913,-0.13254,-0.29985,0.095802,1,1,1.4393,-0.56072,0,0
0.097979,0.082638,-0.15671,-0.13015,-0.31275,-0.0037045,1,1,1.4413,-0.55872,0,0
0.096727,0.081365,-0.15432,-0.12778,-0.29379,-0.10133,1,1,1.4433,-0.55672,0,0
0.095487,0.080103,-0.15195,-0.12545,-0.24551,-0.18726,1,1,1.4453,-0.55472,0,0
0.094256,0.078851,-0.14962,-0.12313,-0.17335,-0.2531,1,1,1.4473,-0.55272,0,0
0.093035,0.077609,-0.1473,-0.12085,-0.08501,-0.29269,1,1,1.4493,-0.55072,0,0
0.091825,0.076376,-0.14502,-0.11859,0.010409,-0.30262,1,1,1.4513,-0.54873,0,0
0.090625,0.075153,-0.14276,-0.11636,0.10333,-0.28251,1,1,1.4533,-0.54673,0,0
0.089435,0.07394,-0.14053,-0.11415,0.18465,-0.23496,1,1,1.4553,-0.54473,0,0
0.088256,0.072737,-0.13832,-0.11197,0.24666,-0.16518,1,1,1.4573,-0.54273,0,0
0.087087,0.071544,-0.13614,-0.10982,0.28371,-0.080425,1,1,1.4593,-0.54073,0,0
0.085928,0.070361,-0.13398,-0.10769,0.29272,0.010778,1,1,1.4613,-0.53873,0,0
0.08478,0.069188,-0.13185,-0.10559,0.27341,0.099504,1,1,1.4633,-0.53673,0,0
0.083643,0.068024,-0.12975,-0.10351,0.22822,0.1773,1,1,1.4653,-0.53473,0,0
0.082516,0.06687,-0.12767,-0.10145,0.162,0.23696,1,1,1.4673,-0.53273,0,0
0.0814,0.065727,-0.12562,-0.099428,0.081487,0.2732,1,1,1.4693,-0.53073,0,0
0.080295,0.064593,-0.12359,-0.097425,-0.0054288,0.2831,1,1,1.4713,-0.52874,0,0
0.0792,0.063469,-0.12159,-0.095448,-0.090438,0.26628,1,1,1.4733,-0.52674,0,0
0.078116,0.062354,-0.11962,-0.093495,-0.16563,0.22488,1,1,1.4753,-0.52474,0,0
0.077044,0.06125,-0.11767,-0.091567,-0.22423,0.16326,1,1,1.4773,-0.52274,0,0
0.075982,0.060156,-0.11574,-0.089664,-0.26116,0.087556,1,1,1.4793,-0.52074,0,0
0.074931,0.059071,-0.11385,-0.087785,-0.27349,0.005045,1,1,1.4813,-0.51874,0,0
0.073892,0.057996,-0.11197,-0.08593,-0.26062,-0.076581,1,1,1.4833,-0.51674,0,0
0.072863,0.056931,-0.11012,-0.084099,-0.22425,-0.1499,1,1,1.4853,-0.51474,0,0
0.071846,0.055876,-0.1083,-0.082293,-0.1682,-0.20846,1,1,1.4873,-0.51274,0,0
0.07084,0.054831,-0.1065,-0.08051,-0.097928,-0.24729,1,1,1.4893,-0.51074,0,0
0.069846,0.053796,-0.10473,-0.078751,-0.020055,-0.26334,1,1,1.4913,-0.50875,0,0
0.068863,0.052771,-0.10298,-0.077016,0.05831,-0.25567,1,1,1.4933,-0.50675,0,0
0.067892,0.051755,-0.10126,-0.075304,0.13021,-0.22548,1,1,1.4953,-0.50475,0,0
0.066932,0.050749,-0.099559,-0.073615,0.18944,-0.17594,1,1,1.4973,-0.50275,0,0
0.065984,0.049754,-0.097886,-0.071949,0.23107,-0.1118,1,1,1.4993,-0.50075,0,0
0.065048,0.048768,-0.096237,-0.070307,0.25187,-0.038985,1,1,1.5012,-0.49875,0,0
0.064124,0.047792,-0.094614,-0.068688,0.25048,0.035984,1,1,1.5032,-0.49675,0,0
0.063212,0.046825,-0.093014,-0.067091,0.22752,0.10659,1,1,1.5052,-0.49475,0,0
0.062312,0.045869,-0.09144,-0.065517,0.18543,0.16687,1,1,1.5072,-0.49275,0,0
0.061424,0.044923,-0.08989,-0.063965,0.12823,0.21189,1,1,1.5092,-0.49075,0,0
0.060548,0.043986,-0.088365,-0.062436,0.061113,0.23818,1,1,1.5112,-0.48876,0,0
0.059684,0.043059,-0.086864,-0.06093,-0.010021,0.24394,1,1,1.5132,-0.48676,0,0
0.058833,0.042143,-0.085387,-0.059445,-0.079112,0.22912,1,1,1.5152,-0.48476,0,0
0.057994,0.041236,-0.083935,-0.057983,-0.14043,0.19544,1,1,1.5172,-0.48276,0,0
0.057167,0.040338,-0.082507,-0.056542,-0.18906,0.14611,1,1,1.5192,-0.48076,0,0
0.056353,0.039451,-0.081103,-0.055123,-0.22127,0.085558,1,1,1.5212,-0.47876,0,0
0.055551,0.038574,-0.079723,-0.053726,-0.23477,0.019012,1,1,1.5232,-0.47676,0,0
0.054762,0.037706,-0.078367,-0.05235,-0.22889,-0.047957,1,1,1.5252,-0.47476,0,0
0.053986,0.036849,-0.077035,-0.050995,-0.20454,-0.1099,1,1,1.5272,-0.47276,0,0
0.053222,0.036001,-0.075726,-0.049662,-0.16411,-0.16193,1,1,1.5292,-0.47076,0,0
0.052471,0.035163,-0.074441,-0.04835,-0.1112,-0.2001,1,1,1.5312,-0.46877,0,0
0.051733,0.034335,-0.073179,-0.047059,-0.05031,-0.22167,1,1,1.5332,-0.46677,0,0
0.051008,0.033517,-0.071941,-0.045789,0.013538,-0.2253,1,1,1.5352,-0.46477,0,0
0.050295,0.032708,-0.070726,-0.044539,0.075244,-0.21112,1,1,1.5372,-0.46277,0,0
0.049595,0.03191,-0.069534,-0.04331,0.13002,-0.18063,1,1,1.5392,-0.46077,0,0
0.048908,0.031121,-0.068364,-0.042102,0.17375,-0.1366,1,1,1.5412,-0.45877,0,0
0.048234,0.030342,-0.067217,-0.040913,0.2033,-0.08272,1,1,1.5432,-0.45677,0,0
0.047572,0.029574,-0.066093,-0.039745,0.21672,-0.023379,1,1,1.5452,-0.45477,0,0
0.046923,0.028815,-0.064991,-0.038597,0.21334,0.036765,1,1,1.5472,-0.45277,0,0
0.046287,0.028065,-0.063911,-0.037469,0.19381,0.093116,1,1,1.5492,-0.45077,0,0
0.045664,0.027326,-0.062853,-0.036361,0.15996,0.1415,1,1,1.5512,-0.44878,0,0
0.045053,0.026597,-0.061817,-0.035272,0.11466,0.17848,1,1,1.5532,-0.44678,0,0
0.044455,0.025877,-0.060802,-0.034203,0.061548,0.20153,1,1,1.5552,-0.44478,0,0
0.04387,0.025168,-0.059808,-0.033153,0.0047437,0.20928,1,1,1.5572,-0.44278,0,0
0.043297,0.024468,-0.058835,-0.032123,-0.051488,0.20148,1,1,1.5592,-0.44078,0,0
0.042736,0.023778,-0.057883,-0.031111,-0.10304,0.17908,1,1,1.5612,-0.43878,0,0
0.042188,0.023098,-0.056951,-0.030119,-0.14628,0.14402,1,1,1.5632,-0.43678,0,0
0.041652,0.022428,-0.05604,-0.029145,-0.17827,0.09912,1,1,1.5652,-0.43478,0,0
0.041129,0.021767,-0.055148,-0.02819,-0.19696,0.047826,1,1,1.5672,-0.43278,0,0
0.040617,0.021117,-0.054276,-0.027254,-0.20133,-0.0060636,1,1,1.5692,-0.43078,0,0
0.040117,0.020476,-0.053423,-0.026336,-0.19139,-0.05868,1,1,1.5712,-0.42879,0,0
0.039629,0.019846,-0.052589,-0.025437,-0.16815,-0.10635,1,1,1.5732,-0.42679,0,0
0.039153,0.019225,-0.051774,-0.024556,-0.13354,-0.14587,1,1,1.5752,-0.42479,0,0
0.038688,0.018614,-0.050978,-0.023693,-0.090211,-0.17467,1,1,1.5772,-0.42279,0,0
0.038235,0.018013,-0.050199,-0.022848,-0.041335,-0.19101,1,1,1.5792,-0.42079,0,0
0.037793,0.017421,-0.049439,-0.02202,0.0096238,-0.19406,1,1,1.5812,-0.41879,0,0
0.037362,0.01684,-0.048695,-0.021211,0.059164,-0.18391,1,1,1.5832,-0.41679,0,0
0.036942,0.016268,-0.047969,-0.020418,0.10398,-0.16153,1,1,1.5852,-0.41479,0,0
0.036534,0.015707,-0.04726,-0.019644,0.14119,-0.12868,1,1,1.5872,-0.41279,0,0
0.036135,0.015155,-0.046567,-0.018886,0.1685,-0.087789,1,1,1.5892,-0.41079,0,0
0.035747,0.014613,-0.04589,-0.018146,0.18431,-0.04171,1,1,1.5912,-0.4088,0,0
0.03537,0.014081,-0.045229,-0.017423,0.18786,0.0064293,1,1,1.5932,-0.4068,0,0
0.035002,0.013559,-0.044583,-0.016716,0.17919,0.053465,1,1,1.5952,-0.4048,0,0
0.034645,0.013046,-0.043953,-0.016027,0.15912,0.096399,1,1,1.5972,-0.4028,0,0
0.034297,0.012544,-0.043337,-0.015354,0.12917,0.13258,1,1,1.5992,-0.4008,0,0
0.033959,0.012051,-0.042735,-0.014697,0.091471,0.15987,1,1,1.6012,-0.3988,0,0
0.03363,0.011569,-0.042148,-0.014057,0.048545,0.17675,1,1,1.6032,-0.3968,0,0
0.033311,0.011096,-0.041574,-0.013433,0.0031815,0.1824,1,1,1.6052,-0.3948,0,0
0.033,0.010633,-0.041014,-0.012826,-0.041768,0.1767,1,1,1.6072,-0.3928,0,0
0.032698,0.01018,-0.040467,-0.012234,-0.083561,0.16027,1,1,1.6092,-0.3908,0,0
0.032405,0.0097364,-0.039932,-0.011658,-0.11973,0.13431,1,1,1.6112,-0.38881,0,0
0.03212,0.009303,-0.03941,-0.011098,-0.14821,0.10062,1,1,1.6132,-0.38681,0,0
0.031844,0.0088795,-0.038899,-0.010553,-0.16748,0.061348,1,1,1.6152,-0.38481,0,0
0.031575,0.0084658,-0.038401,-0.010024,-0.1766,0.018953,1,1,1.6172,-0.38281,0,0
0.031314,0.008062,-0.037913,-0.0095098,-0.17524,-0.024015,1,1,1.6192,-0.38081,0,0
0.031061,0.0076681,-0.037437,-0.0090111,-0.16371,-0.065049,1,1,1.6212,-0.37881,0,0
0.030815,0.0072841,-0.036972,-0.0085274,-0.1429,-0.10183,1,1,1.6232,-0.37681,0,0
0.030577,0.0069099,-0.036517,-0.0080586,-0.11418,-0.13234,1,1,1.6252,-0.37481,0,0
0.030345,0.0065455,-0.036072,-0.0076047,-0.079354,-0.15499,1,1,1.6272,-0.37281,0,0
0.030121,0.0061911,-0.035636,-0.0071654,-0.0405,-0.16869,1,1,1.6292,-0.37081,0,0
0.029903,0.0058465,-0.035211,-0.0067406,0.0001396,-0.17285,1,1,1.6312,-0.36882,0,0
0.029691,0.0055117,-0.034794,-0.0063302,0.040292,-0.16746,1,1,1.6332,-0.36682,0,0
0.029486,0.0051869,-0.034387,-0.005934,0.077779,-0.15301,1,1,1.6352,-0.36482,0,0
0.029287,0.0048719,-0.033988,-0.005552,0.11064,-0.13047,1,1,1.6372,-0.36282,0,0
0.029093,0.0045668,-0.033597,-0.005184,0.1372,-0.10122,1,1,1.6392,-0.36082,0,0
0.028906,0.0042715,-0.033215,-0.0048299,0.15621,-0.066943,1,1,1.6412,-0.35882,0,0
0.028724,0.0039861,-0.03284,-0.0044895,0.16682,-0.029546,1,1,1.6432,-0.35682,0,0
0.028548,0.0037106,-0.032473,-0.0041627,0.16866,0.0089671,1,1,1.6452,-0.35482,0,0
0.028377,0.0034449,-0.032114,-0.0038493,0.16182,0.046594,1,1,1.6472,-0.35282,0,0
0.028211,0.0031891,-0.031762,-0.0035493,0.14682,0.081441,1,1,1.6492,-0.35082,0,0
0.02805,0.0029432,-0.031416,-0.0032626,0.12461,0.11181,1,1,1.6512,-0.34883,0,0
0.027893,0.0027071,-0.031077,-0.0029889,0.096424,0.13629,1,1,1.6532,-0.34683,0,0
0.027742,0.002481,-0.030745,-0.0027281,0.063792,0.15379,1,1,1.6552,-0.34483,0,0
0.027595,0.0022646,-0.030419,-0.0024802,0.028394,0.16361,1,1,1.6572,-0.34283,0,0
0.027452,0.0020582,-0.030098,-0.0022449,-0.0080023,0.16543,1,1,1.6592,-0.34083,0,0
0.027313,0.0018616,-0.029784,-0.0020222,-0.043638,0.15934,1,1,1.6612,-0.33883,0,0
0.027179,0.0016748,-0.029475,-0.0018119,-0.076846,0.14579,1,1,1.6632,-0.33683,0,0
0.027049,0.001498,-0.029172,-0.0016139,-0.10612,0.12557,1,1,1.6652,-0.33483,0,0
0.026922,0.001331,-0.028874,-0.0014281,-0.1302,0.099756,1,1,1.6672,-0.33283,0,0
0.026799,0.0011739,-0.028581,-0.0012543,-0.14809,0.069645,1,1,1.6692,-0.33083,0,0
0.02668,0.0010266,-0.028293,-0.0010924,-0.15911,0.03669,1,1,1.6712,-0.32884,0,0
0.026564,0.00088921,-0.02801,-0.00094225,-0.16292,0.0024243,1,1,1.6732,-0.32684,0,0
0.026452,0.00076168,-0.027731,-0.00080373,-0.15949,-0.031609,1,1,1.6752,-0.32484,0,0
0.026343,0.00064402,-0.027457,-0.00067671,-0.14913,-0.063928,1,1,1.6772,-0.32284,0,0
0.026237,0.00053623,-0.027187,-0.00056107,-0.13244,-0.093171,1,1,1.6792,-0.32084,0,0
0.026134,0.0004383,-0.026921,-0.00045666,-0.11026,-0.11816,1,1,1.6812,-0.31884,0,0
0.026034,0.00035024,-0.02666,-0.00036335,-0.083649,-0.13792,1,1,1.6832,-0.31684,0,0
0.025937,0.00027205,-0.026402,-0.00028103,-0.053808,-0.15175,1,1,1.6852,-0.31484,0,0
0.025843,0.00020372,-0.026147,-0.00020954,-0.022038,-0.15919,1,1,1.6872,-0.31284,0,0
0.025752,0.00014526,-0.025897,-0.00014876,0.010326,-0.1601,1,1,1.6892,-0.31084,0,0
0.025663,9.6667e-05,-0.02565,-9.857e-05,0.041968,-0.15455,1,1,1.6912,-0.30885,0,0
0.025577,5.794e-05,-0.025406,-5.8824e-05,0.071645,-0.14293,1,1,1.6932,-0.30685,0,0
0.025493,2.9079e-05,-0.025166,-2.9394e-05,0.098234,-0.12581,1,1,1.6952,-0.30485,0,0
0.025411,1.0086e-05,-0.024928,-1.0151e-05,0.12077,-0.10398,1,1,1.6972,-0.30285,0,0
0.025332,9.5908e-07,-0.024694,-9.6112e-07,0.13848,-0.078379,1,1,1.6992,-0.30085,0,0
0.025255,0,-0.024463,0,0.15079,-0.050053,1,1,1.7011,-0.29885,0,0
0.025181,0,-0.024234,0,0.15736,-0.020124,1,1,1.7031,-0.29685,0,0
0.025108,0,-0.024009,0,0.15808,0.01027,1,1,1.7051,-0.29485,0,0
0.025038,0,-0.023786,0,0.15305,0.04001,1,1,1.7071,-0.29285,0,0
0.024969,0,-0.023565,0,0.14257,0.068041,1,1,1.7091,-0.29085,0,0
0.024902,0,-0.023347,0,0.12715,0.093406,1,1,1.7111,-0.28886,0,0
0.024838,0,-0.023132,0,0.10742,0.11527,1,1,1.7131,-0.28686,0,0
0.024775,0,-0.022919,0,0.084162,0.13297,1,1,1.7151,-0.28486,0,0
0.024714,0,-0.022708,0,0.058257,0.14598,1,1,1.7171,-0.28286,0,0
0.024655,0,-0.022499,0,0.030632,0.15397,1,1,1.7191,-0.28086,0,0
0.024597,0,-0.022293,0,0.0022455,0.15678,1,1,1.7211,-0.27886,0,0
0.024541,0,-0.022088,0,-0.025956,0.15446,1,1,1.7231,-0.27686,0,0
0.024486,0,-0.021886,0,-0.053066,0.14717,1,1,1.7251,-0.27486,0,0
0.024434,0,-0.021685,0,-0.078244,0.13528,1,1,1.7271,-0.27286,0,0
0.024382,0,-0.021487,0,-0.10074,0.11926,1,1,1.7291,-0.27086,0,0
0.024332,0,-0.02129,0,-0.11992,0.099704,1,1,1.7311,-0.26887,0,0
0.024284,0,-0.021095,0,-0.13528,0.077289,1,1,1.7331,-0.26687,0,0
0.024237,0,-0.020901,0,-0.14644,0.052757,1,1,1.7351,-0.26487,0,0
0.024191,0,-0.02071,0,-0.15316,0.026888,1,1,1.7371,-0.26287,0,0
0.024147,0,-0.02052,0,-0.15536,0.00047059,1,1,1.7391,-0.26087,0,0
0.024104,0,-0.020331,0,-0.15308,-0.02572,1,1,1.7411,-0.25887,0,0
0.024062,0,-0.020144,0,-0.14649,-0.050944,1,1,1.7431,-0.25687,0,0
0.024022,0,-0.019959,0,-0.13587,-0.074517,1,1,1.7451,-0.25487,0,0
0.023982,0,-0.019775,0,-0.12162,-0.095829,1,1,1.7471,-0.25287,0,0
0.023944,0,-0.019592,0,-0.10421,-0.11435,1,1,1.7491,-0.25087,0,0
0.023907,0,-0.019411,0,-0.084184,-0.12966,1,1,1.7511,-0.24888,0,0
0.023872,0,-0.019231,0,-0.062135,-0.14143,1,1,1.7531,-0.24688,0,0
0.023837,0,-0.019052,0,-0.038685,-0.14944,1,1,1.7551,-0.24488,0,0
0.023803,0,-0.018875,0,-0.014469,-0.15358,1,1,1.7571,-0.24288,0,0
0.023771,0,-0.018698,0,0.0098854,-0.15384,1,1,1.7591,-0.24088,0,0
0.023739,0,-0.018523,0,0.03377,-0.15031,1,1,1.7611,-0.23888,0,0
0.023709,0,-0.018349,0,0.056615,-0.14317,1,1,1.7631,-0.23688,0,0
0.023679,0,-0.018177,0,0.077897,-0.13268,1,1,1.7651,-0.23488,0,0
0.023651,0,-0.018005,0,0.097154,-0.11919,1,1,1.7671,-0.23288,0,0
0.023624,0,-0.017834,0,0.11399,-0.10307,1,1,1.7691,-0.23088,0,0
0.023597,0,-0.017664,0,0.12808,-0.084768,1,1,1.7711,-0.22889,0,0
0.023572,0,-0.017496,0,0.13919,-0.064749,1,1,1.7731,-0.22689,0,0
0.023547,0,-0.017328,0,0.14713,-0.043502,1,1,1.7751,-0.22489,0,0
0.023523,0,-0.017161,0,0.15184,-0.02152,1,1,1.7771,-0.22289,0,0
0.0235,0,-0.016995,0,0.15328,0.00070756,1,1,1.7791,-0.22089,0,0
0.023478,0,-0.01683,0,0.15152,0.022706,1,1,1.7811,-0.21889,0,0
0.023457,0,-0.016666,0,0.14667,0.044028,1,1,1.7831,-0.21689,0,0
0.023437,0,-0.016502,0,0.13893,0.064258,1,1,1.7851,-0.21489,0,0
0.023418,0,-0.01634,0,0.12853,0.083023,1,1,1.7871,-0.21289,0,0
0.023399,0,-0.016178,0,0.11574,0.099996,1,1,1.7891,-0.21089,0,0
0.023381,0,-0.016017,0,0.10087,0.1149,1,1,1.7911,-0.2089,0,0
0.023364,0,-0.015856,0,0.084264,0.12751,1,1,1.7931,-0.2069,0,0
0.023348,0,-0.015697,0,0.066282,0.13766,1,1,1.7951,-0.2049,0,0
0.023333,0,-0.015538,0,0.047288,0.14523,1,1,1.7971,-0.2029,0,0
0.023318,0,-0.01538,0,0.027652,0.15016,1,1,1.7991,-0.2009,0,0
0.023304,0,-0.015222,0,0.0077362,0.15245,1,1,1.8011,-0.1989,0,0
0.023291,0,-0.015065,0,-0.012107,0.15212,1,1,1.8031,-0.1969,0,0
0.023279,0,-0.014909,0,-0.031545,0.14926,1,1,1.8051,-0.1949,0,0
0.023267,0,-0.014753,0,-0.050267,0.144,1,1,1.8071,-0.1929,0,0
0.023256,0,-0.014598,0,-0.06799,0.13649,1,1,1.8091,-0.1909,0,0
0.023246,0,-0.014443,0,-0.084462,0.12692,1,1,1.8111,-0.18891,0,0
0.023236,0,-0.014289,0,-0.099462,0.1155,1,1,1.8131,-0.18691,0,0
0.023228,0,-0.014135,0,-0.11281,0.10246,1,1,1.8151,-0.18491,0,0
0.02322,0,-0.013982,0,-0.12435,0.088059,1,1,1.8171,-0.18291,0,0
0.023212,0,-0.01383,0,-0.13397,0.07254,1,1,1.8191,-0.18091,0,0
0.023206,0,-0.013678,0,-0.14159,0.056164,1,1,1.8211,-0.17891,0,0
0.0232,0,-0.013526,0,-0.14717,0.039193,1,1,1.8231,-0.17691,0,0
0.023194,0,-0.013375,0,-0.15071,0.021879,1,1,1.8251,-0.17491,0,0
0.02319,0,-0.013224,0,-0.15221,0.0044694,1,1,1.8271,-0.17291,0,0
0.023186,0,-0.013074,0,-0.15172,-0.012802,1,1,1.8291,-0.17091,0,0
0.023182,0,-0.012924,0,-0.14932,-0.029716,1,1,1.8311,-0.16892,0,0
0.02318,0,-0.012775,0,-0.1451,-0.046069,1,1,1.8331,-0.16692,0,0
0.023178,0,-0.012626,0,-0.13918,-0.061676,1,1,1.8351,-0.16492,0,0
0.023176,0,-0.012477,0,-0.13169,-0.076373,1,1,1.8371,-0.16292,0,0
0.023176,0,-0.012329,0,-0.12276,-0.090017,1,1,1.8391,-0.16092,0,0
0.023175,0,-0.012181,0,-0.11256,-0.10249,1,1,1.8411,-0.15892,0,0
0.023176,0,-0.012033,0,-0.10125,-0.11368,1,1,1.8431,-0.15692,0,0
0.023177,0,-0.011885,0,-0.088985,-0.12352,1,1,1.8451,-0.15492,0,0
0.023179,0,-0.011738,0,-0.075943,-0.13195,1,1,1.8471,-0.15292,0,0
0.023182,0,-0.011591,0,-0.062289,-0.13892,1,1,1.8491,-0.15092,0,0
0.023185,0,-0.011445,0,-0.048186,-0.14443,1,1,1.8511,-0.14893,0,0
0.023188,0,-0.011298,0,-0.033795,-0.14847,1,1,1.8531,-0.14693,0,0
0.023193,0,-0.011152,0,-0.019269,-0.15106,1,1,1.8551,-0.14493,0,0
0.023198,0,-0.011006,0,-0.0047548,-0.15223,1,1,1.8571,-0.14293,0,0
0.023203,0,-0.010861,0,0.0096124,-0.15202,1,1,1.8591,-0.14093,0,0
0.02321,0,-0.010715,0,0.023706,-0.15049,1,1,1.8611,-0.13893,0,0
0.023216,0,-0.01057,0,0.037409,-0.1477,1,1,1.8631,-0.13693,0,0
0.023224,0,-0.010425,0,0.050618,-0.14374,1,1,1.8651,-0.13493,0,0
0.023232,0,-0.01028,0,0.06324,-0.13868,1,1,1.8671,-0.13293,0,0
0.023241,0,-0.010136,0,0.075195,-0.13261,1,1,1.8691,-0.13093,0,0
0.02325,0,-0.0099911,0,0.086413,-0.12562,1,1,1.8711,-0.12894,0,0
0.02326,0,-0.0098467,0,0.096837,-0.11782,1,1,1.8731,-0.12694,0,0
0.02327,0,-0.0097024,0,0.10642,-0.10929,1,1,1.8751,-0.12494,0,0
0.023281,0,-0.0095583,0,0.11513,-0.10013,1,1,1.8771,-0.12294,0,0
0.023293,0,-0.0094142,0,0.12294,-0.090433,1,1,1.8791,-0.12094,0,0
0.023306,0,-0.0092703,0,0.12983,-0.0803,1,1,1.8811,-0.11894,0,0
0.023319,0,-0.0091264,0,0.1358,-0.069819,1,1,1.8831,-0.11694,0,0
0.023332,0,-0.0089826,0,0.14086,-0.059076,1,1,1.8851,-0.11494,0,0
0.023346,0,-0.0088389,0,0.14501,-0.048155,1,1,1.8871,-0.11294,0,0
0.023361,0,-0.0086953,0,0.14826,-0.037137,1,1,1.8891,-0.11094,0,0
0.023377,0,-0.0085516,0,0.15065,-0.026094,1,1,1.8911,-0.10895,0,0
0.023393,0,-0.0084081,0,0.1522,-0.015096,1,1,1.8931,-0.10695,0,0
0.023409,0,-0.0082645,0,0.15294,-0.0042061,1,1,1.8951,-0.10495,0,0
0.023427,0,-0.0081209,0,0.15292,0.0065177,1,1,1.8971,-0.10295,0,0
0.023445,0,-0.0079774,0,0.15217,0.017023,1,1,1.8991,-0.10095,0,0
0.023463,0,-0.0078338,0,0.15073,0.027264,1,1,1.901,-0.098951,0,0
0.023483,0,-0.0076902,0,0.14865,0.037199,1,1,1.903,-0.096952,0,0
0.023503,0,-0.0075466,0,0.14599,0.046794,1,1,1.905,-0.094953,0,0
0.023523,0,-0.007403,0,0.14277,0.056017,1,1,1.907,-0.092954,0,0
0.023544,0,-0.0072592,0,0.13906,0.064845,1,1,1.909,-0.090955,0,0
0.023566,0,-0.0071155,0,0.1349,0.073256,1,1,1.911,-0.088956,0,0
0.023588,0,-0.0069716,0,0.13034,0.081236,1,1,1.913,-0.086957,0,0
0.023612,0,-0.0068277,0,0.12542,0.088773,1,1,1.915,-0.084958,0,0
0.023635,0,-0.0066837,0,0.12019,0.095861,1,1,1.917,-0.082959,0,0
0.02366,0,-0.0065396,0,0.11469,0.1025,1,1,1.919,-0.08096,0,0
0.023685,0,-0.0063953,0,0.10897,0.10868,1,1,1.921,-0.078961,0,0
0.023711,0,-0.006251,0,0.10306,0.11441,1,1,1.923,-0.076962,0,0
0.023737,0,-0.0061065,0,0.096997,0.1197,1,1,1.925,-0.074963,0,0
0.023764,0,-0.0059618,0,0.090829,0.12456,1,1,1.927,-0.072964,0,0
0.023792,0,-0.005817,0,0.084582,0.12899,1,1,1.929,-0.070965,0,0
0.02382,0,-0.005672,0,0.078291,0.13301,1,1,1.931,-0.068966,0,0
0.02385,0,-0.0055269,0,0.071984,0.13663,1,1,1.933,-0.066967,0,0
0.02388,0,-0.0053815,0,0.065688,0.13987,1,1,1.935,-0.064968,0,0
0.02391,0,-0.005236,0,0.05943,0.14275,1,1,1.937,-0.062969,0,0
0.023942,0,-0.0050902,0,0.053231,0.14529,1,1,1.939,-0.06097,0,0
0.023974,0,-0.0049442,0,0.047113,0.14749,1,1,1.941,-0.058971,0,0
0.024006,0,-0.004798,0,0.041094,0.14939,1,1,1.943,-0.056972,0,0
0.02404,0,-0.0046515,0,0.035192,0.151,1,1,1.945,-0.054973,0,0
0.024074,0,-0.0045048,0,0.029421,0.15234,1,1,1.947,-0.052974,0,0
0.024109,0,-0.0043578,0,0.023795,0.15344,1,1,1.949,-0.050975,0,0
0.024145,0,-0.0042105,0,0.018325,0.1543,1,1,1.951,-0.048976,0,0
0.024182,0,-0.0040629,0,0.01302,0.15496,1,1,1.953,-0.046977,0,0
0.024219,0,-0.0039151,0,0.0078906,0.15542,1,1,1.955,-0.044978,0,0
0.024257,0,-0.0037669,0,0.0029424,0.15572,1,1,1.957,-0.042979,0,0
0.024296,0,-0.0036183,0,-0.0018184,0.15586,1,1,1.959,-0.04098,0,0
0.024336,0,-0.0034694,0,-0.0063871,0.15587,1,1,1.961,-0.038981,0,0
0.024376,0,-0.0033202,0,-0.01076,0.15576,1,1,1.963,-0.036982,0,0
0.024418,0,-0.0031706,0,-0.014934,0.15555,1,1,1.965,-0.034983,0,0
0.02446,0,-0.0030206,0,-0.018908,0.15525,1,1,1.967,-0.032984,0,0
0.024503,0,-0.0028702,0,-0.02268,0.15488,1,1,1.969,-0.030985,0,0
0.024547,0,-0.0027195,0,-0.026249,0.15446,1,1,1.971,-0.028986,0,0
0.024592,0,-0.0025682,0,-0.029616,0.154,1,1,1.973,-0.026987,0,0
0.024638,0,-0.0024166,0,-0.032781,0.1535,1,1,1.975,-0.024988,0,0
0.024684,0,-0.0022645,0,-0.035745,0.15299,1,1,1.977,-0.022989,0,0
0.024732,0,-0.0021119,0,-0.038508,0.15248,1,1,1.979,-0.02099,0,0
0.02478,0,-0.0019589,0,-0.041073,0.15196,1,1,1.981,-0.018991,0,0
0.02483,0,-0.0018054,0,-0.04344,0.15147,1,1,1.983,-0.016992,0,0
0.02488,0,-0.0016513,0,-0.045611,0.151,1,1,1.985,-0.014993,0,0
0.024932,0,-0.0014967,0,-0.047587,0.15056,1,1,1.987,-0.012994,0,0
0.024984,0,-0.0013416,0,-0.049371,0.15015,1,1,1.989,-0.010995,0,0
0.025037,0,-0.001186,0,-0.050963,0.1498,1,1,1.991,-0.0089955,0,0
0.025092,0,-0.0010297,0,-0.052364,0.1495,1,1,1.993,-0.0069965,0,0
0.025147,0,-0.0008729,0,-0.053577,0.14925,1,1,1.995,-0.0049975,0,0
0.025204,0,-0.00071546,0,-0.054602,0.14907,1,1,1.997,-0.0029985,0,0
0.025262,0,-0.0005574,0,-0.05544,0.14896,1,1,1.999,-0.0009995,0,0
0.02532,0,-0.0003987,0,-0.056091,0.14891,1,1,2.001,0.0009995,0,0
0.02538,0,-0.00023934,0,-0.056555,0.14894,1,1,2.003,0.0029985,0,0
0.025441,0,-7.9295e-05,0,-0.056834,0.14903,1,1,2.005,0.0049975,0,0
0.025504,0,8.1446e-05,0,-0.056926,0.14921,1,1,2.007,0.0069965,0,0
0.025567,0,0.0002429,0,-0.056831,0.14946,1,1,2.009,0.0089955,0,0
0.025632,0,0.0004051,0,-0.056547,0.14978,1,1,2.011,0.010995,0,0
0.025698,0,0.00056805,0,-0.056075,0.15018,1,1,2.013,0.012994,0,0
0.025765,0,0.00073179,0,-0.055413,0.15065,1,1,2.015,0.014993,0,0
0.025834,0,0.00089632,0,-0.054558,0.15119,1,1,2.017,0.016992,0,0
0.025904,0,0.0010617,0,-0.05351,0.15179,1,1,2.019,0.018991,0,0
0.025975,0,0.0012279,0,-0.052265,0.15246,1,1,2.021,0.02099,0,0
0.026048,0,0.001395,0,-0.050821,0.15318,1,1,2.023,0.022989,0,0
0.026122,0,0.0015629,0,-0.049176,0.15396,1,1,2.025,0.024988,0,0
0.026198,0,0.0017318,0,-0.047328,0.15478,1,1,2.027,0.026987,0,0
0.026275,0,0.0019017,0,-0.045273,0.15564,1,1,2.029,0.028986,0,0
0.026354,0,0.0020725,0,-0.043008,0.15654,1,1,2.031,0.030985,0,0
0.026434,0,0.0022443,0,-0.040531,0.15745,1,1,2.033,0.032984,0,0
0.026516,0,0.0024171,0,-0.037838,0.15838,1,1,2.035,0.034983,0,0
0.026599,0,0.002591,0,-0.034928,0.15931,1,1,2.037,0.036982,0,0
0.026685,0,0.002766,0,-0.031796,0.16023,1,1,2.039,0.038981,0,0
0.026772,0,0.0029421,0,-0.028442,0.16113,1,1,2.041,0.04098,0,0
0.026861,0,0.0031193,0,-0.024863,0.162,1,1,2.043,0.042979,0,0
0.026951,0,0.0032978,0,-0.021057,0.16281,1,1,2.045,0.044978,0,0
0.027044,0,0.0034774,0,-0.017023,0.16357,1,1,2.047,0.046977,0,0
0.027139,0,0.0036583,0,-0.012762,0.16424,1,1,2.049,0.048976,0,0
0.027235,0,0.0038405,0,-0.0082718,0.16482,1,1,2.051,0.050975,0,0
0.027334,2.8007e-06,0.004024,4.8996e-07,-0.0035549,0.16529,1,1,2.053,0.052974,0,0
0.027435,1.5146e-05,0.0042089,2.7168e-06,0.0013874,0.16563,1,1,2.055,0.054973,0,0
0.027538,3.7359e-05,0.0043952,6.8668e-06,0.006552,0.16582,1,1,2.057,0.056972,0,0
0.027643,6.9438e-05,0.0045829,1.3071e-05,0.011935,0.16583,1,1,2.059,0.058971,0,0
0.027751,0.00011138,0.0047721,2.1462e-05,0.017531,0.16566,1,1,2.061,0.06097,0,0
0.027861,0.0001632,0.0049628,3.217e-05,0.023334,0.16528,1,1,2.063,0.062969,0,0
0.027973,0.00022488,0.0051552,4.5328e-05,0.029335,0.16466,1,1,2.065,0.064968,0,0
0.028088,0.00029642,0.0053491,6.1066e-05,0.035525,0.16379,1,1,2.067,0.066967,0,0
0.028206,0.00037783,0.0055448,7.9516e-05,0.041892,0.16264,1,1,2.069,0.068966,0,0
0.028326,0.00046911,0.0057422,0.00010081,0.048423,0.16119,1,1,2.071,0.070965,0,0
0.028449,0.00057026,0.0059413,0.00012508,0.055102,0.15941,1,1,2.073,0.072964,0,0
0.028575,0.00068127,0.0061423,0.00015245,0.061912,0.15729,1,1,2.075,0.074963,0,0
0.028704,0.00080215,0.0063452,0.00018307,0.068833,0.15481,1,1,2.077,0.076962,0,0
0.028836,0.0009329,0.00655,0.00021705,0.075844,0.15193,1,1,2.079,0.078961,0,0
0.028971,0.0010735,0.0067569,0.00025453,0.082919,0.14864,1,1,2.081,0.08096,0,0
0.029109,0.001224,0.0069659,0.00029565,0.090033,0.14492,1,1,2.083,0.082959,0,0
0.02925,0.0013843,0.0071769,0.00034053,0.097155,0.14075,1,1,2.085,0.084958,0,0
0.029395,0.0015545,0.0073903,0.00038931,0.10425,0.13611,1,1,2.087,0.086957,0,0
0.029544,0.0017346,0.0076059,0.00044211,0.1113,0.13098,1,1,2.089,0.088956,0,0
0.029696,0.0019246,0.0078238,0.00049907,0.11824,0.12536,1,1,2.091,0.090955,0,0
0.029852,0.0021244,0.0080442,0.00056032,0.12505,0.11922,1,1,2.093,0.092954,0,0
0.030012,0.0023341,0.0082671,0.00062599,0.13169,0.11256,1,1,2.095,0.094953,0,0
0.030176,0.0025536,0.0084926,0.00069622,0.1381,0.10537,1,1,2.097,0.096952,0,0
0.030344,0.002783,0.0087208,0.00077113,0.14425,0.097651,1,1,2.099,0.098951,0,0
0.030516,0.0030223,0.0089518,0.00085085,0.15008,0.089399,1,1,2.1009,0.10095,0,0
0.030693,0.0032714,0.0091856,0.00093553,0.15554,0.080619,1,1,2.1029,0.10295,0,0
0.030874,0.0035305,0.0094224,0.0010253,0.16058,0.071321,1,1,2.1049,0.10495,0,0
0.03106,0.0037993,0.0096622,0.0011202,0.16515,0.061516,1,1,2.1069,0.10695,0,0
0.031251,0.0040781,0.0099052,0.0012205,0.16919,0.051224,1,1,2.1089,0.10895,0,0
0.031447,0.0043667,0.010151,0.0013263,0.17265,0.040467,1,1,2.1109,0.11094,0,0
0.031647,0.0046652,0.010401,0.0014377,0.17547,0.029274,1,1,2.1129,0.11294,0,0
0.031854,0.0049735,0.010654,0.0015548,0.1776,0.01768,1,1,2.1149,0.11494,0,0
0.032065,0.0052917,0.010911,0.0016778,0.17897,0.0057257,1,1,2.1169,0.11694,0,0
0.032282,0.0056198,0.011171,0.0018068,0.17955,-0.0065418,1,1,2.1189,0.11894,0,0
0.032506,0.0059578,0.011435,0.0019419,0.17928,-0.019069,1,1,2.1209,0.12094,0,0
0.032735,0.0063056,0.011704,0.0020833,0.17811,-0.031797,1,1,2.1229,0.12294,0,0
0.03297,0.0066633,0.011976,0.0022311,0.17599,-0.044658,1,1,2.1249,0.12494,0,0
0.033211,0.0070308,0.012252,0.0023854,0.1729,-0.057581,1,1,2.1269,0.12694,0,0
0.033459,0.0074082,0.012533,0.0025463,0.16879,-0.070486,1,1,2.1289,0.12894,0,0
0.033714,0.0077955,0.012818,0.0027141,0.16363,-0.083288,1,1,2.1309,0.13093,0,0
0.033975,0.0081926,0.013108,0.0028887,0.15741,-0.095898,1,1,2.1329,0.13293,0,0
0.034244,0.0085996,0.013403,0.0030704,0.1501,-0.10822,1,1,2.1349,0.13493,0,0
0.034519,0.0090165,0.013703,0.0032593,0.14171,-0.12015,1,1,2.1369,0.13693,0,0
0.034803,0.0094433,0.014008,0.0034555,0.13224,-0.13158,1,1,2.1389,0.13893,0,0
0.035094,0.0098799,0.014318,0.0036592,0.12169,-0.14242,1,1,2.1409,0.14093,0,0
0.035392,0.010326,0.014633,0.0038704,0.1101,-0.15254,1,1,2.1429,0.14293,0,0
0.035699,0.010783,0.014954,0.0040894,0.097499,-0.16184,1,1,2.1449,0.14493,0,0
0.036014,0.011249,0.015281,0.0043162,0.083935,-0.1702,1,1,2.1469,0.14693,0,0
0.036337,0.011725,0.015613,0.0045509,0.069469,-0.17751,1,1,2.1489,0.14893,0,0
0.03667,0.012211,0.015952,0.0047938,0.054174,-0.18366,1,1,2.1509,0.15092,0,0
0.03701,0.012707,0.016297,0.0050449,0.038137,-0.18856,1,1,2.1529,0.15292,0,0
0.03736,0.013212,0.016649,0.0053043,0.021456,-0.19209,1,1,2.1549,0.15492,0,0
0.03772,0.013728,0.017007,0.0055723,0.0042462,-0.19416,1,1,2.1569,0.15692,0,0
0.038088,0.014253,0.017372,0.0058489,-0.013368,-0.1947,1,1,2.1589,0.15892,0,0
0.038466,0.014789,0.017744,0.0061342,-0.031247,-0.19362,1,1,2.1609,0.16092,0,0
0.038854,0.015334,0.018123,0.0064285,-0.049242,-0.19086,1,1,2.1629,0.16292,0,0
0.039252,0.015889,0.018509,0.0067317,-0.06719,-0.18637,1,1,2.1649,0.16492,0,0
0.039661,0.016454,0.018903,0.0070441,-0.084919,-0.18013,1,1,2.1669,0.16692,0,0
0.040079,0.017028,0.019305,0.0073658,-0.10225,-0.17211,1,1,2.1689,0.16892,0,0
0.040509,0.017613,0.019715,0.007697,-0.119,-0.16231,1,1,2.1709,0.17091,0,0
0.040949,0.018208,0.020134,0.0080376,-0.13496,-0.15076,1,1,2.1729,0.17291,0,0
0.041399,0.018812,0.02056,0.008388,-0.14996,-0.1375,1,1,2.1749,0.17491,0,0
0.041861,0.019426,0.020995,0.0087481,-0.16379,-0.1226,1,1,2.1769,0.17691,0,0
0.042335,0.02005,0.021439,0.0091183,-0.17625,-0.10615,1,1,2.1789,0.17891,0,0
0.042819,0.020684,0.021892,0.0094984,-0.18715,-0.088251,1,1,2.1809,0.18091,0,0
0.043316,0.021328,0.022354,0.0098888,-0.19632,-0.069049,1,1,2.1829,0.18291,0,0
0.043824,0.021982,0.022826,0.01029,-0.20359,-0.048702,1,1,2.1849,0.18491,0,0
0.044343,0.022645,0.023307,0.010701,-0.20878,-0.027396,1,1,2.1869,0.18691,0,0
0.044875,0.023319,0.023799,0.011123,-0.21176,-0.0053363,1,1,2.1889,0.18891,0,0
0.045419,0.024002,0.0243,0.011555,-0.21241,0.017247,1,1,2.1909,0.1909,0,0
0.045975,0.024695,0.024811,0.011998,-0.21062,0.040107,1,1,2.1929,0.1929,0,0
0.046544,0.025398,0.025333,0.012453,-0.20633,0.062977,1,1,2.1949,0.1949,0,0
0.047125,0.026111,0.025866,0.012918,-0.19949,0.085576,1,1,2.1969,0.1969,0,0
0.047718,0.026834,0.026409,0.013395,-0.19008,0.10761,1,1,2.1989,0.1989,0,0
0.048324,0.027566,0.026964,0.013883,-0.17814,0.12878,1,1,2.2009,0.2009,0,0
0.048943,0.028309,0.027529,0.014383,-0.16371,0.14878,1,1,2.2029,0.2029,0,0
0.049575,0.029061,0.028106,0.014894,-0.14689,0.1673,1,1,2.2049,0.2049,0,0
0.050219,0.029823,0.028695,0.015418,-0.12782,0.18405,1,1,2.2069,0.2069,0,0
0.050876,0.030595,0.029296,0.015953,-0.10667,0.19872,1,1,2.2089,0.2089,0,0
0.051547,0.031377,0.029908,0.0165,-0.083653,0.21105,1,1,2.2109,0.21089,0,0
0.05223,0.032169,0.030533,0.017059,-0.05902,0.22077,1,1,2.2129,0.21289,0,0
0.052926,0.032971,0.031171,0.017631,-0.033062,0.22765,1,1,2.2149,0.21489,0,0
0.053635,0.033782,0.03182,0.018215,-0.0061004,0.23149,1,1,2.2169,0.21689,0,0
0.054358,0.034604,0.032483,0.018811,0.021508,0.23213,1,1,2.2189,0.21889,0,0
0.055093,0.035435,0.033158,0.01942,0.049381,0.22945,1,1,2.2209,0.22089,0,0
0.055841,0.036276,0.033847,0.020043,0.077111,0.22335,1,1,2.2229,0.22289,0,0
0.056603,0.037127,0.034548,0.020678,0.10427,0.21382,1,1,2.2249,0.22489,0,0
0.057377,0.037988,0.035263,0.021326,0.13043,0.20089,1,1,2.2269,0.22689,0,0
0.058165,0.038859,0.035992,0.021987,0.15514,0.18462,1,1,2.2289,0.22889,0,0
0.058965,0.039739,0.036735,0.022662,0.17797,0.16517,1,1,2.2309,0.23088,0,0
0.059779,0.04063,0.037491,0.02335,0.19848,0.14274,1,1,2.2329,0.23288,0,0
0.060605,0.04153,0.038261,0.024052,0.21626,0.11758,1,1,2.2349,0.23488,0,0
0.061444,0.04244,0.039046,0.024768,0.23093,0.090015,1,1,2.2369,0.23688,0,0
0.062296,0.043361,0.039844,0.025498,0.24214,0.060421,1,1,2.2389,0.23888,0,0
0.063161,0.044291,0.040658,0.026241,0.24959,0.029226,1,1,2.2409,0.24088,0,0
0.064038,0.04523,0.041485,0.026999,0.25301,-0.0030916,1,1,2.2429,0.24288,0,0
0.064928,0.04618,0.042328,0.027771,0.25223,-0.036014,1,1,2.2449,0.24488,0,0
0.065831,0.04714,0.043185,0.028557,0.2471,-0.068985,1,1,2.2469,0.24688,0,0
0.066746,0.048109,0.044058,0.029358,0.23758,-0.10142,1,1,2.2489,0.24888,0,0
0.067674,0.049088,0.044945,0.030174,0.2237,-0.13274,1,1,2.2509,0.25087,0,0
0.068614,0.050077,0.045848,0.031005,0.20555,-0.16232,1,1,2.2529,0.25287,0,0
0.069566,0.051076,0.046766,0.03185,0.18335,-0.18956,1,1,2.2549,0.25487,0,0
0.07053,0.052085,0.0477,0.03271,0.15735,-0.2139,1,1,2.2569,0.25687,0,0
0.071507,0.053104,0.048649,0.033586,0.12794,-0.23478,1,1,2.2589,0.25887,0,0
0.072495,0.054133,0.049614,0.034477,0.095559,-0.25169,1,1,2.2609,0.26087,0,0
0.073496,0.055171,0.050595,0.035384,0.060731,-0.26418,1,1,2.2629,0.26287,0,0
0.074508,0.056219,0.051592,0.036306,0.024055,-0.27187,1,1,2.2649,0.26487,0,0
0.075532,0.057278,0.052605,0.037244,-0.013805,-0.27445,1,1,2.2669,0.26687,0,0
0.076568,0.058346,0.053634,0.038197,-0.052135,-0.27172,1,1,2.2689,0.26887,0,0
0.077616,0.059424,0.054679,0.039167,-0.090183,-0.26356,1,1,2.2709,0.27086,0,0
0.078675,0.060512,0.055741,0.040153,-0.12716,-0.24997,1,1,2.2729,0.27286,0,0
0.079745,0.061609,0.05682,0.041155,-0.16229,-0.23106,1,1,2.2749,0.27486,0,0
0.080827,0.062717,0.057915,0.042173,-0.19477,-0.20705,1,1,2.2769,0.27686,0,0
0.08192,0.063834,0.059026,0.043208,-0.22384,-0.1783,1,1,2.2789,0.27886,0,0
0.083025,0.064961,0.060155,0.04426,-0.24879,-0.14527,1,1,2.2809,0.28086,0,0
0.08414,0.066099,0.0613,0.045328,-0.26895,-0.10854,1,1,2.2829,0.28286,0,0
0.085267,0.067246,0.062463,0.046414,-0.28374,-0.068791,1,1,2.2849,0.28486,0,0
0.086405,0.068402,0.063643,0.047516,-0.29268,-0.026803,1,1,2.2869,0.28686,0,0
0.087553,0.069569,0.06484,0.048635,-0.29539,0.016561,1,1,2.2889,0.28886,0,0
0.088713,0.070746,0.066054,0.049772,-0.29162,0.060372,1,1,2.2909,0.29085,0,0
0.089883,0.071932,0.067286,0.050926,-0.28127,0.10365,1,1,2.2929,0.29285,0,0
0.091064,0.073129,0.068536,0.052098,-0.26438,0.1454,1,1,2.2949,0.29485,0,0
0.092256,0.074335,0.069803,0.053288,-0.24115,0.1846,1,1,2.2969,0.29685,0,0
0.093458,0.075551,0.071088,0.054495,-0.21193,0.22026,1,1,2.2989,0.29885,0,0
0.094671,0.076777,0.072391,0.055721,-0.17723,0.25145,1,1,2.3008,0.30085,0,0
0.095894,0.078013,0.073712,0.056964,-0.13774,0.27729,1,1,2.3028,0.30285,0,0
0.097128,0.079258,0.075051,0.058226,-0.094245,0.29701,1,1,2.3048,0.30485,0,0
0.098372,0.080514,0.076408,0.059506,-0.047701,0.30994,1,1,2.3068,0.30685,0,0
0.099627,0.081779,0.077784,0.060804,0.00083783,0.31558,1,1,2.3088,0.30885,0,0
0.10089,0.083055,0.079178,0.062121,0.050227,0.31358,1,1,2.3108,0.31084,0,0
0.10217,0.08434,0.080591,0.063457,0.099254,0.30378,1,1,2.3128,0.31284,0,0
0.10345,0.085635,0.082023,0.064812,0.14667,0.28619,1,1,2.3148,0.31484,0,0
0.10475,0.08694,0.083473,0.066186,0.19121,0.26106,1,1,2.3168,0.31684,0,0
0.10605,0.088254,0.084942,0.067579,0.23165,0.22881,1,1,2.3188,0.31884,0,0
0.10737,0.089579,0.086431,0.068991,0.26682,0.1901,1,1,2.3208,0.32084,0,0
0.1087,0.090914,0.087938,0.070423,0.29566,0.14575,1,1,2.3228,0.32284,0,0
0.11003,0.092258,0.089465,0.071874,0.31721,0.0968,1,1,2.3248,0.32484,0,0
0.11138,0.093612,0.091011,0.073345,0.3307,0.04443,1,1,2.3268,0.32684,0,0
0.11273,0.094976,0.092576,0.074835,0.33554,-0.010034,1,1,2.3288,0.32884,0,0
0.1141,0.09635,0.094162,0.076346,0.33138,-0.065159,1,1,2.3308,0.33083,0,0
0.11548,0.097734,0.095766,0.077877,0.31806,-0.11944,1,1,2.3328,0.33283,0,0
0.11686,0.099128,0.097391,0.079427,0.29573,-0.17134,1,1,2.3348,0.33483,0,0
0.11826,0.10053,0.099036,0.080999,0.26477,-0.21933,1,1,2.3368,0.33683,0,0
0.11966,0.10194,0.1007,0.08259,0.22582,-0.26195,1,1,2.3388,0.33883,0,0
0.12108,0.10337,0.10239,0.084203,0.1798,-0.29783,1,1,2.3408,0.34083,0,0
0.12251,0.1048,0.10409,0.085835,0.12784,-0.32574,1,1,2.3428,0.34283,0,0
0.12394,0.10624,0.10582,0.087489,0.071317,-0.34468,1,1,2.3448,0.34483,0,0
0.12539,0.1077,0.10756,0.089164,0.01177,-0.35383,1,1,2.3468,0.34683,0,0
0.12684,0.10916,0.10933,0.09086,-0.049103,-0.35267,1,1,2.3488,0.34883,0,0
0.12831,0.11063,0.11112,0.092577,-0.10951,-0.34096,1,1,2.3508,0.35082,0,0
0.12978,0.11211,0.11293,0.094316,-0.1676,-0.3188,1,1,2.3528,0.35282,0,0
0.13126,0.11361,0.11476,0.096076,-0.22153,-0.28658,1,1,2.3548,0.35482,0,0
0.13276,0.11511,0.11661,0.097858,-0.26953,-0.24505,1,1,2.3568,0.35682,0,0
0.13426,0.11662,0.11848,0.099661,-0.30996,-0.19526,1,1,2.3588,0.35882,0,0
0.13578,0.11814,0.12038,0.10149,-0.34134,-0.13857,1,1,2.3608,0.36082,0,0
0.1373,0.11968,0.12229,0.10333,-0.36245,-0.076608,1,1,2.3628,0.36282,0,0
0.13883,0.12122,0.12423,0.1052,-0.37235,-0.011223,1,1,2.3648,0.36482,0,0
0.14038,0.12277,0.12619,0.1071,-0.37044,0.055553,1,1,2.3668,0.36682,0,0
0.14193,0.12433,0.12817,0.10901,-0.35648,0.12158,1,1,2.3688,0.36882,0,0
0.14349,0.1259,0.13017,0.11095,-0.33064,0.18465,1,1,2.3708,0.37081,0,0
0.14506,0.12748,0.1322,0.11291,-0.29348,0.24261,1,1,2.3728,0.37281,0,0
0.14665,0.12907,0.13424,0.11489,-0.24597,0.29338,1,1,2.3748,0.37481,0,0
0.14824,0.13067,0.13631,0.11689,-0.18945,0.33507,1,1,2.3768,0.37681,0,0
0.14984,0.13228,0.13841,0.11892,-0.12564,0.36603,1,1,2.3788,0.37881,0,0
0.15145,0.13391,0.14052,0.12097,-0.056554,0.38493,1,1,2.3808,0.38081,0,0
0.15307,0.13554,0.14266,0.12305,0.015535,0.39083,1,1,2.3828,0.38281,0,0
0.1547,0.13718,0.14482,0.12515,0.088174,0.3832,1,1,2.3848,0.38481,0,0
0.15634,0.13883,0.147,0.12727,0.15881,0.36199,1,1,2.3868,0.38681,0,0
0.15799,0.14049,0.14921,0.12942,0.22487,0.32762,1,1,2.3888,0.38881,0,0
0.15965,0.14216,0.15144,0.13159,0.28388,0.28103,1,1,2.3908,0.3908,0,0
0.16132,0.14384,0.1537,0.13378,0.33352,0.2236,1,1,2.3928,0.3928,0,0
0.163,0.14553,0.15597,0.136,0.37176,0.15718,1,1,2.3948,0.3948,0,0
0.16469,0.14723,0.15828,0.13824,0.39691,0.084009,1,1,2.3968,0.3968,0,0
0.16639,0.14893,0.1606,0.14051,0.40773,0.0066553,1,1,2.3988,0.3988,0,0
0.16809,0.15065,0.16295,0.1428,0.40349,-0.072076,1,1,2.4008,0.4008,0,0
0.16981,0.15238,0.16532,0.14511,0.38398,-0.14924,1,1,2.4028,0.4028,0,0
0.17154,0.15412,0.16772,0.14746,0.3496,-0.22185,1,1,2.4048,0.4048,0,0
0.17328,0.15587,0.17014,0.14982,0.30134,-0.287,1,1,2.4068,0.4068,0,0
0.17502,0.15763,0.17259,0.15221,0.24073,-0.34201,1,1,2.4088,0.4088,0,0
0.17678,0.1594,0.17506,0.15463,0.16988,-0.38447,1,1,2.4108,0.41079,0,0
0.17855,0.16118,0.17756,0.15707,0.091342,-0.41243,1,1,2.4128,0.41279,0,0
0.18032,0.16297,0.18008,0.15954,0.0080729,-0.42444,1,1,2.4148,0.41479,0,0
0.18211,0.16476,0.18262,0.16203,-0.076695,-0.41966,1,1,2.4168,0.41679,0,0
0.18391,0.16657,0.18519,0.16455,-0.15956,-0.39791,1,1,2.4188,0.41879,0,0
0.18571,0.16839,0.18779,0.16709,-0.23711,-0.35968,1,1,2.4208,0.42079,0,0
0.18753,0.17022,0.19041,0.16966,-0.30603,-0.30619,1,1,2.4228,0.42279,0,0
0.18935,0.17206,0.19306,0.17226,-0.36326,-0.23932,1,1,2.4248,0.42479,0,0
0.19119,0.1739,0.19573,0.17488,-0.40616,-0.16155,1,1,2.4268,0.42679,0,0
0.19303,0.17576,0.19843,0.17753,-0.43259,-0.075933,1,1,2.4288,0.42879,0,0
0.19488,0.17763,0.20116,0.1802,-0.44109,0.014073,1,1,2.4308,0.43078,0,0
0.19675,0.1795,0.20391,0.1829,-0.43087,0.10471,1,1,2.4328,0.43278,0,0
0.19862,0.18139,0.20668,0.18563,-0.40199,0.19207,1,1,2.4348,0.43478,0,0
0.2005,0.18329,0.20949,0.18839,-0.35529,0.27229,1,1,2.4368,0.43678,0,0
0.2024,0.1852,0.21232,0.19117,-0.29242,0.34168,1,1,2.4388,0.43878,0,0
0.2043,0.18711,0.21517,0.19398,-0.21583,0.39696,1,1,2.4408,0.44078,0,0
0.20621,0.18904,0.21805,0.19682,-0.12863,0.43534,1,1,2.4428,0.44278,0,0
0.20813,0.19097,0.22096,0.19968,-0.034514,0.45475,1,1,2.4448,0.44478,0,0
0.21007,0.19292,0.2239,0.20257,0.06241,0.4539,1,1,2.4468,0.44678,0,0
0.21201,0.19488,0.22687,0.20549,0.15778,0.43239,1,1,2.4488,0.44878,0,0
0.21396,0.19684,0.22986,0.20844,0.24717,0.39078,1,1,2.4508,0.45077,0,0
0.21592,0.19882,0.23287,0.21141,0.32631,0.33058,1,1,2.4528,0.45277,0,0
0.21789,0.2008,0.23592,0.21442,0.39129,0.2542,1,1,2.4548,0.45477,0,0
0.21987,0.2028,0.23899,0.21745,0.43876,0.16491,1,1,2.4568,0.45677,0,0
0.22186,0.20481,0.2421,0.22051,0.4661,0.066656,1,1,2.4588,0.45877,0,0
0.22386,0.20682,0.24522,0.2236,0.47159,-0.036038,1,1,2.4608,0.46077,0,0
0.22587,0.20885,0.24838,0.22672,0.4545,-0.13832,1,1,2.4628,0.46277,0,0
0.22789,0.21088,0.25157,0.22986,0.4152,-0.23522,1,1,2.4648,0.46477,0,0
0.22992,0.21293,0.25478,0.23304,0.35515,-0.32188,1,1,2.4668,0.46677,0,0
0.23196,0.21498,0.25802,0.23624,0.2769,-0.39383,1,1,2.4688,0.46877,0,0
0.23401,0.21705,0.26129,0.23947,0.18395,-0.4472,1,1,2.4708,0.47076,0,0
0.23606,0.21912,0.26459,0.24274,0.080658,-0.47893,1,1,2.4728,0.47276,0,0
0.23813,0.2212,0.26792,0.24603,-0.027984,-0.48699,1,1,2.4748,0.47476,0,0
0.24021,0.2233,0.27128,0.24935,-0.13657,-0.4705,1,1,2.4768,0.47676,0,0
0.2423,0.2254,0.27466,0.2527,-0.23954,-0.4298,1,1,2.4788,0.47876,0,0
0.2444,0.22752,0.27808,0.25608,-0.33147,-0.3665,1,1,2.4808,0.48076,0,0
0.2465,0.22964,0.28152,0.25949,-0.40738,-0.28345,1,1,2.4828,0.48276,0,0
0.24862,0.23177,0.285,0.26293,-0.46297,-0.18459,1,1,2.4848,0.48476,0,0
0.25075,0.23392,0.2885,0.2664,-0.49492,-0.074825,1,1,2.4868,0.48676,0,0
0.25288,0.23607,0.29204,0.2699,-0.50105,0.040245,1,1,2.4888,0.48876,0,0
0.25503,0.23823,0.2956,0.27343,-0.48055,0.15457,1,1,2.4908,0.49075,0,0
0.25718,0.24041,0.29919,0.277,-0.43398,0.26198,1,1,2.4928,0.49275,0,0
0.25935,0.24259,0.30282,0.28059,-0.36337,0.3565,1,1,2.4948,0.49475,0,0
0.26153,0.24478,0.30647,0.28421,-0.2721,0.43274,1,1,2.4968,0.49675,0,0
0.26371,0.24699,0.31015,0.28787,-0.16481,0.48613,1,1,2.4988,0.49875,0,0
0.26591,0.2492,0.31387,0.29155,-0.047118,0.51328,1,1,2.5007,0.50075,0,0
0.26811,0.25142,0.31761,0.29527,0.074592,0.51217,1,1,2.5027,0.50275,0,0
0.27033,0.25365,0.32139,0.29902,0.19356,0.48231,1,1,2.5047,0.50475,0,0
0.27255,0.2559,0.3252,0.3028,0.303,0.42485,1,1,2.5067,0.50675,0,0
0.27478,0.25815,0.32903,0.30661,0.39649,0.34255,1,1,2.5087,0.50875,0,0
0.27703,0.26041,0.3329,0.31045,0.46835,0.23965,1,1,2.5107,0.51074,0,0
0.27928,0.26268,0.3368,0.31433,0.51402,0.12172,1,1,2.5127,0.51274,0,0
0.28155,0.26496,0.34074,0.31824,0.53035,-0.0046552,1,1,2.5147,0.51474,0,0
0.28382,0.26725,0.3447,0.32218,0.51583,-0.13222,1,1,2.5167,0.51674,0,0
0.2861,0.26956,0.34869,0.32615,0.47074,-0.25347,1,1,2.5187,0.51874,0,0
0.28839,0.27187,0.35272,0.33015,0.39719,-0.36107,1,1,2.5207,0.52074,0,0
0.2907,0.27419,0.35678,0.33419,0.29906,-0.44832,1,1,2.5227,0.52274,0,0
0.29301,0.27652,0.36087,0.33826,0.18181,-0.50959,1,1,2.5247,0.52474,0,0
0.29533,0.27886,0.36499,0.34236,0.052216,-0.54067,1,1,2.5267,0.52674,0,0
0.29766,0.28121,0.36915,0.3465,-0.082039,-0.53912,1,1,2.5287,0.52874,0,0
0.3,0.28357,0.37334,0.35067,-0.21277,-0.50443,1,1,2.5307,0.53073,0,0
0.30236,0.28594,0.37756,0.35487,-0.33181,-0.43815,1,1,2.5327,0.53273,0,0
0.30472,0.28832,0.38181,0.3591,-0.43152,-0.34383,1,1,2.5347,0.53473,0,0
0.30709,0.29071,0.3861,0.36337,-0.50529,-0.22689,1,1,2.5367,0.53673,0,0
0.30947,0.29311,0.39042,0.36767,-0.54797,-0.094337,1,1,2.5387,0.53873,0,0
0.31186,0.29552,0.39477,0.37201,-0.5563,0.045691,1,1,2.5407,0.54073,0,0
0.31426,0.29794,0.39916,0.37638,-0.52912,0.18434,1,1,2.5427,0.54273,0,0
0.31667,0.30037,0.40358,0.38078,-0.46756,0.31265,1,1,2.5447,0.54473,0,0
0.31909,0.30281,0.40803,0.38522,-0.375,0.42208,1,1,2.5467,0.54673,0,0
0.32152,0.30526,0.41252,0.38969,-0.25693,0.50516,1,1,2.5487,0.54873,0,0
0.32396,0.30772,0.41704,0.3942,-0.1207,0.55594,1,1,2.5507,0.55072,0,0
0.32641,0.31019,0.42159,0.39874,0.025003,0.57049,1,1,2.5527,0.55272,0,0
0.32887,0.31267,0.42618,0.40331,0.17062,0.5472,1,1,2.5547,0.55472,0,0
0.33134,0.31516,0.4308,0.40792,0.30636,0.48698,1,1,2.5567,0.55672,0,0
0.33382,0.31766,0.43546,0.41257,0.4229,0.39324,1,1,2.5587,0.55872,0,0
0.33631,0.32016,0.44015,0.41725,0.51196,0.27178,1,1,2.5607,0.56072,0,0
0.3388,0.32268,0.44488,0.42197,0.56696,0.13045,1,1,2.5627,0.56272,0,0
0.34131,0.32521,0.44964,0.42672,0.58353,-0.021371,1,1,2.5647,0.56472,0,0
0.34383,0.32775,0.45443,0.4315,0.55985,-0.17332,1,1,2.5667,0.56672,0,0
0.34636,0.3303,0.45926,0.43632,0.4969,-0.31479,1,1,2.5687,0.56872,0,0
0.3489,0.33286,0.46413,0.44118,0.39841,-0.43566,1,1,2.5707,0.57071,0,0
0.35144,0.33542,0.46903,0.44608,0.27075,-0.52704,1,1,2.5727,0.57271,0,0
0.354,0.338,0.47397,0.45101,0.12251,-0.58191,1,1,2.5747,0.57471,0,0
0.35657,0.34059,0.47894,0.45597,-0.03604,-0.59573,1,1,2.5767,0.57671,0,0
0.35915,0.34319,0.48395,0.46097,-0.19364,-0.56681,1,1,2.5787,0.57871,0,0
0.36173,0.34579,0.48899,0.46601,-0.33885,-0.49652,1,1,2.5807,0.58071,0,0
0.36433,0.34841,0.49407,0.47109,-0.46086,-0.3893,1,1,2.5827,0.58271,0,0
0.36694,0.35104,0.49919,0.4762,-0.5503,-0.25241,1,1,2.5847,0.58471,0,0
0.36955,0.35367,0.50434,0.48135,-0.60003,-0.095485,1,1,2.5867,0.58671,0,0
0.37218,0.35632,0.50953,0.48653,-0.60569,0.070144,1,1,2.5887,0.58871,0,0
0.37482,0.35898,0.51475,0.49175,-0.56612,0.23221,1,1,2.5907,0.5907,0,0
0.37746,0.36164,0.52002,0.49701,-0.48355,0.37846,1,1,2.5927,0.5927,0,0
0.38012,0.36432,0.52531,0.50231,-0.36353,0.49754,1,1,2.5947,0.5947,0,0
0.38278,0.36701,0.53065,0.50764,-0.21462,0.57992,1,1,2.5967,0.5967,0,0
0.38546,0.3697,0.53602,0.51301,-0.047747,0.61867,1,1,2.5987,0.5987,0,0
0.38814,0.37241,0.54143,0.51842,0.12448,0.6101,1,1,2.6007,0.6007,0,0
0.39084,0.37512,0.54688,0.52387,0.28876,0.5541,1,1,2.6027,0.6027,0,0
0.39354,0.37785,0.55236,0.52935,0.43214,0.45427,1,1,2.6047,0.6047,0,0
0.39626,0.38059,0.55789,0.53488,0.543,0.31776,1,1,2.6067,0.6067,0,0
0.39898,0.38333,0.56345,0.54044,0.61203,0.15479,1,1,2.6087,0.6087,0,0
0.40172,0.38609,0.56904,0.54604,0.63307,-0.022102,1,1,2.6107,0.61069,0,0
0.40446,0.38885,0.57468,0.55168,0.60367,-0.19897,1,1,2.6127,0.61269,0,0
0.40722,0.39163,0.58035,0.55735,0.5254,-0.36155,1,1,2.6147,0.61469,0,0
0.40998,0.39441,0.58606,0.56307,0.4038,-0.49645,1,1,2.6167,0.61669,0,0
0.41275,0.39721,0.59181,0.56882,0.24813,-0.59222,1,1,2.6187,0.61869,0,0
0.41554,0.40001,0.5976,0.57462,0.070611,-0.64038,1,1,2.6207,0.62069,0,0
0.41833,0.40283,0.60343,0.58045,-0.11446,-0.63621,1,1,2.6227,0.62269,0,0
0.42114,0.40565,0.6093,0.58632,-0.29181,-0.57922,1,1,2.6247,0.62469,0,0
0.42395,0.40848,0.6152,0.59223,-0.44653,-0.47337,1,1,2.6267,0.62669,0,0
0.42677,0.41133,0.62115,0.59818,-0.56525,-0.32676,1,1,2.6287,0.62869,0,0
0.42961,0.41418,0.62713,0.60417,-0.63739,-0.15116,1,1,2.6307,0.63068,0,0
0.43245,0.41705,0.63315,0.6102,-0.65608,0.038946,1,1,2.6327,0.63268,0,0
0.4353,0.41992,0.63922,0.61627,-0.61889,0.22754,1,1,2.6347,0.63468,0,0
0.43816,0.4228,0.64532,0.62238,-0.52817,0.39837,1,1,2.6367,0.63668,0,0
0.44104,0.4257,0.65146,0.62853,-0.39094,0.53637,1,1,2.6387,0.63868,0,0
0.44392,0.4286,0.65764,0.63472,-0.21842,0.62905,1,1,2.6407,0.64068,0,0
0.44681,0.43151,0.66387,0.64095,-0.02518,0.66758,1,1,2.6427,0.64268,0,0
0.44972,0.43444,0.67013,0.64723,0.17208,0.64775,1,1,2.6447,0.64468,0,0
0.45263,0.43737,0.67643,0.65354,0.35596,0.57043,1,1,2.6467,0.64668,0,0
0.45555,0.44031,0.68277,0.65989,0.50988,0.44163,1,1,2.6487,0.64868,0,0
0.45848,0.44326,0.68916,0.66629,0.6196,0.27212,1,1,2.6507,0.65067,0,0
0.46142,0.44623,0.69558,0.67272,0.67456,0.076536,1,1,2.6527,0.65267,0,0
0.46438,0.4492,0.70205,0.6792,0.66896,-0.12778,1,1,2.6547,0.65467,0,0
0.46734,0.45218,0.70855,0.68572,0.6024,-0.32233,1,1,2.6567,0.65667,0,0
0.47031,0.45517,0.7151,0.69227,0.48008,-0.48917,1,1,2.6587,0.65867,0,0
0.47329,0.45818,0.72169,0.69888,0.31242,-0.61248,1,1,2.6607,0.66067,0,0
0.47628,0.46119,0.72832,0.70552,0.11431,-0.68019,1,1,2.6627,0.66267,0,0
0.47928,0.46421,0.73499,0.7122,-0.096249,-0.68517,1,1,2.6647,0.66467,0,0
0.4823,0.46724,0.7417,0.71893,-0.29971,-0.62602,1,1,2.6667,0.66667,0,0
0.48532,0.47028,0.74846,0.7257,-0.47677,-0.50738,1,1,2.6687,0.66867,0,0
0.48835,0.47333,0.75526,0.73251,-0.61028,-0.33961,1,1,2.6707,0.67066,0,0
0.49139,0.47639,0.7621,0.73936,-0.68685,-0.13799,1,1,2.6727,0.67266,0,0
0.49444,0.47947,0.76898,0.74626,-0.69833,0.078655,1,1,2.6747,0.67466,0,0
0.4975,0.48255,0.7759,0.7532,-0.64266,0.28966,1,1,2.6767,0.67666,0,0
0.50057,0.48564,0.78287,0.76018,-0.52425,0.4745,1,1,2.6787,0.67866,0,0
0.50365,0.48874,0.78988,0.7672,-0.35374,0.61476,1,1,2.6807,0.68066,0,0
0.50674,0.49185,0.79693,0.77427,-0.14707,0.69607,1,1,2.6827,0.68266,0,0
0.50984,0.49497,0.80402,0.78138,0.075899,0.70956,1,1,2.6847,0.68466,0,0
0.51295,0.4981,0.81116,0.78854,0.29331,0.65293,1,1,2.6867,0.68666,0,0
0.51608,0.50124,0.81834,0.79573,0.48344,0.5308,1,1,2.6887,0.68866,0,0
0.51921,0.50439,0.82557,0.80298,0.62685,0.35447,1,1,2.6907,0.69065,0,0
0.52235,0.50755,0.83284,0.81026,0.70843,0.14094,1,1,2.6927,0.69265,0,0
0.5255,0.51072,0.84015,0.81759,0.71903,-0.088722,1,1,2.6947,0.69465,0,0
0.52866,0.5139,0.8475,0.82496,0.65658,-0.31135,1,1,2.6967,0.69665,0,0
0.53183,0.51709,0.8549,0.83238,0.52643,-0.50405,1,1,2.6987,0.69865,0,0
0.53501,0.52029,0.86235,0.83984,0.34102,-0.64659,1,1,2.7006,0.70065,0,0
0.5382,0.5235,0.86983,0.84735,0.11876,-0.72351,1,1,2.7026,0.70265,0,0
0.5414,0.52671,0.87737,0.8549,-0.11775,-0.72588,1,1,2.7046,0.70465,0,0
0.54461,0.52994,0.88494,0.86249,-0.34399,-0.65241,1,1,2.7066,0.70665,0,0
0.54783,0.53318,0.89256,0.87013,-0.53602,-0.50978,1,1,2.7086,0.70865,0,0
0.55106,0.53643,0.90023,0.87782,-0.67306,-0.31209,1,1,2.7106,0.71064,0,0
0.5543,0.53969,0.90794,0.88555,-0.73981,-0.079583,1,1,2.7126,0.71264,0,0
0.55755,0.54296,0.9157,0.89332,-0.72815,0.16339,1,1,2.7146,0.71464,0,0
0.56081,0.54624,0.9235,0.90114,-0.63826,0.39087,1,1,2.7166,0.71664,0,0
0.56408,0.54952,0.93135,0.90901,-0.47875,0.57812,1,1,2.7186,0.71864,0,0
0.56736,0.55282,0.93924,0.91692,-0.26599,0.70424,1,1,2.7206,0.72064,0,0
0.57065,0.55613,0.94718,0.92487,-0.022459,0.75464,1,1,2.7226,0.72264,0,0
0.57395,0.55945,0.95516,0.93288,0.22558,0.72277,1,1,2.7246,0.72464,0,0
0.57726,0.56277,0.96319,0.94093,0.45083,0.61102,1,1,2.7266,0.72664,0,0
0.58058,0.56611,0.97127,0.94902,0.62803,0.43069,1,1,2.7286,0.72864,0,0
0.58391,0.56946,0.97939,0.95716,0.7368,0.20092,1,1,2.7306,0.73063,0,0
0.58725,0.57282,0.98756,0.96535,0.76403,-0.053234,1,1,2.7326,0.73263,0,0
0.5906,0.57618,0.99577,0.97358,0.70557,-0.30348,1,1,2.7346,0.73463,0,0
0.59396,0.57956,1.004,0.98186,0.56686,-0.52149,1,1,2.7366,0.73663,0,0
0.59733,0.58295,1.0123,0.99019,0.36261,-0.68203,1,1,2.7386,0.73863,0,0
0.60071,0.58634,1.0207,0.99856,0.11528,-0.76599,1,1,2.7406,0.74063,0,0
0.6041,0.58975,1.0291,1.007,-0.1473,-0.76271,1,1,2.7426,0.74263,0,0
0.6075,0.59317,1.0375,1.0155,-0.39503,-0.6714,1,1,2.7446,0.74463,0,0
0.61091,0.59659,1.046,1.024,-0.59895,-0.50149,1,1,2.7466,0.74663,0,0
0.61433,0.60003,1.0546,1.0325,-0.73471,-0.27175,1,1,2.7486,0.74863,0,0
0.61776,0.60348,1.0632,1.0411,-0.7855,-0.008325,1,1,2.7506,0.75062,0,0
0.6212,0.60693,1.0718,1.0498,-0.74421,0.25819,1,1,2.7526,0.75262,0,0
0.62465,0.6104,1.0805,1.0585,-0.61453,0.49631,1,1,2.7546,0.75462,0,0
0.62811,0.61387,1.0892,1.0673,-0.41072,0.6773,1,1,2.7566,0.75662,0,0
0.63158,0.61736,1.098,1.0761,-0.1562,0.77878,1,1,2.7586,0.75862,0,0
0.63506,0.62085,1.1069,1.0849,0.11912,0.78752,1,1,2.7606,0.76062,0,0
0.63855,0.62436,1.1157,1.0938,0.38224,0.70125,1,1,2.7626,0.76262,0,0
0.64206,0.62787,1.1247,1.1028,0.60108,0.52922,1,1,2.7646,0.76462,0,0
0.64557,0.6314,1.1337,1.1118,0.74835,0.2913,1,1,2.7666,0.76662,0,0
0.64909,0.63493,1.1427,1.1208,0.80508,0.015812,1,1,2.7686,0.76862,0,0
0.65262,0.63848,1.1518,1.1299,0.76311,-0.2638,1,1,2.7706,0.77061,0,0
0.65616,0.64203,1.1609,1.139,0.62638,-0.51295,1,1,2.7726,0.77261,0,0
0.65971,0.6456,1.1701,1.1482,0.41069,-0.70026,1,1,2.7746,0.77461,0,0
0.66327,0.64917,1.1793,1.1575,0.14198,-0.80152,1,1,2.7766,0.77661,0,0
0.66684,0.65275,1.1886,1.1668,-0.14666,-0.8029,1,1,2.7786,0.77861,0,0
0.67042,0.65635,1.1979,1.1761,-0.41901,-0.70297,1,1,2.7806,0.78061,0,0
0.67401,0.65995,1.2073,1.1855,-0.64035,-0.51311,1,1,2.7826,0.78261,0,0
0.67761,0.66357,1.2167,1.1949,-0.78179,-0.2564,1,1,2.7846,0.78461,0,0
0.68123,0.66719,1.2262,1.2044,-0.8242,0.035121,1,1,2.7866,0.78661,0,0
0.68485,0.67082,1.2357,1.214,-0.76089,0.32437,1,1,2.7886,0.78861,0,0
0.68848,0.67447,1.2449,1.2235,-0.59871,0.57389,1,1,2.7906,0.7906,0,0
0.69212,0.67812,1.2549,1.2332,-0.3575,0.75076,1,1,2.7926,0.7926,0,0
0.69578,0.68178,1.2646,1.2429,-0.067778,0.83097,1,1,2.7946,0.7946,0,0
0.69944,0.68545,1.2743,1.2526,0.23304,0.80278,1,1,2.7966,0.7966,0,0
0.70311,0.68914,1.2841,1.2624,0.50542,0.66857,1,1,2.7986,0.7986,0,0
0.70679,0.69283,1.2939,1.2722,0.71294,0.4448,1,1,2.8006,0.8006,0,0
0.71049,0.69653,1.3038,1.2821,0.82715,0.16015,1,1,2.8026,0.8026,0,0
0.71419,0.70025,1.3137,1.2921,0.83163,-0.14805,1,1,2.8046,0.8046,0,0
0.71789,0.70397,1.3237,1.3021,0.72442,-0.43869,1,1,2.8066,0.8066,0,0
0.72162,0.7077,1.3337,1.3121,0.51863,-0.6723,1,1,2.8086,0.8086,0,0
0.72536,0.71144,1.3438,1.3222,0.24099,-0.81648,1,1,2.8106,0.81059,0,0
0.72909,0.71519,1.354,1.3324,-0.071582,-0.85048,1,1,2.8126,0.81259,0,0
0.73284,0.71895,1.3642,1.3426,-0.37668,-0.76832,1,1,2.8146,0.81459,0,0
0.73662,0.72273,1.3744,1.3528,-0.63224,-0.57988,1,1,2.8166,0.81659,0,0
0.74039,0.72651,1.3847,1.3631,-0.80232,-0.30992,1,1,2.8186,0.81859,0,0
0.74416,0.7303,1.3951,1.3735,-0.86227,0.0050823,1,1,2.8206,0.82059,0,0
0.74796,0.7341,1.4055,1.3839,-0.80241,0.32169,1,1,2.8226,0.82259,0,0
0.75178,0.73791,1.4159,1.3944,-0.62967,0.59555,1,1,2.8246,0.82459,0,0
0.75558,0.74173,1.4265,1.4049,-0.36702,0.78757,1,1,2.8266,0.82659,0,0
0.75939,0.74556,1.4371,1.4154,-0.050531,0.86962,1,1,2.8286,0.82859,0,0
0.76325,0.7494,1.4476,1.4261,0.27545,0.82872,1,1,2.8306,0.83058,0,0
0.7671,0.75325,1.4583,1.4367,0.56448,0.66923,1,1,2.8326,0.83258,0,0
0.77092,0.75711,1.4691,1.4475,0.77466,0.41261,1,1,2.8346,0.83458,0,0
0.77479,0.76098,1.4798,1.4582,0.87479,0.094677,1,1,2.8366,0.83658,0,0
0.7787,0.76486,1.4906,1.4691,0.84906,-0.23924,1,1,2.8386,0.83858,0,0
0.78257,0.76875,1.5015,1.48,0.6997,-0.54077,1,1,2.8406,0.84058,0,0
0.78644,0.77265,1.5125,1.4909,0.44705,-0.76552,1,1,2.8426,0.84258,0,0
0.79037,0.77656,1.5235,1.5019,0.12702,-0.8796,1,1,2.8446,0.84458,0,0
0.79431,0.78048,1.5345,1.5129,-0.214,-0.86486,1,1,2.8466,0.84658,0,0
0.7982,0.78441,1.5457,1.524,-0.52579,-0.72195,1,1,2.8486,0.84858,0,0
0.80213,0.78835,1.5568,1.5352,-0.76163,-0.47066,1,1,2.8506,0.85057,0,0
0.80611,0.7923,1.568,1.5464,-0.88538,-0.1473,1,1,2.8526,0.85257,0,0
0.81007,0.79626,1.5793,1.5577,-0.87714,0.20046,1,1,2.8546,0.85457,0,0
0.814,0.80023,1.5907,1.569,-0.73662,0.52048,1,1,2.8566,0.85657,0,0
0.81799,0.80421,1.602,1.5804,-0.48359,0.76397,1,1,2.8586,0.85857,0,0
0.822,0.8082,1.6134,1.5918,-0.15523,0.89299,1,1,2.8606,0.86057,0,0
0.82599,0.8122,1.6249,1.6033,0.19916,0.88649,1,1,2.8626,0.86257,0,0
0.82998,0.8162,1.6365,1.6148,0.52547,0.74392,1,1,2.8646,0.86457,0,0
0.834,0.82022,1.6481,1.6264,0.77309,0.48569,1,1,2.8666,0.86657,0,0
0.83804,0.82425,1.6598,1.6381,0.90276,0.15046,1,1,2.8686,0.86857,0,0
0.84209,0.82829,1.6715,1.6498,0.89296,-0.21049,1,1,2.8706,0.87056,0,0
0.84612,0.83234,1.6833,1.6615,0.74361,-0.54108,1,1,2.8726,0.87256,0,0
0.85017,0.83639,1.6952,1.6733,0.47656,-0.7891,1,1,2.8746,0.87456,0,0
0.85426,0.84046,1.707,1.6852,0.13259,-0.9145,1,1,2.8766,0.87656,0,0
0.85835,0.84454,1.7189,1.6971,-0.23474,-0.89604,1,1,2.8786,0.87856,0,0
0.86241,0.84863,1.731,1.7091,-0.5673,-0.73501,1,1,2.8806,0.88056,0,0
0.86651,0.85272,1.7431,1.7212,-0.81158,-0.45554,1,1,2.8826,0.88256,0,0
0.87065,0.85683,1.7551,1.7333,-0.92742,-0.1011,1,1,2.8846,0.88456,0,0
0.87477,0.86095,1.7673,1.7454,-0.89469,0.27203,1,1,2.8866,0.88656,0,0
0.87888,0.86507,1.7796,1.7576,-0.71701,0.60372,1,1,2.8886,0.88856,0,0
0.88302,0.86921,1.7919,1.7699,-0.42165,0.83962,1,1,2.8906,0.89055,0,0
0.88719,0.87336,1.8042,1.7822,-0.055493,0.94014,1,1,2.8926,0.89255,0,0
0.89135,0.87751,1.8167,1.7946,0.32223,0.88729,1,1,2.8946,0.89455,0,0
0.89551,0.88168,1.8292,1.807,0.64951,0.68806,1,1,2.8966,0.89655,0,0
0.89969,0.88586,1.8417,1.8195,0.87166,0.37377,1,1,2.8986,0.89855,0,0
0.9039,0.89004,1.8543,1.8321,0.95063,-0.0046703,1,1,2.9005,0.90055,0,0
0.90811,0.89424,1.8669,1.8447,0.87167,-0.38488,1,1,2.9025,0.90255,0,0
0.91231,0.89844,1.8796,1.8573,0.64625,-0.70322,1,1,2.9045,0.90455,0,0
0.91652,0.90266,1.8924,1.8701,0.31068,-0.90547,1,1,2.9065,0.90655,0,0
0.92078,0.90688,1.9052,1.8829,-0.079601,-0.95621,1,1,2.9085,0.90855,0,0
0.92503,0.91112,1.9181,1.8957,-0.45898,-0.84515,1,1,2.9105,0.91054,0,0
0.92927,0.91536,1.9311,1.9086,-0.76273,-0.58945,1,1,2.9125,0.91254,0,0
0.93353,0.91962,1.9441,1.9216,-0.93809,-0.23124,1,1,2.9145,0.91454,0,0
0.93782,0.92388,1.9571,1.9346,-0.95353,0.16905,1,1,2.9165,0.91654,0,0
0.94211,0.92816,1.9703,1.9476,-0.80465,0.54282,1,1,2.9185,0.91854,0,0
0.9464,0.93244,1.9835,1.9608,-0.51542,0.82506,1,1,2.9205,0.92054,0,0
0.95069,0.93674,1.9967,1.974,-0.13467,0.96567,1,1,2.9225,0.92254,0,0
0.95502,0.94104,2.01,1.9872,0.27208,0.93858,1,1,2.9245,0.92454,0,0
0.95937,0.94536,2.0234,2.0005,0.63377,0.74673,1,1,2.9265,0.92654,0,0
0.96369,0.94968,2.0368,2.0139,0.88621,0.42215,1,1,2.9285,0.92854,0,0
0.96802,0.95401,2.0504,2.0273,0.98359,0.020811,1,1,2.9305,0.93053,0,0
0.9724,0.95836,2.0639,2.0408,0.90697,-0.38683,1,1,2.9325,0.93253,0,0
0.97678,0.96271,2.0775,2.0544,0.66815,-0.72813,1,1,2.9345,0.93453,0,0
0.98115,0.96708,2.0912,2.068,0.30818,-0.94126,1,1,2.9365,0.93653,0,0
0.98553,0.97145,2.105,2.0816,-0.10953,-0.98656,1,1,2.9385,0.93853,0,0
0.98993,0.97583,2.1188,2.0954,-0.51015,-0.85406,1,1,2.9405,0.94053,0,0
0.99436,0.98023,2.1326,2.1091,-0.82085,-0.56592,1,1,2.9425,0.94253,0,0
0.99878,0.98463,2.1465,2.123,-0.98415,-0.17294,1,1,2.9445,0.94453,0,0
1.0032,0.98904,2.1606,2.1369,-0.96864,0.25416,1,1,2.9465,0.94653,0,0
1.0076,0.99346,2.1746,2.1509,-0.77528,0.63734,1,1,2.9485,0.94853,0,0
1.0121,0.9979,2.1887,2.1649,-0.43786,0.90554,1,1,2.9505,0.95052,0,0
1.0166,1.0023,2.2029,2.179,-0.017306,1.0079,1,1,2.9525,0.95252,0,0
1.021,1.0068,2.2172,2.1931,0.40914,0.92368,1,1,2.9545,0.95452,0,0
1.0255,1.0113,2.2315,2.2074,0.76197,0.66666,1,1,2.9565,0.95652,0,0
1.03,1.0157,2.2458,2.2216,0.97433,0.28319,1,1,2.9585,0.95852,0,0
1.0345,1.0202,2.2603,2.236,1.0048,-0.15594,1,1,2.9605,0.96052,0,0
1.039,1.0247,2.2748,2.2504,0.84582,-0.56839,1,1,2.9625,0.96252,0,0
1.0436,1.0292,2.2894,2.2648,0.52549,-0.87568,1,1,2.9645,0.96452,0,0
1.0481,1.0337,2.304,2.2793,0.10316,-1.0182,1,1,2.9665,0.96652,0,0
1.0527,1.0382,2.3186,2.2939,-0.34152,-0.96715,1,1,2.9685,0.96852,0,0
1.0572,1.0428,2.3334,2.3086,-0.72343,-0.73019,1,1,2.9705,0.97051,0,0
1.0618,1.0473,2.3483,2.3233,-0.96838,-0.35111,1,1,2.9725,0.97251,0,0
1.0663,1.0519,2.3631,2.338,-1.0276,0.098219,1,1,2.9745,0.97451,0,0
1.071,1.0564,2.3781,2.3529,-0.88767,0.53124,1,1,2.9765,0.97651,0,0
1.0755,1.061,2.3931,2.3678,-0.57385,0.86339,1,1,2.9785,0.97851,0,0
1.0801,1.0656,2.4082,2.3827,-0.14579,1.0286,1,1,2.9805,0.98051,0,0
1.0848,1.0702,2.4234,2.3977,0.31354,0.99276,1,1,2.9825,0.98251,0,0
1.0894,1.0748,2.4386,2.4128,0.71384,0.76087,1,1,2.9845,0.98451,0,0
1.0941,1.0794,2.4538,2.428,0.97523,0.37688,1,1,2.9865,0.98651,0,0
1.0987,1.084,2.4692,2.4432,1.0443,-0.084369,1,1,2.9885,0.98851,0,0
1.1033,1.0886,2.4846,2.4584,0.90539,-0.53161,1,1,2.9905,0.9905,0,0
1.108,1.0933,2.5001,2.4738,0.58419,-0.87505,1,1,2.9925,0.9925,0,0
1.1127,1.0979,2.5156,2.4892,0.14354,-1.0445,1,1,2.9945,0.9945,0,0
1.1174,1.1026,2.5313,2.5046,-0.32878,-1.0041,1,1,2.9965,0.9965,0,0
1.1221,1.1072,2.547,2.5202,-0.7373,-0.75983,1,1,2.9985,0.9985,0,0
1.1268,1.1119,2.5627,2.5358,-0.99821,-0.35946,1,1,3.0005,1.0005,0,0
1.1316,1.1166,2.5785,2.5514,-1.0567,0.11678,1,1,3.0025,1.0025,0,0
1.1363,1.1213,2.5944,2.5671,-0.89886,0.57193,1,1,3.0045,1.0045,0,0
1.141,1.126,2.6103,2.5829,-0.55492,0.91203,1,1,3.0065,1.0065,0,0
1.1458,1.1307,2.6264,2.5988,-0.094221,1.0656,1,1,3.0085,1.0085,0,0
1.1506,1.1355,2.6424,2.6147,0.38876,0.99903,1,1,3.0105,1.0105,0,0
1.1553,1.1402,2.6586,2.6306,0.79365,0.72392,1,1,3.0125,1.0125,0,0
1.1601,1.1449,2.6748,2.6467,1.035,0.29578,1,1,3.0145,1.0145,0,0
1.1649,1.1497,2.6911,2.6628,1.0605,-0.197,1,1,3.0165,1.0165,0,0
1.1697,1.1545,2.7075,2.679,0.86265,-0.65118,1,1,3.0185,1.0185,0,0
1.1746,1.1593,2.7239,2.6952,0.48117,-0.9703,1,1,3.0205,1.0205,0,0
1.1794,1.164,2.7404,2.7115,-0.0047066,-1.0853,1,1,3.0225,1.0225,0,0
1.1842,1.1688,2.757,2.7279,-0.49248,-0.96956,1,1,3.0245,1.0245,0,0
1.1891,1.1736,2.7736,2.7443,-0.87774,-0.64573,1,1,3.0265,1.0265,0,0
1.1939,1.1785,2.7903,2.7608,-1.0767,-0.18131,1,1,3.0285,1.0285,0,0
1.1988,1.1833,2.807,2.7774,-1.0447,0.32492,1,1,3.0305,1.0305,0,0
1.2037,1.1881,2.8239,2.794,-0.78647,0.76378,1,1,3.0325,1.0325,0,0
1.2086,1.193,2.8408,2.8107,-0.35585,1.0393,1,1,3.0345,1.0345,0,0
1.2135,1.1978,2.8578,2.8275,0.15488,1.0898,1,1,3.0365,1.0365,0,0
1.2184,1.2027,2.8748,2.8443,0.63468,0.90204,1,1,3.0385,1.0385,0,0
1.2233,1.2076,2.892,2.8612,0.97781,0.51503,1,1,3.0405,1.0405,0,0
1.2283,1.2125,2.9092,2.8782,1.1073,0.012192,1,1,3.0425,1.0425,0,0
1.2332,1.2174,2.9264,2.8952,0.99242,-0.49625,1,1,3.0445,1.0445,0,0
1.2382,1.2223,2.9437,2.9123,0.6564,-0.89734,1,1,3.0465,1.0465,0,0
1.2431,1.2272,2.9612,2.9294,0.17205,-1.1006,1,1,3.0485,1.0485,0,0
1.2481,1.2321,2.9786,2.9467,-0.35359,-1.0587,1,1,3.0505,1.0505,0,0
1.2531,1.237,2.9962,2.964,-0.80281,-0.77869,1,1,3.0525,1.0525,0,0
1.2581,1.242,3.0138,2.9813,-1.0735,-0.32145,1,1,3.0545,1.0545,0,0
1.2631,1.2469,3.0315,2.9988,-1.1028,0.21113,1,1,3.0565,1.0565,0,0
1.2681,1.2519,3.0492,3.0163,-0.88172,0.69881,1,1,3.0585,1.0585,0,0
1.2732,1.2569,3.0671,3.0339,-0.4583,1.0299,1,1,3.0605,1.0605,0,0
1.2782,1.2619,3.085,3.0515,0.072426,1.1272,1,1,3.0625,1.0625,0,0
1.2833,1.2669,3.1029,3.0692,0.58952,0.96604,1,1,3.0645,1.0645,0,0
1.2883,1.2719,3.121,3.087,0.9736,0.58126,1,1,3.0665,1.0665,0,0
1.2934,1.2769,3.1391,3.1048,1.1345,0.059838,1,1,3.0685,1.0685,0,0
1.2985,1.2819,3.1573,3.1227,1.0329,-0.47845,1,1,3.0705,1.0705,0,0
1.3036,1.2869,3.1756,3.1407,0.68991,-0.90824,1,1,3.0725,1.0725,0,0
1.3087,1.292,3.1939,3.1588,0.18358,-1.1279,1,1,3.0745,1.0745,0,0
1.3138,1.297,3.2123,3.1769,-0.3687,-1.084,1,1,3.0765,1.0765,0,0
1.3189,1.3021,3.2308,3.1951,-0.83717,-0.78434,1,1,3.0785,1.0785,0,0
1.324,1.3072,3.2494,3.2133,-1.1102,-0.29753,1,1,3.0805,1.0805,0,0
1.3292,1.3123,3.268,3.2317,-1.1213,0.26264,1,1,3.0825,1.0825,0,0
1.3344,1.3174,3.2867,3.2501,-0.86524,0.76335,1,1,3.0845,1.0845,0,0
1.3395,1.3225,3.3055,3.2685,-0.40089,1.0843,1,1,3.0865,1.0865,0,0
1.3447,1.3276,3.3243,3.2871,0.16223,1.1468,1,1,3.0885,1.0885,0,0
1.3499,1.3327,3.3432,3.3057,0.68939,0.93352,1,1,3.0905,1.0905,0,0
1.3551,1.3378,3.3622,3.3243,1.0528,0.49341,1,1,3.0925,1.0925,0,0
1.3603,1.343,3.3813,3.3431,1.1629,-0.068832,1,1,3.0945,1.0945,0,0
1.3655,1.3481,3.4005,3.3619,0.99045,-0.61741,1,1,3.0965,1.0965,0,0
1.3707,1.3533,3.4197,3.3808,0.57509,-1.0181,1,1,3.0985,1.0985,0,0
1.376,1.3585,3.4389,3.3997,0.016455,-1.1714,1,1,3.1004,1.1004,0,0
1.3812,1.3636,3.4583,3.4188,-0.54928,-1.0373,1,1,3.1024,1.1024,0,0
1.3865,1.3688,3.4778,3.4379,-0.98244,-0.64635,1,1,3.1044,1.1044,0,0
1.3917,1.374,3.4973,3.457,-1.1745,-0.093044,1,1,3.1064,1.1064,0,0
1.397,1.3793,3.5169,3.4763,-1.0755,0.4864,1,1,3.1084,1.1084,0,0
1.4023,1.3845,3.5365,3.4956,-0.7076,0.94759,1,1,3.1104,1.1104,0,0
1.4076,1.3897,3.5563,3.515,-0.16044,1.1739,1,1,3.1124,1.1124,0,0
1.4129,1.3949,3.5761,3.5344,0.43,1.1064,1,1,3.1144,1.1144,0,0
1.4182,1.4002,3.596,3.5539,0.91515,0.75953,1,1,3.1164,1.1164,0,0
1.4236,1.4055,3.6159,3.5735,1.1713,0.21849,1,1,3.1184,1.1184,0,0
1.4289,1.4107,3.6359,3.5932,1.1313,-0.38096,1,1,3.1204,1.1204,0,0
1.4343,1.416,3.6561,3.613,0.80271,-0.8865,1,1,3.1224,1.1224,0,0
1.4396,1.4213,3.6763,3.6328,0.26704,-1.168,1,1,3.1244,1.1244,0,0
1.445,1.4266,3.6965,3.6527,-0.34003,-1.1512,1,1,3.1264,1.1264,0,0
1.4504,1.4319,3.7168,3.6726,-0.86272,-0.83778,1,1,3.1284,1.1284,0,0
1.4558,1.4372,3.7373,3.6926,-1.1652,-0.30616,1,1,3.1304,1.1304,0,0
1.4612,1.4426,3.7578,3.7127,-1.1671,0.3077,1,1,3.1324,1.1324,0,0
1.4666,1.4479,3.7783,3.7329,-0.86523,0.84473,1,1,3.1344,1.1344,0,0
1.472,1.4533,3.7989,3.7532,-0.33577,1.164,1,1,3.1364,1.1364,0,0
1.4774,1.4586,3.8196,3.7735,0.28448,1.1798,1,1,3.1384,1.1384,0,0
1.4829,1.464,3.8404,3.7939,0.83316,0.88553,1,1,3.1404,1.1404,0,0
1.4883,1.4694,3.8613,3.8144,1.1649,0.35598,1,1,3.1424,1.1424,0,0
1.4938,1.4748,3.8822,3.8349,1.1899,-0.27062,1,1,3.1444,1.1444,0,0
1.4993,1.4802,3.9032,3.8555,0.89887,-0.82858,1,1,3.1464,1.1464,0,0
1.5047,1.4856,3.9243,3.8762,0.36665,-1.1685,1,1,3.1484,1.1484,0,0
1.5102,1.491,3.9455,3.897,-0.26643,-1.1976,1,1,3.1504,1.1504,0,0
1.5157,1.4964,3.9667,3.9178,-0.83125,-0.90542,1,1,3.1524,1.1524,0,0
1.5212,1.5019,3.9881,3.9387,-1.1751,-0.36778,1,1,3.1544,1.1544,0,0
1.5267,1.5073,4.0094,3.9597,-1.2032,0.27205,1,1,3.1564,1.1564,0,0
1.5323,1.5128,4.0309,3.9808,-0.90508,0.84141,1,1,3.1584,1.1584,0,0
1.5378,1.5182,4.0524,4.0019,-0.35914,1.1848,1,1,3.1604,1.1604,0,0
1.5433,1.5237,4.0741,4.0231,0.28768,1.2064,1,1,3.1624,1.1624,0,0
1.5489,1.5292,4.0957,4.0444,0.85899,0.89762,1,1,3.1644,1.1644,0,0
1.5545,1.5347,4.1175,4.0658,1.1971,0.34054,1,1,3.1664,1.1664,0,0
1.56,1.5402,4.1393,4.0872,1.2068,-0.31333,1,1,3.1684,1.1684,0,0
1.5656,1.5457,4.1612,4.1087,0.88258,-0.88383,1,1,3.1704,1.1704,0,0
1.5712,1.5512,4.1832,4.1303,0.31162,-1.2118,1,1,3.1724,1.1724,0,0
1.5768,1.5568,4.2053,4.1519,-0.34907,-1.2039,1,1,3.1744,1.1744,0,0
1.5824,1.5623,4.2274,4.1737,-0.91551,-0.85939,1,1,3.1764,1.1764,0,0
1.588,1.5679,4.2456,4.1955,-1.2281,-0.27212,1,1,3.1784,1.1784,0,0
1.5937,1.5735,4.2719,4.2174,-1.1967,0.3947,1,1,3.1804,1.1804,0,0
1.5993,1.579,4.2942,4.2393,-0.82722,0.95345,1,1,3.1824,1.1824,0,0
1.6049,1.5846,4.3166,4.2614,-0.22159,1.2449,1,1,3.1844,1.1844,0,0
1.6106,1.5902,4.3391,4.2835,0.45007,1.1841,1,1,3.1864,1.1864,0,0
1.6162,1.5958,4.3617,4.3057,0.99674,0.78527,1,1,3.1884,1.1884,0,0
1.6219,1.6014,4.3843,4.328,1.261,0.15981,1,1,3.1904,1.1904,0,0
1.6276,1.6071,4.407,4.3503,1.1647,-0.51464,1,1,3.1924,1.1924,0,0
1.6333,1.6127,4.4298,4.3727,0.73245,-1.0443,1,1,3.1944,1.1944,0,0
1.639,1.6184,4.4526,4.3952,0.086453,-1.2748,1,1,3.1964,1.1964,0,0
1.6447,1.624,4.4756,4.4178,-0.58781,-1.137,1,1,3.1984,1.1984,0,0
1.6504,1.6297,4.4985,4.4404,-1.0945,-0.66783,1,1,3.2004,1.2004,0,0
1.6561,1.6353,4.5216,4.4632,-1.2843,-0.0015203,1,1,3.2024,1.2024,0,0
1.6618,1.641,4.5447,4.486,-1.0992,0.66852,1,1,3.2044,1.2044,0,0
1.6675,1.6467,4.5679,4.5089,-0.59035,1.1455,1,1,3.2064,1.2064,0,0
1.6732,1.6524,4.5912,4.5318,0.094897,1.2874,1,1,3.2084,1.2084,0,0
1.679,1.6582,4.6145,4.5549,0.75546,1.0495,1,1,3.2104,1.2104,0,0
1.6847,1.6639,4.6379,4.578,1.1952,0.49922,1,1,3.2124,1.2124,0,0
1.6905,1.6696,4.6613,4.6012,1.2816,-0.20224,1,1,3.2144,1.2144,0,0
1.6962,1.6754,4.6848,4.6245,0.98597,-0.84675,1,1,3.2164,1.2164,0,0
1.702,1.6811,4.7084,4.6478,0.39371,-1.2409,1,1,3.2184,1.2184,0,0
1.7078,1.6869,4.732,4.6712,-0.31966,-1.2642,1,1,3.2204,1.2204,0,0
1.7135,1.6927,4.7557,4.6948,-0.94017,-0.90681,1,1,3.2224,1.2224,0,0
1.7193,1.6984,4.7795,4.7183,-1.2795,-0.27361,1,1,3.2244,1.2244,0,0
1.7251,1.7042,4.8033,4.742,-1.2325,0.44562,1,1,3.2264,1.2264,0,0
1.7309,1.71,4.8271,4.7658,-0.8104,1.0328,1,1,3.2284,1.2284,0,0
1.7367,1.7158,4.8511,4.7896,-0.13901,1.3076,1,1,3.2304,1.2304,0,0
1.7425,1.7217,4.875,4.8135,0.57812,1.1834,1,1,3.2324,1.2324,0,0
1.7483,1.7275,4.8991,4.8375,1.1211,0.69536,1,1,3.2344,1.2344,0,0
1.754,1.7333,4.9231,4.8615,1.3214,-0.0091697,1,1,3.2364,1.2364,0,0
1.7598,1.7392,4.9473,4.8857,1.1144,-0.71423,1,1,3.2384,1.2384,0,0
1.7656,1.7451,4.9714,4.9099,0.56096,-1.2012,1,1,3.2404,1.2404,0,0
1.7714,1.7509,4.9956,4.9342,-0.16944,-1.3171,1,1,3.2424,1.2424,0,0
1.7772,1.7568,5.0199,4.9586,-0.85041,-1.0227,1,1,3.2444,1.2444,0,0
1.783,1.7627,5.0442,4.983,-1.2685,-0.40708,1,1,3.2464,1.2464,0,0
1.7888,1.7686,5.0685,5.0076,-1.2905,0.33917,1,1,3.2484,1.2484,0,0
1.7946,1.7745,5.0929,5.0322,-0.90649,0.98211,1,1,3.2504,1.2504,0,0
1.8004,1.7805,5.1173,5.0569,-0.23448,1.318,1,1,3.2524,1.2524,0,0
1.8062,1.7864,5.1417,5.0817,0.51487,1.238,1,1,3.2544,1.2544,0,0
1.812,1.7923,5.1661,5.1066,1.1041,0.76444,1,1,3.2564,1.2564,0,0
1.8178,1.7983,5.1906,5.1315,1.3443,0.045233,1,1,3.2584,1.2584,0,0
1.8236,1.8042,5.2151,5.1565,1.156,-0.69173,1,1,3.2604,1.2604,0,0
1.8294,1.8102,5.2395,5.1816,0.59638,-1.2103,1,1,3.2624,1.2624,0,0
1.8351,1.8162,5.264,5.2068,-0.15748,-1.3422,1,1,3.2644,1.2644,0,0
1.8409,1.8222,5.2885,5.2321,-0.86394,-1.0419,1,1,3.2664,1.2664,0,0
1.8466,1.8282,5.313,5.2575,-1.2942,-0.40334,1,1,3.2684,1.2684,0,0
1.8524,1.8342,5.3375,5.2829,-1.3066,0.3688,1,1,3.2704,1.2704,0,0
1.8581,1.8402,5.3619,5.3084,-0.89411,1.0244,1,1,3.2724,1.2724,0,0
1.8638,1.8462,5.3863,5.334,-0.18814,1.3487,1,1,3.2744,1.2744,0,0
1.8695,1.8523,5.4107,5.3597,0.58247,1.2332,1,1,3.2764,1.2764,0,0
1.8751,1.8583,5.4351,5.3855,1.1653,0.71258,1,1,3.2784,1.2784,0,0
1.8808,1.8644,5.4594,5.4113,1.3672,-0.044766,1,1,3.2804,1.2804,0,0
1.8864,1.8705,5.4836,5.4372,1.1189,-0.79054,1,1,3.2824,1.2824,0,0
1.892,1.8766,5.5078,5.4632,0.49925,-1.2779,1,1,3.2844,1.2844,0,0
1.8976,1.8826,5.5319,5.4893,-0.28866,-1.3433,1,1,3.2864,1.2864,0,0
1.9031,1.8887,5.5558,5.5155,-0.98381,-0.96201,1,1,3.2884,1.2884,0,0
1.9086,1.8949,5.5797,5.5418,-1.3536,-0.25811,1,1,3.2904,1.2904,0,0
1.9141,1.901,5.6034,5.5681,-1.272,0.53502,1,1,3.2924,1.2924,0,0
1.9195,1.9071,5.627,5.5945,-0.76338,1.1519,1,1,3.2944,1.2944,0,0
1.9249,1.9132,5.6504,5.6211,0.0040575,1.3838,1,1,3.2964,1.2964,0,0
1.9302,1.9194,5.6736,5.6476,0.77317,1.1499,1,1,3.2984,1.2984,0,0
1.9355,1.9256,5.6966,5.6743,1.2839,0.52631,1,1,3.3003,1.3003,0,0
1.9407,1.9317,5.7193,5.7011,1.3613,-0.27812,1,1,3.3023,1.3023,0,0
1.9459,1.9379,5.7418,5.7279,0.97635,-0.99108,1,1,3.3043,1.3043,0,0
1.9509,1.9441,5.764,5.7549,0.25738,-1.369,1,1,3.3063,1.3063,0,0
1.9559,1.9503,5.7858,5.7819,-0.55217,-1.2808,1,1,3.3083,1.3083,0,0
1.9608,1.9565,5.8072,5.809,-1.1756,-0.75381,1,1,3.3103,1.3103,0,0
1.9656,1.9627,5.8283,5.8362,-1.3978,0.033746,1,1,3.3123,1.3123,0,0
1.9703,1.9689,5.8488,5.8634,-1.14,0.81239,1,1,3.3143,1.3143,0,0
1.9748,1.9752,5.8689,5.8908,-0.48838,1.3136,1,1,3.3163,1.3163,0,0
1.9792,1.9814,5.8883,5.9182,0.33401,1.3627,1,1,3.3183,1.3183,0,0
1.9835,1.9877,5.9071,5.9457,1.0434,0.94018,1,1,3.3203,1.3203,0,0
1.9876,1.994,5.9252,5.9733,1.393,0.19032,1,1,3.3223,1.3223,0,0
1.9915,1.9997,5.9424,5.9987,1.2595,-0.62784,1,1,3.3243,1.3243,0,0
1.9952,2,5.9588,6,0.68714,-1.2296,1,1,3.3263,1.3263,0,0
1.9987,2,5.9743,6,-0.12634,-1.4042,1,1,3.3283,1.3283,0,0
2.002,2,5.9886,6,-0.89761,-1.0886,1,1,3.3303,1.3303,0,0
2.005,2,6.0018,6,-1.3566,-0.39158,1,1,3.3323,1.3323,0,0
2.0077,2,6.0137,6,-1.3414,0.44407,1,1,3.3343,1.3343,0,0
2.0101,2,6.0242,6,-0.85562,1.1255,1,1,3.3363,1.3363,0,0
2.0121,2,6.0332,6,-0.068717,1.4128,1,1,3.3383,1.3383,0,0
2.0138,2,6.0406,6,0.74338,1.2041,1,1,3.3403,1.3403,0,0
2.0151,2,6.0462,6,1.2949,0.57181,1,1,3.3423,1.3423,0,0
2.016,2,6.05,6,1.3914,-0.26218,1,1,3.3443,1.3443,0,0
2.0165,2,6.0519,6,0.99823,-1.0043,1,1,3.3463,1.3463,0,0
2.0165,2,6.0518,6,0.2537,-1.3931,1,1,3.3483,1.3483,0,0
2.0161,2,6.0497,6,-0.58,-1.2916,1,1,3.3503,1.3503,0,0
2.0152,2,6.0456,6,-1.2093,-0.73585,1,1,3.3523,1.3523,0,0
2.014,2,6.0396,6,-1.413,0.078162,1,1,3.3543,1.3543,0,0
2.0123,2,6.0318,6,-1.1201,0.86389,1,1,3.3563,1.3563,0,0
2.0102,2,6.0223,6,-0.43452,1.3454,1,1,3.3583,1.3583,0,0
2.0079,2,6.0116,6,0.40229,1.3545,1,1,3.3603,1.3603,0,0
2.0053,2,5.9999,6,1.0968,0.88944,1,1,3.3623,1.3623,0,0
2.0026,2,5.9877,6,1.4065,0.1143,1,1,3.3643,1.3643,0,0
1.9999,2,5.9755,6,1.2247,-0.6992,1,1,3.3663,1.3663,0,0
1.9974,2,5.9639,6,0.61625,-1.2674,1,1,3.3683,1.3683,0,0
1.995,2,5.9534,6,-0.20563,-1.3934,1,1,3.3703,1.3703,0,0
1.993,2,5.9446,6,-0.95471,-1.0346,1,1,3.3723,1.3723,0,0
1.9915,2,5.938,6,-1.3711,-0.31683,1,1,3.3743,1.3743,0,0
1.9905,2,5.9339,6,-1.3111,0.51029,1,1,3.3763,1.3763,0,0
1.9902,2,5.9326,6,-0.79609,1.1599,1,1,3.3783,1.3783,0,0
1.9904,2,5.9342,6,-0.0047452,1.4069,1,1,3.3803,1.3803,0,0
1.9913,2,5.9384,6,0.78858,1.1655,1,1,3.3823,1.3823,0,0
1.9927,2,5.945,6,1.3085,0.51888,1,1,3.3843,1.3843,0,0
1.9945,2,5.9535,6,1.374,-0.30893,1,1,3.3863,1.3863,0,0
1.9966,2,5.9633,6,0.96111,-1.0304,1,1,3.3883,1.3883,0,0
1.9988,2,5.9735,6,0.21252,-1.3937,1,1,3.3903,1.3903,0,0
2.001,2,5.9836,6,-0.61152,-1.2711,1,1,3.3923,1.3923,0,0
2.003,2,5.9927,6,-1.2231,-0.70411,1,1,3.3943,1.3943,0,0
2.0047,2,6.0003,6,-1.4076,0.11005,1,1,3.3963,1.3963,0,0
2.006,2,6.0058,6,-1.0994,0.88656,1,1,3.3983,1.3983,0,0
2.0067,2,6.0088,6,-0.40585,1.353,1,1,3.4003,1.4003,0,0
2.0069,2,6.0091,6,0.4301,1.3456,1,1,3.4023,1.4023,0,0
2.0064,2,6.0068,6,1.1153,0.86672,1,1,3.4043,1.4043,0,0
2.0055,2,6.0021,6,1.4096,0.08458,1,1,3.4063,1.4063,0,0
2.0041,2,5.9954,6,1.2104,-0.72648,1,1,3.4083,1.4083,0,0
2.0024,2,5.9875,6,0.58825,-1.2826,1,1,3.4103,1.4103,0,0
2.0006,2,5.9789,6,-0.23853,-1.3901,1,1,3.4123,1.4123,0,0
1.9988,2,5.9706,6,-0.98095,-1.0126,1,1,3.4143,1.4143,0,0
1.9972,2,5.9633,6,-1.3806,-0.28264,1,1,3.4163,1.4163,0,0
1.9959,2,5.9578,6,-1.2992,0.54496,1,1,3.4183,1.4183,0,0
1.9951,2,5.9546,6,-0.76565,1.1823,1,1,3.4203,1.4203,0,0
1.995,2,5.954,6,0.034049,1.4081,1,1,3.4223,1.4223,0,0
1.9953,2,5.956,6,0.82195,1.144,1,1,3.4243,1.4243,0,0
1.9962,2,5.9603,6,1.3241,0.48155,1,1,3.4263,1.4263,0,0
1.9974,2,5.9663,6,1.3654,-0.34917,1,1,3.4283,1.4283,0,0
1.9989,2,5.9734,6,0.93077,-1.059,1,1,3.4303,1.4303,0,0
2.0004,2,5.9806,6,0.17077,-1.4001,1,1,3.4323,1.4323,0,0
2.0018,2,5.9871,6,-0.64972,-1.2524,1,1,3.4343,1.4343,0,0
2.003,2,5.992,6,-1.2438,-0.66689,1,1,3.4363,1.4363,0,0
2.0037,2,5.995,6,-1.4033,0.15234,1,1,3.4383,1.4383,0,0
2.0038,2,5.9955,6,-1.0719,0.91855,1,1,3.4403,1.4403,0,0
2.0035,2,5.9938,6,-0.36553,1.3634,1,1,3.4423,1.4423,0,0
2.0028,2,5.9899,6,0.4684,1.3313,1,1,3.4443,1.4443,0,0
2.0017,2,5.9846,6,1.1381,0.83396,1,1,3.4463,1.4463,0,0
2.0004,2,5.9785,6,1.4097,0.045916,1,1,3.4483,1.4483,0,0
1.9991,2,5.9726,6,1.1893,-0.75744,1,1,3.4503,1.4503,0,0
1.998,2,5.9677,6,0.55448,-1.296,1,1,3.4523,1.4523,0,0
1.9973,2,5.9645,6,-0.27312,-1.3827,1,1,3.4543,1.4543,0,0
1.997,2,5.9634,6,-1.0053,-0.98771,1,1,3.4563,1.4563,0,0
1.9972,2,5.9646,6,-1.3873,-0.24871,1,1,3.4583,1.4583,0,0
1.9978,2,5.9677,6,-1.286,0.57713,1,1,3.4603,1.4603,0,0
1.9987,2,5.9722,6,-0.73644,1.2023,1,1,3.4623,1.4623,0,0
1.9998,2,5.9774,6,0.070505,1.4085,1,1,3.4643,1.4643,0,0
2.0008,2,5.9823,6,0.85349,1.1232,1,1,3.4663,1.4663,0,0
2.0017,2,5.9862,6,1.3389,0.44525,1,1,3.4683,1.4683,0,0
2.0022,2,5.9884,6,1.3566,-0.38866,1,1,3.4703,1.4703,0,0
2.0023,2,5.9885,6,0.90012,-1.0869,1,1,3.4723,1.4723,0,0
2.002,2,5.9867,6,0.12905,-1.4052,1,1,3.4743,1.4743,0,0
2.0013,2,5.9833,6,-0.68682,-1.2324,1,1,3.4763,1.4763,0,0
2.0004,2,5.979,6,-1.2624,-0.62939,1,1,3.4783,1.4783,0,0
1.9995,2,5.9747,6,-1.397,0.19287,1,1,3.4803,1.4803,0,0
1.9988,2,5.9712,6,-1.0444,0.94735,1,1,3.4823,1.4823,0,0
1.9983,2,5.9691,6,-0.32784,1.3712,1,1,3.4843,1.4843,0,0
1.9982,2,5.9688,6,0.50282,1.3171,1,1,3.4863,1.4863,0,0
1.9984,2,5.9703,6,1.1583,0.8039,1,1,3.4883,1.4883,0,0
1.999,2,5.9732,6,1.4101,0.01023,1,1,3.4903,1.4903,0,0
1.9997,2,5.9768,6,1.1701,-0.78743,1,1,3.4923,1.4923,0,0
2.0005,2,5.9805,6,0.52157,-1.3107,1,1,3.4943,1.4943,0,0
2.0011,2,5.9832,6,-0.30943,-1.3765,1,1,3.4963,1.4963,0,0
2.0014,2,5.9845,6,-1.0327,-0.96152,1,1,3.4983,1.4983,0,0
2.0014,2,5.9841,6,-1.3952,-0.21051,1,1,3.5002,1.5002,0,0
2.001,2,5.9822,6,-1.2703,0.61393,1,1,3.5022,1.5022,0,0
2.0005,2,5.9793,6,-0.70188,1.2237,1,1,3.5042,1.5042,0,0
1.9998,2,5.9762,6,0.11126,1.4061,1,1,3.5062,1.5062,0,0
1.9993,2,5.9737,6,0.88519,1.0979,1,1,3.5082,1.5082,0,0
1.999,2,5.9722,6,1.3502,0.40694,1,1,3.5102,1.5102,0,0
1.9989,2,5.9722,6,1.3444,-0.42583,1,1,3.5122,1.5122,0,0
1.9991,2,5.9735,6,0.8697,-1.1102,1,1,3.5142,1.5142,0,0
1.9996,2,5.9758,6,0.091536,-1.4075,1,1,3.5162,1.5162,0,0
2.0001,2,5.9784,6,-0.71888,-1.2137,1,1,3.5182,1.5182,0,0
2.0006,2,5.9807,6,-1.2786,-0.59622,1,1,3.5202,1.5202,0,0
2.0008,2,5.9819,6,-1.3921,0.22971,1,1,3.5222,1.5222,0,0
2.0009,2,5.9817,6,-1.0194,0.97552,1,1,3.5242,1.5242,0,0
2.0006,2,5.9803,6,-0.29067,1.3806,1,1,3.5262,1.5262,0,0
2.0002,2,5.9781,6,0.53931,1.3036,1,1,3.5282,1.5282,0,0
1.9997,2,5.9758,6,1.1808,0.77166,1,1,3.5302,1.5302,0,0
1.9994,2,5.9744,6,1.4102,-0.029242,1,1,3.5322,1.5322,0,0
1.9993,2,5.9741,6,1.1477,-0.81987,1,1,3.5342,1.5342,0,0
1.9995,2,5.9751,6,0.48488,-1.3246,1,1,3.5362,1.5362,0,0
1.9998,2,5.9768,6,-0.34724,-1.3672,1,1,3.5382,1.5382,0,0
2.0001,2,5.9785,6,-1.0584,-0.93276,1,1,3.5402,1.5402,0,0
2.0004,2,5.9796,6,-1.4003,-0.17255,1,1,3.5422,1.5422,0,0
2.0005,2,5.9798,6,-1.2533,0.64798,1,1,3.5442,1.5442,0,0
2.0003,2,5.9791,6,-0.66878,1.2423,1,1,3.5462,1.5462,0,0
2.0001,2,5.978,6,0.14914,1.4029,1,1,3.5482,1.5482,0,0
1.9999,2,5.9769,6,0.91488,1.0739,1,1,3.5502,1.5502,0,0
1.9998,2,5.9762,6,1.3613,0.37019,1,1,3.5522,1.5522,0,0
1.9997,2,5.9762,6,1.3327,-0.46264,1,1,3.5542,1.5542,0,0
1.9998,2,5.9767,6,0.83916,-1.1341,1,1,3.5562,1.5562,0,0
1.9999,2,5.9774,6,0.052705,-1.4098,1,1,3.5582,1.5582,0,0
2.0001,2,5.978,6,-0.75225,-1.1936,1,1,3.5602,1.5602,0,0
2.0001,2,5.9782,6,-1.2947,-0.56074,1,1,3.5622,1.5622,0,0
2.0001,2,5.9782,6,-1.3853,0.26788,1,1,3.5642,1.5642,0,0
2.0001,2,5.9779,6,-0.99233,1.003,1,1,3.5662,1.5662,0,0
2,2,5.9775,6,-0.25311,1.388,1,1,3.5682,1.5682,0,0
2,2,5.9773,6,0.57445,1.2887,1,1,3.5702,1.5702,0,0
1.9999,2,5.9772,6,1.2015,0.7396,1,1,3.5722,1.5722,0,0
1.9999,2,5.9773,6,1.4093,-0.067586,1,1,3.5742,1.5742,0,0
2,2,5.9774,6,1.1253,-0.85122,1,1,3.5762,1.5762,0,0
2,2,5.9776,6,0.44851,-1.3378,1,1,3.5782,1.5782,0,0
2,2,5.9777,6,-0.38478,-1.3575,1,1,3.5802,1.5802,0,0
2,2,5.9777,6,-1.0838,-0.90348,1,1,3.5822,1.5822,0,0
2,2,5.9776,6,-1.4047,-0.13409,1,1,3.5842,1.5842,0,0
2,2,5.9775,6,-1.2352,0.68211,1,1,3.5862,1.5862,0,0
2,2,5.9775,6,-0.63472,1.2603,1,1,3.5882,1.5882,0,0
2,2,5.9775,6,0.18732,1.3986,1,1,3.5902,1.5902,0,0
2,2,5.9775,6,0.94397,1.0489,1,1,3.5922,1.5922,0,0
2,2,5.9775,6,1.3712,0.33307,1,1,3.5942,1.5942,0,0
2,2,5.9775,6,1.32,-0.49899,1,1,3.5962,1.5962,0,0
2,2,5.9775,6,0.80801,-1.1569,1,1,3.5982,1.5982,0,0
2,2,5.9775,6,0.014046,-1.4111,1,1,3.6002,1.6002,0,0
2,2,5.9775,6,-0.78484,-1.1728,1,1,3.6022,1.6022,0,0
2,2,5.9775,6,-1.3098,-0.52525,1,1,3.6042,1.6042,0,0
2,2,5.9775,6,-1.3777,0.30567,1,1,3.6062,1.6062,0,0
2,2,5.9775,6,-0.9648,1.0299,1,1,3.6082,1.6082,0,0
2,2,5.9775,6,-0.21515,1.3948,1,1,3.6102,1.6102,0,0
2,2,5.9775,6,0.6096,1.2728,1,1,3.6122,1.6122,0,0
2,2,5.9775,6,1.2216,0.70667,1,1,3.6142,1.6142,0,0
2,2,5.9775,6,1.4073,-0.10607,1,1,3.6162,1.6162,0,0
2,2,5.9775,6,1.1019,-0.88186,1,1,3.6182,1.6182,0,0
2,2,5.9775,6,0.41189,-1.3499,1,1,3.6202,1.6202,0,0
2,2,5.9775,6,-0.42188,-1.3468,1,1,3.6222,1.6222,0,0
2,2,5.9775,6,-1.1084,-0.87372,1,1,3.6242,1.6242,0,0
2,2,5.9775,6,-1.4082,-0.095713,1,1,3.6262,1.6262,0,0
2,2,5.9775,6,-1.2165,0.71576,1,1,3.6282,1.6282,0,0
2,2,5.9775,6,-0.60023,1.2774,1,1,3.6302,1.6302,0,0
2,2,5.9775,6,0.22551,1.3933,1,1,3.6322,1.6322,0,0
2,2,5.9775,6,0.97256,1.0229,1,1,3.6342,1.6342,0,0
2,2,5.9775,6,1.3802,0.29552,1,1,3.6362,1.6362,0,0
2,2,5.9775,6,1.3062,-0.535,1,1,3.6382,1.6382,0,0
2,2,5.9775,6,0.77633,-1.1789,1,1,3.6402,1.6402,0,0
2,2,5.9775,6,-0.024499,-1.4113,1,1,3.6422,1.6422,0,0
2,2,5.9775,6,-0.8168,-1.1512,1,1,3.6442,1.6442,0,0
2,2,5.9775,6,-1.3241,-0.48936,1,1,3.6462,1.6462,0,0
2,2,5.9775,6,-1.3692,0.34333,1,1,3.6482,1.6482,0,0
2,2,5.9775,6,-0.93658,1.0562,1,1,3.6502,1.6502,0,0
2,2,5.9775,6,-0.17704,1.4005,1,1,3.6522,1.6522,0,0
2,2,5.9775,6,0.64431,1.2561,1,1,3.6542,1.6542,0,0
2,2,5.9775,6,1.2408,0.67323,1,1,3.6562,1.6562,0,0
2,2,5.9775,6,1.4043,-0.14457,1,1,3.6582,1.6582,0,0
2,2,5.9775,6,1.0777,-0.91194,1,1,3.6602,1.6602,0,0
2,2,5.9775,6,0.37498,-1.3611,1,1,3.6622,1.6622,0,0
2,2,5.9775,6,-0.45864,-1.3352,1,1,3.6642,1.6642,0,0
2,2,5.9775,6,-1.1322,-0.84337,1,1,3.6662,1.6662,0,0
2,2,5.9775,6,-1.4107,-0.057182,1,1,3.6682,1.6682,0,0
2,2,5.9775,6,-1.1968,0.74899,1,1,3.6702,1.6702,0,0
2,2,5.9775,6,-0.56524,1.2938,1,1,3.6722,1.6722,0,0
2,2,5.9775,6,0.26356,1.3871,1,1,3.6742,1.6742,0,0
2,2,5.9775,6,1.0004,0.99629,1,1,3.6762,1.6762,0,0
2,2,5.9775,6,1.3882,0.25779,1,1,3.6782,1.6782,0,0
2,2,5.9775,6,1.2915,-0.5707,1,1,3.6802,1.6802,0,0
2,2,5.9775,6,0.74402,-1.2,1,1,3.6822,1.6822,0,0
2,2,5.9775,6,-0.063114,-1.4106,1,1,3.6842,1.6842,0,0
2,2,5.9775,6,-0.84821,-1.1289,1,1,3.6862,1.6862,0,0
2,2,5.9775,6,-1.3374,-0.45317,1,1,3.6882,1.6882,0,0
2,2,5.9775,6,-1.3598,0.38072,1,1,3.6902,1.6902,0,0
2,2,5.9775,6,-0.90763,1.0818,1,1,3.6922,1.6922,0,0
2,2,5.9775,6,-0.1387,1.4053,1,1,3.6942,1.6942,0,0
2,2,5.9775,6,0.67866,1.2384,1,1,3.6962,1.6962,0,0
2,2,5.9775,6,1.2592,0.63931,1,1,3.6982,1.6982,0,0
2,2,5.9775,6,1.4003,-0.18293,1,1,3.7002,1.7001,0,0
2,2,5.9775,6,1.0527,-0.94135,1,1,3.7021,1.7021,0,0
2,2,5.9775,6,0.33772,-1.3713,1,1,3.7041,1.7041,0,0
2,2,5.9775,6,-0.49516,-1.3226,1,1,3.7061,1.7061,0,0
2,2,5.9775,6,-1.1553,-0.81237,1,1,3.7081,1.7081,0,0
2,2,5.9775,6,-1.4122,-0.018633,1,1,3.7101,1.7101,0,0
2,2,5.9775,6,-1.1763,0.78167,1,1,3.7121,1.7121,0,0
2,2,5.9775,6,-0.52987,1.3092,1,1,3.7141,1.7141,0,0
2,2,5.9775,6,0.30151,1.3798,1,1,3.7161,1.7161,0,0
2,2,5.9775,6,1.0277,0.9689,1,1,3.7181,1.7181,0,0
2,2,5.9775,6,1.3952,0.2198,1,1,3.7201,1.7201,0,0
2,2,5.9775,6,1.2759,-0.60599,1,1,3.7221,1.7221,0,0
2,2,5.9775,6,0.71123,-1.2204,1,1,3.7241,1.7241,0,0
2,2,5.9775,6,-0.10166,-1.4089,1,1,3.7261,1.7261,0,0
2,2,5.9775,6,-0.8791,-1.1057,1,1,3.7281,1.7281,0,0
2,2,5.9775,6,-1.3498,-0.41656,1,1,3.7301,1.7301,0,0
2,2,5.9775,6,-1.3494,0.41794,1,1,3.7321,1.7321,0,0
2,2,5.9775,6,-0.87807,1.1066,1,1,3.7341,1.7341,0,0
2,2,5.9775,6,-0.1003,1.4091,1,1,3.7361,1.7361,0,0
2,2,5.9775,6,0.7125,1.2198,1,1,3.7381,1.7381,0,0
2,2,5.9775,6,1.2767,0.60484,1,1,3.7401,1.7401,0,0
2,2,5.9775,6,1.3953,-0.22126,1,1,3.7421,1.7421,0,0
2,2,5.9775,6,1.027,-0.97018,1,1,3.7441,1.7441,0,0
2,2,5.9775,6,0.30025,-1.3805,1,1,3.7461,1.7461,0,0
2,2,5.9775,6,-0.53131,-1.3091,1,1,3.7481,1.7481,0,0
2,2,5.9775,6,-1.1775,-0.78081,1,1,3.7501,1.7501,0,0
2,2,5.9775,6,-1.4127,0.020021,1,1,3.7521,1.7521,0,0
2,2,5.9775,6,-1.1549,0.81389,1,1,3.7541,1.7541,0,0
2,2,5.9775,6,-0.49405,1.3237,1,1,3.7561,1.7561,0,0
2,2,5.9775,6,0.33923,1.3716,1,1,3.7581,1.7581,0,0
2,2,5.9775,6,1.0542,0.94084,1,1,3.7601,1.7601,0,0
2,2,5.9775,6,1.4013,0.18167,1,1,3.7621,1.7621,0,0
2,2,5.9775,6,1.2593,-0.64093,1,1,3.7641,1.7641,0,0
2,2,5.9775,6,0.67784,-1.2399,1,1,3.7661,1.7661,0,0
2,2,5.9775,6,-0.14023,-1.4061,1,1,3.7681,1.7681,0,0
2,2,5.9775,6,-0.90936,-1.0817,1,1,3.7701,1.7701,0,0
2,2,5.9775,6,-1.3612,-0.37969,1,1,3.7721,1.7721,0,0
2,2,5.9775,6,-1.338,0.45484,1,1,3.7741,1.7741,0,0
2,2,5.9775,6,-0.84782,1.1307,1,1,3.7761,1.7761,0,0
2,2,5.9775,6,-0.061729,1.4119,1,1,3.7781,1.7781,0,0
2,2,5.9775,6,0.74594,1.2004,1,1,3.7801,1.7801,0,0
2,2,5.9775,6,1.2933,0.56998,1,1,3.7821,1.7821,0,0
2,2,5.9775,6,1.3893,-0.25941,1,1,3.7841,1.7841,0,0
2,2,5.9775,6,1.0005,-0.99831,1,1,3.7861,1.7861,0,0
2,2,5.9775,6,0.26247,-1.3888,1,1,3.7881,1.7881,0,0
2,2,5.9775,6,-0.56719,-1.2946,1,1,3.7901,1.7901,0,0
2,2,5.9775,6,-1.1989,-0.74862,1,1,3.7921,1.7921,0,0
2,2,5.9775,6,-1.4123,0.058642,1,1,3.7941,1.7941,0,0
2,2,5.9775,6,-1.1328,0.84552,1,1,3.7961,1.7961,0,0
2,2,5.9775,6,-0.4579,1.3373,1,1,3.7981,1.7981,0,0
2,2,5.9775,6,0.37681,1.3624,1,1,3.8001,1.8001,0,0
2,2,5.9775,6,1.08,0.91205,1,1,3.8021,1.8021,0,0
2,2,5.9775,6,1.4064,0.14332,1,1,3.8041,1.8041,0,0
2,2,5.9775,6,1.2419,-0.67542,1,1,3.8061,1.8061,0,0
2,2,5.9775,6,0.644,-1.2585,1,1,3.8081,1.8081,0,0
2,2,5.9775,6,-0.17869,-1.4024,1,1,3.8101,1.8101,0,0
2,2,5.9775,6,-0.93906,-1.0569,1,1,3.8121,1.8121,0,0
2,2,5.9775,6,-1.3717,-0.34245,1,1,3.8141,1.8141,0,0
2,2,5.9775,6,-1.3257,0.49147,1,1,3.8161,1.8161,0,0
2,2,5.9775,6,-0.81699,1.154,1,1,3.8181,1.8181,0,0
2,2,5.9775,6,-0.023134,1.4137,1,1,3.8201,1.8201,0,0
2,2,5.9775,6,0.77883,1.1801,1,1,3.8221,1.8221,0,0
2,2,5.9775,6,1.309,0.53462,1,1,3.8241,1.8241,0,0
2,2,5.9775,6,1.3824,-0.29749,1,1,3.8261,1.8261,0,0
2,2,5.9775,6,0.97331,-1.0258,1,1,3.8281,1.8281,0,0
2,2,5.9775,6,0.22453,-1.3961,1,1,3.8301,1.8301,0,0
2,2,5.9775,6,-0.60265,-1.2793,1,1,3.8321,1.8321,0,0
2,2,5.9775,6,-1.2195,-0.71592,1,1,3.8341,1.8341,0,0
2,2,5.9775,6,-1.4108,0.097326,1,1,3.8361,1.8361,0,0
2,2,5.9775,6,-1.1097,0.87663,1,1,3.8381,1.8381,0,0
2,2,5.9775,6,-0.42135,1.3499,1,1,3.8401,1.8401,0,0
2,2,5.9775,6,0.41407,1.3522,1,1,3.8421,1.8421,0,0
2,2,5.9775,6,1.1049,0.88248,1,1,3.8441,1.8441,0,0
2,2,5.9775,6,1.4102,0.10485,1,1,3.8461,1.8461,0,0
2,2,5.9775,6,1.2232,-0.70934,1,1,3.8481,1.8481,0,0
2,2,5.9775,6,0.60943,-1.2759,1,1,3.8501,1.8501,0,0
2,2,5.9775,6,-0.21699,-1.3972,1,1,3.8521,1.8521,0,0
2,2,5.9775,6,-0.96769,-1.0309,1,1,3.8541,1.8541,0,0
2,2,5.9775,6,-1.3806,-0.30484,1,1,3.8561,1.8561,0,0
2,2,5.9775,6,-1.3117,0.52758,1,1,3.8581,1.8581,0,0
2,2,5.9775,6,-0.78506,1.1758,1,1,3.8601,1.8601,0,0
2,2,5.9775,6,0.015578,1.4137,1,1,3.8621,1.8621,0,0
2,2,5.9775,6,0.8107,1.1582,1,1,3.8641,1.8641,0,0
2,2,5.9775,6,1.3229,0.49856,1,1,3.8661,1.8661,0,0
2,2,5.9775,6,1.3734,-0.33509,1,1,3.8681,1.8681,0,0
2,2,5.9775,6,0.94461,-1.0517,1,1,3.8701,1.8701,0,0
2,2,5.9775,6,0.18616,-1.4013,1,1,3.8721,1.8721,0,0
2,2,5.9775,6,-0.63722,-1.2618,1,1,3.8741,1.8741,0,0
2,2,5.9775,6,-1.2382,-0.68204,1,1,3.8761,1.8761,0,0
2,2,5.9775,6,-1.407,0.13579,1,1,3.8781,1.8781,0,0
2,2,5.9775,6,-1.0848,0.90619,1,1,3.8801,1.8801,0,0
2,2,5.9775,6,-0.38405,1.3603,1,1,3.8821,1.8821,0,0
2,2,5.9775,6,0.45071,1.3397,1,1,3.8841,1.8841,0,0
2,2,5.9775,6,1.1281,0.8515,1,1,3.8861,1.8861,0,0
2,2,5.9775,6,1.4118,0.066237,1,1,3.8881,1.8881,0,0
2,2,5.9775,6,1.2028,-0.74214,1,1,3.8901,1.8901,0,0
2,2,5.9775,6,0.57406,-1.2915,1,1,3.8921,1.8921,0,0
2,2,5.9775,6,-0.25503,-1.3901,1,1,3.8941,1.8941,0,0
2,2,5.9775,6,-0.99508,-1.0036,1,1,3.8961,1.8961,0,0
2,2,5.9775,6,-1.3878,-0.26682,1,1,3.8981,1.8981,0,0
2,2,5.9775,6,-1.2962,0.56297,1,1,3.9,1.9,0,0
2,2,5.9775,6,-0.75228,1.1963,1,1,3.902,1.902,0,0
2,2,5.9775,6,0.054182,1.4121,1,1,3.904,1.904,0,0
2,2,5.9775,6,0.84171,1.1351,1,1,3.906,1.906,0,0
2,2,5.9775,6,1.3355,0.46195,1,1,3.908,1.908,0,0
2,2,5.9775,6,1.3631,-0.37238,1,1,3.91,1.91,0,0
2,2,5.9775,6,0.9151,-1.0767,1,1,3.912,1.912,0,0
2,2,5.9775,6,0.14774,-1.4053,1,1,3.914,1.914,0,0
2,2,5.9775,6,-0.67116,-1.2434,1,1,3.916,1.916,0,0
2,2,5.9775,6,-1.2558,-0.6476,1,1,3.918,1.918,0,0
2,2,5.9775,6,-1.4021,0.17417,1,1,3.92,1.92,0,0
2,2,5.9775,6,-1.0591,0.93513,1,1,3.922,1.922,0,0
2,2,5.9775,6,-0.34659,1.3697,1,1,3.924,1.924,0,0
2,2,5.9775,6,0.48693,1.3263,1,1,3.926,1.926,0,0
2,2,5.9775,6,1.1505,0.81999,1,1,3.928,1.928,0,0
2,2,5.9775,6,1.4125,0.027566,1,1,3.93,1.93,0,0
2,2,5.9775,6,1.1816,-0.77445,1,1,3.932,1.932,0,0
2,2,5.9775,6,0.53827,-1.3062,1,1,3.934,1.934,0,0
2,2,5.9775,6,-0.29279,-1.382,1,1,3.936,1.936,0,0
2,2,5.9775,6,-1.0217,-0.97558,1,1,3.938,1.938,0,0
2,2,5.9775,6,-1.394,-0.2287,1,1,3.94,1.94,0,0
2,2,5.9775,6,-1.2798,0.59798,1,1,3.942,1.942,0,0
2,2,5.9775,6,-0.71896,1.2159,1,1,3.944,1.944,0,0
2,2,5.9775,6,0.092763,1.4095,1,1,3.946,1.946,0,0
2,2,5.9775,6,0.87205,1.1112,1,1,3.948,1.948,0,0
2,2,5.9775,6,1.347,0.42512,1,1,3.95,1.95,0,0
2,2,5.9775,6,1.3519,-0.40931,1,1,3.952,1.952,0,0
2,2,5.9775,6,0.88494,-1.1009,1,1,3.954,1.954,0,0
2,2,5.9775,6,0.10918,-1.4082,1,1,3.956,1.956,0,0
2,2,5.9775,6,-0.70465,-1.2241,1,1,3.958,1.958,0,0
2,2,5.9775,6,-1.2725,-0.61281,1,1,3.96,1.96,0,0
2,2,5.9775,6,-1.3963,0.21233,1,1,3.962,1.962,0,0
2,2,5.9775,6,-1.0328,0.96333,1,1,3.964,1.964,0,0
2,2,5.9775,6,-0.30886,1.3781,1,1,3.966,1.966,0,0
2,2,5.9775,6,0.52284,1.3119,1,1,3.968,1.968,0,0
2,2,5.9775,6,1.172,0.78791,1,1,3.97,1.97,0,0
2,2,5.9775,6,1.4122,-0.011026,1,1,3.972,1.972,0,0
2,2,5.9775,6,1.1595,-0.80612,1,1,3.974,1.974,0,0
2,2,5.9775,6,0.50219,-1.3199,1,1,3.976,1.976,0,0
2,2,5.9775,6,-0.33037,-1.373,1,1,3.978,1.978,0,0
2,2,5.9775,6,-1.0476,-0.94691,1,1,3.98,1.98,0,0
2,2,5.9775,6,-1.3992,-0.1904,1,1,3.982,1.982,0,0
2,2,5.9775,6,-1.2625,0.63248,1,1,3.984,1.984,0,0
2,2,5.9775,6,-0.68523,1.2347,1,1,3.986,1.986,0,0
2,2,5.9775,6,0.13119,1.4059,1,1,3.988,1.988,0,0
2,2,5.9775,6,0.90179,1.0865,1,1,3.99,1.99,0,0
2,2,5.9775,6,1.3576,0.38797,1,1,3.992,1.992,0,0
2,2,5.9775,6,1.3397,-0.44598,1,1,3.994,1.994,0,0
2,2,5.9775,6,0.85423,-1.1242,1,1,3.996,1.996,0,0
2,2,5.9775,6,0.070655,-1.4102,1,1,3.998,1.998,0,0
2,2,5.9775,6,-0.73755,-1.2039,1,1,4,2,0,0


==> data/line_lake2.csv <==
"bot","eta","etah","h","hex","u_i","u_r","attribute","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
4,4,4,3.2612e-11,0,5.0799e-06,2.6089e-06,1,1,0,-2,0,0
3.992,3.992,3.992,2.4576e-11,0,3.9776e-06,2.9587e-06,1,1,0.001999,-1.998,0,0
3.984,3.984,3.984,1.4733e-11,0,1.1903e-06,3.6488e-06,1,1,0.003998,-1.996,0,0
3.976,3.976,3.976,1.853e-11,0,-1.9781e-06,3.8229e-06,1,1,0.0059969,-1.994,0,0
3.9681,3.9681,3.9681,2.3774e-11,0,-4.083e-06,2.6648e-06,1,1,0.007996,-1.992,0,0
3.9601,3.9601,3.9601,1.8011e-11,0,-4.2429e-06,-4.6533e-08,1,1,0.009995,-1.99,0,0
3.9522,3.9522,3.9522,2.0096e-11,0,-2.551e-06,-3.6843e-06,1,1,0.011994,-1.988,0,0
3.9442,3.9442,3.9442,4.8736e-11,0,1.2037e-08,-6.9802e-06,1,1,0.013993,-1.986,0,0
3.9363,3.9363,3.9363,7.8328e-11,0,2.1065e-06,-8.5958e-06,1,1,0.015992,-1.984,0,0
3.9284,3.9284,3.9284,6.7735e-11,0,2.7235e-06,-7.7662e-06,1,1,0.017991,-1.982,0,0
3.9204,3.9204,3.9204,2.477e-11,0,1.6779e-06,-4.6834e-06,1,1,0.01999,-1.98,0,0
3.9125,3.9125,3.9125,3.2251e-13,0,-3.3709e-07,-4.205e-07,1,1,0.021989,-1.978,0,0
3.9046,3.9046,3.9046,1.7286e-11,0,-2.1456e-06,3.5582e-06,1,1,0.023988,-1.976,0,0
3.8967,3.8967,3.8967,4.3919e-11,0,-2.7169e-06,6.0442e-06,1,1,0.025987,-1.974,0,0
3.8888,3.8888,3.8888,4.5938e-11,0,-1.6958e-06,6.5618e-06,1,1,0.027986,-1.972,0,0
3.881,3.881,3.881,2.995e-11,0,4.3008e-07,5.4544e-06,1,1,0.029985,-1.97,0,0
3.8731,3.8731,3.8731,1.9533e-11,0,2.5942e-06,3.5761e-06,1,1,0.031984,-1.968,0,0
3.8652,3.8652,3.8652,1.6849e-11,0,3.6947e-06,1.7868e-06,1,1,0.033983,-1.966,0,0
3.8574,3.8574,3.8574,1.0124e-11,0,3.1354e-06,5.361e-07,1,1,0.035982,-1.964,0,0
3.8495,3.8495,3.8495,1.292e-12,0,1.1007e-06,-2.565e-07,1,1,0.037981,-1.962,0,0
3.8417,3.8417,3.8417,3.431e-12,0,-1.5543e-06,-9.9836e-07,1,1,0.03998,-1.96,0,0
3.8338,3.8338,3.8338,1.8058e-11,0,-3.7194e-06,-2.0523e-06,1,1,0.041979,-1.958,0,0
3.826,3.826,3.826,3.2327e-11,0,-4.5357e-06,-3.4277e-06,1,1,0.043978,-1.956,0,0
3.8182,3.8182,3.8182,3.6284e-11,0,-3.7495e-06,-4.7134e-06,1,1,0.045977,-1.954,0,0
3.8104,3.8104,3.8104,3.1016e-11,0,-1.7713e-06,-5.2787e-06,1,1,0.047976,-1.952,0,0
3.8026,3.8026,3.8026,2.1621e-11,0,5.5955e-07,-4.614e-06,1,1,0.049975,-1.95,0,0
3.7948,3.7948,3.7948,1.2488e-11,0,2.365e-06,-2.6211e-06,1,1,0.051974,-1.948,0,0
3.787,3.787,3.787,9.6672e-12,0,3.0898e-06,2.9838e-07,1,1,0.053973,-1.946,0,0
3.7792,3.7792,3.7792,1.8695e-11,0,2.6832e-06,3.3859e-06,1,1,0.055972,-1.944,0,0
3.7715,3.7715,3.7715,3.6133e-11,0,1.544e-06,5.8078e-06,1,1,0.057971,-1.942,0,0
3.7637,3.7637,3.7637,4.8233e-11,0,2.8885e-07,6.9385e-06,1,1,0.05997,-1.94,0,0
3.756,3.756,3.756,4.2898e-11,0,-5.3953e-07,6.527e-06,1,1,0.061969,-1.938,0,0
3.7482,3.7482,3.7482,2.2767e-11,0,-6.9906e-07,4.7179e-06,1,1,0.063968,-1.936,0,0
3.7405,3.7405,3.7405,4.009e-12,0,-3.2148e-07,1.9673e-06,1,1,0.065967,-1.934,0,0
3.7328,3.7328,3.7328,1.2579e-12,0,1.8639e-07,-1.0892e-06,1,1,0.067966,-1.932,0,0
3.725,3.725,3.725,1.4359e-11,0,3.602e-07,-3.7691e-06,1,1,0.069965,-1.93,0,0
3.7173,3.7173,3.7173,3.001e-11,0,-7.9749e-08,-5.4768e-06,1,1,0.071964,-1.928,0,0
3.7096,3.7096,3.7096,3.5272e-11,0,-1.0678e-06,-5.8417e-06,1,1,0.073963,-1.926,0,0
3.7019,3.7019,3.7019,2.8213e-11,0,-2.1876e-06,-4.8387e-06,1,1,0.075962,-1.924,0,0
3.6942,3.6942,3.6942,1.6078e-11,0,-2.8359e-06,-2.8306e-06,1,1,0.077961,-1.922,0,0
3.6866,3.6866,3.6866,6.4928e-12,0,-2.498e-06,-4.7472e-07,1,1,0.07996,-1.92,0,0
3.6789,3.6789,3.6789,3.3514e-12,0,-1.0171e-06,1.5121e-06,1,1,0.081959,-1.918,0,0
3.6712,3.6712,3.6712,8.6554e-12,0,1.269e-06,2.6483e-06,1,1,0.083958,-1.916,0,0
3.6636,3.6636,3.6636,2.1399e-11,0,3.6083e-06,2.8907e-06,1,1,0.085957,-1.914,0,0
3.6559,3.6559,3.6559,3.3033e-11,0,5.1166e-06,2.6168e-06,1,1,0.087956,-1.912,0,0
3.6483,3.6483,3.6483,3.2108e-11,0,5.1486e-06,2.366e-06,1,1,0.089955,-1.91,0,0
3.6406,3.6406,3.6406,1.9013e-11,0,3.5937e-06,2.4646e-06,1,1,0.091954,-1.908,0,0
3.633,3.633,3.633,8.5867e-12,0,9.4987e-07,2.764e-06,1,1,0.093953,-1.906,0,0
3.6254,3.6254,3.6254,1.0703e-11,0,-1.8719e-06,2.6758e-06,1,1,0.095952,-1.904,0,0
3.6178,3.6178,3.6178,1.7798e-11,0,-3.9271e-06,1.5319e-06,1,1,0.097951,-1.902,0,0
3.6102,3.6102,3.6102,2.2281e-11,0,-4.6267e-06,-9.1004e-07,1,1,0.09995,-1.9,0,0
3.6026,3.6026,3.6026,3.2688e-11,0,-3.9511e-06,-4.1241e-06,1,1,0.10195,-1.8981,0,0
3.595,3.595,3.595,5.3312e-11,0,-2.3939e-06,-6.8945e-06,1,1,0.10395,-1.8961,0,0
3.5874,3.5874,3.5874,6.1974e-11,0,-6.7705e-07,-7.8422e-06,1,1,0.10595,-1.8941,0,0
3.5799,3.5799,3.5799,3.842e-11,0,6.0939e-07,-6.1642e-06,1,1,0.10795,-1.8921,0,0
3.5723,3.5723,3.5723,6.4461e-12,0,1.2545e-06,-2.1771e-06,1,1,0.10995,-1.8901,0,0
3.5648,3.5648,3.5648,9.3988e-12,0,1.4431e-06,2.679e-06,1,1,0.11194,-1.8881,0,0
3.5572,3.5572,3.5572,4.4039e-11,0,1.5533e-06,6.4477e-06,1,1,0.11394,-1.8861,0,0
3.5497,3.5497,3.5497,6.1202e-11,0,1.8667e-06,7.5971e-06,1,1,0.11594,-1.8841,0,0
3.5421,3.5421,3.5421,3.9235e-11,0,2.3598e-06,5.7976e-06,1,1,0.11794,-1.8821,0,0
3.5346,3.5346,3.5346,1.1789e-11,0,2.6937e-06,2.1037e-06,1,1,0.11994,-1.8801,0,0
3.5271,3.5271,3.5271,8.4051e-12,0,2.4071e-06,-1.5934e-06,1,1,0.12194,-1.8781,0,0
3.5196,3.5196,3.5196,1.4162e-11,0,1.2003e-06,-3.5633e-06,1,1,0.12394,-1.8761,0,0
3.5121,3.5121,3.5121,1.0643e-11,0,-8.4305e-07,-3.1439e-06,1,1,0.12594,-1.8741,0,0
3.5046,3.5046,3.5046,1.1543e-11,0,-3.2192e-06,-1.0494e-06,1,1,0.12794,-1.8721,0,0
3.4971,3.4971,3.4971,2.7962e-11,0,-5.1691e-06,1.0969e-06,1,1,0.12994,-1.8701,0,0
3.4897,3.4897,3.4897,3.8691e-11,0,-5.9703e-06,1.7453e-06,1,1,0.13193,-1.8681,0,0
3.4822,3.4822,3.4822,2.7455e-11,0,-5.2233e-06,3.5416e-07,1,1,0.13393,-1.8661,0,0
3.4747,3.4747,3.4747,1.4338e-11,0,-3.0157e-06,-2.266e-06,1,1,0.13593,-1.8641,0,0
3.4673,3.4673,3.4673,1.9545e-11,0,9.6095e-08,-4.4089e-06,1,1,0.13793,-1.8621,0,0
3.4599,3.4599,3.4599,3.0788e-11,0,3.2685e-06,-4.4756e-06,1,1,0.13993,-1.8601,0,0
3.4524,3.4524,3.4524,3.5684e-11,0,5.6365e-06,-1.9486e-06,1,1,0.14193,-1.8581,0,0
3.445,3.445,3.445,4.8354e-11,0,6.5763e-06,2.2262e-06,1,1,0.14393,-1.8561,0,0
3.4376,3.4376,3.4376,7.1739e-11,0,5.884e-06,6.0847e-06,1,1,0.14593,-1.8541,0,0
3.4302,3.4302,3.4302,7.3651e-11,0,3.8203e-06,7.6816e-06,1,1,0.14793,-1.8521,0,0
3.4228,3.4228,3.4228,3.8858e-11,0,1.0128e-06,6.1403e-06,1,1,0.14992,-1.8501,0,0
3.4154,3.4154,3.4154,7.8469e-12,0,-1.7528e-06,2.1331e-06,1,1,0.15192,-1.8481,0,0
3.408,3.408,3.408,2.058e-11,0,-3.7842e-06,-2.4676e-06,1,1,0.15392,-1.8461,0,0
3.4006,3.4006,3.4006,5.3075e-11,0,-4.6908e-06,-5.5708e-06,1,1,0.15592,-1.8441,0,0
3.3933,3.3933,3.3933,5.5193e-11,0,-4.4665e-06,-5.9358e-06,1,1,0.15792,-1.8421,0,0
3.3859,3.3859,3.3859,2.5861e-11,0,-3.42e-06,-3.752e-06,1,1,0.15992,-1.8401,0,0
3.3785,3.3785,3.3785,4.2564e-12,0,-1.9871e-06,-4.4314e-07,1,1,0.16192,-1.8381,0,0
3.3712,3.3712,3.3712,4.9922e-12,0,-5.2115e-07,2.1614e-06,1,1,0.16392,-1.8361,0,0
3.3639,3.3639,3.3639,8.5648e-12,0,8.2541e-07,2.805e-06,1,1,0.16592,-1.8341,0,0
3.3565,3.3565,3.3565,6.3171e-12,0,2.0686e-06,1.4101e-06,1,1,0.16792,-1.8321,0,0
3.3492,3.3492,3.3492,1.1531e-11,0,3.2398e-06,-9.8597e-07,1,1,0.16992,-1.8301,0,0
3.3419,3.3419,3.3419,2.6082e-11,0,4.2182e-06,-2.8753e-06,1,1,0.17191,-1.8281,0,0
3.3346,3.3346,3.3346,3.1589e-11,0,4.6742e-06,-3.1206e-06,1,1,0.17391,-1.8261,0,0
3.3273,3.3273,3.3273,1.9956e-11,0,4.1895e-06,-1.5332e-06,1,1,0.17591,-1.8241,0,0
3.32,3.32,3.32,7.5919e-12,0,2.5085e-06,1.0897e-06,1,1,0.17791,-1.8221,0,0
3.3127,3.3127,3.3127,1.198e-11,0,-2.2225e-07,3.4369e-06,1,1,0.17991,-1.8201,0,0
3.3055,3.3055,3.3055,3.0652e-11,0,-3.3804e-06,4.3744e-06,1,1,0.18191,-1.8181,0,0
3.2982,3.2982,3.2982,4.8662e-11,0,-6.0356e-06,3.4878e-06,1,1,0.18391,-1.8161,0,0
3.2909,3.2909,3.2909,5.4841e-11,0,-7.299e-06,1.2243e-06,1,1,0.18591,-1.8141,0,0
3.2837,3.2837,3.2837,4.6745e-11,0,-6.6887e-06,-1.3887e-06,1,1,0.18791,-1.8121,0,0
3.2764,3.2764,3.2764,2.9511e-11,0,-4.3328e-06,-3.2613e-06,1,1,0.18991,-1.8101,0,0
3.2692,3.2692,3.2692,1.4861e-11,0,-9.1746e-07,-3.7272e-06,1,1,0.1919,-1.8081,0,0
3.262,3.262,3.262,1.4539e-11,0,2.5827e-06,-2.7827e-06,1,1,0.1939,-1.8061,0,0
3.2548,3.2548,3.2548,2.8681e-11,0,5.2523e-06,-1.0062e-06,1,1,0.1959,-1.8041,0,0
3.2476,3.2476,3.2476,4.2928e-11,0,6.5049e-06,7.6592e-07,1,1,0.1979,-1.8021,0,0
3.2404,3.2404,3.2404,4.1639e-11,0,6.1853e-06,1.8352e-06,1,1,0.1999,-1.8001,0,0
3.2332,3.2332,3.2332,2.4229e-11,0,4.5216e-06,1.9333e-06,1,1,0.2019,-1.7981,0,0
3.226,3.226,3.226,5.7565e-12,0,2.0001e-06,1.2936e-06,1,1,0.2039,-1.7961,0,0
3.2188,3.2188,3.2188,8.9061e-13,0,-7.5914e-07,4.8489e-07,1,1,0.2059,-1.7941,0,0
3.2116,3.2116,3.2116,9.7232e-12,0,-3.1099e-06,9.8322e-08,1,1,0.2079,-1.7921,0,0
3.2045,3.2045,3.2045,2.0447e-11,0,-4.5e-06,4.3022e-07,1,1,0.2099,-1.7901,0,0
3.1973,3.1973,3.1973,2.3066e-11,0,-4.6193e-06,1.31e-06,1,1,0.21189,-1.7881,0,0
3.1902,3.1902,3.1902,1.7152e-11,0,-3.5302e-06,2.159e-06,1,1,0.21389,-1.7861,0,0
3.183,3.183,3.183,8.046e-12,0,-1.6875e-06,2.2705e-06,1,1,0.21589,-1.7841,0,0
3.1759,3.1759,3.1759,1.5293e-12,0,2.1904e-07,1.192e-06,1,1,0.21789,-1.7821,0,0
3.1688,3.1688,3.1688,3.4836e-12,0,1.5643e-06,-9.7918e-07,1,1,0.21989,-1.7801,0,0
3.1617,3.1617,3.1617,1.7063e-11,0,2.0864e-06,-3.5556e-06,1,1,0.22189,-1.7781,0,0
3.1546,3.1546,3.1546,3.444e-11,0,1.9968e-06,-5.5163e-06,1,1,0.22389,-1.7761,0,0
3.1475,3.1475,3.1475,3.8755e-11,0,1.8059e-06,-5.9576e-06,1,1,0.22589,-1.7741,0,0
3.1404,3.1404,3.1404,2.4213e-11,0,1.939e-06,-4.5164e-06,1,1,0.22789,-1.7721,0,0
3.1333,3.1333,3.1333,8.1955e-12,0,2.3746e-06,-1.5579e-06,1,1,0.22989,-1.7701,0,0
3.1262,3.1262,3.1262,1.0579e-11,0,2.5673e-06,1.9633e-06,1,1,0.23188,-1.7681,0,0
3.1192,3.1192,3.1192,2.7174e-11,0,1.7704e-06,4.8943e-06,1,1,0.23388,-1.7661,0,0
3.1121,3.1121,3.1121,4.0398e-11,0,-3.943e-07,6.3368e-06,1,1,0.23588,-1.7641,0,0
3.1051,3.1051,3.1051,4.7812e-11,0,-3.4837e-06,5.962e-06,1,1,0.23788,-1.7621,0,0
3.098,3.098,3.098,5.5663e-11,0,-6.2487e-06,4.0616e-06,1,1,0.23988,-1.7601,0,0
3.091,3.091,3.091,5.3833e-11,0,-7.2057e-06,1.3483e-06,1,1,0.24188,-1.7581,0,0
3.084,3.084,3.084,3.2102e-11,0,-5.4851e-06,-1.3589e-06,1,1,0.24388,-1.7561,0,0
3.0769,3.0769,3.0769,1.4004e-11,0,-1.4579e-06,-3.405e-06,1,1,0.24588,-1.7541,0,0
3.0699,3.0699,3.0699,3.056e-11,0,3.2797e-06,-4.4234e-06,1,1,0.24788,-1.7521,0,0
3.0629,3.0629,3.0629,6.2893e-11,0,6.6354e-06,-4.336e-06,1,1,0.24988,-1.7501,0,0
3.0559,3.0559,3.0559,6.1401e-11,0,7.1059e-06,-3.2977e-06,1,1,0.25187,-1.7481,0,0
3.049,3.049,3.049,2.4202e-11,0,4.6187e-06,-1.6388e-06,1,1,0.25387,-1.7461,0,0
3.042,3.042,3.042,6.6147e-13,0,6.1835e-07,2.0563e-07,1,1,0.25587,-1.7441,0,0
3.035,3.035,3.035,1.0685e-11,0,-2.7072e-06,1.8055e-06,1,1,0.25787,-1.7421,0,0
3.0281,3.0281,3.0281,2.152e-11,0,-3.6497e-06,2.8621e-06,1,1,0.25987,-1.7401,0,0
3.0211,3.0211,3.0211,1.4709e-11,0,-1.9474e-06,3.2914e-06,1,1,0.26187,-1.7381,0,0
3.0142,3.0142,3.0142,1.1545e-11,0,1.0874e-06,3.2013e-06,1,1,0.26387,-1.7361,0,0
3.0072,3.0072,3.0072,1.9018e-11,0,3.369e-06,2.7639e-06,1,1,0.26587,-1.7341,0,0
3.0003,3.0003,3.0003,1.5076e-11,0,3.2877e-06,2.0584e-06,1,1,0.26787,-1.7321,0,0
2.9934,2.9934,2.9934,1.5988e-12,0,6.6921e-07,9.9138e-07,1,1,0.26987,-1.7301,0,0
2.9865,2.9865,2.9865,1.0286e-11,0,-3.1129e-06,-6.1691e-07,1,1,0.27186,-1.7281,0,0
2.9795,2.9795,2.9795,4.2942e-11,0,-5.9196e-06,-2.791e-06,1,1,0.27386,-1.7261,0,0
2.9727,2.9727,2.9727,6.3302e-11,0,-6.0656e-06,-5.141e-06,1,1,0.27586,-1.7241,0,0
2.9658,2.9658,2.9658,5.7331e-11,0,-3.2817e-06,-6.809e-06,1,1,0.27786,-1.7221,0,0
2.9589,2.9589,2.9589,4.7416e-11,0,1.122e-06,-6.7738e-06,1,1,0.27986,-1.7201,0,0
2.952,2.952,2.952,4.4626e-11,0,4.9803e-06,-4.4228e-06,1,1,0.28186,-1.7181,0,0
2.9451,2.9451,2.9451,4.1997e-11,0,6.4561e-06,-7.2158e-08,1,1,0.28386,-1.7161,0,0
2.9383,2.9383,2.9383,4.9744e-11,0,5.0024e-06,4.9338e-06,1,1,0.28586,-1.7141,0,0
2.9314,2.9314,2.9314,7.8437e-11,0,1.5666e-06,8.7006e-06,1,1,0.28786,-1.7121,0,0
2.9246,2.9246,2.9246,9.7334e-11,0,-2.029e-06,9.6481e-06,1,1,0.28986,-1.7101,0,0
2.9178,2.9178,2.9178,7.057e-11,0,-4.1143e-06,7.3112e-06,1,1,0.29185,-1.7081,0,0
2.9109,2.9109,2.9109,2.3353e-11,0,-4.0072e-06,2.6318e-06,1,1,0.29385,-1.7061,0,0
2.9041,2.9041,2.9041,1.1297e-11,0,-2.2323e-06,-2.4434e-06,1,1,0.29585,-1.7041,0,0
2.8973,2.8973,2.8973,3.4796e-11,0,-8.0673e-08,-5.8883e-06,1,1,0.29785,-1.7021,0,0
2.8905,2.8905,2.8905,4.4594e-11,0,1.1865e-06,-6.5709e-06,1,1,0.29985,-1.7001,0,0
2.8837,2.8837,2.8837,2.3684e-11,0,1.0344e-06,-4.7451e-06,1,1,0.30185,-1.6982,0,0
2.8769,2.8769,2.8769,3.3674e-12,0,-1.0852e-07,-1.7934e-06,1,1,0.30385,-1.6962,0,0
2.8702,2.8702,2.8702,1.8064e-12,0,-1.1722e-06,6.1892e-07,1,1,0.30585,-1.6942,0,0
2.8634,2.8634,2.8634,3.4173e-12,0,-1.1198e-06,1.4684e-06,1,1,0.30785,-1.6922,0,0
2.8566,2.8566,2.8566,9.5387e-13,0,4.1261e-07,8.4189e-07,1,1,0.30985,-1.6902,0,0
2.8499,2.8499,2.8499,8.3968e-12,0,2.866e-06,-2.8585e-07,1,1,0.31184,-1.6882,0,0
2.8431,2.8431,2.8431,2.5801e-11,0,5.0177e-06,-7.6662e-07,1,1,0.31384,-1.6862,0,0
2.8364,2.8364,2.8364,3.1384e-11,0,5.5999e-06,-2.2905e-08,1,1,0.31584,-1.6842,0,0
2.8297,2.8297,2.8297,1.8352e-11,0,3.9514e-06,1.6125e-06,1,1,0.31784,-1.6822,0,0
2.8229,2.8229,2.8229,1.0171e-11,0,3.8251e-07,3.1261e-06,1,1,0.31984,-1.6802,0,0
2.8162,2.8162,2.8162,2.7429e-11,0,-3.9095e-06,3.4504e-06,1,1,0.32184,-1.6782,0,0
2.8095,2.8095,2.8095,5.8337e-11,0,-7.3319e-06,2.1045e-06,1,1,0.32384,-1.6762,0,0
2.8028,2.8028,2.8028,7.3845e-11,0,-8.5717e-06,-5.0501e-07,1,1,0.32584,-1.6742,0,0
2.7961,2.7961,2.7961,6.1928e-11,0,-7.1453e-06,-3.2709e-06,1,1,0.32784,-1.6722,0,0
2.7895,2.7895,2.7895,3.7449e-11,0,-3.5792e-06,-4.9378e-06,1,1,0.32984,-1.6702,0,0
2.7828,2.7828,2.7828,2.3229e-11,0,8.5036e-07,-4.7138e-06,1,1,0.33183,-1.6682,0,0
2.7761,2.7761,2.7761,2.9107e-11,0,4.6806e-06,-2.6368e-06,1,1,0.33383,-1.6662,0,0
2.7695,2.7695,2.7695,4.7228e-11,0,6.8445e-06,4.6375e-07,1,1,0.33583,-1.6642,0,0
2.7628,2.7628,2.7628,6.0345e-11,0,6.9964e-06,3.362e-06,1,1,0.33783,-1.6622,0,0
2.7562,2.7562,2.7562,5.4769e-11,0,5.4717e-06,4.9757e-06,1,1,0.33983,-1.6602,0,0
2.7495,2.7495,2.7495,3.2054e-11,0,2.978e-06,4.8029e-06,1,1,0.34183,-1.6582,0,0
2.7429,2.7429,2.7429,9.7437e-12,0,2.481e-07,3.0843e-06,1,1,0.34383,-1.6562,0,0
2.7363,2.7363,2.7363,5.2219e-12,0,-2.156e-06,6.5124e-07,1,1,0.34583,-1.6542,0,0
2.7297,2.7297,2.7297,1.7081e-11,0,-3.8576e-06,-1.4613e-06,1,1,0.34783,-1.6522,0,0
2.7231,2.7231,2.7231,2.7367e-11,0,-4.6065e-06,-2.4786e-06,1,1,0.34983,-1.6502,0,0
2.7165,2.7165,2.7165,2.3276e-11,0,-4.2739e-06,-2.2344e-06,1,1,0.35182,-1.6482,0,0
2.7099,2.7099,2.7099,1.016e-11,0,-2.9298e-06,-1.2314e-06,1,1,0.35382,-1.6462,0,0
2.7033,2.7033,2.7033,1.0513e-12,0,-9.2594e-07,-3.5097e-07,1,1,0.35582,-1.6442,0,0
2.6968,2.6968,2.6968,1.4569e-12,0,1.1347e-06,-3.3884e-07,1,1,0.35782,-1.6422,0,0
2.6902,2.6902,2.6902,8.5954e-12,0,2.5993e-06,-1.3405e-06,1,1,0.35982,-1.6402,0,0
2.6836,2.6836,2.6836,1.7087e-11,0,3.0647e-06,-2.7692e-06,1,1,0.36182,-1.6382,0,0
2.6771,2.6771,2.6771,1.9705e-11,0,2.5885e-06,-3.6048e-06,1,1,0.36382,-1.6362,0,0
2.6706,2.6706,2.6706,1.1546e-11,0,1.6411e-06,-2.9677e-06,1,1,0.36582,-1.6342,0,0
2.664,2.664,2.664,1.1656e-12,0,7.8018e-07,-6.4866e-07,1,1,0.36782,-1.6322,0,0
2.6575,2.6575,2.6575,7.5059e-12,0,2.483e-07,2.6955e-06,1,1,0.36982,-1.6302,0,0
2.651,2.651,2.651,3.3734e-11,0,-1.97e-07,5.7961e-06,1,1,0.37181,-1.6282,0,0
2.6445,2.6445,2.6445,5.5113e-11,0,-1.0431e-06,7.3486e-06,1,1,0.37381,-1.6262,0,0
2.638,2.638,2.638,5.0142e-11,0,-2.5079e-06,6.6153e-06,1,1,0.37581,-1.6242,0,0
2.6315,2.6315,2.6315,3.1425e-11,0,-4.1388e-06,3.7513e-06,1,1,0.37781,-1.6222,0,0
2.625,2.625,2.625,2.4247e-11,0,-4.8895e-06,-2.8484e-07,1,1,0.37981,-1.6202,0,0
2.6185,2.6185,2.6185,3.1434e-11,0,-3.7281e-06,-4.1582e-06,1,1,0.38181,-1.6182,0,0
2.6121,2.6121,2.6121,4.5128e-11,0,-4.2963e-07,-6.6824e-06,1,1,0.38381,-1.6162,0,0
2.6056,2.6056,2.6056,6.809e-11,0,3.9949e-06,-7.1999e-06,1,1,0.38581,-1.6142,0,0
2.5992,2.5992,2.5992,9.0732e-11,0,7.6153e-06,-5.7059e-06,1,1,0.38781,-1.6122,0,0
2.5927,2.5927,2.5927,8.0992e-11,0,8.5563e-06,-2.7579e-06,1,1,0.38981,-1.6102,0,0
2.5863,2.5863,2.5863,3.806e-11,0,6.0935e-06,7.2527e-07,1,1,0.3918,-1.6082,0,0
2.5799,2.5799,2.5799,1.5676e-11,0,1.187e-06,3.7061e-06,1,1,0.3938,-1.6062,0,0
2.5735,2.5735,2.5735,4.3821e-11,0,-3.9274e-06,5.3002e-06,1,1,0.3958,-1.6042,0,0
2.567,2.567,2.567,7.3434e-11,0,-6.9087e-06,5.0649e-06,1,1,0.3978,-1.6022,0,0
2.5606,2.5606,2.5606,5.3869e-11,0,-6.589e-06,3.212e-06,1,1,0.3998,-1.6002,0,0
2.5542,2.5542,2.5542,1.3607e-11,0,-3.5988e-06,5.8586e-07,1,1,0.4018,-1.5982,0,0
2.5479,2.5479,2.5479,3.0449e-12,0,4.7173e-08,-1.6842e-06,1,1,0.4038,-1.5962,0,0
2.5415,2.5415,2.5415,1.2234e-11,0,2.1727e-06,-2.7382e-06,1,1,0.4058,-1.5942,0,0
2.5351,2.5351,2.5351,8.9817e-12,0,1.732e-06,-2.4358e-06,1,1,0.4078,-1.5922,0,0
2.5288,2.5288,2.5288,2.4597e-12,0,-6.1267e-07,-1.3978e-06,1,1,0.4098,-1.5902,0,0
2.5224,2.5224,2.5224,9.1629e-12,0,-2.965e-06,-5.6954e-07,1,1,0.41179,-1.5882,0,0
2.5161,2.5161,2.5161,1.1876e-11,0,-3.3994e-06,-5.5416e-07,1,1,0.41379,-1.5862,0,0
2.5097,2.5097,2.5097,2.8348e-12,0,-1.1513e-06,-1.1523e-06,1,1,0.41579,-1.5842,0,0
2.5034,2.5034,2.5034,1.0856e-11,0,2.9074e-06,-1.4542e-06,1,1,0.41779,-1.5822,0,0
2.4971,2.4971,2.4971,4.5917e-11,0,6.7451e-06,-4.8452e-07,1,1,0.41979,-1.5802,0,0
2.4907,2.4907,2.4907,7.267e-11,0,8.2825e-06,1.9831e-06,1,1,0.42179,-1.5782,0,0
2.4844,2.4844,2.4844,6.7623e-11,0,6.5025e-06,5.0054e-06,1,1,0.42379,-1.5762,0,0
2.4781,2.4781,2.4781,5.0744e-11,0,1.9705e-06,6.8129e-06,1,1,0.42579,-1.5742,0,0
2.4719,2.4719,2.4719,4.6275e-11,0,-3.4572e-06,5.8151e-06,1,1,0.42779,-1.5722,0,0
2.4656,2.4656,2.4656,6.0295e-11,0,-7.5417e-06,1.6905e-06,1,1,0.42979,-1.5702,0,0
2.4593,2.4593,2.4593,9.3468e-11,0,-8.7003e-06,-4.1515e-06,1,1,0.43178,-1.5682,0,0
2.453,2.453,2.453,1.2807e-10,0,-6.6745e-06,-9.1184e-06,1,1,0.43378,-1.5662,0,0
2.4468,2.4468,2.4468,1.2257e-10,0,-2.549e-06,-1.0758e-05,1,1,0.43578,-1.5642,0,0
2.4405,2.4405,2.4405,6.9719e-11,0,1.8378e-06,-8.1109e-06,1,1,0.43778,-1.5622,0,0
2.4343,2.4343,2.4343,2.8701e-11,0,4.7687e-06,-2.288e-06,1,1,0.43978,-1.5602,0,0
2.4281,2.4281,2.4281,4.6104e-11,0,5.3802e-06,4.0808e-06,1,1,0.44178,-1.5582,0,0
2.4218,2.4218,2.4218,8.3248e-11,0,3.9258e-06,8.2263e-06,1,1,0.44378,-1.5562,0,0
2.4156,2.4156,2.4156,7.7096e-11,0,1.4938e-06,8.6451e-06,1,1,0.44578,-1.5542,0,0
2.4094,2.4094,2.4094,3.3816e-11,0,-6.3124e-07,5.7561e-06,1,1,0.44778,-1.5522,0,0
2.4032,2.4032,2.4032,5.1493e-12,0,-1.6197e-06,1.5023e-06,1,1,0.44978,-1.5502,0,0
2.397,2.397,2.397,5.4454e-12,0,-1.441e-06,-1.8118e-06,1,1,0.45177,-1.5482,0,0
2.3908,2.3908,2.3908,8.2311e-12,0,-7.4569e-07,-2.7689e-06,1,1,0.45377,-1.5462,0,0
2.3846,2.3846,2.3846,2.4367e-12,0,-3.6748e-07,-1.497e-06,1,1,0.45577,-1.5442,0,0
2.3785,2.3785,2.3785,9.3631e-13,0,-7.4108e-07,5.7052e-07,1,1,0.45777,-1.5422,0,0
2.3723,2.3723,2.3723,5.2351e-12,0,-1.59e-06,1.6418e-06,1,1,0.45977,-1.5402,0,0
2.3662,2.3662,2.3662,4.8644e-12,0,-2.0908e-06,6.5531e-07,1,1,0.46177,-1.5382,0,0
2.36,2.36,2.36,6.6285e-12,0,-1.432e-06,-2.0949e-06,1,1,0.46377,-1.5362,0,0
2.3539,2.3539,2.3539,2.6831e-11,0,5.7953e-07,-5.1277e-06,1,1,0.46577,-1.5342,0,0
2.3477,2.3477,2.3477,5.4487e-11,0,3.2623e-06,-6.6133e-06,1,1,0.46777,-1.5322,0,0
2.3416,2.3416,2.3416,5.7785e-11,0,5.3358e-06,-5.402e-06,1,1,0.46977,-1.5302,0,0
2.3355,2.3355,2.3355,3.4317e-11,0,5.5819e-06,-1.6794e-06,1,1,0.47176,-1.5282,0,0
2.3294,2.3294,2.3294,2.2364e-11,0,3.511e-06,3.0902e-06,1,1,0.47376,-1.5262,0,0
2.3233,2.3233,2.3233,4.7977e-11,0,-3.3888e-07,6.8886e-06,1,1,0.47576,-1.5242,0,0
2.3172,2.3172,2.3172,8.7691e-11,0,-4.6121e-06,8.1348e-06,1,1,0.47776,-1.5222,0,0
2.3111,2.3111,2.3111,1.0098e-10,0,-7.7116e-06,6.4267e-06,1,1,0.47976,-1.5202,0,0
2.3051,2.3051,2.3051,7.8641e-11,0,-8.4406e-06,2.6661e-06,1,1,0.48176,-1.5182,0,0
2.299,2.299,2.299,4.4048e-11,0,-6.444e-06,-1.4633e-06,1,1,0.48376,-1.5162,0,0
2.2929,2.2929,2.2929,2.4724e-11,0,-2.3183e-06,-4.3512e-06,1,1,0.48576,-1.5142,0,0
2.2869,2.2869,2.2869,3.4096e-11,0,2.6054e-06,-5.1912e-06,1,1,0.48776,-1.5122,0,0
2.2808,2.2808,2.2808,6.3021e-11,0,6.7175e-06,-4.2062e-06,1,1,0.48976,-1.5102,0,0
2.2748,2.2748,2.2748,8.0801e-11,0,8.6841e-06,-2.3061e-06,1,1,0.49175,-1.5082,0,0
2.2688,2.2688,2.2688,6.3154e-11,0,7.9274e-06,-4.493e-07,1,1,0.49375,-1.5062,0,0
2.2628,2.2628,2.2628,2.4527e-11,0,4.8527e-06,8.5325e-07,1,1,0.49575,-1.5042,0,0
2.2568,2.2568,2.2568,3.3538e-12,0,7.0073e-07,1.6081e-06,1,1,0.49775,-1.5022,0,0
2.2507,2.2507,2.2507,1.3023e-11,0,-2.9568e-06,2.0355e-06,1,1,0.49975,-1.5002,0,0
2.2448,2.2448,2.2448,2.8839e-11,0,-4.8936e-06,2.2092e-06,1,1,0.50175,-1.4983,0,0
2.2388,2.2388,2.2388,2.6573e-11,0,-4.7669e-06,1.9569e-06,1,1,0.50375,-1.4963,0,0
2.2328,2.2328,2.2328,1.1662e-11,0,-3.2272e-06,1.0823e-06,1,1,0.50575,-1.4943,0,0
2.2268,2.2268,2.2268,2.4336e-12,0,-1.5042e-06,-3.2094e-07,1,1,0.50775,-1.4923,0,0
2.2209,2.2209,2.2209,3.6269e-12,0,-6.7284e-07,-1.7744e-06,1,1,0.50975,-1.4903,0,0
2.2149,2.2149,2.2149,8.1349e-12,0,-1.0161e-06,-2.6627e-06,1,1,0.51174,-1.4883,0,0
2.209,2.209,2.209,1.0488e-11,0,-1.8798e-06,-2.6347e-06,1,1,0.51374,-1.4863,0,0
2.203,2.203,2.203,7.8642e-12,0,-2.1231e-06,-1.8266e-06,1,1,0.51574,-1.4843,0,0
2.1971,2.1971,2.1971,1.3987e-12,0,-8.9832e-07,-7.1259e-07,1,1,0.51774,-1.4823,0,0
2.1912,2.1912,2.1912,3.2495e-12,0,1.7319e-06,3.0072e-07,1,1,0.51974,-1.4803,0,0
2.1853,2.1853,2.1853,2.402e-11,0,4.7424e-06,1.1839e-06,1,1,0.52174,-1.4783,0,0
2.1793,2.1793,2.1793,4.9653e-11,0,6.6877e-06,2.2117e-06,1,1,0.52374,-1.4763,0,0
2.1735,2.1735,2.1735,5.4645e-11,0,6.4878e-06,3.5343e-06,1,1,0.52574,-1.4743,0,0
2.1676,2.1676,2.1676,3.866e-11,0,3.9871e-06,4.7502e-06,1,1,0.52774,-1.4723,0,0
2.1617,2.1617,2.1617,2.426e-11,0,6.1734e-09,4.8953e-06,1,1,0.52974,-1.4703,0,0
2.1558,2.1558,2.1558,2.5878e-11,0,-4.0626e-06,3.0036e-06,1,1,0.53173,-1.4683,0,0
2.1499,2.1499,2.1499,4.8242e-11,0,-6.8335e-06,-1.0613e-06,1,1,0.53373,-1.4663,0,0
2.1441,2.1441,2.1441,9.2448e-11,0,-7.4055e-06,-6.1021e-06,1,1,0.53573,-1.4643,0,0
2.1382,2.1382,2.1382,1.2982e-10,0,-5.6141e-06,-9.9041e-06,1,1,0.53773,-1.4623,0,0
2.1324,2.1324,2.1324,1.1141e-10,0,-2.0616e-06,-1.0337e-05,1,1,0.53973,-1.4603,0,0
2.1266,2.1266,2.1266,4.8989e-11,0,2.0405e-06,-6.6418e-06,1,1,0.54173,-1.4583,0,0
2.1207,2.1207,2.1207,2.8155e-11,0,5.2226e-06,-7.1882e-08,1,1,0.54373,-1.4563,0,0
2.1149,2.1149,2.1149,8.3297e-11,0,6.2739e-06,6.5908e-06,1,1,0.54573,-1.4543,0,0
2.1091,2.1091,2.1091,1.3227e-10,0,4.7848e-06,1.0451e-05,1,1,0.54773,-1.4523,0,0
2.1033,2.1033,2.1033,1.0285e-10,0,1.4373e-06,1.0023e-05,1,1,0.54973,-1.4503,0,0
2.0975,2.0975,2.0975,4.103e-11,0,-2.2064e-06,5.9655e-06,1,1,0.55172,-1.4483,0,0
2.0917,2.0917,2.0917,2.0345e-11,0,-4.4233e-06,6.0312e-07,1,1,0.55372,-1.4463,0,0
2.0859,2.0859,2.0859,2.9841e-11,0,-4.2299e-06,-3.4358e-06,1,1,0.55572,-1.4443,0,0
2.0802,2.0802,2.0802,2.5327e-11,0,-1.9435e-06,-4.6277e-06,1,1,0.55772,-1.4423,0,0
2.0744,2.0744,2.0744,1.1541e-11,0,9.8079e-07,-3.2242e-06,1,1,0.55972,-1.4403,0,0
2.0687,2.0687,2.0687,8.7638e-12,0,2.8124e-06,-8.7995e-07,1,1,0.56172,-1.4383,0,0
2.0629,2.0629,2.0629,7.0647e-12,0,2.6139e-06,4.5609e-07,1,1,0.56372,-1.4363,0,0
2.0572,2.0572,2.0572,8.9863e-13,0,8.344e-07,-2.885e-07,1,1,0.56572,-1.4343,0,0
2.0514,2.0514,2.0514,8.4965e-12,0,-1.0002e-06,-2.7114e-06,1,1,0.56772,-1.4323,0,0
2.0457,2.0457,2.0457,2.8803e-11,0,-1.347e-06,-5.1895e-06,1,1,0.56972,-1.4303,0,0
2.04,2.04,2.04,3.3932e-11,0,2.2741e-07,-5.8128e-06,1,1,0.57171,-1.4283,0,0
2.0343,2.0343,2.0343,1.9435e-11,0,2.6315e-06,-3.4949e-06,1,1,0.57371,-1.4263,0,0
2.0286,2.0286,2.0286,1.7305e-11,0,3.8847e-06,1.3207e-06,1,1,0.57571,-1.4243,0,0
2.0229,2.0229,2.0229,5.1894e-11,0,2.4445e-06,6.7396e-06,1,1,0.57771,-1.4223,0,0
2.0172,2.0172,2.0172,1.0858e-10,0,-1.6294e-06,1.0272e-05,1,1,0.57971,-1.4203,0,0
2.0115,2.0115,2.0115,1.434e-10,0,-6.463e-06,1.0063e-05,1,1,0.58171,-1.4183,0,0
2.0059,2.0059,2.0059,1.2187e-10,0,-9.3135e-06,5.8822e-06,1,1,0.58371,-1.4163,0,0
2.0002,2.0002,2.0002,6.7558e-11,0,-8.1371e-06,-6.6592e-07,1,1,0.58571,-1.4143,0,0
1.9946,1.9946,1.9946,5.6043e-11,0,-2.8517e-06,-6.8426e-06,1,1,0.58771,-1.4123,0,0
1.9889,1.9889,1.9889,1.2206e-10,0,4.4598e-06,-1.0068e-05,1,1,0.58971,-1.4103,0,0
1.9833,1.9833,1.9833,1.9493e-10,0,1.0532e-05,-9.1429e-06,1,1,0.5917,-1.4083,0,0
1.9777,1.9777,1.9777,1.811e-10,0,1.2559e-05,-4.7863e-06,1,1,0.5937,-1.4063,0,0
1.9721,1.9721,1.9721,9.3889e-11,0,9.6144e-06,7.8784e-07,1,1,0.5957,-1.4043,0,0
1.9664,1.9664,1.9664,3.5725e-11,0,3.0965e-06,5.0193e-06,1,1,0.5977,-1.4023,0,0
1.9608,1.9608,1.9608,5.5871e-11,0,-4.0073e-06,6.2628e-06,1,1,0.5997,-1.4003,0,0
1.9552,1.9552,1.9552,9.5317e-11,0,-8.6523e-06,4.4972e-06,1,1,0.6017,-1.3983,0,0
1.9497,1.9497,1.9497,8.6891e-11,0,-9.2391e-06,1.1468e-06,1,1,0.6037,-1.3963,0,0
1.9441,1.9441,1.9441,4.334e-11,0,-6.3005e-06,-1.8228e-06,1,1,0.6057,-1.3943,0,0
1.9385,1.9385,1.9385,1.3246e-11,0,-2.0181e-06,-2.9881e-06,1,1,0.6077,-1.3923,0,0
1.9329,1.9329,1.9329,5.9386e-12,0,1.1325e-06,-2.1355e-06,1,1,0.6097,-1.3903,0,0
1.9274,1.9274,1.9274,3.3768e-12,0,1.8093e-06,-1.9256e-07,1,1,0.61169,-1.3883,0,0
1.9218,1.9218,1.9218,2.3996e-12,0,4.7168e-07,1.4531e-06,1,1,0.61369,-1.3863,0,0
1.9163,1.9163,1.9163,4.4428e-12,0,-1.085e-06,1.8027e-06,1,1,0.61569,-1.3843,0,0
1.9108,1.9108,1.9108,1.6798e-12,0,-1.003e-06,7.8354e-07,1,1,0.61769,-1.3823,0,0
1.9053,1.9053,1.9053,2.689e-12,0,1.3722e-06,-7.8099e-07,1,1,0.61969,-1.3803,0,0
1.8997,1.8997,1.8997,2.8347e-11,0,5.0235e-06,-1.7086e-06,1,1,0.62169,-1.3783,0,0
1.8942,1.8942,1.8942,6.3151e-11,0,7.8528e-06,-1.1916e-06,1,1,0.62369,-1.3763,0,0
1.8887,1.8887,1.8887,6.3517e-11,0,7.9343e-06,6.6672e-07,1,1,0.62569,-1.3743,0,0
1.8832,1.8832,1.8832,2.9926e-11,0,4.6509e-06,2.8124e-06,1,1,0.62769,-1.3723,0,0
1.8778,1.8778,1.8778,1.5601e-11,0,-9.3732e-07,3.7662e-06,1,1,0.62969,-1.3703,0,0
1.8723,1.8723,1.8723,5.0816e-11,0,-6.6476e-06,2.4857e-06,1,1,0.63168,-1.3683,0,0
1.8668,1.8668,1.8668,1.0631e-10,0,-1.0257e-05,-8.9769e-07,1,1,0.63368,-1.3663,0,0
1.8614,1.8614,1.8614,1.3457e-10,0,-1.0486e-05,-4.9389e-06,1,1,0.63568,-1.3643,0,0
1.8559,1.8559,1.8559,1.1183e-10,0,-7.4086e-06,-7.5258e-06,1,1,0.63768,-1.3623,0,0
1.8505,1.8505,1.8505,5.4838e-11,0,-2.2394e-06,-7.0199e-06,1,1,0.63968,-1.3603,0,0
1.845,1.845,1.845,2.1927e-11,0,3.2635e-06,-3.2463e-06,1,1,0.64168,-1.3583,0,0
1.8396,1.8396,1.8396,6.0947e-11,0,7.4222e-06,2.2975e-06,1,1,0.64368,-1.3563,0,0
1.8342,1.8342,1.8342,1.3455e-10,0,9.09e-06,7.192e-06,1,1,0.64568,-1.3543,0,0
1.8288,1.8288,1.8288,1.5039e-10,0,7.9055e-06,9.3696e-06,1,1,0.64768,-1.3523,0,0
1.8234,1.8234,1.8234,8.5904e-11,0,4.3874e-06,8.1406e-06,1,1,0.64968,-1.3503,0,0
1.818,1.818,1.818,1.975e-11,0,-1.6584e-07,4.3759e-06,1,1,0.65167,-1.3483,0,0
1.8126,1.8126,1.8126,1.6903e-11,0,-4.0608e-06,-1.6573e-07,1,1,0.65367,-1.3463,0,0
1.8072,1.8072,1.8072,4.9308e-11,0,-5.8622e-06,-3.8506e-06,1,1,0.65567,-1.3443,0,0
1.8018,1.8018,1.8018,6.0129e-11,0,-5.0641e-06,-5.8659e-06,1,1,0.65767,-1.3423,0,0
1.7965,1.7965,1.7965,4.5075e-11,0,-2.3802e-06,-6.2665e-06,1,1,0.65967,-1.3403,0,0
1.7911,1.7911,1.7911,3.1114e-11,0,6.1042e-07,-5.5348e-06,1,1,0.66167,-1.3383,0,0
1.7858,1.7858,1.7858,2.2368e-11,0,2.3331e-06,-4.1083e-06,1,1,0.66367,-1.3363,0,0
1.7804,1.7804,1.7804,9.4392e-12,0,2.1012e-06,-2.2236e-06,1,1,0.66567,-1.3343,0,0
1.7751,1.7751,1.7751,3.2413e-13,0,4.4616e-07,-6.6052e-08,1,1,0.66767,-1.3323,0,0
1.7698,1.7698,1.7698,6.0098e-12,0,-1.3165e-06,2.0496e-06,1,1,0.66967,-1.3303,0,0
1.7645,1.7645,1.7645,1.7725e-11,0,-1.976e-06,3.7144e-06,1,1,0.67166,-1.3283,0,0
1.7592,1.7592,1.7592,2.3104e-11,0,-1.1684e-06,4.659e-06,1,1,0.67366,-1.3263,0,0
1.7539,1.7539,1.7539,2.4593e-11,0,4.9413e-07,4.9303e-06,1,1,0.67566,-1.3243,0,0
1.7486,1.7486,1.7486,2.6561e-11,0,1.9205e-06,4.7811e-06,1,1,0.67766,-1.3223,0,0
1.7433,1.7433,1.7433,2.3754e-11,0,2.2625e-06,4.3158e-06,1,1,0.67966,-1.3203,0,0
1.738,1.738,1.738,1.2328e-11,0,1.3837e-06,3.2171e-06,1,1,0.68166,-1.3183,0,0
1.7328,1.7328,1.7328,9.9963e-13,0,-1.4663e-07,9.0099e-07,1,1,0.68366,-1.3163,0,0
1.7275,1.7275,1.7275,1.0635e-11,0,-1.4317e-06,-2.8831e-06,1,1,0.68566,-1.3143,0,0
1.7222,1.7222,1.7222,5.8297e-11,0,-1.7231e-06,-7.421e-06,1,1,0.68766,-1.3123,0,0
1.717,1.717,1.717,1.2054e-10,0,-7.6649e-07,-1.0948e-05,1,1,0.68966,-1.3103,0,0
1.7118,1.7118,1.7118,1.3077e-10,0,1.071e-06,-1.1381e-05,1,1,0.69165,-1.3083,0,0
1.7065,1.7065,1.7065,6.6145e-11,0,2.8979e-06,-7.5653e-06,1,1,0.69365,-1.3063,0,0
1.7013,1.7013,1.7013,1.4055e-11,0,3.6148e-06,-2.5638e-07,1,1,0.69565,-1.3043,0,0
1.6961,1.6961,1.6961,6.879e-11,0,2.4104e-06,7.8872e-06,1,1,0.69765,-1.3023,0,0
1.6909,1.6909,1.6909,1.8166e-10,0,-7.1488e-07,1.3447e-05,1,1,0.69965,-1.3003,0,0
1.6857,1.6857,1.6857,2.1717e-10,0,-4.6958e-06,1.3959e-05,1,1,0.70165,-1.2984,0,0
1.6805,1.6805,1.6805,1.4466e-10,0,-7.6881e-06,9.2132e-06,1,1,0.70365,-1.2964,0,0
1.6753,1.6753,1.6753,6.5307e-11,0,-7.9014e-06,1.4013e-06,1,1,0.70565,-1.2944,0,0
1.6702,1.6702,1.6702,5.7853e-11,0,-4.6095e-06,-5.9864e-06,1,1,0.70765,-1.2924,0,0
1.665,1.665,1.665,1.0005e-10,0,1.2447e-06,-9.8969e-06,1,1,0.70965,-1.2904,0,0
1.6599,1.6599,1.6599,1.3742e-10,0,7.2947e-06,-9.1519e-06,1,1,0.71164,-1.2884,0,0
1.6547,1.6547,1.6547,1.4166e-10,0,1.084e-05,-4.8752e-06,1,1,0.71364,-1.2864,0,0
1.6496,1.6496,1.6496,1.0518e-10,0,1.0235e-05,2.548e-07,1,1,0.71564,-1.2844,0,0
1.6444,1.6444,1.6444,4.6023e-11,0,5.7798e-06,3.4857e-06,1,1,0.71764,-1.2824,0,0
1.6393,1.6393,1.6393,1.2429e-11,0,-4.125e-07,3.4285e-06,1,1,0.71964,-1.2804,0,0
1.6342,1.6342,1.6342,3.1675e-11,0,-5.5546e-06,7.1202e-07,1,1,0.72164,-1.2784,0,0
1.6291,1.6291,1.6291,6.5058e-11,0,-7.6705e-06,-2.4792e-06,1,1,0.72364,-1.2764,0,0
1.624,1.624,1.624,5.7359e-11,0,-6.585e-06,-3.7314e-06,1,1,0.72564,-1.2744,0,0
1.6189,1.6189,1.6189,1.8386e-11,0,-3.8298e-06,-1.8628e-06,1,1,0.72764,-1.2724,0,0
1.6138,1.6138,1.6138,8.0362e-12,0,-1.5402e-06,2.3189e-06,1,1,0.72964,-1.2704,0,0
1.6088,1.6088,1.6088,4.2552e-11,0,-1.0359e-06,6.4316e-06,1,1,0.73163,-1.2684,0,0
1.6037,1.6037,1.6037,6.6367e-11,0,-1.9715e-06,7.9031e-06,1,1,0.73363,-1.2664,0,0
1.5986,1.5986,1.5986,3.7428e-11,0,-2.6041e-06,5.5147e-06,1,1,0.73563,-1.2644,0,0
1.5936,1.5936,1.5936,1.6825e-12,0,-1.0408e-06,1.8532e-07,1,1,0.73763,-1.2624,0,0
1.5885,1.5885,1.5885,4.1474e-11,0,3.2938e-06,-5.4774e-06,1,1,0.73963,-1.2604,0,0
1.5835,1.5835,1.5835,1.539e-10,0,8.9236e-06,-8.5982e-06,1,1,0.74163,-1.2584,0,0
1.5785,1.5785,1.5785,2.2366e-10,0,1.2868e-05,-7.6091e-06,1,1,0.74363,-1.2564,0,0
1.5735,1.5735,1.5735,1.6051e-10,0,1.2264e-05,-3.0915e-06,1,1,0.74563,-1.2544,0,0
1.5684,1.5684,1.5684,4.562e-11,0,6.1575e-06,2.5505e-06,1,1,0.74763,-1.2524,0,0
1.5634,1.5634,1.5634,5.4796e-11,0,-3.5996e-06,6.3675e-06,1,1,0.74963,-1.2504,0,0
1.5584,1.5584,1.5584,2.1085e-10,0,-1.3008e-05,6.398e-06,1,1,0.75162,-1.2484,0,0
1.5535,1.5535,1.5535,3.2653e-10,0,-1.7861e-05,2.6841e-06,1,1,0.75362,-1.2464,0,0
1.5485,1.5485,1.5485,2.6179e-10,0,-1.5927e-05,-2.7283e-06,1,1,0.75562,-1.2444,0,0
1.5435,1.5435,1.5435,1.1381e-10,0,-8.1351e-06,-6.8162e-06,1,1,0.75762,-1.2424,0,0
1.5385,1.5385,1.5385,5.5888e-11,0,1.9379e-06,-7.1434e-06,1,1,0.75962,-1.2404,0,0
1.5336,1.5336,1.5336,1.1047e-10,0,9.976e-06,-3.1968e-06,1,1,0.76162,-1.2384,0,0
1.5286,1.5286,1.5286,1.8272e-10,0,1.3108e-05,3.2291e-06,1,1,0.76362,-1.2364,0,0
1.5237,1.5237,1.5237,2.0298e-10,0,1.1128e-05,8.8767e-06,1,1,0.76562,-1.2344,0,0
1.5188,1.5188,1.5188,1.534e-10,0,6.163e-06,1.0727e-05,1,1,0.76762,-1.2324,0,0
1.5138,1.5138,1.5138,6.0461e-11,0,1.1593e-06,7.655e-06,1,1,0.76962,-1.2304,0,0
1.5089,1.5089,1.5089,5.0177e-12,0,-1.7996e-06,1.0752e-06,1,1,0.77161,-1.2284,0,0
1.504,1.504,1.504,4.0077e-11,0,-2.3709e-06,-5.8391e-06,1,1,0.77361,-1.2264,0,0
1.4991,1.4991,1.4991,1.0156e-10,0,-1.6981e-06,-9.9315e-06,1,1,0.77561,-1.2244,0,0
1.4942,1.4942,1.4942,9.7301e-11,0,-1.3924e-06,-9.762e-06,1,1,0.77761,-1.2224,0,0
1.4894,1.4894,1.4894,4.4775e-11,0,-2.4563e-06,-6.2031e-06,1,1,0.77961,-1.2204,0,0
1.4845,1.4845,1.4845,2.5183e-11,0,-4.7199e-06,-1.6293e-06,1,1,0.78161,-1.2184,0,0
1.4796,1.4796,1.4796,5.1428e-11,0,-6.9616e-06,1.7002e-06,1,1,0.78361,-1.2164,0,0
1.4747,1.4747,1.4747,6.5842e-11,0,-7.5538e-06,2.9616e-06,1,1,0.78561,-1.2144,0,0
1.4699,1.4699,1.4699,3.7259e-11,0,-5.324e-06,2.9578e-06,1,1,0.78761,-1.2124,0,0
1.4651,1.4651,1.4651,1.0557e-11,0,-2.8403e-07,3.1738e-06,1,1,0.78961,-1.2104,0,0
1.4602,1.4602,1.4602,5.7645e-11,0,6.1055e-06,4.4652e-06,1,1,0.7916,-1.2084,0,0
1.4554,1.4554,1.4554,1.6937e-10,0,1.1362e-05,6.3334e-06,1,1,0.7936,-1.2064,0,0
1.4506,1.4506,1.4506,2.2307e-10,0,1.3056e-05,7.2532e-06,1,1,0.7956,-1.2044,0,0
1.4458,1.4458,1.4458,1.3501e-10,0,1.0075e-05,5.7535e-06,1,1,0.7976,-1.2024,0,0
1.441,1.441,1.441,1.4517e-11,0,3.3838e-06,1.4647e-06,1,1,0.7996,-1.2004,0,0
1.4362,1.4362,1.4362,3.9749e-11,0,-4.2808e-06,-4.5359e-06,1,1,0.8016,-1.1984,0,0
1.4314,1.4314,1.4314,1.9942e-10,0,-9.7347e-06,-1.0215e-05,1,1,0.8036,-1.1964,0,0
1.4266,1.4266,1.4266,3.0275e-10,0,-1.0965e-05,-1.3508e-05,1,1,0.8056,-1.1944,0,0
1.4218,1.4218,1.4218,2.3824e-10,0,-8.0987e-06,-1.3129e-05,1,1,0.8076,-1.1924,0,0
1.4171,1.4171,1.4171,9.0441e-11,0,-3.1431e-06,-8.9421e-06,1,1,0.8096,-1.1904,0,0
1.4123,1.4123,1.4123,5.9866e-12,0,1.2715e-06,-1.9131e-06,1,1,0.81159,-1.1884,0,0
1.4076,1.4076,1.4076,4.9796e-11,0,3.3394e-06,6.1697e-06,1,1,0.81359,-1.1864,0,0
1.4028,1.4028,1.4028,1.8031e-10,0,2.8585e-06,1.3109e-05,1,1,0.81559,-1.1844,0,0
1.3981,1.3981,1.3981,2.8453e-10,0,1.0101e-06,1.6836e-05,1,1,0.81759,-1.1824,0,0
1.3934,1.3934,1.3934,2.584e-10,0,-5.3838e-07,1.6062e-05,1,1,0.81959,-1.1804,0,0
1.3887,1.3887,1.3887,1.1794e-10,0,-5.7724e-07,1.0822e-05,1,1,0.82159,-1.1784,0,0
1.3839,1.3839,1.3839,8.877e-12,0,1.1364e-06,2.6076e-06,1,1,0.82359,-1.1764,0,0
1.3792,1.3792,1.3792,5.3168e-11,0,3.9001e-06,-6.109e-06,1,1,0.82559,-1.1744,0,0
1.3746,1.3746,1.3746,2.0582e-10,0,6.4376e-06,-1.2812e-05,1,1,0.82759,-1.1724,0,0
1.3699,1.3699,1.3699,3.0646e-10,0,7.3885e-06,-1.587e-05,1,1,0.82959,-1.1704,0,0
1.3652,1.3652,1.3652,2.5882e-10,0,5.795e-06,-1.5002e-05,1,1,0.83158,-1.1684,0,0
1.3605,1.3605,1.3605,1.257e-10,0,1.5208e-06,-1.1086e-05,1,1,0.83358,-1.1664,0,0
1.3559,1.3559,1.3559,5.1552e-11,0,-4.5077e-06,-5.5305e-06,1,1,0.83558,-1.1644,0,0
1.3512,1.3512,1.3512,1.0921e-10,0,-1.0421e-05,3.6166e-07,1,1,0.83758,-1.1624,0,0
1.3466,1.3466,1.3466,2.2914e-10,0,-1.3999e-05,5.7409e-06,1,1,0.83958,-1.1604,0,0
1.3419,1.3419,1.3419,2.877e-10,0,-1.357e-05,1.0166e-05,1,1,0.84158,-1.1584,0,0
1.3373,1.3373,1.3373,2.5666e-10,0,-8.8415e-06,1.3344e-05,1,1,0.84358,-1.1564,0,0
1.3327,1.3327,1.3327,2.2299e-10,0,-1.1795e-06,1.4867e-05,1,1,0.84558,-1.1544,0,0
1.3281,1.3281,1.3281,2.4788e-10,0,6.8812e-06,1.4145e-05,1,1,0.84758,-1.1524,0,0
1.3235,1.3235,1.3235,2.7447e-10,0,1.2725e-05,1.0593e-05,1,1,0.84958,-1.1504,0,0
1.3189,1.3189,1.3189,2.3581e-10,0,1.4797e-05,4.0409e-06,1,1,0.85157,-1.1484,0,0
1.3143,1.3143,1.3143,1.9816e-10,0,1.3198e-05,-4.8144e-06,1,1,0.85357,-1.1464,0,0
1.3097,1.3097,1.3097,2.8971e-10,0,9.3808e-06,-1.4177e-05,1,1,0.85557,-1.1444,0,0
1.3051,1.3051,1.3051,4.8592e-10,0,5.1403e-06,-2.1429e-05,1,1,0.85757,-1.1424,0,0
1.3006,1.3006,1.3006,5.7656e-10,0,1.4821e-06,-2.3964e-05,1,1,0.85957,-1.1404,0,0
1.296,1.296,1.296,4.1616e-10,0,-1.9005e-06,-2.0299e-05,1,1,0.86157,-1.1384,0,0
1.2915,1.2915,1.2915,1.5825e-10,0,-6.1568e-06,-1.0914e-05,1,1,0.86357,-1.1364,0,0
1.2869,1.2869,1.2869,1.4947e-10,0,-1.2047e-05,1.6756e-06,1,1,0.86557,-1.1344,0,0
1.2824,1.2824,1.2824,5.4194e-10,0,-1.8744e-05,1.3769e-05,1,1,0.86757,-1.1324,0,0
1.2779,1.2779,1.2779,1.0353e-09,0,-2.3561e-05,2.1909e-05,1,1,0.86957,-1.1304,0,0
1.2734,1.2734,1.2734,1.1156e-09,0,-2.3001e-05,2.4216e-05,1,1,0.87156,-1.1284,0,0
1.2689,1.2689,1.2689,6.586e-10,0,-1.4711e-05,2.0995e-05,1,1,0.87356,-1.1264,0,0
1.2644,1.2644,1.2644,2.0869e-10,0,7.461e-07,1.4334e-05,1,1,0.87556,-1.1244,0,0
1.2599,1.2599,1.2599,4.2758e-10,0,1.9424e-05,6.9129e-06,1,1,0.87756,-1.1224,0,0
1.2554,1.2554,1.2554,1.2456e-09,0,3.5273e-05,6.1427e-07,1,1,0.87956,-1.1204,0,0
1.2509,1.2509,1.2509,1.8348e-09,0,4.2614e-05,-4.3287e-06,1,1,0.88156,-1.1184,0,0
1.2464,1.2464,1.2464,1.5713e-09,0,3.856e-05,-9.138e-06,1,1,0.88356,-1.1164,0,0
1.242,1.242,1.242,8.2043e-10,0,2.4177e-05,-1.5275e-05,1,1,0.88556,-1.1144,0,0
1.2375,1.2375,1.2375,5.4092e-10,0,3.8608e-06,-2.2865e-05,1,1,0.88756,-1.1124,0,0
1.2331,1.2331,1.2331,1.1643e-09,0,-1.6606e-05,-2.9771e-05,1,1,0.88956,-1.1104,0,0
1.2287,1.2287,1.2287,2.0765e-09,0,-3.2298e-05,-3.2133e-05,1,1,0.89155,-1.1084,0,0
1.2242,1.2242,1.2242,2.344e-09,0,-4.0627e-05,-2.6316e-05,1,1,0.89355,-1.1064,0,0
1.2198,1.2198,1.2198,1.8552e-09,0,-4.154e-05,-1.1281e-05,1,1,0.89555,-1.1044,0,0
1.2154,1.2154,1.2154,1.4457e-09,0,-3.6604e-05,1.0126e-05,1,1,0.89755,-1.1024,0,0
1.211,1.211,1.211,1.7857e-09,0,-2.764e-05,3.1923e-05,1,1,0.89955,-1.1004,0,0
1.2066,1.2066,1.2066,2.5054e-09,0,-1.5705e-05,4.751e-05,1,1,0.90155,-1.0985,0,0
1.2022,1.2022,1.2022,2.7657e-09,0,-9.5738e-07,5.2567e-05,1,1,0.90355,-1.0965,0,0
1.1978,1.1978,1.1978,2.4519e-09,0,1.6531e-05,4.6648e-05,1,1,0.90555,-1.0945,0,0
1.1935,1.1935,1.1935,2.3328e-09,0,3.5525e-05,3.2672e-05,1,1,0.90755,-1.0925,0,0
1.1891,1.1891,1.1891,3.0112e-09,0,5.2802e-05,1.4845e-05,1,1,0.90955,-1.0905,0,0
1.1847,1.1847,1.1847,4.0488e-09,0,6.3518e-05,-3.5359e-06,1,1,0.91154,-1.0885,0,0
1.1804,1.1804,1.1804,4.4026e-09,0,6.2913e-05,-2.1044e-05,1,1,0.91354,-1.0865,0,0
1.176,1.176,1.176,3.7786e-09,0,4.8659e-05,-3.7515e-05,1,1,0.91554,-1.0845,0,0
1.1717,1.1717,1.1717,3.2745e-09,0,2.2551e-05,-5.2541e-05,1,1,0.91754,-1.0825,0,0
1.1674,1.1674,1.1674,4.2238e-09,0,-9.6205e-06,-6.4234e-05,1,1,0.91954,-1.0805,0,0
1.1631,1.1631,1.1631,6.3954e-09,0,-4.0157e-05,-6.9136e-05,1,1,0.92154,-1.0785,0,0
1.1588,1.1588,1.1588,7.9253e-09,0,-6.2494e-05,-6.3386e-05,1,1,0.92354,-1.0765,0,0
1.1545,1.1545,1.1545,7.398e-09,0,-7.3514e-05,-4.4615e-05,1,1,0.92554,-1.0745,0,0
1.1502,1.1502,1.1502,5.6525e-09,0,-7.3898e-05,-1.3636e-05,1,1,0.92754,-1.0725,0,0
1.1459,1.1459,1.1459,5.0484e-09,0,-6.6504e-05,2.4872e-05,1,1,0.92954,-1.0705,0,0
1.1416,1.1416,1.1416,6.9131e-09,0,-5.3999e-05,6.3179e-05,1,1,0.93153,-1.0685,0,0
1.1374,1.1374,1.1374,9.9874e-09,0,-3.7315e-05,9.2692e-05,1,1,0.93353,-1.0665,0,0
1.1331,1.1331,1.1331,1.1652e-08,0,-1.5836e-05,0.00010677,1,1,0.93553,-1.0645,0,0
1.1288,1.1288,1.1288,1.0715e-08,0,1.1e-05,0.00010291,1,1,0.93753,-1.0625,0,0
1.1246,1.1246,1.1246,8.7041e-09,0,4.1909e-05,8.3316e-05,1,1,0.93953,-1.0605,0,0
1.1204,1.1204,1.1204,8.1988e-09,0,7.299e-05,5.3523e-05,1,1,0.94153,-1.0585,0,0
1.1161,1.1161,1.1161,1.0096e-08,0,9.8486e-05,1.9778e-05,1,1,0.94353,-1.0565,0,0
1.1119,1.1119,1.1119,1.2863e-08,0,0.00011262,-1.3301e-05,1,1,0.94553,-1.0545,0,0
1.1077,1.1077,1.1077,1.4351e-08,0,0.00011156,-4.3621e-05,1,1,0.94753,-1.0525,0,0
1.1035,1.1035,1.1035,1.3967e-08,0,9.4649e-05,-7.0746e-05,1,1,0.94953,-1.0505,0,0
1.0993,1.0993,1.0993,1.3024e-08,0,6.4473e-05,-9.4138e-05,1,1,0.95152,-1.0485,0,0
1.0951,1.0951,1.0951,1.318e-08,0,2.5881e-05,-0.00011182,1,1,0.95352,-1.0465,0,0
1.0909,1.0909,1.0909,1.4751e-08,0,-1.5507e-05,-0.00012044,1,1,0.95552,-1.0445,0,0
1.0868,1.0868,1.0868,1.6597e-08,0,-5.4733e-05,-0.00011661,1,1,0.95752,-1.0425,0,0
1.0826,1.0826,1.0826,1.7549e-08,0,-8.8296e-05,-9.8737e-05,1,1,0.95952,-1.0405,0,0
1.0784,1.0784,1.0784,1.7688e-08,0,-0.00011417,-6.8187e-05,1,1,0.96152,-1.0385,0,0
1.0743,1.0743,1.0743,1.8052e-08,0,-0.00013116,-2.9069e-05,1,1,0.96352,-1.0365,0,0
1.0702,1.0702,1.0702,1.9276e-08,0,-0.00013821,1.3108e-05,1,1,0.96552,-1.0345,0,0
1.066,1.066,1.066,2.0809e-08,0,-0.00013407,5.3202e-05,1,1,0.96752,-1.0325,0,0
1.0619,1.0619,1.0619,2.1575e-08,0,-0.00011779,8.7741e-05,1,1,0.96952,-1.0305,0,0
1.0578,1.0578,1.0578,2.1276e-08,0,-8.9469e-05,0.00011519,1,1,0.97151,-1.0285,0,0
1.0537,1.0537,1.0537,2.0908e-08,0,-5.1065e-05,0.00013527,1,1,0.97351,-1.0265,0,0
1.0496,1.0496,1.0496,2.1891e-08,0,-6.3939e-06,0.00014781,1,1,0.97551,-1.0245,0,0
1.0455,1.0455,1.0455,2.4654e-08,0,3.9597e-05,0.00015193,1,1,0.97751,-1.0225,0,0
1.0414,1.0414,1.0414,2.8037e-08,0,8.2046e-05,0.00014596,1,1,0.97951,-1.0205,0,0
1.0373,1.0373,1.0373,3.0186e-08,0,0.00011731,0.00012815,1,1,0.98151,-1.0185,0,0
1.0333,1.0333,1.0333,3.0159e-08,0,0.0001435,9.7795e-05,1,1,0.98351,-1.0165,0,0
1.0292,1.0292,1.0292,2.8837e-08,0,0.00016027,5.6099e-05,1,1,0.98551,-1.0145,0,0
1.0251,1.0251,1.0251,2.8296e-08,0,0.00016809,6.402e-06,1,1,0.98751,-1.0125,0,0
1.0211,1.0211,1.0211,3.0155e-08,0,0.00016736,-4.6306e-05,1,1,0.98951,-1.0105,0,0
1.0171,1.0171,1.0171,3.4234e-08,0,0.00015794,-9.6367e-05,1,1,0.9915,-1.0085,0,0
1.013,1.013,1.013,3.8588e-08,0,0.00013917,-0.00013863,1,1,0.9935,-1.0065,0,0
1.009,1.009,1.009,4.0921e-08,0,0.00011042,-0.00016949,1,1,0.9955,-1.0045,0,0
1.005,1.005,1.005,4.034e-08,0,7.1891e-05,-0.00018754,1,1,0.9975,-1.0025,0,0
1.001,1.001,1.001,3.8102e-08,0,2.5161e-05,-0.00019357,1,1,0.9995,-1.0005,0,0
0.997,0.997,0.997,3.673e-08,0,-2.6674e-05,-0.00018979,1,1,1.0015,-0.9985,0,0
0.99302,0.99302,0.99302,3.8174e-08,0,-7.9375e-05,-0.00017853,1,1,1.0035,-0.9965,0,0
0.98904,0.98904,0.98904,4.2384e-08,0,-0.00012825,-0.00016104,1,1,1.0055,-0.9945,0,0
0.98506,0.98506,0.98506,4.7327e-08,0,-0.00016897,-0.00013703,1,1,1.0075,-0.9925,0,0
0.9811,0.9811,0.9811,5.044e-08,0,-0.00019839,-0.00010527,1,1,1.0095,-0.9905,0,0
0.97714,0.97714,0.97714,5.0524e-08,0,-0.00021516,-6.5023e-05,1,1,1.0115,-0.98851,0,0
0.9732,0.9732,0.9732,4.8661e-08,0,-0.00021991,-1.7299e-05,1,1,1.0135,-0.98651,0,0
0.96926,0.96926,0.96926,4.7325e-08,0,-0.00021473,3.4806e-05,1,1,1.0155,-0.98451,0,0
0.96532,0.96532,0.96532,4.8387e-08,0,-0.00020211,8.6812e-05,1,1,1.0175,-0.98251,0,0
0.9614,0.9614,0.9614,5.172e-08,0,-0.00018357,0.00013424,1,1,1.0195,-0.98051,0,0
0.95748,0.95748,0.95748,5.5527e-08,0,-0.00015908,0.00017383,1,1,1.0215,-0.97851,0,0
0.95358,0.95358,0.95358,5.7937e-08,0,-0.00012746,0.00020418,1,1,1.0235,-0.97651,0,0
0.94968,0.94968,0.94968,5.8539e-08,0,-8.7814e-05,0.00022544,1,1,1.0255,-0.97451,0,0
0.94578,0.94578,0.94578,5.8623e-08,0,-4.0995e-05,0.00023862,1,1,1.0275,-0.97251,0,0
0.9419,0.9419,0.9419,5.9913e-08,0,9.9726e-06,0.00024456,1,1,1.0295,-0.97051,0,0
0.93802,0.93802,0.93802,6.2855e-08,0,6.0829e-05,0.00024321,1,1,1.0315,-0.96852,0,0
0.93415,0.93415,0.93415,6.6103e-08,0,0.00010784,0.00023339,1,1,1.0335,-0.96652,0,0
0.93029,0.93029,0.93029,6.7796e-08,0,0.00014916,0.00021341,1,1,1.0355,-0.96452,0,0
0.92644,0.92644,0.92644,6.7487e-08,0,0.000185,0.00018236,1,1,1.0375,-0.96252,0,0
0.9226,0.9226,0.9226,6.6855e-08,0,0.00021643,0.00014145,1,1,1.0395,-0.96052,0,0
0.91876,0.91876,0.91876,6.8343e-08,0,0.00024378,9.4371e-05,1,1,1.0415,-0.95852,0,0
0.91493,0.91493,0.91493,7.2746e-08,0,0.00026572,4.62e-05,1,1,1.0435,-0.95652,0,0
0.91111,0.91111,0.91111,7.8072e-08,0,0.0002794,1.1873e-06,1,1,1.0455,-0.95452,0,0
0.9073,0.9073,0.9073,8.0966e-08,0,0.00028181,-3.9275e-05,1,1,1.0475,-0.95252,0,0
0.9035,0.9035,0.9035,7.957e-08,0,0.00027133,-7.7098e-05,1,1,1.0495,-0.95052,0,0
0.8997,0.8997,0.8997,7.5349e-08,0,0.00024884,-0.00011585,1,1,1.0515,-0.94853,0,0
0.89591,0.89591,0.89591,7.2374e-08,0,0.00021776,-0.00015794,1,1,1.0535,-0.94653,0,0
0.89213,0.89213,0.89213,7.4417e-08,0,0.0001829,-0.00020237,1,1,1.0555,-0.94453,0,0
0.88836,0.88836,0.88836,8.1852e-08,0,0.00014845,-0.00024455,1,1,1.0575,-0.94253,0,0
0.8846,0.8846,0.8846,9.0925e-08,0,0.00011615,-0.00027826,1,1,1.0595,-0.94053,0,0
0.88084,0.88084,0.88084,9.6357e-08,0,8.4479e-05,-0.00029869,1,1,1.0615,-0.93853,0,0
0.87709,0.87709,0.87709,9.5356e-08,0,4.9643e-05,-0.00030477,1,1,1.0635,-0.93653,0,0
0.87335,0.87335,0.87335,8.9781e-08,0,7.97e-06,-0.00029952,1,1,1.0655,-0.93453,0,0
0.86962,0.86962,0.86962,8.4834e-08,0,-4.1512e-05,-0.00028827,1,1,1.0675,-0.93253,0,0
0.86589,0.86589,0.86589,8.5321e-08,0,-9.5826e-05,-0.00027591,1,1,1.0695,-0.93053,0,0
0.86218,0.86218,0.86218,9.2136e-08,0,-0.00014904,-0.00026441,1,1,1.0715,-0.92854,0,0
0.85847,0.85847,0.85847,1.0158e-07,0,-0.00019502,-0.00025206,1,1,1.0735,-0.92654,0,0
0.85477,0.85477,0.85477,1.0814e-07,0,-0.0002303,-0.00023473,1,1,1.0755,-0.92454,0,0
0.85108,0.85108,0.85108,1.0869e-07,0,-0.00025546,-0.00020839,1,1,1.0775,-0.92254,0,0
0.84739,0.84739,0.84739,1.0465e-07,0,-0.00027418,-0.00017166,1,1,1.0795,-0.92054,0,0
0.84372,0.84372,0.84372,1.0059e-07,0,-0.00029064,-0.00012692,1,1,1.0815,-0.91854,0,0
0.84005,0.84005,0.84005,1.005e-07,0,-0.00030693,-7.9229e-05,1,1,1.0835,-0.91654,0,0
0.83639,0.83639,0.83639,1.0479e-07,0,-0.00032193,-3.3823e-05,1,1,1.0855,-0.91454,0,0
0.83274,0.83274,0.83274,1.1044e-07,0,-0.00033225,6.5002e-06,1,1,1.0875,-0.91254,0,0
0.82909,0.82909,0.82909,1.1374e-07,0,-0.00033455,4.2538e-05,1,1,1.0895,-0.91054,0,0
0.82546,0.82546,0.82546,1.1339e-07,0,-0.00032764,7.7705e-05,1,1,1.0915,-0.90855,0,0
0.82183,0.82183,0.82183,1.115e-07,0,-0.00031328,0.00011553,1,1,1.0935,-0.90655,0,0
0.81821,0.81821,0.81821,1.1177e-07,0,-0.00029508,0.00015712,1,1,1.0955,-0.90455,0,0
0.81459,0.81459,0.81459,1.1643e-07,0,-0.00027629,0.00020019,1,1,1.0975,-0.90255,0,0
0.81099,0.81099,0.81099,1.2414e-07,0,-0.0002579,0.00024005,1,1,1.0995,-0.90055,0,0
0.80739,0.80739,0.80739,1.3073e-07,0,-0.00023805,0.00027214,1,1,1.1014,-0.89855,0,0
0.80381,0.80381,0.80381,1.323e-07,0,-0.00021329,0.00029463,1,1,1.1034,-0.89655,0,0
0.80022,0.80022,0.80022,1.2845e-07,0,-0.00018082,0.00030942,1,1,1.1054,-0.89455,0,0
0.79665,0.79665,0.79665,1.2282e-07,0,-0.00014045,0.00032106,1,1,1.1074,-0.89255,0,0
0.79309,0.79309,0.79309,1.2065e-07,0,-9.5165e-05,0.00033403,1,1,1.1094,-0.89055,0,0
0.78953,0.78953,0.78953,1.2501e-07,0,-4.9934e-05,0.00035,1,1,1.1114,-0.88856,0,0
0.78598,0.78598,0.78598,1.3455e-07,0,-9.4451e-06,0.00036668,1,1,1.1134,-0.88656,0,0
0.78244,0.78244,0.78244,1.4425e-07,0,2.4099e-05,0.00037903,1,1,1.1154,-0.88456,0,0
0.77891,0.77891,0.77891,1.4876e-07,0,5.1941e-05,0.00038217,1,1,1.1174,-0.88256,0,0
0.77539,0.77539,0.77539,1.4612e-07,0,7.8023e-05,0.0003742,1,1,1.1194,-0.88056,0,0
0.77187,0.77187,0.77187,1.3908e-07,0,0.00010689,0.00035728,1,1,1.1214,-0.87856,0,0
0.76836,0.76836,0.76836,1.3317e-07,0,0.00014127,0.00033645,1,1,1.1234,-0.87656,0,0
0.76486,0.76486,0.76486,1.3303e-07,0,0.00018057,0.00031688,1,1,1.1254,-0.87456,0,0
0.76137,0.76137,0.76137,1.3973e-07,0,0.00022116,0.00030134,1,1,1.1274,-0.87256,0,0
0.75788,0.75788,0.75788,1.5028e-07,0,0.00025821,0.00028914,1,1,1.1294,-0.87056,0,0
0.75441,0.75441,0.75441,1.5976e-07,0,0.00028815,0.00027698,1,1,1.1314,-0.86857,0,0
0.75094,0.75094,0.75094,1.6434e-07,0,0.00031033,0.00026082,1,1,1.1334,-0.86657,0,0
0.74748,0.74748,0.74748,1.6347e-07,0,0.00032689,0.00023793,1,1,1.1354,-0.86457,0,0
0.74402,0.74402,0.74403,1.5968e-07,0,0.00034115,0.00020807,1,1,1.1374,-0.86257,0,0
0.74058,0.74058,0.74058,1.5657e-07,0,0.0003556,0.00017351,1,1,1.1394,-0.86057,0,0
0.73714,0.73714,0.73714,1.5649e-07,0,0.00037076,0.00013791,1,1,1.1414,-0.85857,0,0
0.73372,0.73372,0.73372,1.5948e-07,0,0.00038537,0.00010468,1,1,1.1434,-0.85657,0,0
0.73029,0.73029,0.73029,1.6379e-07,0,0.0003976,7.5437e-05,1,1,1.1454,-0.85457,0,0
0.72688,0.72688,0.72688,1.6751e-07,0,0.00040629,4.9406e-05,1,1,1.1474,-0.85257,0,0
0.72348,0.72348,0.72348,1.6982e-07,0,0.00041138,2.4164e-05,1,1,1.1494,-0.85057,0,0
0.72008,0.72008,0.72008,1.7116e-07,0,0.0004137,-2.7397e-06,1,1,1.1514,-0.84858,0,0
0.71669,0.71669,0.71669,1.7272e-07,0,0.00041433,-3.2235e-05,1,1,1.1534,-0.84658,0,0
0.71331,0.71331,0.71331,1.7544e-07,0,0.00041403,-6.3273e-05,1,1,1.1554,-0.84458,0,0
0.70994,0.70994,0.70994,1.7932e-07,0,0.00041296,-9.3708e-05,1,1,1.1574,-0.84258,0,0
0.70657,0.70657,0.70657,1.8341e-07,0,0.00041058,-0.00012179,1,1,1.1594,-0.84058,0,0
0.70322,0.70322,0.70322,1.8642e-07,0,0.00040587,-0.00014725,1,1,1.1614,-0.83858,0,0
0.69987,0.69987,0.69987,1.8757e-07,0,0.00039781,-0.00017122,1,1,1.1634,-0.83658,0,0
0.69653,0.69653,0.69653,1.8716e-07,0,0.00038601,-0.00019534,1,1,1.1654,-0.83458,0,0
0.6932,0.6932,0.6932,1.8649e-07,0,0.00037125,-0.00022059,1,1,1.1674,-0.83258,0,0
0.68987,0.68987,0.68987,1.8722e-07,0,0.00035539,-0.00024681,1,1,1.1694,-0.83058,0,0
0.68655,0.68655,0.68655,1.9041e-07,0,0.00034059,-0.00027276,1,1,1.1714,-0.82859,0,0
0.68325,0.68325,0.68325,1.9579e-07,0,0.00032827,-0.00029668,1,1,1.1734,-0.82659,0,0
0.67994,0.67994,0.67995,2.0179e-07,0,0.00031834,-0.00031694,1,1,1.1754,-0.82459,0,0
0.67665,0.67665,0.67665,2.0624e-07,0,0.00030918,-0.00033264,1,1,1.1774,-0.82259,0,0
0.67337,0.67337,0.67337,2.0753e-07,0,0.00029839,-0.00034422,1,1,1.1794,-0.82059,0,0
0.67009,0.67009,0.67009,2.056e-07,0,0.0002839,-0.00035355,1,1,1.1814,-0.81859,0,0
0.66682,0.66682,0.66682,2.0232e-07,0,0.00026492,-0.0003635,1,1,1.1834,-0.81659,0,0
0.66356,0.66356,0.66356,2.0071e-07,0,0.00024237,-0.00037678,1,1,1.1854,-0.81459,0,0
0.66031,0.66031,0.66031,2.0342e-07,0,0.00021866,-0.00039446,1,1,1.1874,-0.81259,0,0
0.65706,0.65706,0.65706,2.1112e-07,0,0.00019682,-0.00041518,1,1,1.1894,-0.81059,0,0
0.65383,0.65383,0.65383,2.217e-07,0,0.00017918,-0.00043542,1,1,1.1914,-0.8086,0,0
0.6506,0.6506,0.6506,2.311e-07,0,0.00016627,-0.00045105,1,1,1.1934,-0.8066,0,0
0.64738,0.64738,0.64738,2.3547e-07,0,0.00015636,-0.00045937,1,1,1.1954,-0.8046,0,0
0.64416,0.64416,0.64416,2.3341e-07,0,0.00014615,-0.00046049,1,1,1.1974,-0.8026,0,0
0.64096,0.64096,0.64096,2.268e-07,0,0.00013239,-0.00045746,1,1,1.1994,-0.8006,0,0
0.63776,0.63776,0.63776,2.1986e-07,0,0.00011354,-0.00045494,1,1,1.2014,-0.7986,0,0
0.63457,0.63457,0.63457,2.1706e-07,0,9.0814e-05,-0.00045695,1,1,1.2034,-0.7966,0,0
0.63139,0.63139,0.63139,2.2091e-07,0,6.7657e-05,-0.00046511,1,1,1.2054,-0.7946,0,0
0.62822,0.62822,0.62822,2.3061e-07,0,4.8021e-05,-0.00047781,1,1,1.2074,-0.7926,0,0
0.62506,0.62506,0.62506,2.4243e-07,0,3.4232e-05,-0.00049118,1,1,1.2094,-0.7906,0,0
0.6219,0.6219,0.6219,2.5169e-07,0,2.5634e-05,-0.00050103,1,1,1.2114,-0.78861,0,0
0.61875,0.61875,0.61875,2.5535e-07,0,1.8848e-05,-0.00050497,1,1,1.2134,-0.78661,0,0
0.61561,0.61561,0.61561,2.536e-07,0,9.6259e-06,-0.00050349,1,1,1.2154,-0.78461,0,0
0.61248,0.61248,0.61248,2.4957e-07,0,-4.6722e-06,-0.00049954,1,1,1.2174,-0.78261,0,0
0.60935,0.60935,0.60935,2.4739e-07,0,-2.3436e-05,-0.00049683,1,1,1.2194,-0.78061,0,0
0.60623,0.60623,0.60623,2.4959e-07,0,-4.3063e-05,-0.00049772,1,1,1.2214,-0.77861,0,0
0.60313,0.60313,0.60313,2.5554e-07,0,-5.9074e-05,-0.00050204,1,1,1.2234,-0.77661,0,0
0.60002,0.60002,0.60003,2.6205e-07,0,-6.8844e-05,-0.00050726,1,1,1.2254,-0.77461,0,0
0.59693,0.59693,0.59693,2.6561e-07,0,-7.3241e-05,-0.00051015,1,1,1.2274,-0.77261,0,0
0.59385,0.59385,0.59385,2.6486e-07,0,-7.6116e-05,-0.00050898,1,1,1.2294,-0.77061,0,0
0.59077,0.59077,0.59077,2.6163e-07,0,-8.1954e-05,-0.00050489,1,1,1.2314,-0.76862,0,0
0.5877,0.5877,0.5877,2.6012e-07,0,-9.3146e-05,-0.00050144,1,1,1.2334,-0.76662,0,0
0.58464,0.58464,0.58464,2.6429e-07,0,-0.00010856,-0.00050249,1,1,1.2354,-0.76462,0,0
0.58159,0.58159,0.58159,2.7506e-07,0,-0.00012416,-0.00050955,1,1,1.2374,-0.76262,0,0
0.57854,0.57854,0.57854,2.8902e-07,0,-0.00013536,-0.00052028,1,1,1.2394,-0.76062,0,0
0.57551,0.57551,0.57551,2.9983e-07,0,-0.00013963,-0.00052946,1,1,1.2414,-0.75862,0,0
0.57248,0.57248,0.57248,3.0201e-07,0,-0.00013804,-0.00053193,1,1,1.2434,-0.75662,0,0
0.56946,0.56946,0.56946,2.9471e-07,0,-0.0001349,-0.00052584,1,1,1.2454,-0.75462,0,0
0.56644,0.56644,0.56644,2.8266e-07,0,-0.00013549,-0.0005141,1,1,1.2474,-0.75262,0,0
0.56344,0.56344,0.56344,2.735e-07,0,-0.00014306,-0.00050302,1,1,1.2494,-0.75062,0,0
0.56044,0.56044,0.56044,2.7358e-07,0,-0.00015673,-0.00049901,1,1,1.2514,-0.74863,0,0
0.55745,0.55745,0.55745,2.8453e-07,0,-0.00017156,-0.00050507,1,1,1.2534,-0.74663,0,0
0.55447,0.55447,0.55447,3.0242e-07,0,-0.0001811,-0.00051925,1,1,1.2554,-0.74463,0,0
0.5515,0.5515,0.5515,3.1978e-07,0,-0.00018116,-0.00053568,1,1,1.2574,-0.74263,0,0
0.54853,0.54853,0.54853,3.2954e-07,0,-0.00017246,-0.00054753,1,1,1.2594,-0.74063,0,0
0.54558,0.54558,0.54558,3.2872e-07,0,-0.00016053,-0.00055041,1,1,1.2614,-0.73863,0,0
0.54263,0.54263,0.54263,3.1974e-07,0,-0.00015261,-0.00054447,1,1,1.2634,-0.73663,0,0
0.53969,0.53969,0.53969,3.0904e-07,0,-0.0001535,-0.0005343,1,1,1.2654,-0.73463,0,0
0.53675,0.53675,0.53675,3.0367e-07,0,-0.00016283,-0.00052645,1,1,1.2674,-0.73263,0,0
0.53383,0.53383,0.53383,3.0748e-07,0,-0.00017535,-0.00052606,1,1,1.2694,-0.73063,0,0
0.53091,0.53091,0.53091,3.1913e-07,0,-0.00018395,-0.00053413,1,1,1.2714,-0.72864,0,0
0.528,0.528,0.528,3.3311e-07,0,-0.0001836,-0.00054718,1,1,1.2734,-0.72664,0,0
0.5251,0.5251,0.5251,3.4315e-07,0,-0.00017385,-0.00055939,1,1,1.2754,-0.72464,0,0
0.52221,0.52221,0.52221,3.4576e-07,0,-0.00015879,-0.00056617,1,1,1.2774,-0.72264,0,0
0.51932,0.51932,0.51932,3.4207e-07,0,-0.00014458,-0.00056672,1,1,1.2794,-0.72064,0,0
0.51644,0.51644,0.51644,3.369e-07,0,-0.00013614,-0.00056424,1,1,1.2814,-0.71864,0,0
0.51358,0.51358,0.51358,3.3578e-07,0,-0.00013465,-0.00056361,1,1,1.2834,-0.71664,0,0
0.51071,0.51071,0.51071,3.4158e-07,0,-0.00013723,-0.0005681,1,1,1.2854,-0.71464,0,0
0.50786,0.50786,0.50786,3.5269e-07,0,-0.00013869,-0.00057745,1,1,1.2874,-0.71264,0,0
0.50502,0.50502,0.50502,3.64e-07,0,-0.0001346,-0.00058812,1,1,1.2894,-0.71064,0,0
0.50218,0.50218,0.50218,3.7015e-07,0,-0.00012372,-0.00059568,1,1,1.2914,-0.70865,0,0
0.49935,0.49935,0.49935,3.6892e-07,0,-0.00010854,-0.00059761,1,1,1.2934,-0.70665,0,0
0.49653,0.49653,0.49653,3.6256e-07,0,-9.3609e-05,-0.00059481,1,1,1.2954,-0.70465,0,0
0.49372,0.49372,0.49372,3.5629e-07,0,-8.2594e-05,-0.00059115,1,1,1.2974,-0.70265,0,0
0.49091,0.49091,0.49091,3.5538e-07,0,-7.5999e-05,-0.00059127,1,1,1.2994,-0.70065,0,0
0.48811,0.48811,0.48811,3.6252e-07,0,-7.0851e-05,-0.00059791,1,1,1.3013,-0.69865,0,0
0.48532,0.48532,0.48532,3.7639e-07,0,-6.2585e-05,-0.0006103,1,1,1.3033,-0.69665,0,0
0.48254,0.48254,0.48254,3.9223e-07,0,-4.7929e-05,-0.00062444,1,1,1.3053,-0.69465,0,0
0.47977,0.47977,0.47977,4.0411e-07,0,-2.7039e-05,-0.00063511,1,1,1.3073,-0.69265,0,0
0.477,0.477,0.477,4.079e-07,0,-3.5742e-06,-0.00063865,1,1,1.3093,-0.69065,0,0
0.47425,0.47425,0.47425,4.0328e-07,0,1.7341e-05,-0.0006348,1,1,1.3113,-0.68866,0,0
0.4715,0.4715,0.4715,3.9396e-07,0,3.2089e-05,-0.00062684,1,1,1.3133,-0.68666,0,0
0.46876,0.46876,0.46876,3.8583e-07,0,4.0715e-05,-0.00061981,1,1,1.3153,-0.68466,0,0
0.46602,0.46602,0.46602,3.8407e-07,0,4.7017e-05,-0.00061794,1,1,1.3173,-0.68266,0,0
0.4633,0.4633,0.4633,3.9075e-07,0,5.6534e-05,-0.00062254,1,1,1.3193,-0.68066,0,0
0.46058,0.46058,0.46058,4.0417e-07,0,7.3625e-05,-0.00063146,1,1,1.3213,-0.67866,0,0
0.45787,0.45787,0.45787,4.1991e-07,0,9.9267e-05,-0.00064035,1,1,1.3233,-0.67666,0,0
0.45517,0.45517,0.45517,4.3298e-07,0,0.00013069,-0.00064489,1,1,1.3253,-0.67466,0,0
0.45248,0.45248,0.45248,4.3985e-07,0,0.00016286,-0.00064289,1,1,1.3273,-0.67266,0,0
0.44979,0.44979,0.44979,4.3985e-07,0,0.00019091,-0.00063513,1,1,1.3293,-0.67066,0,0
0.44711,0.44711,0.44711,4.3524e-07,0,0.00021225,-0.00062464,1,1,1.3313,-0.66867,0,0
0.44444,0.44444,0.44444,4.2984e-07,0,0.00022747,-0.00061489,1,1,1.3333,-0.66667,0,0
0.44178,0.44178,0.44178,4.2719e-07,0,0.00023994,-0.00060796,1,1,1.3353,-0.66467,0,0
0.43913,0.43913,0.43913,4.2918e-07,0,0.00025419,-0.00060379,1,1,1.3373,-0.66267,0,0
0.43648,0.43648,0.43648,4.357e-07,0,0.00027394,-0.00060054,1,1,1.3393,-0.66067,0,0
0.43385,0.43385,0.43385,4.4525e-07,0,0.00030044,-0.0005958,1,1,1.3413,-0.65867,0,0
0.43122,0.43122,0.43122,4.5561e-07,0,0.00033204,-0.00058766,1,1,1.3433,-0.65667,0,0
0.4286,0.4286,0.4286,4.6444e-07,0,0.00036513,-0.00057541,1,1,1.3453,-0.65467,0,0
0.42598,0.42598,0.42598,4.7002e-07,0,0.00039605,-0.0005596,1,1,1.3473,-0.65267,0,0
0.42338,0.42338,0.42338,4.7217e-07,0,0.00042274,-0.00054171,1,1,1.3493,-0.65067,0,0
0.42078,0.42078,0.42078,4.7249e-07,0,0.00044542,-0.00052353,1,1,1.3513,-0.64868,0,0
0.41819,0.41819,0.41819,4.7342e-07,0,0.00046586,-0.00050634,1,1,1.3533,-0.64668,0,0
0.41561,0.41561,0.41561,4.7663e-07,0,0.00048618,-0.00049015,1,1,1.3553,-0.64468,0,0
0.41304,0.41304,0.41304,4.8198e-07,0,0.00050771,-0.0004735,1,1,1.3573,-0.64268,0,0
0.41047,0.41047,0.41047,4.8786e-07,0,0.00053069,-0.00045411,1,1,1.3593,-0.64068,0,0
0.40791,0.40791,0.40791,4.9248e-07,0,0.00055442,-0.00043021,1,1,1.3613,-0.63868,0,0
0.40536,0.40536,0.40536,4.9508e-07,0,0.00057774,-0.00040159,1,1,1.3633,-0.63668,0,0
0.40282,0.40282,0.40282,4.963e-07,0,0.0005996,-0.00036982,1,1,1.3653,-0.63468,0,0
0.40029,0.40029,0.40029,4.9766e-07,0,0.00061953,-0.00033738,1,1,1.3673,-0.63268,0,0
0.39776,0.39776,0.39776,5.0093e-07,0,0.00063801,-0.00030637,1,1,1.3693,-0.63068,0,0
0.39525,0.39525,0.39525,5.0758e-07,0,0.00065624,-0.00027732,1,1,1.3713,-0.62869,0,0
0.39274,0.39274,0.39274,5.1801e-07,0,0.00067529,-0.00024894,1,1,1.3733,-0.62669,0,0
0.39023,0.39023,0.39024,5.308e-07,0,0.00069496,-0.00021867,1,1,1.3753,-0.62469,0,0
0.38774,0.38774,0.38774,5.4261e-07,0,0.00071329,-0.00018387,1,1,1.3773,-0.62269,0,0
0.38526,0.38526,0.38526,5.4941e-07,0,0.00072724,-0.0001432,1,1,1.3793,-0.62069,0,0
0.38278,0.38278,0.38278,5.4882e-07,0,0.00073435,-9.7579e-05,1,1,1.3813,-0.61869,0,0
0.38031,0.38031,0.38031,5.4187e-07,0,0.00073439,-5.0114e-05,1,1,1.3833,-0.61669,0,0
0.37785,0.37785,0.37785,5.3287e-07,0,0.00072995,-4.7288e-06,1,1,1.3853,-0.61469,0,0
0.37539,0.37539,0.37539,5.2746e-07,0,0.00072536,3.5982e-05,1,1,1.3873,-0.61269,0,0
0.37295,0.37295,0.37295,5.3025e-07,0,0.00072456,7.2471e-05,1,1,1.3893,-0.61069,0,0
0.37051,0.37051,0.37051,5.4299e-07,0,0.00072886,0.0001083,1,1,1.3913,-0.6087,0,0
0.36808,0.36808,0.36808,5.6357e-07,0,0.0007359,0.00014828,1,1,1.3933,-0.6067,0,0
0.36566,0.36566,0.36566,5.8645e-07,0,0.00074038,0.00019555,1,1,1.3953,-0.6047,0,0
0.36325,0.36325,0.36325,6.0451e-07,0,0.00073636,0.00024949,1,1,1.3973,-0.6027,0,0
0.36084,0.36084,0.36084,6.1201e-07,0,0.0007201,0.00030563,1,1,1.3993,-0.6007,0,0
0.35844,0.35844,0.35844,6.0712e-07,0,0.00069211,0.00035785,1,1,1.4013,-0.5987,0,0
0.35605,0.35605,0.35605,5.9311e-07,0,0.00065702,0.00040172,1,1,1.4033,-0.5967,0,0
0.35367,0.35367,0.35367,5.7734e-07,0,0.00062156,0.000437,1,1,1.4053,-0.5947,0,0
0.3513,0.3513,0.3513,5.6836e-07,0,0.00059116,0.00046782,1,1,1.4073,-0.5927,0,0
0.34893,0.34893,0.34893,5.7227e-07,0,0.00056721,0.00050052,1,1,1.4093,-0.5907,0,0
0.34657,0.34657,0.34658,5.9006e-07,0,0.00054631,0.00053997,1,1,1.4113,-0.58871,0,0
0.34422,0.34422,0.34423,6.1678e-07,0,0.00052201,0.00058671,1,1,1.4133,-0.58671,0,0
0.34188,0.34188,0.34188,6.4333e-07,0,0.00048821,0.00063634,1,1,1.4153,-0.58471,0,0
0.33955,0.33955,0.33955,6.6039e-07,0,0.00044239,0.00068162,1,1,1.4173,-0.58271,0,0
0.33722,0.33722,0.33722,6.6291e-07,0,0.00038697,0.00071631,1,1,1.4193,-0.58071,0,0
0.33491,0.33491,0.33491,6.5266e-07,0,0.00032779,0.00073835,1,1,1.4213,-0.57871,0,0
0.3326,0.3326,0.3326,6.372e-07,0,0.00027074,0.00075091,1,1,1.4233,-0.57671,0,0
0.33029,0.33029,0.3303,6.2616e-07,0,0.0002184,0.00076054,1,1,1.4253,-0.57471,0,0
0.328,0.328,0.328,6.2679e-07,0,0.00016881,0.00077347,1,1,1.4273,-0.57271,0,0
0.32572,0.32572,0.32572,6.4095e-07,0,0.0001171,0.00079195,1,1,1.4293,-0.57071,0,0
0.32344,0.32344,0.32344,6.6431e-07,0,5.882e-05,0.00081288,1,1,1.4313,-0.56872,0,0
0.32117,0.32117,0.32117,6.8802e-07,0,-7.0192e-06,0.00082939,1,1,1.4333,-0.56672,0,0
0.31891,0.31891,0.31891,7.028e-07,0,-7.7193e-05,0.00083473,1,1,1.4353,-0.56472,0,0
0.31665,0.31665,0.31665,7.0394e-07,0,-0.0001461,0.00082615,1,1,1.4373,-0.56272,0,0
0.31441,0.31441,0.31441,6.9416e-07,0,-0.00020906,0.00080647,1,1,1.4393,-0.56072,0,0
0.31217,0.31217,0.31217,6.8206e-07,0,-0.000265,0.00078216,1,1,1.4413,-0.55872,0,0
0.30994,0.30994,0.30994,6.7709e-07,0,-0.00031718,0.00075923,1,1,1.4433,-0.55672,0,0
0.30772,0.30772,0.30772,6.8466e-07,0,-0.00037132,0.00073941,1,1,1.4453,-0.55472,0,0
0.3055,0.3055,0.3055,7.04e-07,0,-0.00043221,0.00071911,1,1,1.4473,-0.55272,0,0
0.3033,0.3033,0.3033,7.291e-07,0,-0.0005005,0.00069175,1,1,1.4493,-0.55072,0,0
0.3011,0.3011,0.3011,7.5163e-07,0,-0.00057154,0.00065181,1,1,1.4513,-0.54873,0,0
0.29891,0.29891,0.29891,7.6418e-07,0,-0.00063729,0.00059827,1,1,1.4533,-0.54673,0,0
0.29673,0.29673,0.29673,7.6316e-07,0,-0.00069033,0.00053526,1,1,1.4553,-0.54473,0,0
0.29455,0.29455,0.29456,7.5077e-07,0,-0.00072792,0.00046991,1,1,1.4573,-0.54273,0,0
0.29239,0.29239,0.29239,7.3474e-07,0,-0.00075358,0.00040842,1,1,1.4593,-0.54073,0,0
0.29023,0.29023,0.29023,7.2504e-07,0,-0.00077499,0.00035267,1,1,1.4613,-0.53873,0,0
0.28808,0.28808,0.28808,7.2893e-07,0,-0.00079965,0.00029906,1,1,1.4633,-0.53673,0,0
0.28594,0.28594,0.28594,7.4763e-07,0,-0.00083052,0.00024038,1,1,1.4653,-0.53473,0,0
0.28381,0.28381,0.28381,7.7614e-07,0,-0.00086438,0.00016991,1,1,1.4673,-0.53273,0,0
0.28168,0.28168,0.28168,8.0579e-07,0,-0.00089351,8.5452e-05,1,1,1.4693,-0.53073,0,0
0.27956,0.27956,0.27956,8.2781e-07,0,-0.00090972,-8.8433e-06,1,1,1.4713,-0.52874,0,0
0.27745,0.27745,0.27745,8.3626e-07,0,-0.00090843,-0.00010429,1,1,1.4733,-0.52674,0,0
0.27535,0.27535,0.27535,8.3029e-07,0,-0.00089067,-0.00019205,1,1,1.4753,-0.52474,0,0
0.27326,0.27326,0.27326,8.1497e-07,0,-0.0008621,-0.00026771,1,1,1.4773,-0.52274,0,0
0.27117,0.27117,0.27117,7.9953e-07,0,-0.00082974,-0.00033315,1,1,1.4793,-0.52074,0,0
0.26909,0.26909,0.26909,7.9311e-07,0,-0.00079815,-0.00039496,1,1,1.4813,-0.51874,0,0
0.26702,0.26702,0.26702,8.0048e-07,0,-0.00076713,-0.00046033,1,1,1.4833,-0.51674,0,0
0.26496,0.26496,0.26496,8.202e-07,0,-0.00073219,-0.0005329,1,1,1.4853,-0.51474,0,0
0.26291,0.26291,0.26291,8.4582e-07,0,-0.00068742,-0.00061085,1,1,1.4873,-0.51274,0,0
0.26086,0.26086,0.26086,8.691e-07,0,-0.00062906,-0.00068792,1,1,1.4893,-0.51074,0,0
0.25882,0.25882,0.25882,8.8372e-07,0,-0.00055761,-0.00075673,1,1,1.4913,-0.50875,0,0
0.25679,0.25679,0.25679,8.8783e-07,0,-0.00047748,-0.00081222,1,1,1.4933,-0.50675,0,0
0.25477,0.25477,0.25477,8.8425e-07,0,-0.00039436,-0.00085358,1,1,1.4953,-0.50475,0,0
0.25276,0.25276,0.25276,8.7853e-07,0,-0.00031216,-0.00088373,1,1,1.4973,-0.50275,0,0
0.25075,0.25075,0.25075,8.7607e-07,0,-0.00023101,-0.00090697,1,1,1.4993,-0.50075,0,0
0.24875,0.24875,0.24875,8.7996e-07,0,-0.00014779,-0.00092628,1,1,1.5012,-0.49875,0,0
0.24676,0.24676,0.24676,8.9018e-07,0,-5.8467e-05,-0.0009416,1,1,1.5032,-0.49675,0,0
0.24478,0.24478,0.24478,9.0436e-07,0,3.9052e-05,-0.00095009,1,1,1.5052,-0.49475,0,0
0.24281,0.24281,0.24281,9.1908e-07,0,0.00014317,-0.00094784,1,1,1.5072,-0.49275,0,0
0.24084,0.24084,0.24084,9.3115e-07,0,0.00024905,-0.00093217,1,1,1.5092,-0.49075,0,0
0.23888,0.23888,0.23888,9.3878e-07,0,0.00035086,-0.00090306,1,1,1.5112,-0.48876,0,0
0.23693,0.23693,0.23693,9.4252e-07,0,0.00044448,-0.00086302,1,1,1.5132,-0.48676,0,0
0.23499,0.23499,0.23499,9.4521e-07,0,0.00052919,-0.00081549,1,1,1.5152,-0.48476,0,0
0.23306,0.23306,0.23306,9.5076e-07,0,0.00060741,-0.00076268,1,1,1.5172,-0.48276,0,0
0.23113,0.23113,0.23113,9.6238e-07,0,0.00068291,-0.00070417,1,1,1.5192,-0.48076,0,0
0.22921,0.22921,0.22921,9.8159e-07,0,0.00075846,-0.0006373,1,1,1.5212,-0.47876,0,0
0.2273,0.2273,0.2273,1.0081e-06,0,0.00083396,-0.00055897,1,1,1.5232,-0.47676,0,0
0.2254,0.2254,0.2254,1.0401e-06,0,0.00090606,-0.00046788,1,1,1.5252,-0.47476,0,0
0.22351,0.22351,0.22351,1.0736e-06,0,0.00096936,-0.00036565,1,1,1.5272,-0.47276,0,0
0.22162,0.22162,0.22162,1.1039e-06,0,0.0010188,-0.00025644,1,1,1.5292,-0.47076,0,0
0.21974,0.21974,0.21974,1.1276e-06,0,0.0010518,-0.00014539,1,1,1.5312,-0.46877,0,0
0.21787,0.21787,0.21787,1.1448e-06,0,0.0010693,-3.6836e-05,1,1,1.5332,-0.46677,0,0
0.21601,0.21601,0.21601,1.1598e-06,0,0.0010748,6.6913e-05,1,1,1.5352,-0.46477,0,0
0.21415,0.21415,0.21416,1.178e-06,0,0.0010725,0.00016598,1,1,1.5372,-0.46277,0,0
0.21231,0.21231,0.21231,1.2031e-06,0,0.0010649,0.00026242,1,1,1.5392,-0.46077,0,0
0.21047,0.21047,0.21047,1.2355e-06,0,0.0010519,0.00035888,1,1,1.5412,-0.45877,0,0
0.20864,0.20864,0.20864,1.2723e-06,0,0.0010313,0.00045683,1,1,1.5432,-0.45677,0,0
0.20682,0.20682,0.20682,1.3073e-06,0,0.00099956,0.000555,1,1,1.5452,-0.45477,0,0
0.205,0.205,0.20501,1.3317e-06,0,0.0009542,0.00064887,1,1,1.5472,-0.45277,0,0
0.2032,0.2032,0.2032,1.3355e-06,0,0.00089443,0.00073165,1,1,1.5492,-0.45077,0,0
0.2014,0.2014,0.2014,1.3103e-06,0,0.00082205,0.00079649,1,1,1.5512,-0.44878,0,0
0.19961,0.19961,0.19961,1.2526e-06,0,0.00074108,0.0008386,1,1,1.5532,-0.44678,0,0
0.19783,0.19783,0.19783,1.1646e-06,0,0.00065636,0.00085657,1,1,1.5552,-0.44478,0,0
0.19605,0.19605,0.19605,1.0529e-06,0,0.00057163,0.00085207,1,1,1.5572,-0.44278,0,0
0.19429,0.19429,0.19429,9.2449e-07,0,0.00048795,0.00082842,1,1,1.5592,-0.44078,0,0
0.19253,0.19253,0.19253,7.8444e-07,0,0.00040365,0.00078826,1,1,1.5612,-0.43878,0,0
0.19078,0.19078,0.19078,6.3508e-07,0,0.00031565,0.00073161,1,1,1.5632,-0.43678,0,0
0.18904,0.18904,0.18904,4.7825e-07,0,0.00022163,0.00065487,1,1,1.5652,-0.43478,0,0
0.1873,0.1873,0.1873,3.1962e-07,0,0.00012175,0.00055174,1,1,1.5672,-0.43278,0,0
0.18558,0.18558,0.18558,1.7346e-07,0,1.8919e-05,0.00041541,1,1,1.5692,-0.43078,0,0
0.18386,0.18386,0.18386,6.5716e-08,0,-8.2334e-05,0.00024126,1,1,1.5712,-0.42879,0,0
0.18215,0.18215,0.18215,3.3478e-08,0,-0.00017807,2.8547e-05,1,1,1.5732,-0.42679,0,0
0.18044,0.18044,0.18044,1.2085e-07,0,-0.00026701,-0.00021993,1,1,1.5752,-0.42479,0,0
0.17875,0.17875,0.17875,3.749e-07,0,-0.00035148,-0.00049992,1,1,1.5772,-0.42279,0,0
0.17706,0.17706,0.17706,8.4641e-07,0,-0.00043686,-0.00080861,1,1,1.5792,-0.42079,0,0
0.17539,0.17539,0.17539,1.5966e-06,0,-0.00052953,-0.0011464,1,1,1.5812,-0.41879,0,0
0.17372,0.17372,0.17372,2.7051e-06,0,-0.00063454,-0.0015166,1,1,1.5832,-0.41679,0,0
0.17205,0.17205,0.17206,4.2715e-06,0,-0.00075409,-0.0019235,1,1,1.5852,-0.41479,0,0
0.1704,0.1704,0.17041,6.4048e-06,0,-0.00088793,-0.0023691,1,1,1.5872,-0.41279,0,0
0.16875,0.16875,0.16876,9.2077e-06,0,-0.0010356,-0.0028515,1,1,1.5892,-0.41079,0,0
0.16711,0.16711,0.16713,1.2765e-05,0,-0.0011993,-0.0033648,1,1,1.5912,-0.4088,0,0
0.16548,0.16548,0.1655,1.7152e-05,0,-0.0013865,-0.0039019,1,1,1.5932,-0.4068,0,0
0.16386,0.16386,0.16388,2.2462e-05,0,-0.0016093,-0.0044572,1,1,1.5952,-0.4048,0,0
0.16225,0.16225,0.16228,2.8839e-05,0,-0.0018826,-0.0050288,1,1,1.5972,-0.4028,0,0
0.16064,0.16064,0.16068,3.6489e-05,0,-0.0022197,-0.0056173,1,1,1.5992,-0.4008,0,0
0.15904,0.15904,0.15909,4.5656e-05,0,-0.0026304,-0.0062232,1,1,1.6012,-0.3988,0,0
0.15745,0.15745,0.15751,5.6575e-05,0,-0.0031202,-0.0068432,1,1,1.6032,-0.3968,0,0
0.15587,0.15587,0.15594,6.9418e-05,0,-0.003694,-0.0074673,1,1,1.6052,-0.3948,0,0
0.15429,0.15429,0.15438,8.4306e-05,0,-0.0043596,-0.00808,1,1,1.6072,-0.3928,0,0
0.15273,0.15273,0.15283,0.00010138,0,-0.0051302,-0.0086627,1,1,1.6092,-0.3908,0,0
0.15117,0.15117,0.15129,0.00012092,0,-0.0060242,-0.0091986,1,1,1.6112,-0.38881,0,0
0.14962,0.14962,0.14976,0.00014351,0,-0.007062,-0.0096758,1,1,1.6132,-0.38681,0,0
0.14808,0.14808,0.14825,0.00017002,0,-0.0082615,-0.010087,1,1,1.6152,-0.38481,0,0
0.14654,0.14654,0.14674,0.00020153,0,-0.0096349,-0.010424,1,1,1.6172,-0.38281,0,0
0.14502,0.14502,0.14526,0.0002392,0,-0.011188,-0.010677,1,1,1.6192,-0.38081,0,0
0.1435,0.1435,0.14378,0.00028416,0,-0.012922,-0.010823,1,1,1.6212,-0.37881,0,0
0.14199,0.14199,0.14232,0.00033762,0,-0.014838,-0.010835,1,1,1.6232,-0.37681,0,0
0.14048,0.14048,0.14089,0.00040108,0,-0.016941,-0.010678,1,1,1.6252,-0.37481,0,0
0.13899,0.13899,0.13947,0.00047673,0,-0.01924,-0.010319,1,1,1.6272,-0.37281,0,0
0.1375,0.1375,0.13807,0.00056757,0,-0.021745,-0.0097282,1,1,1.6292,-0.37081,0,0
0.13603,0.13603,0.1367,0.00067733,0,-0.02446,-0.0088826,1,1,1.6312,-0.36882,0,0
0.13455,0.13455,0.13536,0.00081017,0,-0.027382,-0.0077624,1,1,1.6332,-0.36682,0,0
0.13309,0.13309,0.13406,0.00097026,0,-0.030493,-0.0063458,1,1,1.6352,-0.36482,0,0
0.13164,0.13164,0.1328,0.0011617,0,-0.033768,-0.0046059,1,1,1.6372,-0.36282,0,0
0.13019,0.13019,0.13158,0.0013887,0,-0.037177,-0.0025085,1,1,1.6392,-0.36082,0,0
0.12875,0.12875,0.13041,0.0016561,0,-0.040692,-1.5424e-05,1,1,1.6412,-0.35882,0,0
0.12732,0.12732,0.12929,0.0019699,0,-0.044285,0.0029101,1,1,1.6432,-0.35682,0,0
0.1259,0.1259,0.12824,0.002337,0,-0.047926,0.0062984,1,1,1.6452,-0.35482,0,0
0.12448,0.12448,0.12725,0.0027646,0,-0.051583,0.010171,1,1,1.6472,-0.35282,0,0
0.12308,0.12308,0.12634,0.0032599,0,-0.055208,0.01454,1,1,1.6492,-0.35082,0,0
0.12168,0.12168,0.12551,0.0038287,0,-0.058746,0.019416,1,1,1.6512,-0.34883,0,0
0.12029,0.12029,0.12476,0.004476,0,-0.062129,0.024808,1,1,1.6532,-0.34683,0,0
0.11891,0.11891,0.12411,0.0052067,0,-0.065284,0.030726,1,1,1.6552,-0.34483,0,0
0.11753,0.11753,0.12356,0.0060258,0,-0.06814,0.037177,1,1,1.6572,-0.34283,0,0
0.11616,0.11616,0.1231,0.0069393,0,-0.070629,0.04416,1,1,1.6592,-0.34083,0,0
0.11481,0.11481,0.12276,0.0079534,0,-0.072685,0.051665,1,1,1.6612,-0.33883,0,0
0.11346,0.11346,0.12253,0.0090732,0,-0.074244,0.059667,1,1,1.6632,-0.33683,0,0
0.11211,0.11211,0.12242,0.010302,0,-0.075233,0.068127,1,1,1.6652,-0.33483,0,0
0.11078,0.11078,0.12242,0.011643,0,-0.075578,0.077003,1,1,1.6672,-0.33283,0,0
0.10945,0.10945,0.12255,0.013094,0,-0.0752,0.086244,1,1,1.6692,-0.33083,0,0
0.10813,0.10813,0.12279,0.014658,0,-0.074024,0.095799,1,1,1.6712,-0.32884,0,0
0.10682,0.10772,0.12316,0.016337,0.00089593,-0.071984,0.10561,1,1,1.6732,-0.32684,0,0
0.10552,0.11041,0.12365,0.018133,0.0048881,-0.069026,0.11562,1,1,1.6752,-0.32484,0,0
0.10422,0.1131,0.12428,0.020051,0.0088724,-0.065109,0.12574,1,1,1.6772,-0.32284,0,0
0.10294,0.11579,0.12503,0.022092,0.012849,-0.060199,0.13589,1,1,1.6792,-0.32084,0,0
0.10166,0.11848,0.12591,0.024255,0.016817,-0.054267,0.14597,1,1,1.6812,-0.31884,0,0
0.10039,0.12117,0.12693,0.026537,0.020777,-0.04729,0.15588,1,1,1.6832,-0.31684,0,0
0.099126,0.12386,0.12806,0.028936,0.024729,-0.039251,0.16551,1,1,1.6852,-0.31484,0,0
0.097871,0.12654,0.12932,0.031451,0.028674,-0.030142,0.17476,1,1,1.6872,-0.31284,0,0
0.096624,0.12923,0.13071,0.034085,0.03261,-0.019972,0.18353,1,1,1.6892,-0.31084,0,0
0.095386,0.13192,0.13223,0.03684,0.036538,-0.0087681,0.19173,1,1,1.6912,-0.30885,0,0
0.094155,0.13461,0.13388,0.03972,0.040458,0.0034276,0.19926,1,1,1.6932,-0.30685,0,0
0.092932,0.1373,0.13566,0.042724,0.044371,0.016559,0.20603,1,1,1.6952,-0.30485,0,0
0.091717,0.13999,0.13756,0.045847,0.048275,0.03056,0.21192,1,1,1.6972,-0.30285,0,0
0.090511,0.14268,0.13959,0.049084,0.052171,0.045362,0.21685,1,1,1.6992,-0.30085,0,0
0.089312,0.14537,0.14174,0.052426,0.05606,0.06089,0.22071,1,1,1.7011,-0.29885,0,0
0.088121,0.14806,0.14399,0.055869,0.05994,0.077062,0.22344,1,1,1.7031,-0.29685,0,0
0.086938,0.15075,0.14635,0.059411,0.063812,0.093788,0.22497,1,1,1.7051,-0.29485,0,0
0.085763,0.15344,0.14881,0.063048,0.067677,0.11097,0.22523,1,1,1.7071,-0.29285,0,0
0.084596,0.15613,0.15137,0.066776,0.071533,0.12848,0.2242,1,1,1.7091,-0.29085,0,0
0.083438,0.15882,0.15402,0.070586,0.075381,0.14622,0.22182,1,1,1.7111,-0.28886,0,0
0.082287,0.16151,0.15675,0.074467,0.079222,0.16405,0.21806,1,1,1.7131,-0.28686,0,0
0.081144,0.1642,0.15955,0.078405,0.083054,0.18186,0.21291,1,1,1.7151,-0.28486,0,0
0.080009,0.16689,0.1624,0.082388,0.086878,0.19952,0.20634,1,1,1.7171,-0.28286,0,0
0.078882,0.16958,0.16528,0.086403,0.090695,0.21693,0.19835,1,1,1.7191,-0.28086,0,0
0.077763,0.17227,0.1682,0.090442,0.094503,0.23396,0.18894,1,1,1.7211,-0.27886,0,0
0.076652,0.17496,0.17115,0.094497,0.098304,0.25051,0.17815,1,1,1.7231,-0.27686,0,0
0.075549,0.17765,0.17411,0.098561,0.1021,0.26646,0.166,1,1,1.7251,-0.27486,0,0
0.074455,0.18034,0.17708,0.10262,0.10588,0.2817,0.15252,1,1,1.7271,-0.27286,0,0
0.073368,0.18302,0.18004,0.10668,0.10966,0.29612,0.13777,1,1,1.7291,-0.27086,0,0
0.072289,0.18571,0.18299,0.1107,0.11343,0.30962,0.1218,1,1,1.7311,-0.26887,0,0
0.071218,0.1884,0.18592,0.1147,0.11719,0.32209,0.10466,1,1,1.7331,-0.26687,0,0
0.070155,0.19109,0.18881,0.11866,0.12094,0.33345,0.086411,1,1,1.7351,-0.26487,0,0
0.0691,0.19378,0.19168,0.12258,0.12468,0.34361,0.06713,1,1,1.7371,-0.26287,0,0
0.068053,0.19647,0.19451,0.12645,0.12842,0.35249,0.046894,1,1,1.7391,-0.26087,0,0
0.067014,0.19916,0.1973,0.13029,0.13215,0.36002,0.025792,1,1,1.7411,-0.25887,0,0
0.065983,0.20185,0.20007,0.13408,0.13587,0.36614,0.0039159,1,1,1.7431,-0.25687,0,0
0.06496,0.20454,0.2028,0.13784,0.13958,0.37079,-0.018637,1,1,1.7451,-0.25487,0,0
0.063945,0.20723,0.20549,0.14155,0.14329,0.37389,-0.041768,1,1,1.7471,-0.25287,0,0
0.062938,0.20992,0.20815,0.14521,0.14698,0.37541,-0.065376,1,1,1.7491,-0.25087,0,0
0.061939,0.21261,0.21078,0.14884,0.15067,0.3753,-0.089357,1,1,1.7511,-0.24888,0,0
0.060948,0.2153,0.21339,0.15244,0.15435,0.37354,-0.1136,1,1,1.7531,-0.24688,0,0
0.059965,0.21799,0.21598,0.15602,0.15802,0.37009,-0.13799,1,1,1.7551,-0.24488,0,0
0.05899,0.22068,0.21857,0.15958,0.16169,0.36495,-0.16242,1,1,1.7571,-0.24288,0,0
0.058023,0.22337,0.22115,0.16313,0.16534,0.35811,-0.18675,1,1,1.7591,-0.24088,0,0
0.057064,0.22606,0.22374,0.16668,0.16899,0.34958,-0.21087,1,1,1.7611,-0.23888,0,0
0.056113,0.22875,0.22633,0.17022,0.17263,0.33935,-0.23464,1,1,1.7631,-0.23688,0,0
0.05517,0.23144,0.22893,0.17376,0.17627,0.32743,-0.25796,1,1,1.7651,-0.23488,0,0
0.054235,0.23413,0.23154,0.1773,0.17989,0.31386,-0.28069,1,1,1.7671,-0.23288,0,0
0.053308,0.23681,0.23417,0.18086,0.18351,0.29867,-0.30274,1,1,1.7691,-0.23088,0,0
0.052389,0.2395,0.23682,0.18443,0.18712,0.2819,-0.32397,1,1,1.7711,-0.22889,0,0
0.051478,0.24219,0.23952,0.18804,0.19072,0.26361,-0.34429,1,1,1.7731,-0.22689,0,0
0.050574,0.24488,0.24225,0.19168,0.19431,0.24388,-0.36358,1,1,1.7751,-0.22489,0,0
0.049679,0.24757,0.24502,0.19534,0.19789,0.22276,-0.38172,1,1,1.7771,-0.22289,0,0
0.048792,0.25026,0.24783,0.19904,0.20147,0.20035,-0.39861,1,1,1.7791,-0.22089,0,0
0.047913,0.25295,0.25066,0.20274,0.20504,0.1767,-0.41414,1,1,1.7811,-0.21889,0,0
0.047042,0.25564,0.2535,0.20646,0.2086,0.15191,-0.42822,1,1,1.7831,-0.21689,0,0
0.046179,0.25833,0.25637,0.21019,0.21215,0.12607,-0.44079,1,1,1.7851,-0.21489,0,0
0.045324,0.26102,0.25927,0.21395,0.2157,0.099284,-0.45176,1,1,1.7871,-0.21289,0,0
0.044477,0.26371,0.2622,0.21773,0.21923,0.07166,-0.46107,1,1,1.7891,-0.21089,0,0
0.043637,0.2664,0.26517,0.22153,0.22276,0.043321,-0.46866,1,1,1.7911,-0.2089,0,0
0.042806,0.26909,0.26816,0.22535,0.22628,0.014389,-0.47449,1,1,1.7931,-0.2069,0,0
0.041983,0.27178,0.27116,0.22917,0.2298,-0.015019,-0.47848,1,1,1.7951,-0.2049,0,0
0.041168,0.27447,0.27415,0.23298,0.2333,-0.044786,-0.48059,1,1,1.7971,-0.2029,0,0
0.040361,0.27716,0.27713,0.23677,0.2368,-0.0748,-0.4808,1,1,1.7991,-0.2009,0,0
0.039561,0.27985,0.2801,0.24054,0.24029,-0.10494,-0.47908,1,1,1.8011,-0.1989,0,0
0.03877,0.28254,0.28306,0.24429,0.24377,-0.1351,-0.47543,1,1,1.8031,-0.1969,0,0
0.037987,0.28523,0.28602,0.24803,0.24724,-0.16514,-0.46985,1,1,1.8051,-0.1949,0,0
0.037212,0.28792,0.28897,0.25176,0.2507,-0.19493,-0.46234,1,1,1.8071,-0.1929,0,0
0.036445,0.29061,0.29191,0.25547,0.25416,-0.22433,-0.45291,1,1,1.8091,-0.1909,0,0
0.035685,0.29329,0.29482,0.25913,0.25761,-0.25323,-0.44159,1,1,1.8111,-0.18891,0,0
0.034934,0.29598,0.29769,0.26276,0.26105,-0.28151,-0.42837,1,1,1.8131,-0.18691,0,0
0.034191,0.29867,0.30051,0.26632,0.26448,-0.30904,-0.41329,1,1,1.8151,-0.18491,0,0
0.033456,0.30136,0.3033,0.26984,0.26791,-0.33571,-0.39639,1,1,1.8171,-0.18291,0,0
0.032728,0.30405,0.30605,0.27332,0.27132,-0.36144,-0.37773,1,1,1.8191,-0.18091,0,0
0.032009,0.30674,0.30878,0.27677,0.27473,-0.38608,-0.35735,1,1,1.8211,-0.17891,0,0
0.031298,0.30943,0.31149,0.28019,0.27813,-0.40955,-0.33534,1,1,1.8231,-0.17691,0,0
0.030594,0.31212,0.31417,0.28357,0.28153,-0.43171,-0.31176,1,1,1.8251,-0.17491,0,0
0.029899,0.31481,0.31681,0.28691,0.28491,-0.45246,-0.28667,1,1,1.8271,-0.17291,0,0
0.029212,0.3175,0.3194,0.29019,0.28829,-0.47169,-0.26016,1,1,1.8291,-0.17091,0,0
0.028532,0.32019,0.32194,0.29341,0.29166,-0.48933,-0.23229,1,1,1.8311,-0.16892,0,0
0.027861,0.32288,0.32445,0.29659,0.29502,-0.50528,-0.20316,1,1,1.8331,-0.16692,0,0
0.027198,0.32557,0.32694,0.29974,0.29837,-0.51947,-0.17288,1,1,1.8351,-0.16492,0,0
0.026542,0.32826,0.32942,0.30288,0.30172,-0.53182,-0.14155,1,1,1.8371,-0.16292,0,0
0.025895,0.33095,0.33189,0.306,0.30505,-0.54225,-0.10931,1,1,1.8391,-0.16092,0,0
0.025256,0.33364,0.33435,0.3091,0.30838,-0.5507,-0.076276,1,1,1.8411,-0.15892,0,0
0.024624,0.33633,0.33679,0.31217,0.3117,-0.55709,-0.042562,1,1,1.8431,-0.15692,0,0
0.024001,0.33902,0.3392,0.3152,0.31502,-0.56136,-0.0082905,1,1,1.8451,-0.15492,0,0
0.023386,0.34171,0.34159,0.31821,0.31832,-0.56347,0.026419,1,1,1.8471,-0.15292,0,0
0.022778,0.3444,0.34398,0.3212,0.32162,-0.5634,0.061436,1,1,1.8491,-0.15092,0,0
0.022179,0.34709,0.34638,0.3242,0.32491,-0.56112,0.096622,1,1,1.8511,-0.14893,0,0
0.021587,0.34977,0.3488,0.32721,0.32819,-0.55662,0.13183,1,1,1.8531,-0.14693,0,0
0.021004,0.35246,0.35125,0.33024,0.33146,-0.54989,0.16689,1,1,1.8551,-0.14493,0,0
0.020429,0.35515,0.35371,0.33329,0.33473,-0.54093,0.20167,1,1,1.8571,-0.14293,0,0
0.019861,0.35784,0.35619,0.33633,0.33798,-0.52974,0.236,1,1,1.8591,-0.14093,0,0
0.019302,0.36053,0.35866,0.33936,0.34123,-0.51633,0.26974,1,1,1.8611,-0.13893,0,0
0.01875,0.36322,0.36114,0.34239,0.34447,-0.50072,0.30276,1,1,1.8631,-0.13693,0,0
0.018207,0.36591,0.36364,0.34543,0.3477,-0.48296,0.33492,1,1,1.8651,-0.13493,0,0
0.017671,0.3686,0.36617,0.3485,0.35093,-0.46312,0.36607,1,1,1.8671,-0.13293,0,0
0.017144,0.37129,0.36875,0.3516,0.35415,-0.44125,0.39609,1,1,1.8691,-0.13093,0,0
0.016624,0.37398,0.37137,0.35475,0.35736,-0.41745,0.42482,1,1,1.8711,-0.12894,0,0
0.016113,0.37667,0.37404,0.35793,0.36056,-0.39179,0.45213,1,1,1.8731,-0.12694,0,0
0.015609,0.37936,0.37673,0.36112,0.36375,-0.36435,0.47788,1,1,1.8751,-0.12494,0,0
0.015114,0.38205,0.37944,0.36433,0.36693,-0.33522,0.50194,1,1,1.8771,-0.12294,0,0
0.014626,0.38474,0.38217,0.36754,0.37011,-0.3045,0.52422,1,1,1.8791,-0.12094,0,0
0.014147,0.38743,0.38492,0.37077,0.37328,-0.27231,0.54462,1,1,1.8811,-0.11894,0,0
0.013675,0.39012,0.3877,0.37403,0.37644,-0.23877,0.56303,1,1,1.8831,-0.11694,0,0
0.013212,0.39281,0.39053,0.37731,0.3796,-0.20401,0.57938,1,1,1.8851,-0.11494,0,0
0.012756,0.3955,0.39339,0.38063,0.38274,-0.16818,0.59358,1,1,1.8871,-0.11294,0,0
0.012309,0.39819,0.39628,0.38397,0.38588,-0.13142,0.60555,1,1,1.8891,-0.11094,0,0
0.011869,0.40088,0.39919,0.38732,0.38901,-0.093884,0.61522,1,1,1.8911,-0.10895,0,0
0.011438,0.40356,0.40211,0.39067,0.39213,-0.055702,0.62254,1,1,1.8931,-0.10695,0,0
0.011014,0.40625,0.40503,0.39402,0.39524,-0.017022,0.62747,1,1,1.8951,-0.10495,0,0
0.010598,0.40894,0.40797,0.39737,0.39835,0.022008,0.62998,1,1,1.8971,-0.10295,0,0
0.010191,0.41163,0.41093,0.40073,0.40144,0.061232,0.63006,1,1,1.8991,-0.10095,0,0
0.0097912,0.41432,0.4139,0.40411,0.40453,0.10049,0.6277,1,1,1.901,-0.098951,0,0
0.0093996,0.41701,0.4169,0.4075,0.40761,0.13963,0.62289,1,1,1.903,-0.096952,0,0
0.009016,0.4197,0.41991,0.4109,0.41069,0.17848,0.61566,1,1,1.905,-0.094953,0,0
0.0086404,0.42239,0.42292,0.41428,0.41375,0.2169,0.60599,1,1,1.907,-0.092954,0,0
0.0082727,0.42508,0.42593,0.41765,0.41681,0.25473,0.59393,1,1,1.909,-0.090955,0,0
0.0079131,0.42777,0.42892,0.421,0.41986,0.29183,0.57951,1,1,1.911,-0.088956,0,0
0.0075615,0.43046,0.4319,0.42434,0.4229,0.32806,0.56276,1,1,1.913,-0.086957,0,0
0.0072178,0.43315,0.43488,0.42766,0.42593,0.36328,0.54376,1,1,1.915,-0.084958,0,0
0.0068821,0.43584,0.43785,0.43097,0.42896,0.39734,0.52257,1,1,1.917,-0.082959,0,0
0.0065545,0.43853,0.44084,0.43428,0.43197,0.43011,0.49928,1,1,1.919,-0.08096,0,0
0.0062348,0.44122,0.44382,0.43758,0.43498,0.46145,0.47396,1,1,1.921,-0.078961,0,0
0.0059231,0.44391,0.44679,0.44086,0.43798,0.49124,0.44669,1,1,1.923,-0.076962,0,0
0.0056194,0.4466,0.44974,0.44412,0.44098,0.51936,0.41758,1,1,1.925,-0.074963,0,0
0.0053237,0.44929,0.45266,0.44734,0.44396,0.54569,0.38672,1,1,1.927,-0.072964,0,0
0.005036,0.45198,0.45557,0.45053,0.44694,0.57014,0.35422,1,1,1.929,-0.070965,0,0
0.0047563,0.45467,0.45846,0.4537,0.44991,0.59261,0.32018,1,1,1.931,-0.068966,0,0
0.0044845,0.45736,0.46135,0.45686,0.45287,0.61301,0.28474,1,1,1.933,-0.066967,0,0
0.0042208,0.46004,0.46423,0.46001,0.45582,0.63126,0.24802,1,1,1.935,-0.064968,0,0
0.003965,0.46273,0.46711,0.46314,0.45877,0.64728,0.21016,1,1,1.937,-0.062969,0,0
0.0037173,0.46542,0.46998,0.46626,0.46171,0.66099,0.17129,1,1,1.939,-0.06097,0,0
0.0034775,0.46811,0.47283,0.46936,0.46464,0.67234,0.13157,1,1,1.941,-0.058971,0,0
0.0032458,0.4708,0.47566,0.47242,0.46756,0.68125,0.091117,1,1,1.943,-0.056972,0,0
0.003022,0.47349,0.47846,0.47544,0.47047,0.6877,0.050088,1,1,1.945,-0.054973,0,0
0.0028062,0.47618,0.48123,0.47843,0.47338,0.69163,0.0086241,1,1,1.947,-0.052974,0,0
0.0025984,0.47887,0.48399,0.48139,0.47627,0.69303,-0.033125,1,1,1.949,-0.050975,0,0
0.0023986,0.48156,0.48673,0.48433,0.47916,0.69188,-0.075005,1,1,1.951,-0.048976,0,0
0.0022068,0.48425,0.48947,0.48727,0.48204,0.68819,-0.11686,1,1,1.953,-0.046977,0,0
0.002023,0.48694,0.49222,0.4902,0.48492,0.68195,-0.15853,1,1,1.955,-0.044978,0,0
0.0018472,0.48963,0.49496,0.49312,0.48778,0.67318,-0.19985,1,1,1.957,-0.042979,0,0
0.0016793,0.49232,0.49769,0.49602,0.49064,0.66188,-0.24068,1,1,1.959,-0.04098,0,0
0.0015195,0.49501,0.5004,0.49889,0.49349,0.64808,-0.28085,1,1,1.961,-0.038981,0,0
0.0013676,0.4977,0.50309,0.50172,0.49633,0.6318,-0.32023,1,1,1.963,-0.036982,0,0
0.0012238,0.50039,0.50576,0.50453,0.49916,0.6131,-0.35866,1,1,1.965,-0.034983,0,0
0.0010879,0.50308,0.50841,0.50732,0.50199,0.59203,-0.396,1,1,1.967,-0.032984,0,0
0.00096005,0.50577,0.51106,0.5101,0.50481,0.56866,-0.43211,1,1,1.969,-0.030985,0,0
0.00084017,0.50846,0.51371,0.51287,0.50762,0.54306,-0.46685,1,1,1.971,-0.028986,0,0
0.00072828,0.51115,0.51637,0.51564,0.51042,0.51533,-0.50007,1,1,1.973,-0.026987,0,0
0.00062438,0.51384,0.51901,0.51839,0.51321,0.48555,-0.53163,1,1,1.975,-0.024988,0,0
0.00052848,0.51652,0.52164,0.52111,0.516,0.45382,-0.56139,1,1,1.977,-0.022989,0,0
0.00044056,0.51921,0.52425,0.52381,0.51877,0.42023,-0.58925,1,1,1.979,-0.02099,0,0
0.00036064,0.5219,0.52684,0.52648,0.52154,0.38489,-0.61509,1,1,1.981,-0.018991,0,0
0.00028872,0.52459,0.52941,0.52912,0.5243,0.34793,-0.6388,1,1,1.983,-0.016992,0,0
0.00022478,0.52728,0.53199,0.53176,0.52706,0.30948,-0.66029,1,1,1.985,-0.014993,0,0
0.00016883,0.52997,0.53458,0.53441,0.5298,0.26967,-0.67948,1,1,1.987,-0.012994,0,0
0.00012088,0.53266,0.53718,0.53706,0.53254,0.22865,-0.69626,1,1,1.989,-0.010995,0,0
8.0921e-05,0.53535,0.53979,0.53971,0.53527,0.18657,-0.71056,1,1,1.991,-0.0089955,0,0
4.8953e-05,0.53804,0.54239,0.54234,0.53799,0.14358,-0.7223,1,1,1.993,-0.0069965,0,0
2.4976e-05,0.54073,0.54496,0.54494,0.54071,0.099819,-0.73142,1,1,1.995,-0.0049975,0,0
8.9918e-06,0.54342,0.54751,0.5475,0.54341,0.055448,-0.73786,1,1,1.997,-0.0029985,0,0
9.9925e-07,0.54611,0.55005,0.55005,0.54611,0.010618,-0.74158,1,1,1.999,-0.0009995,0,0
9.9925e-07,0.5488,0.55259,0.55258,0.5488,-0.034502,-0.74256,1,1,2.001,0.0009995,0,0
8.9918e-06,0.55149,0.55514,0.55513,0.55148,-0.07974,-0.74079,1,1,2.003,0.0029985,0,0
2.4976e-05,0.55418,0.5577,0.55768,0.55415,-0.12492,-0.73626,1,1,2.005,0.0049975,0,0
4.8953e-05,0.55687,0.56028,0.56023,0.55682,-0.16985,-0.72896,1,1,2.007,0.0069965,0,0
8.0921e-05,0.55956,0.56285,0.56277,0.55948,-0.21436,-0.7189,1,1,2.009,0.0089955,0,0
0.00012088,0.56225,0.5654,0.56528,0.56213,-0.25828,-0.7061,1,1,2.011,0.010995,0,0
0.00016883,0.56494,0.56793,0.56776,0.56477,-0.30146,-0.69057,1,1,2.013,0.012994,0,0
0.00022478,0.56763,0.57043,0.57021,0.5674,-0.34373,-0.67235,1,1,2.015,0.014993,0,0
0.00028872,0.57031,0.57294,0.57265,0.57003,-0.38493,-0.65152,1,1,2.017,0.016992,0,0
0.00036064,0.573,0.57546,0.5751,0.57264,-0.42492,-0.62813,1,1,2.019,0.018991,0,0
0.00044056,0.57569,0.57802,0.57758,0.57525,-0.46351,-0.60227,1,1,2.021,0.02099,0,0
0.00052848,0.57838,0.5806,0.58007,0.57786,-0.50055,-0.57403,1,1,2.023,0.022989,0,0
0.00062438,0.58107,0.58318,0.58256,0.58045,-0.53587,-0.5435,1,1,2.025,0.024988,0,0
0.00072828,0.58376,0.58575,0.58502,0.58303,-0.56933,-0.51077,1,1,2.027,0.026987,0,0
0.00084017,0.58645,0.58829,0.58745,0.58561,-0.60077,-0.47594,1,1,2.029,0.028986,0,0
0.00096005,0.58914,0.5908,0.58984,0.58818,-0.63009,-0.43912,1,1,2.031,0.030985,0,0
0.0010879,0.59183,0.5933,0.59221,0.59074,-0.65715,-0.40044,1,1,2.033,0.032984,0,0
0.0012238,0.59452,0.5958,0.59458,0.5933,-0.68186,-0.36005,1,1,2.035,0.034983,0,0
0.0013676,0.59721,0.59833,0.59696,0.59584,-0.70411,-0.3181,1,1,2.037,0.036982,0,0
0.0015195,0.5999,0.60089,0.59937,0.59838,-0.72379,-0.27475,1,1,2.039,0.038981,0,0
0.0016793,0.60259,0.60346,0.60178,0.60091,-0.7408,-0.23018,1,1,2.041,0.04098,0,0
0.0018472,0.60528,0.60603,0.60418,0.60343,-0.75506,-0.18454,1,1,2.043,0.042979,0,0
0.002023,0.60797,0.60858,0.60655,0.60595,-0.76649,-0.13799,1,1,2.045,0.044978,0,0
0.0022068,0.61066,0.6111,0.6089,0.60845,-0.77502,-0.090704,1,1,2.047,0.046977,0,0
0.0023986,0.61335,0.61362,0.61122,0.61095,-0.78062,-0.042845,1,1,2.049,0.048976,0,0
0.0025984,0.61604,0.61613,0.61353,0.61344,-0.78326,0.0054073,1,1,2.051,0.050975,0,0
0.0028062,0.61873,0.61867,0.61586,0.61592,-0.78291,0.053864,1,1,2.053,0.052974,0,0
0.003022,0.62142,0.62123,0.61821,0.61839,-0.77957,0.10233,1,1,2.055,0.054973,0,0
0.0032458,0.62411,0.62382,0.62057,0.62086,-0.77323,0.15061,1,1,2.057,0.056972,0,0
0.0034775,0.62679,0.6264,0.62292,0.62332,-0.76388,0.1985,1,1,2.059,0.058971,0,0
0.0037173,0.62948,0.62897,0.62525,0.62577,-0.75154,0.24582,1,1,2.061,0.06097,0,0
0.003965,0.63217,0.63152,0.62755,0.62821,-0.73624,0.29239,1,1,2.063,0.062969,0,0
0.0042208,0.63486,0.63404,0.62982,0.63064,-0.71802,0.33802,1,1,2.065,0.064968,0,0
0.0044845,0.63755,0.63656,0.63208,0.63307,-0.69694,0.38255,1,1,2.067,0.066967,0,0
0.0047563,0.64024,0.6391,0.63434,0.63549,-0.67307,0.4258,1,1,2.069,0.068966,0,0
0.005036,0.64293,0.64166,0.63662,0.6379,-0.64651,0.46759,1,1,2.071,0.070965,0,0
0.0053237,0.64562,0.64424,0.63892,0.6403,-0.61735,0.50773,1,1,2.073,0.072964,0,0
0.0056194,0.64831,0.64684,0.64122,0.64269,-0.58569,0.54606,1,1,2.075,0.074963,0,0
0.0059231,0.651,0.64942,0.6435,0.64508,-0.55163,0.5824,1,1,2.077,0.076962,0,0
0.0062348,0.65369,0.65199,0.64576,0.64746,-0.51529,0.61662,1,1,2.079,0.078961,0,0
0.0065545,0.65638,0.65454,0.64799,0.64983,-0.47679,0.64857,1,1,2.081,0.08096,0,0
0.0068821,0.65907,0.65709,0.6502,0.65219,-0.43628,0.67813,1,1,2.083,0.082959,0,0
0.0072178,0.66176,0.65963,0.65242,0.65454,-0.39389,0.70516,1,1,2.085,0.084958,0,0
0.0075615,0.66445,0.6622,0.65464,0.65689,-0.3498,0.72957,1,1,2.087,0.086957,0,0
0.0079131,0.66714,0.6648,0.65689,0.65922,-0.30419,0.75123,1,1,2.089,0.088956,0,0
0.0082727,0.66983,0.66742,0.65914,0.66155,-0.25722,0.77004,1,1,2.091,0.090955,0,0
0.0086404,0.67252,0.67003,0.66139,0.66388,-0.20908,0.78592,1,1,2.093,0.092954,0,0
0.009016,0.67521,0.67264,0.66362,0.66619,-0.15995,0.79876,1,1,2.095,0.094953,0,0
0.0093996,0.6779,0.67522,0.66582,0.6685,-0.11001,0.80852,1,1,2.097,0.096952,0,0
0.0097912,0.68059,0.67778,0.66799,0.67079,-0.059458,0.81513,1,1,2.099,0.098951,0,0
0.010191,0.68327,0.68034,0.67015,0.67308,-0.0084735,0.81857,1,1,2.1009,0.10095,0,0
0.010598,0.68596,0.68291,0.67231,0.67537,0.042739,0.81882,1,1,2.1029,0.10295,0,0
0.011014,0.68865,0.68549,0.67448,0.67764,0.093973,0.81586,1,1,2.1049,0.10495,0,0
0.011438,0.69134,0.6881,0.67667,0.67991,0.14502,0.8097,1,1,2.1069,0.10695,0,0
0.011869,0.69403,0.69073,0.67886,0.68216,0.19567,0.80035,1,1,2.1089,0.10895,0,0
0.012309,0.69672,0.69336,0.68105,0.68441,0.24571,0.78782,1,1,2.1109,0.11094,0,0
0.012756,0.69941,0.69598,0.68322,0.68666,0.29495,0.77214,1,1,2.1129,0.11294,0,0
0.013212,0.7021,0.69858,0.68537,0.68889,0.3432,0.75337,1,1,2.1149,0.11494,0,0
0.013675,0.70479,0.70118,0.6875,0.69112,0.39026,0.73156,1,1,2.1169,0.11694,0,0
0.014147,0.70748,0.70377,0.68962,0.69333,0.43595,0.70679,1,1,2.1189,0.11894,0,0
0.014626,0.71017,0.70637,0.69174,0.69554,0.48009,0.67915,1,1,2.1209,0.12094,0,0
0.015114,0.71286,0.70898,0.69387,0.69775,0.52249,0.64874,1,1,2.1229,0.12294,0,0
0.015609,0.71555,0.71161,0.696,0.69994,0.56297,0.61567,1,1,2.1249,0.12494,0,0
0.016113,0.71824,0.71426,0.69814,0.70213,0.60136,0.58007,1,1,2.1269,0.12694,0,0
0.016624,0.72093,0.7169,0.70028,0.7043,0.6375,0.54208,1,1,2.1289,0.12894,0,0
0.017144,0.72362,0.71954,0.7024,0.70647,0.67123,0.50182,1,1,2.1309,0.13093,0,0
0.017671,0.72631,0.72218,0.7045,0.70864,0.70241,0.45945,1,1,2.1329,0.13293,0,0
0.018207,0.729,0.72479,0.70659,0.71079,0.73091,0.41513,1,1,2.1349,0.13493,0,0
0.01875,0.73169,0.72741,0.70866,0.71294,0.75661,0.36902,1,1,2.1369,0.13693,0,0
0.019302,0.73438,0.73003,0.71072,0.71507,0.7794,0.3213,1,1,2.1389,0.13893,0,0
0.019861,0.73707,0.73266,0.71279,0.7172,0.79919,0.27216,1,1,2.1409,0.14093,0,0
0.020429,0.73975,0.7353,0.71487,0.71933,0.81588,0.2218,1,1,2.1429,0.14293,0,0
0.021004,0.74244,0.73796,0.71695,0.72144,0.82939,0.17041,1,1,2.1449,0.14493,0,0
0.021587,0.74513,0.74062,0.71903,0.72355,0.83967,0.1182,1,1,2.1469,0.14693,0,0
0.022179,0.74782,0.74328,0.7211,0.72564,0.84664,0.065381,1,1,2.1489,0.14893,0,0
0.022778,0.75051,0.74593,0.72316,0.72773,0.85029,0.012146,1,1,2.1509,0.15092,0,0
0.023386,0.7532,0.74857,0.72519,0.72982,0.85056,-0.041296,1,1,2.1529,0.15292,0,0
0.024001,0.75589,0.75121,0.72721,0.73189,0.84747,-0.094739,1,1,2.1549,0.15492,0,0
0.024624,0.75858,0.75385,0.72923,0.73396,0.84102,-0.14797,1,1,2.1569,0.15692,0,0
0.025256,0.76127,0.75651,0.73125,0.73601,0.83121,-0.20077,1,1,2.1589,0.15892,0,0
0.025895,0.76396,0.75919,0.73329,0.73807,0.8181,-0.25294,1,1,2.1609,0.16092,0,0
0.026542,0.76665,0.76188,0.73534,0.74011,0.80172,-0.30424,1,1,2.1629,0.16292,0,0
0.027198,0.76934,0.76458,0.73738,0.74214,0.78211,-0.35448,1,1,2.1649,0.16492,0,0
0.027861,0.77203,0.76727,0.73941,0.74417,0.75935,-0.40344,1,1,2.1669,0.16692,0,0
0.028532,0.77472,0.76994,0.74141,0.74619,0.73352,-0.45092,1,1,2.1689,0.16892,0,0
0.029212,0.77741,0.77259,0.74338,0.7482,0.70469,-0.49675,1,1,2.1709,0.17091,0,0
0.029899,0.7801,0.77523,0.74533,0.7502,0.67299,-0.54073,1,1,2.1729,0.17291,0,0
0.030594,0.78279,0.77787,0.74728,0.75219,0.63852,-0.5827,1,1,2.1749,0.17491,0,0
0.031298,0.78548,0.78054,0.74924,0.75418,0.60144,-0.62249,1,1,2.1769,0.17691,0,0
0.032009,0.78817,0.78323,0.75122,0.75616,0.56188,-0.65991,1,1,2.1789,0.17891,0,0
0.032728,0.79086,0.78595,0.75322,0.75813,0.52001,-0.69482,1,1,2.1809,0.18091,0,0
0.033456,0.79354,0.78867,0.75521,0.76009,0.47599,-0.72706,1,1,2.1829,0.18291,0,0
0.034191,0.79623,0.79138,0.75719,0.76204,0.42998,-0.75649,1,1,2.1849,0.18491,0,0
0.034934,0.79892,0.79407,0.75914,0.76399,0.38215,-0.78299,1,1,2.1869,0.18691,0,0
0.035685,0.80161,0.79674,0.76105,0.76593,0.33267,-0.80644,1,1,2.1889,0.18891,0,0
0.036445,0.8043,0.7994,0.76295,0.76786,0.28174,-0.82677,1,1,2.1909,0.1909,0,0
0.037212,0.80699,0.80206,0.76485,0.76978,0.22955,-0.84388,1,1,2.1929,0.1929,0,0
0.037987,0.80968,0.80476,0.76677,0.77169,0.17631,-0.8577,1,1,2.1949,0.1949,0,0
0.03877,0.81237,0.80749,0.76872,0.7736,0.12225,-0.86818,1,1,2.1969,0.1969,0,0
0.039561,0.81506,0.81024,0.77068,0.7755,0.06759,-0.87526,1,1,2.1989,0.1989,0,0
0.040361,0.81775,0.813,0.77264,0.77739,0.012544,-0.87889,1,1,2.2009,0.2009,0,0
0.041168,0.82044,0.81574,0.77457,0.77927,-0.042669,-0.87904,1,1,2.2029,0.2029,0,0
0.041983,0.82313,0.81844,0.77646,0.78115,-0.097839,-0.8757,1,1,2.2049,0.2049,0,0
0.042806,0.82582,0.82111,0.77831,0.78301,-0.15275,-0.86887,1,1,2.2069,0.2069,0,0
0.043637,0.82851,0.82377,0.78014,0.78487,-0.20721,-0.85859,1,1,2.2089,0.2089,0,0
0.044477,0.8312,0.82644,0.78197,0.78672,-0.26098,-0.84488,1,1,2.2109,0.21089,0,0
0.045324,0.83389,0.82914,0.78382,0.78856,-0.31385,-0.82782,1,1,2.2129,0.21289,0,0
0.046179,0.83658,0.83188,0.7857,0.7904,-0.3656,-0.80747,1,1,2.2149,0.21489,0,0
0.047042,0.83927,0.83464,0.7876,0.79222,-0.41601,-0.7839,1,1,2.2169,0.21689,0,0
0.047913,0.84196,0.83741,0.78949,0.79404,-0.46488,-0.7572,1,1,2.2189,0.21889,0,0
0.048792,0.84465,0.84015,0.79136,0.79585,-0.512,-0.72745,1,1,2.2209,0.22089,0,0
0.049679,0.84734,0.84287,0.79319,0.79766,-0.55719,-0.69476,1,1,2.2229,0.22289,0,0
0.050574,0.85002,0.84557,0.79499,0.79945,-0.60029,-0.65925,1,1,2.2249,0.22489,0,0
0.051478,0.85271,0.84826,0.79678,0.80124,-0.64113,-0.62105,1,1,2.2269,0.22689,0,0
0.052389,0.8554,0.85097,0.79858,0.80302,-0.67955,-0.58031,1,1,2.2289,0.22889,0,0
0.053308,0.85809,0.85372,0.80041,0.80479,-0.71539,-0.5372,1,1,2.2309,0.23088,0,0
0.054235,0.86078,0.8565,0.80226,0.80655,-0.7485,-0.49191,1,1,2.2329,0.23288,0,0
0.05517,0.86347,0.85929,0.80412,0.8083,-0.77873,-0.44459,1,1,2.2349,0.23488,0,0
0.056113,0.86616,0.86208,0.80597,0.81005,-0.80595,-0.39545,1,1,2.2369,0.23688,0,0
0.057064,0.86885,0.86483,0.80777,0.81179,-0.83003,-0.34465,1,1,2.2389,0.23888,0,0
0.058023,0.87154,0.86755,0.80953,0.81352,-0.85088,-0.29239,1,1,2.2409,0.24088,0,0
0.05899,0.87423,0.87024,0.81125,0.81524,-0.86843,-0.23886,1,1,2.2429,0.24288,0,0
0.059965,0.87692,0.87293,0.81297,0.81695,-0.8826,-0.18427,1,1,2.2449,0.24488,0,0
0.060948,0.87961,0.87564,0.81469,0.81866,-0.89334,-0.12884,1,1,2.2469,0.24688,0,0
0.061939,0.8823,0.87839,0.81645,0.82036,-0.90062,-0.072809,1,1,2.2489,0.24888,0,0
0.062938,0.88499,0.88117,0.81823,0.82205,-0.90439,-0.016395,1,1,2.2509,0.25087,0,0
0.063945,0.88768,0.88397,0.82002,0.82373,-0.90464,0.04017,1,1,2.2529,0.25287,0,0
0.06496,0.89037,0.88676,0.8218,0.82541,-0.90134,0.096663,1,1,2.2549,0.25487,0,0
0.065983,0.89306,0.88953,0.82355,0.82707,-0.8945,0.15287,1,1,2.2569,0.25687,0,0
0.067014,0.89575,0.89227,0.82525,0.82873,-0.88414,0.20859,1,1,2.2589,0.25887,0,0
0.068053,0.89844,0.89498,0.82693,0.83038,-0.87029,0.26361,1,1,2.2609,0.26087,0,0
0.0691,0.90113,0.89771,0.82861,0.83203,-0.85301,0.31771,1,1,2.2629,0.26287,0,0
0.070155,0.90382,0.90045,0.8303,0.83366,-0.83237,0.3707,1,1,2.2649,0.26487,0,0
0.071218,0.9065,0.90324,0.83202,0.83529,-0.80846,0.42234,1,1,2.2669,0.26687,0,0
0.072289,0.90919,0.90605,0.83376,0.83691,-0.78136,0.47243,1,1,2.2689,0.26887,0,0
0.073368,0.91188,0.90887,0.8355,0.83852,-0.75118,0.52076,1,1,2.2709,0.27086,0,0
0.074455,0.91457,0.91168,0.83723,0.84012,-0.71803,0.56712,1,1,2.2729,0.27286,0,0
0.075549,0.91726,0.91446,0.83891,0.84171,-0.68201,0.61134,1,1,2.2749,0.27486,0,0
0.076652,0.91995,0.91721,0.84056,0.8433,-0.64327,0.65324,1,1,2.2769,0.27686,0,0
0.077763,0.92264,0.91993,0.84217,0.84488,-0.60194,0.69267,1,1,2.2789,0.27886,0,0
0.078882,0.92533,0.92265,0.84376,0.84645,-0.55819,0.72948,1,1,2.2809,0.28086,0,0
0.080009,0.92802,0.92538,0.84537,0.84801,-0.5122,0.76353,1,1,2.2829,0.28286,0,0
0.081144,0.93071,0.92815,0.847,0.84957,-0.46416,0.79468,1,1,2.2849,0.28486,0,0
0.082287,0.9334,0.93094,0.84866,0.85111,-0.41425,0.82281,1,1,2.2869,0.28686,0,0
0.083438,0.93609,0.93375,0.85032,0.85265,-0.36267,0.84779,1,1,2.2889,0.28886,0,0
0.084596,0.93878,0.93656,0.85197,0.85418,-0.30962,0.86952,1,1,2.2909,0.29085,0,0
0.085763,0.94147,0.93935,0.85359,0.8557,-0.25529,0.8879,1,1,2.2929,0.29285,0,0
0.086938,0.94416,0.94213,0.85519,0.85722,-0.19989,0.90288,1,1,2.2949,0.29485,0,0
0.088121,0.94685,0.94488,0.85676,0.85873,-0.14362,0.91438,1,1,2.2969,0.29685,0,0
0.089312,0.94954,0.94764,0.85833,0.86023,-0.086698,0.92237,1,1,2.2989,0.29885,0,0
0.090511,0.95223,0.95041,0.8599,0.86172,-0.029338,0.92682,1,1,2.3008,0.30085,0,0
0.091717,0.95492,0.9532,0.86148,0.8632,0.028229,0.92771,1,1,2.3028,0.30285,0,0
0.092932,0.95761,0.95601,0.86308,0.86467,0.085773,0.92503,1,1,2.3048,0.30485,0,0
0.094155,0.96029,0.95883,0.86468,0.86614,0.14307,0.91878,1,1,2.3068,0.30685,0,0
0.095386,0.96298,0.96165,0.86627,0.8676,0.19988,0.90899,1,1,2.3088,0.30885,0,0
0.096624,0.96567,0.96446,0.86783,0.86905,0.25601,0.89568,1,1,2.3108,0.31084,0,0
0.097871,0.96836,0.96724,0.86937,0.87049,0.31122,0.8789,1,1,2.3128,0.31284,0,0
0.099126,0.97105,0.97001,0.87089,0.87193,0.36532,0.85871,1,1,2.3148,0.31484,0,0
0.10039,0.97374,0.97277,0.87238,0.87335,0.41809,0.83519,1,1,2.3168,0.31684,0,0
0.10166,0.97643,0.97553,0.87387,0.87477,0.46934,0.80842,1,1,2.3188,0.31884,0,0
0.10294,0.97912,0.97829,0.87536,0.87618,0.51887,0.77852,1,1,2.3208,0.32084,0,0
0.10422,0.98181,0.98108,0.87686,0.87759,0.56647,0.7456,1,1,2.3228,0.32284,0,0
0.10552,0.9845,0.98388,0.87837,0.87898,0.61197,0.70979,1,1,2.3248,0.32484,0,0
0.10682,0.98719,0.9867,0.87987,0.88037,0.65519,0.67123,1,1,2.3268,0.32684,0,0
0.10813,0.98988,0.98951,0.88137,0.88175,0.69595,0.63007,1,1,2.3288,0.32884,0,0
0.10945,0.99257,0.99231,0.88285,0.88312,0.7341,0.58644,1,1,2.3308,0.33083,0,0
0.11078,0.99526,0.99509,0.88431,0.88448,0.76949,0.54051,1,1,2.3328,0.33283,0,0
0.11211,0.99795,0.99786,0.88575,0.88584,0.80199,0.49246,1,1,2.3348,0.33483,0,0
0.11346,1.0006,1.0006,0.88718,0.88718,0.83148,0.44246,1,1,2.3368,0.33683,0,0
0.11481,1.0033,1.0034,0.8886,0.88852,0.85785,0.39071,1,1,2.3388,0.33883,0,0
0.11616,1.006,1.0062,0.89004,0.88985,0.881,0.3374,1,1,2.3408,0.34083,0,0
0.11753,1.0087,1.009,0.89149,0.89117,0.90084,0.28274,1,1,2.3428,0.34283,0,0
0.11891,1.0114,1.0119,0.89295,0.89249,0.91728,0.22694,1,1,2.3448,0.34483,0,0
0.12029,1.0141,1.0147,0.89441,0.8938,0.93026,0.17022,1,1,2.3468,0.34683,0,0
0.12168,1.0168,1.0175,0.89585,0.8951,0.93972,0.11279,1,1,2.3488,0.34883,0,0
0.12308,1.0195,1.0203,0.89726,0.89639,0.94562,0.054872,1,1,2.3508,0.35082,0,0
0.12448,1.0222,1.0231,0.89863,0.89767,0.94793,-0.0033296,1,1,2.3528,0.35282,0,0
0.1259,1.0248,1.0259,0.89998,0.89894,0.94665,-0.061596,1,1,2.3548,0.35482,0,0
0.12732,1.0275,1.0286,0.90131,0.90021,0.94177,-0.11971,1,1,2.3568,0.35682,0,0
0.12875,1.0302,1.0314,0.90264,0.90147,0.93333,-0.17744,1,1,2.3588,0.35882,0,0
0.13019,1.0329,1.0342,0.90399,0.90272,0.92136,-0.23458,1,1,2.3608,0.36082,0,0
0.13164,1.0356,1.037,0.90535,0.90396,0.90592,-0.29089,1,1,2.3628,0.36282,0,0
0.13309,1.0383,1.0398,0.90672,0.9052,0.88704,-0.34616,1,1,2.3648,0.36482,0,0
0.13455,1.041,1.0426,0.90808,0.90643,0.86481,-0.40016,1,1,2.3668,0.36682,0,0
0.13603,1.0437,1.0454,0.90942,0.90764,0.8393,-0.4527,1,1,2.3688,0.36882,0,0
0.1375,1.0464,1.0482,0.91073,0.90886,0.8106,-0.50359,1,1,2.3708,0.37081,0,0
0.13899,1.049,1.051,0.912,0.91006,0.77881,-0.55263,1,1,2.3728,0.37281,0,0
0.14048,1.0517,1.0537,0.91325,0.91125,0.74405,-0.59965,1,1,2.3748,0.37481,0,0
0.14199,1.0544,1.0565,0.9145,0.91244,0.70645,-0.64449,1,1,2.3768,0.37681,0,0
0.1435,1.0571,1.0593,0.91577,0.91362,0.66616,-0.68698,1,1,2.3788,0.37881,0,0
0.14502,1.0598,1.0621,0.91707,0.91479,0.62334,-0.72695,1,1,2.3808,0.38081,0,0
0.14654,1.0625,1.0649,0.91839,0.91595,0.57815,-0.76425,1,1,2.3828,0.38281,0,0
0.14808,1.0652,1.0678,0.91972,0.91711,0.53077,-0.79872,1,1,2.3848,0.38481,0,0
0.14962,1.0679,1.0706,0.92103,0.91826,0.48136,-0.83022,1,1,2.3868,0.38681,0,0
0.15117,1.0706,1.0735,0.92229,0.9194,0.43009,-0.85864,1,1,2.3888,0.38881,0,0
0.15273,1.0733,1.0762,0.92351,0.92053,0.37715,-0.88386,1,1,2.3908,0.3908,0,0
0.15429,1.0759,1.079,0.92469,0.92165,0.32273,-0.90581,1,1,2.3928,0.3928,0,0
0.15587,1.0786,1.0817,0.92585,0.92276,0.26703,-0.92439,1,1,2.3948,0.3948,0,0
0.15745,1.0813,1.0845,0.92702,0.92387,0.21027,-0.93955,1,1,2.3968,0.3968,0,0
0.15904,1.084,1.0872,0.92821,0.92497,0.15266,-0.95124,1,1,2.3988,0.3988,0,0
0.16064,1.0867,1.0901,0.92942,0.92606,0.094444,-0.9594,1,1,2.4008,0.4008,0,0
0.16225,1.0894,1.0929,0.93064,0.92714,0.035842,-0.964,1,1,2.4028,0.4028,0,0
0.16386,1.0921,1.0957,0.93184,0.92822,-0.022924,-0.96502,1,1,2.4048,0.4048,0,0
0.16548,1.0948,1.0985,0.93301,0.92929,-0.081638,-0.96244,1,1,2.4068,0.4068,0,0
0.16711,1.0975,1.1012,0.93413,0.93035,-0.14009,-0.95627,1,1,2.4088,0.4088,0,0
0.16875,1.1001,1.104,0.93521,0.9314,-0.19809,-0.94653,1,1,2.4108,0.41079,0,0
0.1704,1.1028,1.1067,0.93627,0.93244,-0.25541,-0.93327,1,1,2.4128,0.41279,0,0
0.17205,1.1055,1.1094,0.93734,0.93348,-0.31186,-0.91653,1,1,2.4148,0.41479,0,0
0.17372,1.1082,1.1122,0.93844,0.9345,-0.36723,-0.8964,1,1,2.4168,0.41679,0,0
0.17539,1.1109,1.115,0.93958,0.93552,-0.42129,-0.87295,1,1,2.4188,0.41879,0,0
0.17706,1.1136,1.1178,0.94075,0.93653,-0.47383,-0.84627,1,1,2.4208,0.42079,0,0
0.17875,1.1163,1.1207,0.94192,0.93754,-0.52466,-0.81645,1,1,2.4228,0.42279,0,0
0.18044,1.119,1.1235,0.94305,0.93853,-0.57358,-0.78359,1,1,2.4248,0.42479,0,0
0.18215,1.1217,1.1263,0.94414,0.93952,-0.62041,-0.74779,1,1,2.4268,0.42679,0,0
0.18386,1.1244,1.129,0.94518,0.9405,-0.66499,-0.70917,1,1,2.4288,0.42879,0,0
0.18558,1.127,1.1318,0.94618,0.94147,-0.70716,-0.66787,1,1,2.4308,0.43078,0,0
0.1873,1.1297,1.1345,0.94717,0.94243,-0.74677,-0.62406,1,1,2.4328,0.43278,0,0
0.18904,1.1324,1.1372,0.94818,0.94339,-0.78368,-0.5779,1,1,2.4348,0.43478,0,0
0.19078,1.1351,1.14,0.94921,0.94434,-0.81775,-0.52957,1,1,2.4368,0.43678,0,0
0.19253,1.1378,1.1428,0.95026,0.94527,-0.84883,-0.47927,1,1,2.4388,0.43878,0,0
0.19429,1.1405,1.1456,0.95131,0.94621,-0.8768,-0.42718,1,1,2.4408,0.44078,0,0
0.19605,1.1432,1.1484,0.95234,0.94713,-0.90154,-0.3735,1,1,2.4428,0.44278,0,0
0.19783,1.1459,1.1511,0.95331,0.94804,-0.92297,-0.3184,1,1,2.4448,0.44478,0,0
0.19961,1.1486,1.1538,0.95423,0.94895,-0.941,-0.26209,1,1,2.4468,0.44678,0,0
0.2014,1.1513,1.1565,0.95511,0.94985,-0.95558,-0.20476,1,1,2.4488,0.44878,0,0
0.2032,1.1539,1.1592,0.95597,0.95074,-0.96665,-0.14661,1,1,2.4508,0.45077,0,0
0.205,1.1566,1.1618,0.95684,0.95163,-0.9742,-0.087861,1,1,2.4528,0.45277,0,0
0.20682,1.1593,1.1646,0.95774,0.9525,-0.97819,-0.02874,1,1,2.4548,0.45477,0,0
0.20864,1.162,1.1673,0.95868,0.95337,-0.97862,0.030527,1,1,2.4568,0.45677,0,0
0.21047,1.1647,1.1701,0.95965,0.95423,-0.97547,0.089712,1,1,2.4588,0.45877,0,0
0.21231,1.1674,1.1729,0.96061,0.95508,-0.96875,0.1486,1,1,2.4608,0.46077,0,0
0.21415,1.1701,1.1757,0.96155,0.95592,-0.95846,0.20697,1,1,2.4628,0.46277,0,0
0.21601,1.1728,1.1785,0.96244,0.95676,-0.94465,0.26462,1,1,2.4648,0.46477,0,0
0.21787,1.1755,1.1812,0.9633,0.95759,-0.92735,0.32136,1,1,2.4668,0.46677,0,0
0.21974,1.1781,1.1839,0.96413,0.9584,-0.90662,0.37698,1,1,2.4688,0.46877,0,0
0.22162,1.1808,1.1866,0.96496,0.95922,-0.88255,0.43128,1,1,2.4708,0.47076,0,0
0.22351,1.1835,1.1893,0.9658,0.96002,-0.85523,0.48407,1,1,2.4728,0.47276,0,0
0.2254,1.1862,1.1921,0.96667,0.96081,-0.82477,0.53513,1,1,2.4748,0.47476,0,0
0.2273,1.1889,1.1949,0.96755,0.9616,-0.79128,0.58426,1,1,2.4768,0.47676,0,0
0.22921,1.1916,1.1976,0.96842,0.96238,-0.75488,0.63129,1,1,2.4788,0.47876,0,0
0.23113,1.1943,1.2004,0.96925,0.96315,-0.71569,0.67601,1,1,2.4808,0.48076,0,0
0.23306,1.197,1.2031,0.97002,0.96392,-0.67384,0.71827,1,1,2.4828,0.48276,0,0
0.23499,1.1997,1.2057,0.97071,0.96467,-0.62946,0.75791,1,1,2.4848,0.48476,0,0
0.23693,1.2024,1.2083,0.97134,0.96542,-0.58273,0.7948,1,1,2.4868,0.48676,0,0
0.23888,1.205,1.2108,0.97192,0.96616,-0.53379,0.82881,1,1,2.4888,0.48876,0,0
0.24084,1.2077,1.2133,0.97248,0.96689,-0.48283,0.85982,1,1,2.4908,0.49075,0,0
0.24281,1.2104,1.2158,0.97304,0.96761,-0.43004,0.88772,1,1,2.4928,0.49275,0,0
0.24478,1.2131,1.2184,0.97364,0.96833,-0.37563,0.9124,1,1,2.4948,0.49475,0,0
0.24676,1.2158,1.221,0.97427,0.96904,-0.3198,0.93378,1,1,2.4968,0.49675,0,0
0.24875,1.2185,1.2237,0.97495,0.96974,-0.26277,0.95176,1,1,2.4988,0.49875,0,0
0.25075,1.2212,1.2264,0.97567,0.97043,-0.20474,0.96628,1,1,2.5007,0.50075,0,0
0.25276,1.2239,1.2292,0.97643,0.97111,-0.14595,0.97728,1,1,2.5027,0.50275,0,0
0.25477,1.2266,1.232,0.97721,0.97179,-0.086598,0.98471,1,1,2.5047,0.50475,0,0
0.25679,1.2292,1.2348,0.97801,0.97245,-0.026911,0.98855,1,1,2.5067,0.50675,0,0
0.25882,1.2319,1.2377,0.97884,0.97311,0.032889,0.98879,1,1,2.5087,0.50875,0,0
0.26086,1.2346,1.2405,0.97967,0.97377,0.092584,0.98541,1,1,2.5107,0.51074,0,0
0.26291,1.2373,1.2434,0.98049,0.97441,0.15195,0.97844,1,1,2.5127,0.51274,0,0
0.26496,1.24,1.2462,0.98129,0.97504,0.21077,0.96789,1,1,2.5147,0.51474,0,0
0.26702,1.2427,1.249,0.98202,0.97567,0.26884,0.95377,1,1,2.5167,0.51674,0,0
0.26909,1.2454,1.2517,0.98265,0.97629,0.32594,0.93614,1,1,2.5187,0.51874,0,0
0.27117,1.2481,1.2543,0.98316,0.9769,0.38187,0.91503,1,1,2.5207,0.52074,0,0
0.27326,1.2508,1.2568,0.98353,0.97751,0.43645,0.89049,1,1,2.5227,0.52274,0,0
0.27535,1.2535,1.2591,0.98375,0.9781,0.48949,0.86261,1,1,2.5247,0.52474,0,0
0.27745,1.2561,1.2613,0.98383,0.97869,0.5408,0.83145,1,1,2.5267,0.52674,0,0
0.27956,1.2588,1.2634,0.9838,0.97927,0.5902,0.79712,1,1,2.5287,0.52874,0,0
0.28168,1.2615,1.2654,0.9837,0.97984,0.63752,0.75974,1,1,2.5307,0.53073,0,0
0.28381,1.2642,1.2674,0.98356,0.98041,0.68258,0.71944,1,1,2.5327,0.53273,0,0
0.28594,1.2669,1.2694,0.98341,0.98096,0.72519,0.67636,1,1,2.5347,0.53473,0,0
0.28808,1.2696,1.2714,0.98328,0.98151,0.76518,0.63066,1,1,2.5367,0.53673,0,0
0.29023,1.2723,1.2734,0.98318,0.98205,0.80237,0.58251,1,1,2.5387,0.53873,0,0
0.29239,1.275,1.2755,0.9831,0.98258,0.83661,0.53209,1,1,2.5407,0.54073,0,0
0.29455,1.2777,1.2776,0.98304,0.9831,0.86775,0.47958,1,1,2.5427,0.54273,0,0
0.29673,1.2803,1.2797,0.983,0.98362,0.89564,0.42517,1,1,2.5447,0.54473,0,0
0.29891,1.283,1.2819,0.98297,0.98413,0.92017,0.36906,1,1,2.5467,0.54673,0,0
0.3011,1.2857,1.2841,0.98296,0.98463,0.94123,0.31144,1,1,2.5487,0.54873,0,0
0.3033,1.2884,1.2863,0.98299,0.98512,0.95873,0.25254,1,1,2.5507,0.55072,0,0
0.3055,1.2911,1.2886,0.98308,0.9856,0.97259,0.19259,1,1,2.5527,0.55272,0,0
0.30772,1.2938,1.291,0.98325,0.98608,0.98276,0.13181,1,1,2.5547,0.55472,0,0
0.30994,1.2965,1.2934,0.98351,0.98655,0.98918,0.070462,1,1,2.5567,0.55672,0,0
0.31217,1.2992,1.296,0.98384,0.98701,0.99182,0.008786,1,1,2.5587,0.55872,0,0
0.31441,1.3019,1.2986,0.98424,0.98746,0.99064,-0.052967,1,1,2.5607,0.56072,0,0
0.31665,1.3046,1.3013,0.98467,0.9879,0.98564,-0.11455,1,1,2.5627,0.56272,0,0
0.31891,1.3072,1.304,0.98512,0.98834,0.97682,-0.17572,1,1,2.5647,0.56472,0,0
0.32117,1.3099,1.3067,0.98557,0.98876,0.96421,-0.23625,1,1,2.5667,0.56672,0,0
0.32344,1.3126,1.3095,0.98602,0.98918,0.94785,-0.29589,1,1,2.5687,0.56872,0,0
0.32572,1.3153,1.3122,0.98648,0.9896,0.9278,-0.35442,1,1,2.5707,0.57071,0,0
0.328,1.318,1.315,0.98696,0.99,0.90415,-0.41161,1,1,2.5727,0.57271,0,0
0.33029,1.3207,1.3178,0.98748,0.9904,0.877,-0.46723,1,1,2.5747,0.57471,0,0
0.3326,1.3234,1.3206,0.98802,0.99078,0.84645,-0.52104,1,1,2.5767,0.57671,0,0
0.33491,1.3261,1.3235,0.98859,0.99116,0.81265,-0.57283,1,1,2.5787,0.57871,0,0
0.33722,1.3288,1.3264,0.98914,0.99153,0.77571,-0.62238,1,1,2.5807,0.58071,0,0
0.33955,1.3314,1.3292,0.98966,0.9919,0.73578,-0.6695,1,1,2.5827,0.58271,0,0
0.34188,1.3341,1.332,0.99013,0.99225,0.693,-0.71402,1,1,2.5847,0.58471,0,0
0.34422,1.3368,1.3348,0.99054,0.9926,0.64754,-0.75577,1,1,2.5867,0.58671,0,0
0.34657,1.3395,1.3375,0.99092,0.99294,0.59957,-0.79459,1,1,2.5887,0.58871,0,0
0.34893,1.3422,1.3402,0.99127,0.99327,0.54928,-0.83037,1,1,2.5907,0.5907,0,0
0.3513,1.3449,1.3429,0.99164,0.9936,0.49687,-0.86296,1,1,2.5927,0.5927,0,0
0.35367,1.3476,1.3457,0.99205,0.99391,0.44256,-0.89226,1,1,2.5947,0.5947,0,0
0.35605,1.3503,1.3485,0.99249,0.99422,0.38658,-0.91814,1,1,2.5967,0.5967,0,0
0.35844,1.353,1.3514,0.99295,0.99452,0.32914,-0.94051,1,1,2.5987,0.5987,0,0
0.36084,1.3557,1.3542,0.9934,0.99481,0.27047,-0.95927,1,1,2.6007,0.6007,0,0
0.36325,1.3583,1.3571,0.99382,0.9951,0.21077,-0.97434,1,1,2.6027,0.6027,0,0
0.36566,1.361,1.3598,0.99418,0.99537,0.15027,-0.98567,1,1,2.6047,0.6047,0,0
0.36808,1.3637,1.3626,0.99448,0.99564,0.089179,-0.99321,1,1,2.6067,0.6067,0,0
0.37051,1.3664,1.3653,0.99474,0.9959,0.02771,-0.99696,1,1,2.6087,0.6087,0,0
0.37295,1.3691,1.3679,0.99499,0.99615,-0.033909,-0.99689,1,1,2.6107,0.61069,0,0
0.37539,1.3718,1.3707,0.99527,0.9964,-0.095441,-0.99303,1,1,2.6127,0.61269,0,0
0.37785,1.3745,1.3734,0.99558,0.99663,-0.15664,-0.98539,1,1,2.6147,0.61469,0,0
0.38031,1.3772,1.3762,0.99593,0.99686,-0.21726,-0.974,1,1,2.6167,0.61669,0,0
0.38278,1.3799,1.3791,0.9963,0.99708,-0.27705,-0.9589,1,1,2.6187,0.61869,0,0
0.38526,1.3825,1.3819,0.99666,0.99729,-0.33577,-0.94014,1,1,2.6207,0.62069,0,0
0.38774,1.3852,1.3847,0.99698,0.9975,-0.39321,-0.91777,1,1,2.6227,0.62269,0,0
0.39023,1.3879,1.3875,0.99722,0.99769,-0.44914,-0.89188,1,1,2.6247,0.62469,0,0
0.39274,1.3906,1.3901,0.99739,0.99788,-0.50336,-0.86254,1,1,2.6267,0.62669,0,0
0.39525,1.3933,1.3928,0.99751,0.99806,-0.55567,-0.82987,1,1,2.6287,0.62869,0,0
0.39776,1.396,1.3954,0.9976,0.99823,-0.60589,-0.79401,1,1,2.6307,0.63068,0,0
0.40029,1.3987,1.398,0.9977,0.9984,-0.65381,-0.7551,1,1,2.6327,0.63268,0,0
0.40282,1.4014,1.4007,0.99783,0.99855,-0.69925,-0.71332,1,1,2.6347,0.63468,0,0
0.40536,1.4041,1.4033,0.99798,0.9987,-0.74203,-0.66882,1,1,2.6367,0.63668,0,0
0.40791,1.4068,1.4061,0.99815,0.99884,-0.78196,-0.6218,1,1,2.6387,0.63868,0,0
0.41047,1.4094,1.4088,0.99831,0.99897,-0.81889,-0.57243,1,1,2.6407,0.64068,0,0
0.41304,1.4121,1.4115,0.99843,0.9991,-0.85267,-0.52089,1,1,2.6427,0.64268,0,0
0.41561,1.4148,1.4141,0.9985,0.99921,-0.88318,-0.46737,1,1,2.6447,0.64468,0,0
0.41819,1.4175,1.4167,0.99852,0.99932,-0.91031,-0.41207,1,1,2.6467,0.64668,0,0
0.42078,1.4202,1.4193,0.99851,0.99942,-0.93397,-0.35518,1,1,2.6487,0.64868,0,0
0.42338,1.4229,1.4219,0.9985,0.99951,-0.95409,-0.29693,1,1,2.6507,0.65067,0,0
0.42598,1.4256,1.4245,0.99853,0.9996,-0.97059,-0.23754,1,1,2.6527,0.65267,0,0
0.4286,1.4283,1.4272,0.9986,0.99967,-0.98343,-0.17724,1,1,2.6547,0.65467,0,0
0.43122,1.431,1.4299,0.99872,0.99974,-0.99254,-0.11628,1,1,2.6567,0.65667,0,0
0.43385,1.4336,1.4327,0.99887,0.9998,-0.9979,-0.054882,1,1,2.6587,0.65867,0,0
0.43648,1.4363,1.4355,0.99901,0.99985,-0.99946,0.0067096,1,1,2.6607,0.66067,0,0
0.43913,1.439,1.4383,0.99914,0.9999,-0.99721,0.068269,1,1,2.6627,0.66267,0,0
0.44178,1.4417,1.441,0.99922,0.99994,-0.99115,0.12958,1,1,2.6647,0.66467,0,0
0.44444,1.4444,1.4437,0.99926,0.99996,-0.9813,0.19042,1,1,2.6667,0.66667,0,0
0.44711,1.4471,1.4464,0.99927,0.99998,-0.9677,0.25056,1,1,2.6687,0.66867,0,0
0.44979,1.4498,1.4491,0.99928,1,-0.9504,0.30978,1,1,2.6707,0.67066,0,0
0.45248,1.4525,1.4518,0.99929,1,-0.92947,0.36786,1,1,2.6727,0.67266,0,0
0.45517,1.4552,1.4545,0.99933,1,-0.90501,0.42455,1,1,2.6747,0.67466,0,0
0.45787,1.4579,1.4573,0.9994,0.99998,-0.87709,0.47964,1,1,2.6767,0.67666,0,0
0.46058,1.4605,1.46,0.99947,0.99996,-0.84584,0.53289,1,1,2.6787,0.67866,0,0
0.4633,1.4632,1.4628,0.99952,0.99994,-0.81136,0.58409,1,1,2.6807,0.68066,0,0
0.46602,1.4659,1.4656,0.99953,0.9999,-0.77379,0.63304,1,1,2.6827,0.68266,0,0
0.46876,1.4686,1.4682,0.99949,0.99986,-0.73325,0.67955,1,1,2.6847,0.68466,0,0
0.4715,1.4713,1.4709,0.99939,0.99981,-0.6899,0.72345,1,1,2.6867,0.68666,0,0
0.47425,1.474,1.4735,0.99924,0.99975,-0.64391,0.76457,1,1,2.6887,0.68866,0,0
0.477,1.4767,1.4761,0.99907,0.99968,-0.59545,0.80278,1,1,2.6907,0.69065,0,0
0.47977,1.4794,1.4787,0.99889,0.9996,-0.54473,0.83792,1,1,2.6927,0.69265,0,0
0.48254,1.4821,1.4813,0.99872,0.99952,-0.49195,0.86986,1,1,2.6947,0.69465,0,0
0.48532,1.4848,1.4839,0.99858,0.99943,-0.43731,0.89849,1,1,2.6967,0.69665,0,0
0.48811,1.4874,1.4866,0.99845,0.99933,-0.38105,0.92369,1,1,2.6987,0.69865,0,0
0.49091,1.4901,1.4892,0.99833,0.99922,-0.32338,0.94536,1,1,2.7006,0.70065,0,0
0.49372,1.4928,1.4919,0.99821,0.9991,-0.26451,0.96343,1,1,2.7026,0.70265,0,0
0.49653,1.4955,1.4946,0.99806,0.99898,-0.20467,0.97782,1,1,2.7046,0.70465,0,0
0.49935,1.4982,1.4972,0.99789,0.99885,-0.14409,0.98848,1,1,2.7066,0.70665,0,0
0.50218,1.5009,1.4999,0.9977,0.99871,-0.082965,0.99537,1,1,2.7086,0.70865,0,0
0.50502,1.5036,1.5025,0.99749,0.99856,-0.021536,0.99849,1,1,2.7106,0.71064,0,0
0.50786,1.5063,1.5051,0.99728,0.99841,0.039977,0.99782,1,1,2.7126,0.71264,0,0
0.51071,1.509,1.5078,0.99709,0.99824,0.10134,0.99337,1,1,2.7146,0.71464,0,0
0.51358,1.5116,1.5105,0.99693,0.99807,0.16233,0.98516,1,1,2.7166,0.71664,0,0
0.51644,1.5143,1.5132,0.99681,0.99789,0.2227,0.97322,1,1,2.7186,0.71864,0,0
0.51932,1.517,1.516,0.9967,0.9977,0.28222,0.9576,1,1,2.7206,0.72064,0,0
0.52221,1.5197,1.5188,0.99661,0.99751,0.34067,0.93836,1,1,2.7226,0.72264,0,0
0.5251,1.5224,1.5216,0.99652,0.9973,0.39781,0.91554,1,1,2.7246,0.72464,0,0
0.528,1.5251,1.5244,0.99639,0.99709,0.45343,0.88924,1,1,2.7266,0.72664,0,0
0.53091,1.5278,1.5271,0.99623,0.99687,0.50731,0.85954,1,1,2.7286,0.72864,0,0
0.53383,1.5305,1.5298,0.99601,0.99665,0.55926,0.82656,1,1,2.7306,0.73063,0,0
0.53675,1.5332,1.5325,0.99576,0.99641,0.60907,0.79041,1,1,2.7326,0.73263,0,0
0.53969,1.5359,1.5351,0.99546,0.99617,0.65656,0.75123,1,1,2.7346,0.73463,0,0
0.54263,1.5385,1.5378,0.99515,0.99591,0.70153,0.70919,1,1,2.7366,0.73663,0,0
0.54558,1.5412,1.5404,0.99482,0.99566,0.74382,0.66446,1,1,2.7386,0.73863,0,0
0.54853,1.5439,1.543,0.99449,0.99539,0.78326,0.61722,1,1,2.7406,0.74063,0,0
0.5515,1.5466,1.5456,0.99415,0.99511,0.81967,0.56766,1,1,2.7426,0.74263,0,0
0.55447,1.5493,1.5483,0.99378,0.99483,0.85293,0.51599,1,1,2.7446,0.74463,0,0
0.55745,1.552,1.5508,0.99337,0.99454,0.88289,0.46242,1,1,2.7466,0.74663,0,0
0.56044,1.5547,1.5533,0.9929,0.99424,0.90944,0.40716,1,1,2.7486,0.74863,0,0
0.56344,1.5574,1.5558,0.99237,0.99393,0.93249,0.35041,1,1,2.7506,0.75062,0,0
0.56644,1.5601,1.5582,0.99178,0.99361,0.95196,0.29241,1,1,2.7526,0.75262,0,0
0.56946,1.5627,1.5606,0.99115,0.99329,0.9678,0.23336,1,1,2.7546,0.75462,0,0
0.57248,1.5654,1.563,0.99049,0.99296,0.97997,0.1735,1,1,2.7566,0.75662,0,0
0.57551,1.5681,1.5654,0.98986,0.99262,0.98845,0.11307,1,1,2.7586,0.75862,0,0
0.57854,1.5708,1.5678,0.98926,0.99227,0.99322,0.052296,1,1,2.7606,0.76062,0,0
0.58159,1.5735,1.5703,0.9887,0.99192,0.99428,-0.0085747,1,1,2.7626,0.76262,0,0
0.58464,1.5762,1.5728,0.98819,0.99155,0.99164,-0.069313,1,1,2.7646,0.76462,0,0
0.5877,1.5789,1.5754,0.9877,0.99118,0.98531,-0.12969,1,1,2.7666,0.76662,0,0
0.59077,1.5816,1.578,0.98722,0.9908,0.97533,-0.18949,1,1,2.7686,0.76862,0,0
0.59385,1.5843,1.5806,0.98674,0.99042,0.96174,-0.24852,1,1,2.7706,0.77061,0,0
0.59693,1.587,1.5832,0.98624,0.99002,0.94457,-0.30657,1,1,2.7726,0.77261,0,0
0.60002,1.5896,1.5858,0.98576,0.98962,0.92391,-0.36346,1,1,2.7746,0.77461,0,0
0.60313,1.5923,1.5884,0.9853,0.98921,0.89983,-0.41901,1,1,2.7766,0.77661,0,0
0.60623,1.595,1.5911,0.98491,0.98879,0.87242,-0.47302,1,1,2.7786,0.77861,0,0
0.60935,1.5977,1.594,0.98461,0.98836,0.84179,-0.52532,1,1,2.7806,0.78061,0,0
0.61248,1.6004,1.5969,0.98441,0.98792,0.80805,-0.57569,1,1,2.7826,0.78261,0,0
0.61561,1.6031,1.5999,0.98431,0.98748,0.77132,-0.62397,1,1,2.7846,0.78461,0,0
0.61875,1.6058,1.603,0.98427,0.98703,0.73171,-0.66995,1,1,2.7866,0.78661,0,0
0.6219,1.6085,1.6062,0.98426,0.98657,0.68935,-0.71346,1,1,2.7886,0.78861,0,0
0.62506,1.6112,1.6093,0.98425,0.9861,0.64436,-0.75433,1,1,2.7906,0.7906,0,0
0.62822,1.6138,1.6124,0.98422,0.98563,0.59688,-0.79241,1,1,2.7926,0.7926,0,0
0.63139,1.6165,1.6155,0.98415,0.98514,0.54705,-0.82756,1,1,2.7946,0.7946,0,0
0.63457,1.6192,1.6186,0.98407,0.98465,0.49504,-0.85963,1,1,2.7966,0.7966,0,0
0.63776,1.6219,1.6218,0.98399,0.98415,0.44104,-0.88851,1,1,2.7986,0.7986,0,0
0.64096,1.6246,1.6249,0.98395,0.98365,0.38524,-0.91406,1,1,2.8006,0.8006,0,0
0.64416,1.6273,1.6281,0.98395,0.98313,0.32785,-0.93618,1,1,2.8026,0.8026,0,0
0.64738,1.63,1.6314,0.984,0.98261,0.26912,-0.95474,1,1,2.8046,0.8046,0,0
0.6506,1.6327,1.6347,0.98405,0.98208,0.20928,-0.96965,1,1,2.8066,0.8066,0,0
0.65383,1.6354,1.6379,0.98409,0.98154,0.14855,-0.98081,1,1,2.8086,0.8086,0,0
0.65706,1.6381,1.6411,0.98407,0.98099,0.087181,-0.98815,1,1,2.8106,0.81059,0,0
0.66031,1.6407,1.6443,0.98396,0.98043,0.025399,-0.9916,1,1,2.8126,0.81259,0,0
0.66356,1.6434,1.6473,0.98375,0.97987,-0.036559,-0.99115,1,1,2.8146,0.81459,0,0
0.66682,1.6461,1.6503,0.98345,0.9793,-0.098453,-0.98677,1,1,2.8166,0.81659,0,0
0.67009,1.6488,1.6532,0.98309,0.97872,-0.16004,-0.97849,1,1,2.8186,0.81859,0,0
0.67337,1.6515,1.6561,0.9827,0.97813,-0.22106,-0.96633,1,1,2.8206,0.82059,0,0
0.67665,1.6542,1.659,0.98232,0.97754,-0.28126,-0.95036,1,1,2.8226,0.82259,0,0
0.67994,1.6569,1.6619,0.98195,0.97693,-0.34038,-0.93062,1,1,2.8246,0.82459,0,0
0.68325,1.6596,1.6648,0.98158,0.97632,-0.39814,-0.90721,1,1,2.8266,0.82659,0,0
0.68655,1.6623,1.6678,0.9812,0.9757,-0.4543,-0.88022,1,1,2.8286,0.82859,0,0
0.68987,1.6649,1.6706,0.98077,0.97508,-0.50862,-0.84973,1,1,2.8306,0.83058,0,0
0.6932,1.6676,1.6735,0.98026,0.97444,-0.56087,-0.81587,1,1,2.8326,0.83258,0,0
0.69653,1.6703,1.6762,0.97966,0.9738,-0.61086,-0.77876,1,1,2.8346,0.83458,0,0
0.69987,1.673,1.6789,0.97898,0.97315,-0.65839,-0.73856,1,1,2.8366,0.83658,0,0
0.70322,1.6757,1.6815,0.97825,0.97249,-0.70329,-0.69542,1,1,2.8386,0.83858,0,0
0.70657,1.6784,1.6841,0.9775,0.97182,-0.74538,-0.64952,1,1,2.8406,0.84058,0,0
0.70994,1.6811,1.6867,0.97675,0.97115,-0.7845,-0.60107,1,1,2.8426,0.84258,0,0
0.71331,1.6838,1.6894,0.97604,0.97046,-0.82049,-0.55028,1,1,2.8446,0.84458,0,0
0.71669,1.6865,1.6921,0.97537,0.96977,-0.85321,-0.49736,1,1,2.8466,0.84658,0,0
0.72008,1.6892,1.6948,0.97472,0.96907,-0.88253,-0.44253,1,1,2.8486,0.84858,0,0
0.72348,1.6918,1.6976,0.97407,0.96837,-0.90831,-0.38603,1,1,2.8506,0.85057,0,0
0.72688,1.6945,1.7003,0.9734,0.96765,-0.93045,-0.32806,1,1,2.8526,0.85257,0,0
0.73029,1.6972,1.703,0.97267,0.96693,-0.94887,-0.26885,1,1,2.8546,0.85457,0,0
0.73372,1.6999,1.7056,0.9719,0.9662,-0.96351,-0.20862,1,1,2.8566,0.85657,0,0
0.73714,1.7026,1.7082,0.97108,0.96546,-0.9743,-0.1476,1,1,2.8586,0.85857,0,0
0.74058,1.7053,1.7108,0.97024,0.96471,-0.98123,-0.086013,1,1,2.8606,0.86057,0,0
0.74402,1.708,1.7134,0.96941,0.96396,-0.98427,-0.024114,1,1,2.8626,0.86257,0,0
0.74748,1.7107,1.7161,0.96861,0.96319,-0.98344,0.037847,1,1,2.8646,0.86457,0,0
0.75094,1.7134,1.7188,0.96785,0.96242,-0.97872,0.099617,1,1,2.8666,0.86657,0,0
0.75441,1.716,1.7215,0.96712,0.96164,-0.97015,0.16094,1,1,2.8686,0.86857,0,0
0.75788,1.7187,1.7243,0.96642,0.96086,-0.95776,0.22155,1,1,2.8706,0.87056,0,0
0.76137,1.7214,1.7271,0.9657,0.96006,-0.94159,0.28123,1,1,2.8726,0.87256,0,0
0.76486,1.7241,1.7298,0.96495,0.95926,-0.92169,0.33972,1,1,2.8746,0.87456,0,0
0.76836,1.7268,1.7325,0.96415,0.95845,-0.89815,0.3968,1,1,2.8766,0.87656,0,0
0.77187,1.7295,1.7352,0.9633,0.95763,-0.87105,0.45226,1,1,2.8786,0.87856,0,0
0.77539,1.7322,1.7378,0.9624,0.9568,-0.84051,0.50588,1,1,2.8806,0.88056,0,0
0.77891,1.7349,1.7404,0.96148,0.95597,-0.80665,0.55746,1,1,2.8826,0.88256,0,0
0.78244,1.7376,1.743,0.96055,0.95512,-0.76962,0.6068,1,1,2.8846,0.88456,0,0
0.78598,1.7403,1.7456,0.95963,0.95427,-0.72957,0.65371,1,1,2.8866,0.88656,0,0
0.78953,1.7429,1.7483,0.95873,0.95341,-0.68668,0.69798,1,1,2.8886,0.88856,0,0
0.79309,1.7456,1.7509,0.95785,0.95255,-0.64113,0.73945,1,1,2.8906,0.89055,0,0
0.79665,1.7483,1.7536,0.95698,0.95167,-0.59311,0.77794,1,1,2.8926,0.89255,0,0
0.80022,1.751,1.7563,0.9561,0.95079,-0.54281,0.81329,1,1,2.8946,0.89455,0,0
0.80381,1.7537,1.759,0.95519,0.9499,-0.49043,0.84537,1,1,2.8966,0.89655,0,0
0.80739,1.7564,1.7616,0.95423,0.949,-0.43618,0.87405,1,1,2.8986,0.89855,0,0
0.81099,1.7591,1.7642,0.95323,0.94809,-0.38027,0.89923,1,1,2.9005,0.90055,0,0
0.81459,1.7618,1.7668,0.95219,0.94718,-0.32292,0.92081,1,1,2.9025,0.90255,0,0
0.81821,1.7645,1.7693,0.95112,0.94625,-0.26436,0.93873,1,1,2.9045,0.90455,0,0
0.82183,1.7671,1.7719,0.95004,0.94532,-0.20483,0.95292,1,1,2.9065,0.90655,0,0
0.82546,1.7698,1.7744,0.94896,0.94438,-0.14455,0.96335,1,1,2.9085,0.90855,0,0
0.82909,1.7725,1.777,0.9479,0.94344,-0.083784,0.96998,1,1,2.9105,0.91054,0,0
0.83274,1.7752,1.7796,0.94687,0.94248,-0.022778,0.97279,1,1,2.9125,0.91254,0,0
0.83639,1.7779,1.7822,0.94585,0.94152,0.038224,0.97179,1,1,2.9145,0.91454,0,0
0.84005,1.7806,1.7849,0.94484,0.94055,0.098974,0.96697,1,1,2.9165,0.91654,0,0
0.84372,1.7833,1.7875,0.94383,0.93957,0.15923,0.95836,1,1,2.9185,0.91854,0,0
0.84739,1.786,1.7902,0.9428,0.93858,0.21876,0.946,1,1,2.9205,0.92054,0,0
0.85108,1.7887,1.7928,0.94173,0.93759,0.27734,0.92994,1,1,2.9225,0.92254,0,0
0.85477,1.7914,1.7954,0.94062,0.93659,0.33475,0.91025,1,1,2.9245,0.92454,0,0
0.85847,1.794,1.798,0.93949,0.93557,0.39078,0.887,1,1,2.9265,0.92654,0,0
0.86218,1.7967,1.8005,0.93834,0.93456,0.44521,0.8603,1,1,2.9285,0.92854,0,0
0.86589,1.7994,1.8031,0.93719,0.93353,0.49784,0.83026,1,1,2.9305,0.93053,0,0
0.86962,1.8021,1.8057,0.93606,0.93249,0.54846,0.79701,1,1,2.9325,0.93253,0,0
0.87335,1.8048,1.8083,0.93495,0.93145,0.59689,0.7607,1,1,2.9345,0.93453,0,0
0.87709,1.8075,1.811,0.93388,0.9304,0.64291,0.72148,1,1,2.9365,0.93653,0,0
0.88084,1.8102,1.8137,0.93282,0.92934,0.68636,0.6795,1,1,2.9385,0.93853,0,0
0.8846,1.8129,1.8164,0.93177,0.92828,0.72705,0.63494,1,1,2.9405,0.94053,0,0
0.88836,1.8156,1.819,0.93069,0.9272,0.76483,0.58798,1,1,2.9425,0.94253,0,0
0.89213,1.8183,1.8217,0.92956,0.92612,0.79954,0.53878,1,1,2.9445,0.94453,0,0
0.89591,1.8209,1.8243,0.92838,0.92503,0.83107,0.48755,1,1,2.9465,0.94653,0,0
0.8997,1.8236,1.8269,0.92715,0.92393,0.85929,0.43447,1,1,2.9485,0.94853,0,0
0.9035,1.8263,1.8294,0.92588,0.92282,0.88412,0.37975,1,1,2.9505,0.95052,0,0
0.9073,1.829,1.8319,0.9246,0.92171,0.90546,0.32362,1,1,2.9525,0.95252,0,0
0.91111,1.8317,1.8344,0.92333,0.92058,0.92326,0.2663,1,1,2.9545,0.95452,0,0
0.91493,1.8344,1.837,0.92209,0.91945,0.93745,0.20803,1,1,2.9565,0.95652,0,0
0.91876,1.8371,1.8396,0.92088,0.91832,0.94798,0.14905,1,1,2.9585,0.95852,0,0
0.9226,1.8398,1.8423,0.9197,0.91717,0.95481,0.089616,1,1,2.9605,0.96052,0,0
0.92644,1.8425,1.845,0.91852,0.91601,0.95792,0.029962,1,1,2.9625,0.96252,0,0
0.93029,1.8451,1.8476,0.91732,0.91485,0.9573,-0.029674,1,1,2.9645,0.96452,0,0
0.93415,1.8478,1.8502,0.91606,0.91368,0.95295,-0.089069,1,1,2.9665,0.96652,0,0
0.93802,1.8505,1.8528,0.91473,0.9125,0.94489,-0.148,1,1,2.9685,0.96852,0,0
0.9419,1.8532,1.8552,0.91334,0.91132,0.93316,-0.20625,1,1,2.9705,0.97051,0,0
0.94578,1.8559,1.8577,0.91191,0.91012,0.91783,-0.26362,1,1,2.9725,0.97251,0,0
0.94968,1.8586,1.8601,0.91046,0.90892,0.89896,-0.31988,1,1,2.9745,0.97451,0,0
0.95358,1.8613,1.8626,0.90904,0.90771,0.87667,-0.37482,1,1,2.9765,0.97651,0,0
0.95748,1.864,1.8651,0.90766,0.90649,0.85104,-0.42823,1,1,2.9785,0.97851,0,0
0.9614,1.8667,1.8677,0.90634,0.90526,0.82221,-0.47989,1,1,2.9805,0.98051,0,0
0.96532,1.8694,1.8704,0.90505,0.90403,0.7903,-0.52959,1,1,2.9825,0.98251,0,0
0.96926,1.872,1.873,0.90379,0.90279,0.75544,-0.57714,1,1,2.9845,0.98451,0,0
0.9732,1.8747,1.8757,0.9025,0.90153,0.71776,-0.62235,1,1,2.9865,0.98651,0,0
0.97714,1.8774,1.8783,0.90117,0.90028,0.6774,-0.66505,1,1,2.9885,0.98851,0,0
0.9811,1.8801,1.8809,0.89977,0.89901,0.63451,-0.7051,1,1,2.9905,0.9905,0,0
0.98506,1.8828,1.8834,0.89832,0.89774,0.58925,-0.74236,1,1,2.9925,0.9925,0,0
0.98904,1.8855,1.8859,0.89682,0.89645,0.54179,-0.77671,1,1,2.9945,0.9945,0,0
0.99302,1.8882,1.8883,0.89532,0.89516,0.49232,-0.80805,1,1,2.9965,0.9965,0,0
0.997,1.8909,1.8909,0.89385,0.89386,0.44104,-0.83626,1,1,2.9985,0.9985,0,0
1.001,1.8936,1.8934,0.89244,0.89256,0.38817,-0.86126,1,1,3.0005,1.0005,0,0
1.005,1.8962,1.8961,0.89108,0.89124,0.33392,-0.88294,1,1,3.0025,1.0025,0,0
1.009,1.8989,1.8988,0.88978,0.88992,0.27852,-0.90122,1,1,3.0045,1.0045,0,0
1.013,1.9016,1.9015,0.88849,0.88859,0.22219,-0.91604,1,1,3.0065,1.0065,0,0
1.0171,1.9043,1.9043,0.88719,0.88725,0.16515,-0.92731,1,1,3.0085,1.0085,0,0
1.0211,1.907,1.9069,0.88583,0.88591,0.1076,-0.93502,1,1,3.0105,1.0105,0,0
1.0251,1.9097,1.9096,0.88441,0.88455,0.049755,-0.93911,1,1,3.0125,1.0125,0,0
1.0292,1.9124,1.9121,0.88291,0.88319,-0.0081895,-0.9396,1,1,3.0145,1.0145,0,0
1.0333,1.9151,1.9146,0.88137,0.88182,-0.066021,-0.93649,1,1,3.0165,1.0165,0,0
1.0373,1.9178,1.9171,0.87981,0.88044,-0.12353,-0.92981,1,1,3.0185,1.0185,0,0
1.0414,1.9205,1.9197,0.87826,0.87905,-0.18048,-0.91961,1,1,3.0205,1.0205,0,0
1.0455,1.9231,1.9222,0.87675,0.87766,-0.23666,-0.90595,1,1,3.0225,1.0225,0,0
1.0496,1.9258,1.9249,0.8753,0.87626,-0.29183,-0.88889,1,1,3.0245,1.0245,0,0
1.0537,1.9285,1.9276,0.87388,0.87485,-0.34578,-0.86851,1,1,3.0265,1.0265,0,0
1.0578,1.9312,1.9303,0.87248,0.87343,-0.39828,-0.84489,1,1,3.0285,1.0285,0,0
1.0619,1.9339,1.933,0.87105,0.872,-0.44912,-0.81813,1,1,3.0305,1.0305,0,0
1.066,1.9366,1.9356,0.86957,0.87057,-0.49813,-0.78831,1,1,3.0325,1.0325,0,0
1.0702,1.9393,1.9382,0.86803,0.86912,-0.54512,-0.75556,1,1,3.0345,1.0345,0,0
1.0743,1.942,1.9407,0.86641,0.86767,-0.58993,-0.71999,1,1,3.0365,1.0365,0,0
1.0784,1.9447,1.9432,0.86474,0.86622,-0.63242,-0.68175,1,1,3.0385,1.0385,0,0
1.0826,1.9473,1.9456,0.86304,0.86475,-0.67243,-0.64099,1,1,3.0405,1.0405,0,0
1.0868,1.95,1.9481,0.86135,0.86327,-0.70984,-0.59789,1,1,3.0425,1.0425,0,0
1.0909,1.9527,1.9506,0.85969,0.86179,-0.7445,-0.55263,1,1,3.0445,1.0445,0,0
1.0951,1.9554,1.9532,0.85808,0.8603,-0.77629,-0.50541,1,1,3.0465,1.0465,0,0
1.0993,1.9581,1.9558,0.85651,0.8588,-0.80509,-0.45642,1,1,3.0485,1.0485,0,0
1.1035,1.9608,1.9585,0.85496,0.8573,-0.8308,-0.40585,1,1,3.0505,1.0505,0,0
1.1077,1.9635,1.9611,0.8534,0.85578,-0.85331,-0.35391,1,1,3.0525,1.0525,0,0
1.1119,1.9662,1.9637,0.85182,0.85426,-0.87255,-0.30079,1,1,3.0545,1.0545,0,0
1.1161,1.9689,1.9663,0.85019,0.85273,-0.88844,-0.24667,1,1,3.0565,1.0565,0,0
1.1204,1.9716,1.9689,0.84851,0.85119,-0.90096,-0.19175,1,1,3.0585,1.0585,0,0
1.1246,1.9742,1.9714,0.84679,0.84965,-0.91006,-0.13623,1,1,3.0605,1.0605,0,0
1.1288,1.9769,1.9739,0.84504,0.84809,-0.91574,-0.080309,1,1,3.0625,1.0625,0,0
1.1331,1.9796,1.9764,0.8433,0.84653,-0.91799,-0.024192,1,1,3.0645,1.0645,0,0
1.1374,1.9823,1.9789,0.84159,0.84496,-0.91682,0.031907,1,1,3.0665,1.0665,0,0
1.1416,1.985,1.9815,0.83992,0.84338,-0.91225,0.087767,1,1,3.0685,1.0685,0,0
1.1459,1.9877,1.9842,0.8383,0.8418,-0.90432,0.14318,1,1,3.0705,1.0705,0,0
1.1502,1.9904,1.9869,0.83671,0.8402,-0.89304,0.19792,1,1,3.0725,1.0725,0,0
1.1545,1.9931,1.9896,0.83513,0.8386,-0.87848,0.25178,1,1,3.0745,1.0745,0,0
1.1588,1.9958,1.9923,0.83354,0.83699,-0.86068,0.30457,1,1,3.0765,1.0765,0,0
1.1631,1.9984,1.995,0.83193,0.83537,-0.83971,0.35609,1,1,3.0785,1.0785,0,0
1.1674,2.0011,1.9977,0.83028,0.83374,-0.81565,0.40617,1,1,3.0805,1.0805,0,0
1.1717,2.0038,2.0003,0.82858,0.83211,-0.7886,0.45462,1,1,3.0825,1.0825,0,0
1.176,2.0065,2.0029,0.82685,0.83047,-0.75865,0.50128,1,1,3.0845,1.0845,0,0
1.1804,2.0092,2.0055,0.8251,0.82882,-0.72593,0.54599,1,1,3.0865,1.0865,0,0
1.1847,2.0119,2.0081,0.82335,0.82716,-0.69057,0.58859,1,1,3.0885,1.0885,0,0
1.1891,2.0146,2.0107,0.82161,0.82549,-0.65271,0.62893,1,1,3.0905,1.0905,0,0
1.1935,2.0173,2.0133,0.81989,0.82382,-0.61252,0.66686,1,1,3.0925,1.0925,0,0
1.1978,2.02,2.016,0.8182,0.82214,-0.57014,0.70223,1,1,3.0945,1.0945,0,0
1.2022,2.0227,2.0187,0.81652,0.82045,-0.52575,0.73491,1,1,3.0965,1.0965,0,0
1.2066,2.0253,2.0214,0.81485,0.81875,-0.47953,0.76478,1,1,3.0985,1.0985,0,0
1.211,2.028,2.0242,0.81317,0.81704,-0.43165,0.79173,1,1,3.1004,1.1004,0,0
1.2154,2.0307,2.0268,0.81145,0.81533,-0.38228,0.81566,1,1,3.1024,1.1024,0,0
1.2198,2.0334,2.0295,0.80969,0.81361,-0.33162,0.83648,1,1,3.1044,1.1044,0,0
1.2242,2.0361,2.0321,0.80787,0.81188,-0.27984,0.85413,1,1,3.1064,1.1064,0,0
1.2287,2.0388,2.0347,0.80602,0.81014,-0.22715,0.86856,1,1,3.1084,1.1084,0,0
1.2331,2.0415,2.0372,0.80412,0.80839,-0.17372,0.87973,1,1,3.1104,1.1104,0,0
1.2375,2.0442,2.0398,0.80222,0.80664,-0.11977,0.88761,1,1,3.1124,1.1124,0,0
1.242,2.0469,2.0423,0.80032,0.80488,-0.065506,0.89219,1,1,3.1144,1.1144,0,0
1.2464,2.0495,2.0449,0.79844,0.80311,-0.011133,0.89347,1,1,3.1164,1.1164,0,0
1.2509,2.0522,2.0475,0.79659,0.80133,0.043139,0.89146,1,1,3.1184,1.1184,0,0
1.2554,2.0549,2.0501,0.79476,0.79954,0.097096,0.88618,1,1,3.1204,1.1204,0,0
1.2599,2.0576,2.0528,0.79295,0.79775,0.15053,0.87765,1,1,3.1224,1.1224,0,0
1.2644,2.0603,2.0555,0.79115,0.79595,0.20325,0.86592,1,1,3.1244,1.1244,0,0
1.2689,2.063,2.0582,0.78932,0.79414,0.25504,0.85103,1,1,3.1264,1.1264,0,0
1.2734,2.0657,2.0608,0.78746,0.79232,0.30574,0.83304,1,1,3.1284,1.1284,0,0
1.2779,2.0684,2.0634,0.78555,0.79049,0.35518,0.81202,1,1,3.1304,1.1304,0,0
1.2824,2.0711,2.066,0.7836,0.78866,0.40318,0.78806,1,1,3.1324,1.1324,0,0
1.2869,2.0738,2.0686,0.78163,0.78682,0.44958,0.76124,1,1,3.1344,1.1344,0,0
1.2915,2.0764,2.0711,0.77965,0.78497,0.49423,0.73169,1,1,3.1364,1.1364,0,0
1.296,2.0791,2.0737,0.77769,0.78311,0.53697,0.69952,1,1,3.1384,1.1384,0,0
1.3006,2.0818,2.0764,0.77577,0.78124,0.57766,0.66488,1,1,3.1404,1.1404,0,0
1.3051,2.0845,2.079,0.77391,0.77937,0.61615,0.62789,1,1,3.1424,1.1424,0,0
1.3097,2.0872,2.0818,0.77208,0.77749,0.65228,0.58872,1,1,3.1444,1.1444,0,0
1.3143,2.0899,2.0846,0.77029,0.7756,0.68593,0.54751,1,1,3.1464,1.1464,0,0
1.3189,2.0926,2.0874,0.76851,0.7737,0.71697,0.50442,1,1,3.1484,1.1484,0,0
1.3235,2.0953,2.0902,0.7667,0.77179,0.74528,0.4596,1,1,3.1504,1.1504,0,0
1.3281,2.098,2.0929,0.76484,0.76988,0.77076,0.41321,1,1,3.1524,1.1524,0,0
1.3327,2.1006,2.0956,0.76292,0.76796,0.79333,0.3654,1,1,3.1544,1.1544,0,0
1.3373,2.1033,2.0983,0.76095,0.76603,0.81293,0.31635,1,1,3.1564,1.1564,0,0
1.3419,2.106,2.1009,0.75895,0.76409,0.82949,0.26621,1,1,3.1584,1.1584,0,0
1.3466,2.1087,2.1035,0.75693,0.76214,0.84297,0.21519,1,1,3.1604,1.1604,0,0
1.3512,2.1114,2.1062,0.75494,0.76019,0.85335,0.16347,1,1,3.1624,1.1624,0,0
1.3559,2.1141,2.1089,0.753,0.75823,0.86058,0.11126,1,1,3.1644,1.1644,0,0
1.3605,2.1168,2.1116,0.7511,0.75626,0.86465,0.058773,1,1,3.1664,1.1664,0,0
1.3652,2.1195,2.1144,0.74925,0.75428,0.86555,0.0062189,1,1,3.1684,1.1684,0,0
1.3699,2.1222,2.1173,0.7474,0.7523,0.86328,-0.046196,1,1,3.1704,1.1704,0,0
1.3746,2.1249,2.1201,0.74554,0.7503,0.85782,-0.098271,1,1,3.1724,1.1724,0,0
1.3792,2.1275,2.1229,0.74363,0.7483,0.84921,-0.14982,1,1,3.1744,1.1744,0,0
1.3839,2.1302,2.1256,0.74165,0.74629,0.83748,-0.20065,1,1,3.1764,1.1764,0,0
1.3887,2.1329,2.1282,0.73959,0.74427,0.82265,-0.25061,1,1,3.1784,1.1784,0,0
1.3934,2.1356,2.1308,0.73747,0.74225,0.80481,-0.29952,1,1,3.1804,1.1804,0,0
1.3981,2.1383,2.1334,0.7353,0.74021,0.78404,-0.34722,1,1,3.1824,1.1824,0,0
1.4028,2.141,2.136,0.73314,0.73817,0.76042,-0.39353,1,1,3.1844,1.1844,0,0
1.4076,2.1437,2.1386,0.731,0.73612,0.73408,-0.4383,1,1,3.1864,1.1864,0,0
1.4123,2.1464,2.1412,0.72892,0.73406,0.70513,-0.48135,1,1,3.1884,1.1884,0,0
1.4171,2.1491,2.144,0.7269,0.732,0.67369,-0.52251,1,1,3.1904,1.1904,0,0
1.4218,2.1518,2.1467,0.72492,0.72992,0.63991,-0.56162,1,1,3.1924,1.1924,0,0
1.4266,2.1544,2.1496,0.72296,0.72784,0.6039,-0.59853,1,1,3.1944,1.1944,0,0
1.4314,2.1571,2.1524,0.72098,0.72575,0.5658,-0.6331,1,1,3.1964,1.1964,0,0
1.4362,2.1598,2.1551,0.71895,0.72365,0.52575,-0.66521,1,1,3.1984,1.1984,0,0
1.441,2.1625,2.1578,0.71685,0.72155,0.48388,-0.69475,1,1,3.2004,1.2004,0,0
1.4458,2.1652,2.1605,0.71469,0.71944,0.44033,-0.72164,1,1,3.2024,1.2024,0,0
1.4506,2.1679,2.1631,0.71248,0.71731,0.39526,-0.7458,1,1,3.2044,1.2044,0,0
1.4554,2.1706,2.1656,0.71025,0.71518,0.34883,-0.76717,1,1,3.2064,1.2064,0,0
1.4602,2.1733,2.1683,0.70805,0.71305,0.30122,-0.78568,1,1,3.2084,1.2084,0,0
1.4651,2.176,2.171,0.7059,0.7109,0.25263,-0.80128,1,1,3.2104,1.2104,0,0
1.4699,2.1786,2.1737,0.70381,0.70875,0.20325,-0.81393,1,1,3.2124,1.2124,0,0
1.4747,2.1813,2.1765,0.70179,0.70659,0.15327,-0.82357,1,1,3.2144,1.2144,0,0
1.4796,2.184,2.1794,0.69981,0.70442,0.10289,-0.83018,1,1,3.2164,1.2164,0,0
1.4845,2.1867,2.1823,0.69785,0.70224,0.052306,-0.83372,1,1,3.2184,1.2184,0,0
1.4894,2.1894,2.1852,0.69586,0.70005,0.0016953,-0.83417,1,1,3.2204,1.2204,0,0
1.4942,2.1921,2.1881,0.69383,0.69786,-0.048766,-0.83152,1,1,3.2224,1.2224,0,0
1.4991,2.1948,2.1909,0.69174,0.69566,-0.098907,-0.82579,1,1,3.2244,1.2244,0,0
1.504,2.1975,2.1936,0.68958,0.69345,-0.14856,-0.81699,1,1,3.2264,1.2264,0,0
1.5089,2.2002,2.1963,0.68738,0.69123,-0.19757,-0.80518,1,1,3.2284,1.2284,0,0
1.5138,2.2029,2.199,0.68516,0.689,-0.24575,-0.7904,1,1,3.2304,1.2304,0,0
1.5188,2.2055,2.2017,0.68295,0.68677,-0.29292,-0.77274,1,1,3.2324,1.2324,0,0
1.5237,2.2082,2.2045,0.68078,0.68453,-0.33892,-0.75226,1,1,3.2344,1.2344,0,0
1.5286,2.2109,2.2073,0.67866,0.68228,-0.38354,-0.72906,1,1,3.2364,1.2364,0,0
1.5336,2.2136,2.2102,0.67658,0.68002,-0.42662,-0.70324,1,1,3.2384,1.2384,0,0
1.5385,2.2163,2.2131,0.67451,0.67776,-0.46798,-0.67489,1,1,3.2404,1.2404,0,0
1.5435,2.219,2.216,0.67245,0.67548,-0.50745,-0.64414,1,1,3.2424,1.2424,0,0
1.5485,2.2217,2.2188,0.67035,0.6732,-0.5449,-0.61107,1,1,3.2444,1.2444,0,0
1.5535,2.2244,2.2217,0.6682,0.67091,-0.58016,-0.57583,1,1,3.2464,1.2464,0,0
1.5584,2.2271,2.2244,0.66598,0.66861,-0.61314,-0.53853,1,1,3.2484,1.2484,0,0
1.5634,2.2297,2.2271,0.66371,0.66631,-0.64372,-0.4993,1,1,3.2504,1.2504,0,0
1.5684,2.2324,2.2298,0.66138,0.664,-0.67179,-0.45831,1,1,3.2524,1.2524,0,0
1.5735,2.2351,2.2325,0.65904,0.66167,-0.69728,-0.4157,1,1,3.2544,1.2544,0,0
1.5785,2.2378,2.2352,0.6567,0.65934,-0.7201,-0.37165,1,1,3.2564,1.2564,0,0
1.5835,2.2405,2.2379,0.65438,0.65701,-0.74017,-0.32635,1,1,3.2584,1.2584,0,0
1.5885,2.2432,2.2406,0.6521,0.65466,-0.75743,-0.27997,1,1,3.2604,1.2604,0,0
1.5936,2.2459,2.2434,0.64986,0.65231,-0.77181,-0.2327,1,1,3.2624,1.2624,0,0
1.5986,2.2486,2.2463,0.64765,0.64995,-0.78326,-0.18474,1,1,3.2644,1.2644,0,0
1.6037,2.2513,2.2491,0.64544,0.64758,-0.79174,-0.13626,1,1,3.2664,1.2664,0,0
1.6088,2.254,2.252,0.64323,0.6452,-0.79721,-0.087458,1,1,3.2684,1.2684,0,0
1.6138,2.2566,2.2548,0.64098,0.64282,-0.79967,-0.038508,1,1,3.2704,1.2704,0,0
1.6189,2.2593,2.2576,0.6387,0.64042,-0.7991,0.010423,1,1,3.2724,1.2724,0,0
1.624,2.262,2.2604,0.63638,0.63802,-0.79552,0.059159,1,1,3.2744,1.2744,0,0
1.6291,2.2647,2.2631,0.63403,0.63561,-0.78895,0.10753,1,1,3.2764,1.2764,0,0
1.6342,2.2674,2.2659,0.63167,0.63319,-0.77942,0.15536,1,1,3.2784,1.2784,0,0
1.6393,2.2701,2.2686,0.6293,0.63077,-0.76699,0.20248,1,1,3.2804,1.2804,0,0
1.6444,2.2728,2.2714,0.62695,0.62833,-0.75171,0.24872,1,1,3.2824,1.2824,0,0
1.6496,2.2755,2.2742,0.62464,0.62589,-0.73364,0.29389,1,1,3.2844,1.2844,0,0
1.6547,2.2782,2.2771,0.62236,0.62344,-0.71288,0.33783,1,1,3.2864,1.2864,0,0
1.6599,2.2808,2.28,0.62011,0.62099,-0.6895,0.38036,1,1,3.2884,1.2884,0,0
1.665,2.2835,2.2829,0.61789,0.61852,-0.66359,0.42132,1,1,3.2904,1.2904,0,0
1.6702,2.2862,2.2859,0.61568,0.61605,-0.63525,0.46055,1,1,3.2924,1.2924,0,0
1.6753,2.2889,2.2888,0.61346,0.61357,-0.6046,0.49788,1,1,3.2944,1.2944,0,0
1.6805,2.2916,2.2917,0.6112,0.61108,-0.57173,0.53319,1,1,3.2964,1.2964,0,0
1.6857,2.2943,2.2946,0.60891,0.60858,-0.53677,0.56635,1,1,3.2984,1.2984,0,0
1.6909,2.297,2.2975,0.60656,0.60607,-0.49985,0.59722,1,1,3.3003,1.3003,0,0
1.6961,2.2997,2.3003,0.60417,0.60356,-0.46111,0.62571,1,1,3.3023,1.3023,0,0
1.7013,2.3024,2.3031,0.60174,0.60104,-0.42069,0.65171,1,1,3.3043,1.3043,0,0
1.7065,2.3051,2.3058,0.59931,0.59851,-0.37877,0.67514,1,1,3.3063,1.3063,0,0
1.7118,2.3077,2.3086,0.59687,0.59597,-0.3355,0.6959,1,1,3.3083,1.3083,0,0
1.717,2.3104,2.3115,0.59445,0.59343,-0.29107,0.71393,1,1,3.3103,1.3103,0,0
1.7222,2.3131,2.3143,0.59206,0.59088,-0.24567,0.72916,1,1,3.3123,1.3123,0,0
1.7275,2.3158,2.3172,0.58969,0.58831,-0.19949,0.74153,1,1,3.3143,1.3143,0,0
1.7328,2.3185,2.3201,0.58734,0.58574,-0.15271,0.75099,1,1,3.3163,1.3163,0,0
1.738,2.3212,2.323,0.58498,0.58317,-0.10554,0.7575,1,1,3.3183,1.3183,0,0
1.7433,2.3239,2.3259,0.5826,0.58058,-0.05816,0.76104,1,1,3.3203,1.3203,0,0
1.7486,2.3266,2.3288,0.58017,0.57799,-0.010746,0.7616,1,1,3.3223,1.3223,0,0
1.7539,2.3293,2.3316,0.57769,0.57539,0.036521,0.75916,1,1,3.3243,1.3243,0,0
1.7592,2.3319,2.3343,0.57515,0.57278,0.083468,0.75376,1,1,3.3263,1.3263,0,0
1.7645,2.3346,2.337,0.57256,0.57016,0.12992,0.74542,1,1,3.3283,1.3283,0,0
1.7698,2.3373,2.3397,0.56994,0.56754,0.17571,0.73419,1,1,3.3303,1.3303,0,0
1.7751,2.34,2.3424,0.56731,0.5649,0.22066,0.72013,1,1,3.3323,1.3323,0,0
1.7804,2.3427,2.3452,0.56471,0.56226,0.2646,0.70332,1,1,3.3343,1.3343,0,0
1.7858,2.3454,2.3479,0.56215,0.55961,0.30736,0.68385,1,1,3.3363,1.3363,0,0
1.7911,2.3481,2.3508,0.55963,0.55696,0.34875,0.6618,1,1,3.3383,1.3383,0,0
1.7965,2.3508,2.3537,0.55717,0.55429,0.3886,0.63728,1,1,3.3403,1.3403,0,0
1.8018,2.3535,2.3566,0.55473,0.55162,0.42676,0.61039,1,1,3.3423,1.3423,0,0
1.8072,2.3562,2.3595,0.55229,0.54894,0.46306,0.58123,1,1,3.3443,1.3443,0,0
1.8126,2.3588,2.3624,0.54982,0.54625,0.49737,0.54992,1,1,3.3463,1.3463,0,0
1.818,2.3615,2.3653,0.54729,0.54355,0.52955,0.51657,1,1,3.3483,1.3483,0,0
1.8234,2.3642,2.3681,0.54471,0.54085,0.55949,0.48129,1,1,3.3503,1.3503,0,0
1.8288,2.3669,2.3708,0.54206,0.53813,0.5871,0.44423,1,1,3.3523,1.3523,0,0
1.8342,2.3696,2.3736,0.53937,0.53541,0.61228,0.40553,1,1,3.3543,1.3543,0,0
1.8396,2.3723,2.3763,0.53667,0.53268,0.63495,0.36534,1,1,3.3563,1.3563,0,0
1.845,2.375,2.379,0.53397,0.52995,0.65504,0.32384,1,1,3.3583,1.3583,0,0
1.8505,2.3777,2.3818,0.53132,0.5272,0.67247,0.28121,1,1,3.3603,1.3603,0,0
1.8559,2.3804,2.3846,0.52871,0.52445,0.68718,0.23764,1,1,3.3623,1.3623,0,0
1.8614,2.383,2.3875,0.52615,0.52169,0.6991,0.19334,1,1,3.3643,1.3643,0,0
1.8668,2.3857,2.3904,0.52362,0.51892,0.70819,0.14849,1,1,3.3663,1.3663,0,0
1.8723,2.3884,2.3934,0.52107,0.51614,0.71441,0.10328,1,1,3.3683,1.3683,0,0
1.8778,2.3911,2.3962,0.51849,0.51335,0.71771,0.057902,1,1,3.3703,1.3703,0,0
1.8832,2.3938,2.3991,0.51583,0.51056,0.71808,0.012532,1,1,3.3723,1.3723,0,0
1.8887,2.3965,2.4018,0.51309,0.50776,0.71554,-0.032658,1,1,3.3743,1.3743,0,0
1.8942,2.3992,2.4045,0.51026,0.50495,0.71009,-0.0775,1,1,3.3763,1.3763,0,0
1.8997,2.4019,2.4071,0.50735,0.50213,0.70177,-0.12182,1,1,3.3783,1.3783,0,0
1.9053,2.4046,2.4097,0.50441,0.49931,0.69065,-0.16546,1,1,3.3803,1.3803,0,0
1.9108,2.4073,2.4122,0.50145,0.49648,0.6768,-0.20823,1,1,3.3823,1.3823,0,0
1.9163,2.4099,2.4148,0.49851,0.49364,0.6603,-0.24995,1,1,3.3843,1.3843,0,0
1.9218,2.4126,2.4175,0.49561,0.49079,0.64126,-0.29045,1,1,3.3863,1.3863,0,0
1.9274,2.4153,2.4201,0.49274,0.48793,0.61977,-0.32954,1,1,3.3883,1.3883,0,0
1.9329,2.418,2.4229,0.48991,0.48507,0.59595,-0.36705,1,1,3.3903,1.3903,0,0
1.9385,2.4207,2.4256,0.48708,0.48219,0.5699,-0.40281,1,1,3.3923,1.3923,0,0
1.9441,2.4234,2.4283,0.48422,0.47931,0.54175,-0.43669,1,1,3.3943,1.3943,0,0
1.9497,2.4261,2.431,0.4813,0.47642,0.5116,-0.46854,1,1,3.3963,1.3963,0,0
1.9552,2.4288,2.4335,0.4783,0.47353,0.47958,-0.49826,1,1,3.3983,1.3983,0,0
1.9608,2.4315,2.4361,0.47521,0.47062,0.44583,-0.52575,1,1,3.4003,1.4003,0,0
1.9664,2.4341,2.4385,0.47206,0.46771,0.41049,-0.55093,1,1,3.4023,1.4023,0,0
1.9721,2.4368,2.4409,0.46887,0.46479,0.37372,-0.57374,1,1,3.4043,1.4043,0,0
1.9777,2.4395,2.4433,0.46566,0.46186,0.33567,-0.5941,1,1,3.4063,1.4063,0,0
1.9833,2.4422,2.4458,0.46247,0.45892,0.29653,-0.61197,1,1,3.4083,1.4083,0,0
1.9889,2.4449,2.4482,0.45931,0.45598,0.25649,-0.6273,1,1,3.4103,1.4103,0,0
1.9946,2.4476,2.4508,0.45621,0.45302,0.21573,-0.64003,1,1,3.4123,1.4123,0,0
2.0002,2.4503,2.4534,0.45314,0.45006,0.17445,-0.65014,1,1,3.4143,1.4143,0,0
2.0059,2.453,2.456,0.45009,0.44709,0.13282,-0.65759,1,1,3.4163,1.4163,0,0
2.0115,2.4557,2.4586,0.44703,0.44412,0.091025,-0.66236,1,1,3.4183,1.4183,0,0
2.0172,2.4584,2.4612,0.44393,0.44113,0.049236,-0.66444,1,1,3.4203,1.4203,0,0
2.0229,2.461,2.4637,0.44077,0.43814,0.0076132,-0.66384,1,1,3.4223,1.4223,0,0
2.0286,2.4637,2.4661,0.43753,0.43514,-0.033688,-0.66058,1,1,3.4243,1.4243,0,0
2.0343,2.4664,2.4685,0.43422,0.43213,-0.074515,-0.6547,1,1,3.4263,1.4263,0,0
2.04,2.4691,2.4708,0.43085,0.42911,-0.11472,-0.64627,1,1,3.4283,1.4283,0,0
2.0457,2.4718,2.4732,0.42745,0.42609,-0.15415,-0.63534,1,1,3.4303,1.4303,0,0
2.0514,2.4745,2.4755,0.42403,0.42306,-0.19266,-0.62201,1,1,3.4323,1.4323,0,0
2.0572,2.4772,2.4778,0.42064,0.42001,-0.23008,-0.60636,1,1,3.4343,1.4343,0,0
2.0629,2.4799,2.4802,0.41727,0.41697,-0.26628,-0.58851,1,1,3.4363,1.4363,0,0
2.0687,2.4826,2.4826,0.41394,0.41391,-0.3011,-0.56855,1,1,3.4383,1.4383,0,0
2.0744,2.4853,2.485,0.41063,0.41084,-0.3344,-0.54661,1,1,3.4403,1.4403,0,0
2.0802,2.4879,2.4875,0.40733,0.40777,-0.36607,-0.52278,1,1,3.4423,1.4423,0,0
2.0859,2.4906,2.49,0.40402,0.40469,-0.39598,-0.49719,1,1,3.4443,1.4443,0,0
2.0917,2.4933,2.4924,0.40069,0.4016,-0.42403,-0.46996,1,1,3.4463,1.4463,0,0
2.0975,2.496,2.4948,0.39732,0.39851,-0.45014,-0.44121,1,1,3.4483,1.4483,0,0
2.1033,2.4987,2.4972,0.39391,0.3954,-0.47425,-0.41105,1,1,3.4503,1.4503,0,0
2.1091,2.5014,2.4996,0.39046,0.39229,-0.49631,-0.37963,1,1,3.4523,1.4523,0,0
2.1149,2.5041,2.5019,0.387,0.38917,-0.51626,-0.34707,1,1,3.4543,1.4543,0,0
2.1207,2.5068,2.5043,0.38354,0.38604,-0.53407,-0.31351,1,1,3.4563,1.4563,0,0
2.1266,2.5095,2.5067,0.38011,0.3829,-0.54973,-0.27909,1,1,3.4583,1.4583,0,0
2.1324,2.5121,2.5091,0.37673,0.37976,-0.5632,-0.24397,1,1,3.4603,1.4603,0,0
2.1382,2.5148,2.5116,0.37341,0.37661,-0.57447,-0.20828,1,1,3.4623,1.4623,0,0
2.1441,2.5175,2.5142,0.37016,0.37344,-0.58352,-0.17217,1,1,3.4643,1.4643,0,0
2.1499,2.5202,2.5169,0.36697,0.37028,-0.59035,-0.13577,1,1,3.4663,1.4663,0,0
2.1558,2.5229,2.5196,0.36383,0.3671,-0.59494,-0.09924,1,1,3.4683,1.4683,0,0
2.1617,2.5256,2.5224,0.36073,0.36391,-0.59731,-0.06269,1,1,3.4703,1.4703,0,0
2.1676,2.5283,2.5252,0.35765,0.36072,-0.59744,-0.026252,1,1,3.4723,1.4723,0,0
2.1735,2.531,2.528,0.35457,0.35752,-0.59536,0.00996,1,1,3.4743,1.4743,0,0
2.1793,2.5337,2.5308,0.35149,0.35431,-0.59107,0.045829,1,1,3.4763,1.4763,0,0
2.1853,2.5364,2.5337,0.3484,0.3511,-0.58462,0.081242,1,1,3.4783,1.4783,0,0
2.1912,2.539,2.5365,0.3453,0.34787,-0.57602,0.11609,1,1,3.4803,1.4803,0,0
2.1971,2.5417,2.5393,0.3422,0.34464,-0.56533,0.15025,1,1,3.4823,1.4823,0,0
2.203,2.5444,2.5421,0.33911,0.3414,-0.5526,0.18362,1,1,3.4843,1.4843,0,0
2.209,2.5471,2.545,0.33604,0.33815,-0.53789,0.21608,1,1,3.4863,1.4863,0,0
2.2149,2.5498,2.5479,0.33299,0.33489,-0.52126,0.24751,1,1,3.4883,1.4883,0,0
2.2209,2.5525,2.5508,0.32999,0.33163,-0.50279,0.27779,1,1,3.4903,1.4903,0,0
2.2268,2.5552,2.5538,0.32702,0.32836,-0.48257,0.3068,1,1,3.4923,1.4923,0,0
2.2328,2.5579,2.5569,0.32407,0.32508,-0.46067,0.33441,1,1,3.4943,1.4943,0,0
2.2388,2.5606,2.5599,0.32113,0.32179,-0.43718,0.36052,1,1,3.4963,1.4963,0,0
2.2448,2.5632,2.5629,0.31817,0.31849,-0.41221,0.38502,1,1,3.4983,1.4983,0,0
2.2507,2.5659,2.5659,0.31519,0.31519,-0.38584,0.4078,1,1,3.5002,1.5002,0,0
2.2568,2.5686,2.5689,0.31215,0.31187,-0.35817,0.42878,1,1,3.5022,1.5022,0,0
2.2628,2.5713,2.5718,0.30906,0.30855,-0.32932,0.44787,1,1,3.5042,1.5042,0,0
2.2688,2.574,2.5747,0.3059,0.30523,-0.29939,0.46502,1,1,3.5062,1.5062,0,0
2.2748,2.5767,2.5775,0.30268,0.30189,-0.26851,0.48017,1,1,3.5082,1.5082,0,0
2.2808,2.5794,2.5803,0.29942,0.29854,-0.23681,0.49328,1,1,3.5102,1.5102,0,0
2.2869,2.5821,2.583,0.29614,0.29519,-0.20443,0.50431,1,1,3.5122,1.5122,0,0
2.2929,2.5848,2.5858,0.29285,0.29183,-0.17152,0.51324,1,1,3.5142,1.5142,0,0
2.299,2.5875,2.5886,0.28956,0.28846,-0.13825,0.52003,1,1,3.5162,1.5162,0,0
2.3051,2.5901,2.5913,0.28629,0.28509,-0.10476,0.52469,1,1,3.5182,1.5182,0,0
2.3111,2.5928,2.5942,0.28303,0.2817,-0.071227,0.52719,1,1,3.5202,1.5202,0,0
2.3172,2.5955,2.597,0.27975,0.27831,-0.037806,0.52755,1,1,3.5222,1.5222,0,0
2.3233,2.5982,2.5998,0.27645,0.27491,-0.0046519,0.52575,1,1,3.5242,1.5242,0,0
2.3294,2.6009,2.6025,0.2731,0.2715,0.028087,0.52182,1,1,3.5262,1.5262,0,0
2.3355,2.6036,2.6052,0.26967,0.26808,0.060273,0.51578,1,1,3.5282,1.5282,0,0
2.3416,2.6063,2.6078,0.26617,0.26466,0.091775,0.50767,1,1,3.5302,1.5302,0,0
2.3477,2.609,2.6103,0.26257,0.26123,0.12247,0.49755,1,1,3.5322,1.5322,0,0
2.3539,2.6117,2.6128,0.25889,0.25779,0.15224,0.48549,1,1,3.5342,1.5342,0,0
2.36,2.6143,2.6152,0.25516,0.25434,0.18098,0.47158,1,1,3.5362,1.5362,0,0
2.3662,2.617,2.6175,0.25139,0.25088,0.20857,0.45592,1,1,3.5382,1.5382,0,0
2.3723,2.6197,2.6199,0.2476,0.24742,0.23491,0.43864,1,1,3.5402,1.5402,0,0
2.3785,2.6224,2.6223,0.24383,0.24395,0.25989,0.41985,1,1,3.5422,1.5422,0,0
2.3846,2.6251,2.6247,0.24009,0.24047,0.2834,0.39969,1,1,3.5442,1.5442,0,0
2.3908,2.6278,2.6272,0.23636,0.23698,0.30535,0.37829,1,1,3.5462,1.5462,0,0
2.397,2.6305,2.6297,0.23265,0.23348,0.32566,0.35578,1,1,3.5482,1.5482,0,0
2.4032,2.6332,2.6321,0.22894,0.22998,0.34426,0.33229,1,1,3.5502,1.5502,0,0
2.4094,2.6359,2.6346,0.22521,0.22646,0.36108,0.30792,1,1,3.5522,1.5522,0,0
2.4156,2.6386,2.637,0.22144,0.22294,0.3761,0.28281,1,1,3.5542,1.5542,0,0
2.4218,2.6412,2.6395,0.21763,0.21942,0.38928,0.25705,1,1,3.5562,1.5562,0,0
2.4281,2.6439,2.6418,0.21378,0.21588,0.40064,0.23076,1,1,3.5582,1.5582,0,0
2.4343,2.6466,2.6442,0.2099,0.21234,0.41019,0.20404,1,1,3.5602,1.5602,0,0
2.4405,2.6493,2.6466,0.20603,0.20878,0.41795,0.17701,1,1,3.5622,1.5622,0,0
2.4468,2.652,2.649,0.20218,0.20522,0.42395,0.14979,1,1,3.5642,1.5642,0,0
2.453,2.6547,2.6514,0.1984,0.20165,0.42823,0.12249,1,1,3.5662,1.5662,0,0
2.4593,2.6574,2.654,0.19469,0.19808,0.43082,0.095233,1,1,3.5682,1.5682,0,0
2.4656,2.6601,2.6566,0.19106,0.19449,0.43174,0.068134,1,1,3.5702,1.5702,0,0
2.4719,2.6628,2.6594,0.18751,0.1909,0.43103,0.041307,1,1,3.5722,1.5722,0,0
2.4781,2.6654,2.6622,0.18402,0.1873,0.4287,0.014858,1,1,3.5742,1.5742,0,0
2.4844,2.6681,2.665,0.18056,0.18369,0.42477,-0.011116,1,1,3.5762,1.5762,0,0
2.4907,2.6708,2.6679,0.17712,0.18008,0.41925,-0.036529,1,1,3.5782,1.5782,0,0
2.4971,2.6735,2.6707,0.17365,0.17645,0.41217,-0.0613,1,1,3.5802,1.5802,0,0
2.5034,2.6762,2.6735,0.17015,0.17282,0.40355,-0.085358,1,1,3.5822,1.5822,0,0
2.5097,2.6789,2.6763,0.1666,0.16918,0.39344,-0.10863,1,1,3.5842,1.5842,0,0
2.5161,2.6816,2.6791,0.16302,0.16553,0.38188,-0.13105,1,1,3.5862,1.5862,0,0
2.5224,2.6843,2.6818,0.15939,0.16188,0.36894,-0.15255,1,1,3.5882,1.5882,0,0
2.5288,2.687,2.6845,0.15575,0.15821,0.35469,-0.17303,1,1,3.5902,1.5902,0,0
2.5351,2.6897,2.6872,0.15211,0.15454,0.33922,-0.19241,1,1,3.5922,1.5922,0,0
2.5415,2.6923,2.6899,0.14846,0.15086,0.32264,-0.21061,1,1,3.5942,1.5942,0,0
2.5479,2.695,2.6927,0.14483,0.14717,0.30504,-0.22753,1,1,3.5962,1.5962,0,0
2.5542,2.6977,2.6954,0.14119,0.14348,0.28653,-0.24306,1,1,3.5982,1.5982,0,0
2.5606,2.7004,2.6982,0.13753,0.13977,0.26722,-0.25713,1,1,3.6002,1.6002,0,0
2.567,2.7031,2.7009,0.13384,0.13606,0.24723,-0.26965,1,1,3.6022,1.6022,0,0
2.5735,2.7058,2.7035,0.13009,0.13234,0.22666,-0.28056,1,1,3.6042,1.6042,0,0
2.5799,2.7085,2.7061,0.12627,0.12861,0.20562,-0.2898,1,1,3.6062,1.6062,0,0
2.5863,2.7112,2.7087,0.12237,0.12488,0.18423,-0.29736,1,1,3.6082,1.6082,0,0
2.5927,2.7139,2.7111,0.1184,0.12113,0.16262,-0.30323,1,1,3.6102,1.6102,0,0
2.5992,2.7165,2.7135,0.11436,0.11738,0.14091,-0.30741,1,1,3.6122,1.6122,0,0
2.6056,2.7192,2.7159,0.11028,0.11362,0.11923,-0.30993,1,1,3.6142,1.6142,0,0
2.6121,2.7219,2.7182,0.10617,0.10985,0.097731,-0.31083,1,1,3.6162,1.6162,0,0
2.6185,2.7246,2.7206,0.10207,0.10608,0.076543,-0.31016,1,1,3.6182,1.6182,0,0
2.625,2.7273,2.723,0.09798,0.10229,0.05581,-0.30799,1,1,3.6202,1.6202,0,0
2.6315,2.73,2.7254,0.093925,0.0985,0.035668,-0.30438,1,1,3.6222,1.6222,0,0
2.638,2.7327,2.7279,0.089909,0.0947,0.016246,-0.2994,1,1,3.6242,1.6242,0,0
2.6445,2.7354,2.7304,0.085934,0.090892,-0.002339,-0.29313,1,1,3.6262,1.6262,0,0
2.651,2.7381,2.733,0.081997,0.087076,-0.019988,-0.28564,1,1,3.6282,1.6282,0,0
2.6575,2.7408,2.7356,0.078094,0.083252,-0.036616,-0.27703,1,1,3.6302,1.6302,0,0
2.664,2.7434,2.7382,0.074225,0.07942,-0.052153,-0.26739,1,1,3.6322,1.6322,0,0
2.6706,2.7461,2.7409,0.070391,0.07558,-0.06655,-0.25682,1,1,3.6342,1.6342,0,0
2.6771,2.7488,2.7437,0.0666,0.071732,-0.079771,-0.24542,1,1,3.6362,1.6362,0,0
2.6836,2.7515,2.7465,0.062862,0.067876,-0.091793,-0.23331,1,1,3.6382,1.6382,0,0
2.6902,2.7542,2.7494,0.059193,0.064012,-0.10261,-0.22059,1,1,3.6402,1.6402,0,0
2.6968,2.7569,2.7524,0.055609,0.06014,-0.11221,-0.2074,1,1,3.6422,1.6422,0,0
2.7033,2.7596,2.7554,0.052126,0.05626,-0.12061,-0.19384,1,1,3.6442,1.6442,0,0
2.7099,2.7623,2.7587,0.048757,0.052372,-0.12781,-0.18005,1,1,3.6462,1.6462,0,0
2.7165,2.765,2.762,0.045514,0.048476,-0.13384,-0.16613,1,1,3.6482,1.6482,0,0
2.7231,2.7676,2.7655,0.042402,0.044573,-0.1387,-0.15219,1,1,3.6502,1.6502,0,0
2.7297,2.7703,2.7691,0.039422,0.040661,-0.14242,-0.13833,1,1,3.6522,1.6522,0,0
2.7363,2.773,2.7729,0.036572,0.036741,-0.14503,-0.12464,1,1,3.6542,1.6542,0,0
2.7429,2.7757,2.7768,0.033847,0.032813,-0.14656,-0.11119,1,1,3.6562,1.6562,0,0
2.7495,2.7784,2.7808,0.031242,0.028877,-0.14705,-0.09806,1,1,3.6582,1.6582,0,0
2.7562,2.7811,2.7849,0.028752,0.024933,-0.14654,-0.085306,1,1,3.6602,1.6602,0,0
2.7628,2.7838,2.7892,0.026374,0.020982,-0.14507,-0.072986,1,1,3.6622,1.6622,0,0
2.7695,2.7865,2.7936,0.024106,0.017022,-0.14271,-0.061148,1,1,3.6642,1.6642,0,0
2.7761,2.7892,2.7981,0.021949,0.013054,-0.13951,-0.049841,1,1,3.6662,1.6662,0,0
2.7828,2.7919,2.8027,0.019905,0.009078,-0.13555,-0.039114,1,1,3.6682,1.6682,0,0
2.7895,2.7945,2.8074,0.017978,0.0050942,-0.1309,-0.029012,1,1,3.6702,1.6702,0,0
2.7961,2.7972,2.8123,0.016171,0.0011024,-0.12564,-0.01958,1,1,3.6722,1.6722,0,0
2.8028,2.8028,2.8173,0.014487,0,-0.11987,-0.010865,1,1,3.6742,1.6742,0,0
2.8095,2.8095,2.8224,0.012926,0,-0.11365,-0.0029067,1,1,3.6762,1.6762,0,0
2.8162,2.8162,2.8277,0.011489,0,-0.10709,0.0042585,1,1,3.6782,1.6782,0,0
2.8229,2.8229,2.8331,0.01017,0,-0.10028,0.010601,1,1,3.6802,1.6802,0,0
2.8297,2.8297,2.8386,0.0089663,0,-0.093306,0.016103,1,1,3.6822,1.6822,0,0
2.8364,2.8364,2.8443,0.007871,0,-0.086251,0.020757,1,1,3.6842,1.6842,0,0
2.8431,2.8431,2.85,0.0068773,0,-0.0792,0.024573,1,1,3.6862,1.6862,0,0
2.8499,2.8499,2.8558,0.0059783,0,-0.07223,0.027575,1,1,3.6882,1.6882,0,0
2.8566,2.8566,2.8618,0.0051679,0,-0.065413,0.029806,1,1,3.6902,1.6902,0,0
2.8634,2.8634,2.8678,0.0044409,0,-0.058815,0.031322,1,1,3.6922,1.6922,0,0
2.8702,2.8702,2.8739,0.0037927,0,-0.052495,0.032195,1,1,3.6942,1.6942,0,0
2.8769,2.8769,2.8802,0.0032196,0,-0.046503,0.032506,1,1,3.6962,1.6962,0,0
2.8837,2.8837,2.8864,0.0027181,0,-0.040884,0.032344,1,1,3.6982,1.6982,0,0
2.8905,2.8905,2.8928,0.0022841,0,-0.035672,0.0318,1,1,3.7002,1.7001,0,0
2.8973,2.8973,2.8992,0.0019131,0,-0.030892,0.03096,1,1,3.7021,1.7021,0,0
2.9041,2.9041,2.9057,0.0015999,0,-0.026558,0.029906,1,1,3.7041,1.7041,0,0
2.9109,2.9109,2.9123,0.0013382,0,-0.022672,0.028706,1,1,3.7061,1.7061,0,0
2.9178,2.9178,2.9189,0.0011215,0,-0.019227,0.027417,1,1,3.7081,1.7081,0,0
2.9246,2.9246,2.9255,0.00094285,0,-0.016201,0.026082,1,1,3.7101,1.7101,0,0
2.9314,2.9314,2.9322,0.00079562,0,-0.013564,0.024729,1,1,3.7121,1.7121,0,0
2.9383,2.9383,2.939,0.00067374,0,-0.011275,0.023378,1,1,3.7141,1.7141,0,0
2.9451,2.9451,2.9457,0.00057191,0,-0.0092899,0.022035,1,1,3.7161,1.7161,0,0
2.952,2.952,2.9525,0.00048578,0,-0.0075579,0.020703,1,1,3.7181,1.7181,0,0
2.9589,2.9589,2.9593,0.000412,0,-0.0060304,0.01938,1,1,3.7201,1.7201,0,0
2.9658,2.9658,2.9661,0.00034813,0,-0.0046622,0.018065,1,1,3.7221,1.7221,0,0
2.9727,2.9727,2.9729,0.00029253,0,-0.0034146,0.016758,1,1,3.7241,1.7241,0,0
2.9795,2.9795,2.9798,0.00024419,0,-0.0022586,0.015461,1,1,3.7261,1.7261,0,0
2.9865,2.9865,2.9867,0.00020252,0,-0.001176,0.014181,1,1,3.7281,1.7281,0,0
2.9934,2.9934,2.9935,0.00016713,0,-0.00015989,0.012926,1,1,3.7301,1.7301,0,0
3.0003,3.0003,3.0004,0.00013765,0,0.00078585,0.011705,1,1,3.7321,1.7321,0,0
3.0072,3.0072,3.0073,0.00011358,0,0.0016486,0.010528,1,1,3.7341,1.7341,0,0
3.0142,3.0142,3.0142,9.424e-05,0,0.00241,0.0094027,1,1,3.7361,1.7361,0,0
3.0211,3.0211,3.0212,7.8786e-05,0,0.0030492,0.008335,1,1,3.7381,1.7381,0,0
3.0281,3.0281,3.0281,6.6272e-05,0,0.0035465,0.0073267,1,1,3.7401,1.7401,0,0
3.035,3.035,3.0351,5.5787e-05,0,0.0038874,0.0063769,1,1,3.7421,1.7421,0,0
3.042,3.042,3.042,4.6582e-05,0,0.0040644,0.0054821,1,1,3.7441,1.7441,0,0
3.049,3.049,3.049,3.8162e-05,0,0.0040798,0.0046379,1,1,3.7461,1.7461,0,0
3.0559,3.0559,3.056,3.0321e-05,0,0.0039454,0.0038402,1,1,3.7481,1.7481,0,0
3.0629,3.0629,3.063,2.3099e-05,0,0.0036826,0.0030872,1,1,3.7501,1.7501,0,0
3.0699,3.0699,3.07,1.6692e-05,0,0.0033198,0.0023799,1,1,3.7521,1.7521,0,0
3.0769,3.0769,3.077,1.133e-05,0,0.0028902,0.0017233,1,1,3.7541,1.7541,0,0
3.084,3.084,3.084,7.1705e-06,0,0.0024283,0.001126,1,1,3.7561,1.7561,0,0
3.091,3.091,3.091,4.2316e-06,0,0.0019666,0.00059938,1,1,3.7581,1.7581,0,0
3.098,3.098,3.098,2.3778e-06,0,0.0015329,0.00015632,1,1,3.7601,1.7601,0,0
3.1051,3.1051,3.1051,1.3575e-06,0,0.0011484,-0.00019086,1,1,3.7621,1.7621,0,0
3.1121,3.1121,3.1121,8.7125e-07,0,0.00082641,-0.00043246,1,1,3.7641,1.7641,0,0
3.1192,3.1192,3.1192,6.4553e-07,0,0.00057239,-0.00056332,1,1,3.7661,1.7661,0,0
3.1262,3.1262,3.1262,4.8969e-07,0,0.0003847,-0.00058431,1,1,3.7681,1.7681,0,0
3.1333,3.1333,3.1333,3.1916e-07,0,0.00025634,-0.00050314,1,1,3.7701,1.7701,0,0
3.1404,3.1404,3.1404,1.4363e-07,0,0.00017696,-0.00033435,1,1,3.7721,1.7721,0,0
3.1475,3.1475,3.1475,2.8736e-08,0,0.00013501,-9.8692e-05,1,1,3.7741,1.7741,0,0
3.1546,3.1546,3.1546,4.7029e-08,0,0.00011962,0.00017835,1,1,3.7761,1.7761,0,0
3.1617,3.1617,3.1617,2.3532e-07,0,0.00012205,0.00046855,1,1,3.7781,1.7781,0,0
3.1688,3.1688,3.1688,5.7185e-07,0,0.00013654,0.00074331,1,1,3.7801,1.7801,0,0
3.1759,3.1759,3.1759,9.7903e-07,0,0.00016046,0.00097614,1,1,3.7821,1.7821,0,0
3.183,3.183,3.183,1.3487e-06,0,0.00019387,0.001145,1,1,3.7841,1.7841,0,0
3.1902,3.1902,3.1902,1.5795e-06,0,0.00023864,0.0012339,1,1,3.7861,1.7861,0,0
3.1973,3.1973,3.1973,1.6121e-06,0,0.00029718,0.0012344,1,1,3.7881,1.7881,0,0
3.2045,3.2045,3.2045,1.4508e-06,0,0.00037117,0.0011458,1,1,3.7901,1.7901,0,0
3.2116,3.2116,3.2116,1.1632e-06,0,0.00046041,0.00097504,1,1,3.7921,1.7921,0,0
3.2188,3.2188,3.2188,8.5823e-07,0,0.00056193,0.00073593,1,1,3.7941,1.7941,0,0
3.226,3.226,3.226,6.4971e-07,0,0.00066978,0.00044724,1,1,3.7961,1.7961,0,0
3.2332,3.2332,3.2332,6.1913e-07,0,0.00077512,0.00013103,1,1,3.7981,1.7981,0,0
3.2404,3.2404,3.2404,7.8872e-07,0,0.00086703,-0.00018954,1,1,3.8001,1.8001,0,0
3.2476,3.2476,3.2476,1.1146e-06,0,0.00093357,-0.00049221,1,1,3.8021,1.8021,0,0
3.2548,3.2548,3.2548,1.5018e-06,0,0.00096317,-0.00075732,1,1,3.8041,1.8041,0,0
3.262,3.262,3.262,1.8346e-06,0,0.00094608,-0.0009691,1,1,3.8061,1.8061,0,0
3.2692,3.2692,3.2692,2.0139e-06,0,0.00087578,-0.0011166,1,1,3.8081,1.8081,0,0
3.2764,3.2764,3.2764,1.9877e-06,0,0.00075,-0.0011937,1,1,3.8101,1.8101,0,0
3.2837,3.2837,3.2837,1.7658e-06,0,0.00057137,-0.0011995,1,1,3.8121,1.8121,0,0
3.2909,3.2909,3.2909,1.4153e-06,0,0.00034747,-0.0011375,1,1,3.8141,1.8141,0,0
3.2982,3.2982,3.2982,1.0391e-06,0,9.0404e-05,-0.0010149,1,1,3.8161,1.8161,0,0
3.3055,3.3055,3.3055,7.4381e-07,0,-0.00018423,-0.0008419,1,1,3.8181,1.8181,0,0
3.3127,3.3127,3.3127,6.0928e-07,0,-0.00045848,-0.00063083,1,1,3.8201,1.8201,0,0
3.32,3.32,3.32,6.6646e-07,0,-0.00071355,-0.00039529,1,1,3.8221,1.8221,0,0
3.3273,3.3273,3.3273,8.9064e-07,0,-0.00093138,-0.00014936,1,1,3.8241,1.8241,0,0
3.3346,3.3346,3.3346,1.2108e-06,0,-0.0010961,9.3076e-05,1,1,3.8261,1.8261,0,0
3.3419,3.3419,3.3419,1.5313e-06,0,-0.0011954,0.00031903,1,1,3.8281,1.8281,0,0
3.3492,3.3492,3.3492,1.7598e-06,0,-0.0012215,0.00051708,1,1,3.8301,1.8301,0,0
3.3565,3.3565,3.3565,1.8321e-06,0,-0.0011715,0.00067782,1,1,3.8321,1.8321,0,0
3.3639,3.3639,3.3639,1.7291e-06,0,-0.0010477,0.00079441,1,1,3.8341,1.8341,0,0
3.3712,3.3712,3.3712,1.4801e-06,0,-0.00085741,0.00086284,1,1,3.8361,1.8361,0,0
3.3785,3.3785,3.3785,1.1535e-06,0,-0.0006123,0.00088204,1,1,3.8381,1.8381,0,0
3.3859,3.3859,3.3859,8.373e-07,0,-0.00032766,0.00085391,1,1,3.8401,1.8401,0,0
3.3933,3.3933,3.3933,6.1437e-07,0,-2.1203e-05,0.00078297,1,1,3.8421,1.8421,0,0
3.4006,3.4006,3.4006,5.4088e-07,0,0.00028806,0.00067603,1,1,3.8441,1.8441,0,0
3.408,3.408,3.408,6.3186e-07,0,0.00058117,0.00054157,1,1,3.8461,1.8461,0,0
3.4154,3.4154,3.4154,8.5827e-07,0,0.00084039,0.00038906,1,1,3.8481,1.8481,0,0
3.4228,3.4228,3.4228,1.1556e-06,0,0.0010503,0.00022821,1,1,3.8501,1.8501,0,0
3.4302,3.4302,3.4302,1.4415e-06,0,0.0011986,6.8296e-05,1,1,3.8521,1.8521,0,0
3.4376,3.4376,3.4376,1.6373e-06,0,0.0012768,-8.2474e-05,1,1,3.8541,1.8541,0,0
3.445,3.445,3.445,1.6882e-06,0,0.001281,-0.00021735,1,1,3.8561,1.8561,0,0
3.4524,3.4524,3.4524,1.5773e-06,0,0.0012113,-0.00033139,1,1,3.8581,1.8581,0,0
3.4599,3.4599,3.4599,1.3285e-06,0,0.0010726,-0.00042164,1,1,3.8601,1.8601,0,0
3.4673,3.4673,3.4673,1.0007e-06,0,0.00087351,-0.00048714,1,1,3.8621,1.8621,0,0
3.4747,3.4747,3.4747,6.7227e-07,0,0.00062625,-0.00052871,1,1,3.8641,1.8641,0,0
3.4822,3.4822,3.4822,4.2112e-07,0,0.00034567,-0.00054865,1,1,3.8661,1.8661,0,0
3.4897,3.4897,3.4897,3.057e-07,0,4.8499e-05,-0.00055019,1,1,3.8681,1.8681,0,0
3.4971,3.4971,3.4971,3.5034e-07,0,-0.00024765,-0.00053704,1,1,3.8701,1.8701,0,0
3.5046,3.5046,3.5046,5.3953e-07,0,-0.00052541,-0.00051283,1,1,3.8721,1.8721,0,0
3.5121,3.5121,3.5121,8.2225e-07,0,-0.00076871,-0.00048064,1,1,3.8741,1.8741,0,0
3.5196,3.5196,3.5196,1.1249e-06,0,-0.00096376,-0.00044261,1,1,3.8761,1.8761,0,0
3.5271,3.5271,3.5271,1.3699e-06,0,-0.0011001,-0.00039966,1,1,3.8781,1.8781,0,0
3.5346,3.5346,3.5346,1.4945e-06,0,-0.0011709,-0.00035144,1,1,3.8801,1.8801,0,0
3.5421,3.5421,3.5421,1.4658e-06,0,-0.0011739,-0.00029646,1,1,3.8821,1.8821,0,0
3.5497,3.5497,3.5497,1.2883e-06,0,-0.0011109,-0.00023255,1,1,3.8841,1.8841,0,0
3.5572,3.5572,3.5572,1.0015e-06,0,-0.00098818,-0.00015734,1,1,3.8861,1.8861,0,0
3.5648,3.5648,3.5648,6.6989e-07,0,-0.00081537,-6.8953e-05,1,1,3.8881,1.8881,0,0
3.5723,3.5723,3.5723,3.675e-07,0,-0.00060497,3.3507e-05,1,1,3.8901,1.8901,0,0
3.5799,3.5799,3.5799,1.606e-07,0,-0.00037127,0.00014938,1,1,3.8921,1.8921,0,0
3.5874,3.5874,3.5874,9.3395e-08,0,-0.00012927,0.00027611,1,1,3.8941,1.8941,0,0
3.595,3.595,3.595,1.791e-07,0,0.00010642,0.00040911,1,1,3.8961,1.8961,0,0
3.6026,3.6026,3.6026,3.9797e-07,0,0.00032258,0.00054184,1,1,3.8981,1.8981,0,0
3.6102,3.6102,3.6102,7.0225e-07,0,0.00050812,0.00066622,1,1,3.9,1.9,0,0
3.6178,3.6178,3.6178,1.0268e-06,0,0.00065475,0.00077326,1,1,3.902,1.902,0,0
3.6254,3.6254,3.6254,1.3026e-06,0,0.00075724,0.00085387,1,1,3.904,1.904,0,0
3.633,3.633,3.633,1.4711e-06,0,0.0008135,0.00089963,1,1,3.906,1.906,0,0
3.6406,3.6406,3.6406,1.4964e-06,0,0.00082451,0.00090362,1,1,3.908,1.908,0,0
3.6483,3.6483,3.6483,1.3719e-06,0,0.00079393,0.00086112,1,1,3.91,1.91,0,0
3.6559,3.6559,3.6559,1.1227e-06,0,0.0007276,0.0007702,1,1,3.912,1.912,0,0
3.6636,3.6636,3.6636,8.0033e-07,0,0.00063292,0.0006321,1,1,3.914,1.914,0,0
3.6712,3.6712,3.6712,4.7253e-07,0,0.00051822,0.00045134,1,1,3.916,1.916,0,0
3.6789,3.6789,3.6789,2.0952e-07,0,0.00039204,0.00023557,1,1,3.918,1.918,0,0
3.6866,3.6866,3.6866,6.9332e-08,0,0.00026257,-4.8797e-06,1,1,3.92,1.92,0,0
3.6942,3.6942,3.6942,8.5495e-08,0,0.00013707,-0.00025759,1,1,3.922,1.922,0,0
3.7019,3.7019,3.7019,2.5967e-07,0,2.1423e-05,-0.00050882,1,1,3.924,1.924,0,0
3.7096,3.7096,3.7096,5.6082e-07,0,-8.0142e-05,-0.00074442,1,1,3.926,1.926,0,0
3.7173,3.7173,3.7173,9.3121e-07,0,-0.00016514,-0.00095067,1,1,3.928,1.928,0,0
3.725,3.725,3.725,1.2981e-06,0,-0.00023274,-0.0011153,1,1,3.93,1.93,0,0
3.7328,3.7328,3.7328,1.5889e-06,0,-0.00028352,-0.0012282,1,1,3.932,1.932,0,0
3.7405,3.7405,3.7405,1.7462e-06,0,-0.00031912,-0.0012823,1,1,3.934,1.934,0,0
3.7482,3.7482,3.7482,1.7396e-06,0,-0.00034179,-0.0012739,1,1,3.936,1.936,0,0
3.756,3.756,3.756,1.5718e-06,0,-0.00035402,-0.0012027,1,1,3.938,1.938,0,0
3.7637,3.7637,3.7637,1.2778e-06,0,-0.00035813,-0.0010721,1,1,3.94,1.94,0,0
3.7715,3.7715,3.7715,9.1688e-07,0,-0.00035597,-0.00088883,1,1,3.942,1.942,0,0
3.7792,3.7792,3.7792,5.6049e-07,0,-0.00034871,-0.00066233,1,1,3.944,1.944,0,0
3.787,3.787,3.787,2.7719e-07,0,-0.00033685,-0.00040434,1,1,3.946,1.946,0,0
3.7948,3.7948,3.7948,1.1924e-07,0,-0.00032034,-0.00012797,1,1,3.948,1.948,0,0
3.8026,3.8026,3.8026,1.1294e-07,0,-0.00029876,0.00015313,1,1,3.95,1.95,0,0
3.8104,3.8104,3.8104,2.5501e-07,0,-0.00027161,0.00042549,1,1,3.952,1.952,0,0
3.8182,3.8182,3.8182,5.1484e-07,0,-0.00023848,0.00067662,1,1,3.954,1.954,0,0
3.826,3.826,3.826,8.4194e-07,0,-0.00019927,0.00089561,1,1,3.956,1.956,0,0
3.8338,3.8338,3.8338,1.1765e-06,0,-0.00015434,0.0010736,1,1,3.958,1.958,0,0
3.8417,3.8417,3.8417,1.4609e-06,0,-0.00010459,0.0012041,1,1,3.96,1.96,0,0
3.8495,3.8495,3.8495,1.6495e-06,0,-5.1462e-05,0.0012833,1,1,3.962,1.962,0,0
3.8574,3.8574,3.8574,1.7155e-06,0,3.1512e-06,0.0013098,1,1,3.964,1.964,0,0
3.8652,3.8652,3.8652,1.6536e-06,0,5.7049e-05,0.0012847,1,1,3.966,1.966,0,0
3.8731,3.8731,3.8731,1.4786e-06,0,0.00010792,0.0012112,1,1,3.968,1.968,0,0
3.881,3.881,3.881,1.2211e-06,0,0.00015348,0.0010943,1,1,3.97,1.97,0,0
3.8888,3.8888,3.8888,9.2143e-07,0,0.00019163,0.00094056,1,1,3.972,1.972,0,0
3.8967,3.8967,3.8967,6.2221e-07,0,0.00022061,0.00075728,1,1,3.974,1.974,0,0
3.9046,3.9046,3.9046,3.6248e-07,0,0.00023905,0.00055251,1,1,3.976,1.976,0,0
3.9125,3.9125,3.9125,1.7251e-07,0,0.00024623,0.00033438,1,1,3.978,1.978,0,0
3.9204,3.9204,3.9204,7.0938e-08,0,0.00024206,0.00011083,1,1,3.98,1.98,0,0
3.9284,3.9284,3.9284,6.3942e-08,0,0.00022722,-0.00011073,1,1,3.982,1.982,0,0
3.9363,3.9363,3.9363,1.46e-07,0,0.00020307,-0.00032361,1,1,3.984,1.984,0,0
3.9442,3.9442,3.9442,3.02e-07,0,0.00017161,-0.00052203,1,1,3.986,1.986,0,0
3.9522,3.9522,3.9522,5.0997e-07,0,0.00013538,-0.00070116,1,1,3.988,1.988,0,0
3.9601,3.9601,3.9601,7.4424e-07,0,9.7334e-05,-0.00085718,1,1,3.99,1.99,0,0
3.9681,3.9681,3.9681,9.7838e-07,0,6.0612e-05,-0.00098727,1,1,3.992,1.992,0,0
3.976,3.976,3.976,1.1878e-06,0,2.8289e-05,-0.0010895,1,1,3.994,1.994,0,0
3.984,3.984,3.984,1.3521e-06,0,3.0792e-06,-0.0011628,1,1,3.996,1.996,0,0
3.992,3.992,3.992,1.4561e-06,0,-1.2919e-05,-0.0012066,1,1,3.998,1.998,0,0
4,4,4,1.4915e-06,0,-1.8398e-05,-0.0012211,1,1,4,2,0,0


==> data/line_lake3.csv <==
"bot","eta","etah","h","hex","u_i","u_r","attribute","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
4,4,4,2.4507e-08,0,0.00014983,4.5371e-05,1,1,0,-2,0,0
3.992,3.992,3.992,2.0728e-08,0,0.00013723,4.3531e-05,1,1,0.001999,-1.998,0,0
3.984,3.984,3.984,1.1743e-08,0,0.00010146,3.8063e-05,1,1,0.003998,-1.996,0,0
3.976,3.976,3.976,3.1881e-09,0,4.8334e-05,2.9164e-05,1,1,0.0059969,-1.994,0,0
3.9681,3.9681,3.9681,4.7915e-10,0,-1.3412e-05,1.724e-05,1,1,0.007996,-1.992,0,0
3.9601,3.9601,3.9601,5.4238e-09,0,-7.3571e-05,2.9863e-06,1,1,0.009995,-1.99,0,0
3.9522,3.9522,3.9522,1.5078e-08,0,-0.00012215,-1.2517e-05,1,1,0.011994,-1.988,0,0
3.9442,3.9442,3.9442,2.358e-08,0,-0.00015103,-2.7753e-05,1,1,0.013993,-1.986,0,0
3.9363,3.9363,3.9363,2.579e-08,0,-0.00015532,-4.0818e-05,1,1,0.015992,-1.984,0,0
3.9284,3.9284,3.9284,2.0471e-08,0,-0.00013419,-4.963e-05,1,1,0.017991,-1.982,0,0
3.9204,3.9204,3.9204,1.1019e-08,0,-9.1002e-05,-5.2297e-05,1,1,0.01999,-1.98,0,0
3.9125,3.9125,3.9125,3.3404e-09,0,-3.2768e-05,-4.7554e-05,1,1,0.021989,-1.978,0,0
3.9046,3.9046,3.9046,2.2056e-09,0,3.1021e-05,-3.5172e-05,1,1,0.023988,-1.976,0,0
3.8967,3.8967,3.8967,8.363e-09,0,8.997e-05,-1.6217e-05,1,1,0.025987,-1.974,0,0
3.8888,3.8888,3.8888,1.8145e-08,0,0.00013451,6.9184e-06,1,1,0.027986,-1.972,0,0
3.881,3.881,3.881,2.575e-08,0,0.00015749,3.0752e-05,1,1,0.029985,-1.97,0,0
3.8731,3.8731,3.8731,2.6749e-08,0,0.00015533,5.1196e-05,1,1,0.031984,-1.968,0,0
3.8652,3.8652,3.8652,2.0666e-08,0,0.0001286,6.4231e-05,1,1,0.033983,-1.966,0,0
3.8574,3.8574,3.8574,1.1159e-08,0,8.1885e-05,6.6688e-05,1,1,0.035982,-1.964,0,0
3.8495,3.8495,3.8495,3.7875e-09,0,2.301e-05,5.7e-05,1,1,0.037981,-1.962,0,0
3.8417,3.8417,3.8417,2.7544e-09,0,-3.829e-05,3.5752e-05,1,1,0.03998,-1.96,0,0
3.8338,3.8338,3.8338,8.5037e-09,0,-9.1983e-05,5.8558e-06,1,1,0.041979,-1.958,0,0
3.826,3.826,3.826,1.7525e-08,0,-0.00012942,-2.7769e-05,1,1,0.043978,-1.956,0,0
3.8182,3.8182,3.8182,2.4428e-08,0,-0.00014473,-5.8991e-05,1,1,0.045977,-1.954,0,0
3.8104,3.8104,3.8104,2.5112e-08,0,-0.00013582,-8.1634e-05,1,1,0.047976,-1.952,0,0
3.8026,3.8026,3.8026,1.9193e-08,0,-0.00010466,-9.0746e-05,1,1,0.049975,-1.95,0,0
3.7948,3.7948,3.7948,1.0255e-08,0,-5.6935e-05,-8.3693e-05,1,1,0.051974,-1.948,0,0
3.787,3.787,3.787,3.7142e-09,0,-1.0304e-06,-6.0829e-05,1,1,0.053973,-1.946,0,0
3.7792,3.7792,3.7792,3.5223e-09,0,5.3421e-05,-2.5588e-05,1,1,0.055972,-1.944,0,0
3.7715,3.7715,3.7715,9.7084e-09,0,9.7164e-05,1.6021e-05,1,1,0.057971,-1.942,0,0
3.7637,3.7637,3.7637,1.8298e-08,0,0.0001229,5.6464e-05,1,1,0.05997,-1.94,0,0
3.756,3.756,3.756,2.3757e-08,0,0.00012648,8.8079e-05,1,1,0.061969,-1.938,0,0
3.7482,3.7482,3.7482,2.2517e-08,0,0.0001076,0.00010458,1,1,0.063968,-1.936,0,0
3.7405,3.7405,3.7405,1.5359e-08,0,6.9803e-05,0.00010237,1,1,0.065967,-1.934,0,0
3.7328,3.7328,3.7328,7.0282e-09,0,1.9852e-05,8.1364e-05,1,1,0.067966,-1.932,0,0
3.725,3.725,3.725,3.1762e-09,0,-3.3444e-05,4.5163e-05,1,1,0.069965,-1.93,0,0
3.7173,3.7173,3.7173,6.5364e-09,0,-8.0744e-05,4.0277e-07,1,1,0.071964,-1.928,0,0
3.7096,3.7096,3.7096,1.4938e-08,0,-0.00011378,-4.4502e-05,1,1,0.073963,-1.926,0,0
3.7019,3.7019,3.7019,2.264e-08,0,-0.00012678,-8.1009e-05,1,1,0.075962,-1.924,0,0
3.6942,3.6942,3.6942,2.4217e-08,0,-0.0001174,-0.00010214,1,1,0.077961,-1.922,0,0
3.6866,3.6866,3.6866,1.8385e-08,0,-8.7151e-05,-0.00010384,1,1,0.07996,-1.92,0,0
3.6789,3.6789,3.6789,9.0668e-09,0,-4.109e-05,-8.581e-05,1,1,0.081959,-1.918,0,0
3.6712,3.6712,3.6712,2.8484e-09,0,1.3015e-05,-5.1545e-05,1,1,0.083958,-1.916,0,0
3.6636,3.6636,3.6636,4.4354e-09,0,6.5978e-05,-7.7167e-06,1,1,0.085957,-1.914,0,0
3.6559,3.6559,3.6559,1.3214e-08,0,0.00010872,3.7109e-05,1,1,0.087956,-1.912,0,0
3.6483,3.6483,3.6483,2.3403e-08,0,0.00013379,7.4131e-05,1,1,0.089955,-1.91,0,0
3.6406,3.6406,3.6406,2.79e-08,0,0.00013662,9.609e-05,1,1,0.091954,-1.908,0,0
3.633,3.633,3.633,2.329e-08,0,0.00011635,9.8733e-05,1,1,0.093953,-1.906,0,0
3.6254,3.6254,3.6254,1.2478e-08,0,7.6046e-05,8.173e-05,1,1,0.095952,-1.904,0,0
3.6178,3.6178,3.6178,2.8972e-09,0,2.2254e-05,4.8744e-05,1,1,0.097951,-1.902,0,0
3.6102,3.6102,3.6102,1.3739e-09,0,-3.6056e-05,6.664e-06,1,1,0.09995,-1.9,0,0
3.6026,3.6026,3.6026,9.2247e-09,0,-8.898e-05,-3.5839e-05,1,1,0.10195,-1.8981,0,0
3.595,3.595,3.595,2.1157e-08,0,-0.00012738,-7.014e-05,1,1,0.10395,-1.8961,0,0
3.5874,3.5874,3.5874,2.8874e-08,0,-0.00014448,-8.9433e-05,1,1,0.10595,-1.8941,0,0
3.5799,3.5799,3.5799,2.6917e-08,0,-0.00013708,-9.0127e-05,1,1,0.10795,-1.8921,0,0
3.5723,3.5723,3.5723,1.6563e-08,0,-0.00010624,-7.2552e-05,1,1,0.10995,-1.8901,0,0
3.5648,3.5648,3.5648,4.9633e-09,0,-5.7169e-05,-4.0848e-05,1,1,0.11194,-1.8881,0,0
3.5572,3.5572,3.5572,3.9426e-11,0,1.5478e-06,-2.052e-06,1,1,0.11394,-1.8861,0,0
3.5497,3.5497,3.5497,4.8187e-09,0,5.9449e-05,3.5458e-05,1,1,0.11594,-1.8841,0,0
3.5421,3.5421,3.5421,1.533e-08,0,0.00010605,6.3793e-05,1,1,0.11794,-1.8821,0,0
3.5346,3.5346,3.5346,2.3619e-08,0,0.00013282,7.7297e-05,1,1,0.11994,-1.8801,0,0
3.5271,3.5271,3.5271,2.3626e-08,0,0.00013485,7.3757e-05,1,1,0.12194,-1.8781,0,0
3.5196,3.5196,3.5196,1.5521e-08,0,0.00011183,5.4805e-05,1,1,0.12394,-1.8761,0,0
3.5121,3.5121,3.5121,5.326e-09,0,6.8236e-05,2.5405e-05,1,1,0.12594,-1.8741,0,0
3.5046,3.5046,3.5046,2.4178e-10,0,1.2481e-05,-7.4211e-06,1,1,0.12794,-1.8721,0,0
3.4971,3.4971,3.4971,3.3331e-09,0,-4.4621e-05,-3.6278e-05,1,1,0.12994,-1.8701,0,0
3.4897,3.4897,3.4897,1.1501e-08,0,-9.1933e-05,-5.5103e-05,1,1,0.13193,-1.8681,0,0
3.4822,3.4822,3.4822,1.8092e-08,0,-0.00012014,-6.0458e-05,1,1,0.13393,-1.8661,0,0
3.4747,3.4747,3.4747,1.8003e-08,0,-0.00012361,-5.2168e-05,1,1,0.13593,-1.8641,0,0
3.4673,3.4673,3.4673,1.142e-08,0,-0.00010153,-3.3157e-05,1,1,0.13793,-1.8621,0,0
3.4599,3.4599,3.4599,3.4846e-09,0,-5.8198e-05,-8.585e-06,1,1,0.13993,-1.8601,0,0
3.4524,3.4524,3.4524,2.7511e-10,0,-2.2239e-06,1.55e-05,1,1,0.14193,-1.8581,0,0
3.445,3.445,3.445,4.1921e-09,0,5.5081e-05,3.3666e-05,1,1,0.14393,-1.8561,0,0
3.4376,3.4376,3.4376,1.2202e-08,0,0.00010195,4.2373e-05,1,1,0.14593,-1.8541,0,0
3.4302,3.4302,3.4302,1.8185e-08,0,0.00012855,4.0713e-05,1,1,0.14793,-1.8521,0,0
3.4228,3.4228,3.4228,1.7557e-08,0,0.00012895,3.0432e-05,1,1,0.14992,-1.8501,0,0
3.4154,3.4154,3.4154,1.0738e-08,0,0.00010243,1.5248e-05,1,1,0.15192,-1.8481,0,0
3.408,3.408,3.408,2.9045e-09,0,5.3639e-05,-2.9336e-07,1,1,0.15392,-1.8461,0,0
3.4006,3.4006,3.4006,2.491e-10,0,-8.2034e-06,-1.2123e-05,1,1,0.15592,-1.8441,0,0
3.3933,3.3933,3.3933,5.3942e-09,0,-7.1065e-05,-1.7717e-05,1,1,0.15792,-1.8421,0,0
3.3859,3.3859,3.3859,1.5279e-08,0,-0.00012241,-1.6677e-05,1,1,0.15992,-1.8401,0,0
3.3785,3.3785,3.3785,2.3126e-08,0,-0.00015169,-1.0681e-05,1,1,0.16192,-1.8381,0,0
3.3712,3.3712,3.3712,2.3251e-08,0,-0.00015245,-2.858e-06,1,1,0.16392,-1.8361,0,0
3.3639,3.3639,3.3639,1.5347e-08,0,-0.00012379,3.2238e-06,1,1,0.16592,-1.8341,0,0
3.3565,3.3565,3.3565,5.0404e-09,0,-7.061e-05,4.6862e-06,1,1,0.16792,-1.8321,0,0
3.3492,3.3492,3.3492,5.2566e-11,0,-2.8135e-06,2.7186e-07,1,1,0.16992,-1.8301,0,0
3.3419,3.3419,3.3419,4.5698e-09,0,6.6669e-05,-9.1781e-06,1,1,0.17191,-1.8281,0,0
3.3346,3.3346,3.3346,1.5945e-08,0,0.00012444,-2.0859e-05,1,1,0.17391,-1.8261,0,0
3.3273,3.3273,3.3273,2.6347e-08,0,0.00015936,-3.0742e-05,1,1,0.17591,-1.8241,0,0
3.32,3.32,3.32,2.8355e-08,0,0.00016477,-3.4735e-05,1,1,0.17791,-1.8221,0,0
3.3127,3.3127,3.3127,2.0457e-08,0,0.00013981,-2.9957e-05,1,1,0.17991,-1.8201,0,0
3.3055,3.3055,3.3055,8.3134e-09,0,8.9612e-05,-1.5758e-05,1,1,0.18191,-1.8181,0,0
3.2982,3.2982,3.2982,6.6972e-10,0,2.4211e-05,5.8378e-06,1,1,0.18391,-1.8161,0,0
3.2909,3.2909,3.2909,2.861e-09,0,-4.3479e-05,3.0408e-05,1,1,0.18591,-1.8141,0,0
3.2837,3.2837,3.2837,1.2805e-08,0,-0.00010031,5.2125e-05,1,1,0.18791,-1.8121,0,0
3.2764,3.2764,3.2764,2.2629e-08,0,-0.00013554,6.52e-05,1,1,0.18991,-1.8101,0,0
3.2692,3.2692,3.2692,2.4751e-08,0,-0.00014306,6.545e-05,1,1,0.1919,-1.8081,0,0
3.262,3.262,3.262,1.7685e-08,0,-0.00012253,5.1551e-05,1,1,0.1939,-1.8061,0,0
3.2548,3.2548,3.2548,6.9877e-09,0,-7.9352e-05,2.5634e-05,1,1,0.1959,-1.8041,0,0
3.2476,3.2476,3.2476,6.401e-10,0,-2.3368e-05,-6.9962e-06,1,1,0.1979,-1.8021,0,0
3.2404,3.2404,3.2404,2.6667e-09,0,3.3309e-05,-3.898e-05,1,1,0.1999,-1.8001,0,0
3.2332,3.2332,3.2332,1.017e-08,0,7.8894e-05,-6.2668e-05,1,1,0.2019,-1.7981,0,0
3.226,3.226,3.226,1.6083e-08,0,0.00010434,-7.2065e-05,1,1,0.2039,-1.7961,0,0
3.2188,3.2188,3.2188,1.5204e-08,0,0.00010509,-6.4477e-05,1,1,0.2059,-1.7941,0,0
3.2116,3.2116,3.2116,8.4345e-09,0,8.1865e-05,-4.1394e-05,1,1,0.2079,-1.7921,0,0
3.2045,3.2045,3.2045,1.737e-09,0,4.0397e-05,-8.3212e-06,1,1,0.2099,-1.7901,0,0
3.1973,3.1973,3.1973,8.3378e-10,0,-9.8386e-06,2.6425e-05,1,1,0.21189,-1.7881,0,0
3.1902,3.1902,3.1902,6.2303e-09,0,-5.7596e-05,5.3739e-05,1,1,0.21389,-1.7861,0,0
3.183,3.183,3.183,1.2868e-08,0,-9.2189e-05,6.6042e-05,1,1,0.21589,-1.7841,0,0
3.1759,3.1759,3.1759,1.4696e-08,0,-0.0001057,5.9334e-05,1,1,0.21789,-1.7821,0,0
3.1688,3.1688,3.1688,1.0159e-08,0,-9.4653e-05,3.441e-05,1,1,0.21989,-1.7801,0,0
3.1617,3.1617,3.1617,3.7331e-09,0,-6.0714e-05,-3.1005e-06,1,1,0.22189,-1.7781,0,0
3.1546,3.1546,3.1546,2.0886e-09,0,-1.0433e-05,-4.3934e-05,1,1,0.22389,-1.7761,0,0
3.1475,3.1475,3.1475,8.1521e-09,0,4.6067e-05,-7.7377e-05,1,1,0.22589,-1.7741,0,0
3.1404,3.1404,3.1404,1.8269e-08,0,9.7082e-05,-9.3916e-05,1,1,0.22789,-1.7721,0,0
3.1333,3.1333,3.1333,2.503e-08,0,0.00013164,-8.7694e-05,1,1,0.22989,-1.7701,0,0
3.1262,3.1262,3.1262,2.3487e-08,0,0.00014173,-5.8157e-05,1,1,0.23188,-1.7681,0,0
3.1192,3.1192,3.1192,1.5526e-08,0,0.000124,-1.0453e-05,1,1,0.23388,-1.7661,0,0
3.1121,3.1121,3.1121,8.6353e-09,0,8.0592e-05,4.5528e-05,1,1,0.23588,-1.7641,0,0
3.1051,3.1051,3.1051,9.9052e-09,0,1.8997e-05,9.7311e-05,1,1,0.23788,-1.7621,0,0
3.098,3.098,3.098,2.0099e-08,0,-4.9304e-05,0.0001327,1,1,0.23988,-1.7601,0,0
3.091,3.091,3.091,3.2713e-08,0,-0.00011102,0.00014266,1,1,0.24188,-1.7581,0,0
3.084,3.084,3.084,3.8943e-08,0,-0.00015377,0.0001236,1,1,0.24388,-1.7561,0,0
3.0769,3.0769,3.0769,3.4621e-08,0,-0.00016868,7.8323e-05,1,1,0.24588,-1.7541,0,0
3.0699,3.0699,3.0699,2.3521e-08,0,-0.00015236,1.5618e-05,1,1,0.24788,-1.7521,0,0
3.0629,3.0629,3.0629,1.4366e-08,0,-0.00010774,-5.1694e-05,1,1,0.24988,-1.7501,0,0
3.0559,3.0559,3.0559,1.3996e-08,0,-4.3535e-05,-0.00010961,1,1,0.25187,-1.7481,0,0
3.049,3.049,3.049,2.2165e-08,0,2.7457e-05,-0.0001461,1,1,0.25387,-1.7461,0,0
3.042,3.042,3.042,3.1982e-08,0,9.1003e-05,-0.00015382,1,1,0.25587,-1.7441,0,0
3.035,3.035,3.035,3.5451e-08,0,0.00013443,-0.00013173,1,1,0.25787,-1.7421,0,0
3.0281,3.0281,3.0281,2.9597e-08,0,0.00014931,-8.5243e-05,1,1,0.25987,-1.7401,0,0
3.0211,3.0211,3.0211,1.8468e-08,0,0.00013337,-2.4961e-05,1,1,0.26187,-1.7381,0,0
3.0142,3.0142,3.0142,9.6301e-09,0,9.0981e-05,3.5782e-05,1,1,0.26387,-1.7361,0,0
3.0072,3.0072,3.0072,8.1616e-09,0,3.2299e-05,8.3975e-05,1,1,0.26587,-1.7341,0,0
3.0003,3.0003,3.0003,1.2959e-08,0,-2.9001e-05,0.00010988,1,1,0.26787,-1.7321,0,0
2.9934,2.9934,2.9934,1.8161e-08,0,-7.8819e-05,0.0001092,1,1,0.26987,-1.7301,0,0
2.9865,2.9865,2.9865,1.8264e-08,0,-0.00010584,8.3939e-05,1,1,0.27186,-1.7281,0,0
2.9795,2.9795,2.9795,1.262e-08,0,-0.00010415,4.174e-05,1,1,0.27386,-1.7261,0,0
2.9727,2.9727,2.9727,5.6661e-09,0,-7.4712e-05,-6.0545e-06,1,1,0.27586,-1.7241,0,0
2.9658,2.9658,2.9658,2.913e-09,0,-2.5124e-05,-4.72e-05,1,1,0.27786,-1.7221,0,0
2.9589,2.9589,2.9589,6.1752e-09,0,3.2023e-05,-7.1462e-05,1,1,0.27986,-1.7201,0,0
2.952,2.952,2.952,1.2089e-08,0,8.2095e-05,-7.2971e-05,1,1,0.28186,-1.7181,0,0
2.9451,2.9451,2.9451,1.518e-08,0,0.00011185,-5.1512e-05,1,1,0.28386,-1.7161,0,0
2.9383,2.9383,2.9383,1.2885e-08,0,0.0001127,-1.2509e-05,1,1,0.28586,-1.7141,0,0
2.9314,2.9314,2.9314,8.1023e-09,0,8.2934e-05,3.4247e-05,1,1,0.28786,-1.7121,0,0
2.9246,2.9246,2.9246,6.7795e-09,0,2.8364e-05,7.6853e-05,1,1,0.28986,-1.7101,0,0
2.9178,2.9178,2.9178,1.2393e-08,0,-3.8833e-05,0.00010402,1,1,0.29185,-1.7081,0,0
2.9109,2.9109,2.9109,2.2237e-08,0,-0.0001029,0.00010772,1,1,0.29385,-1.7061,0,0
2.9041,2.9041,2.9041,2.9246e-08,0,-0.00014822,8.514e-05,1,1,0.29585,-1.7041,0,0
2.8973,2.8973,2.8973,2.8214e-08,0,-0.00016315,3.9462e-05,1,1,0.29785,-1.7021,0,0
2.8905,2.8905,2.8905,2.0946e-08,0,-0.00014301,-2.0637e-05,1,1,0.29985,-1.7001,0,0
2.8837,2.8837,2.8837,1.5293e-08,0,-9.1311e-05,-8.28e-05,1,1,0.30185,-1.6982,0,0
2.8769,2.8769,2.8769,1.8322e-08,0,-1.9136e-05,-0.00013362,1,1,0.30385,-1.6962,0,0
2.8702,2.8702,2.8702,2.9487e-08,0,5.7524e-05,-0.00016156,1,1,0.30585,-1.6942,0,0
2.8634,2.8634,2.8634,4.0276e-08,0,0.00012158,-0.00015953,1,1,0.30785,-1.6922,0,0
2.8566,2.8566,2.8566,4.1344e-08,0,0.00015904,-0.00012656,1,1,0.30985,-1.6902,0,0
2.8499,2.8499,2.8499,3.1073e-08,0,0.00016235,-6.8217e-05,1,1,0.31184,-1.6882,0,0
2.8431,2.8431,2.8431,1.7603e-08,0,0.00013222,4.3176e-06,1,1,0.31384,-1.6862,0,0
2.8364,2.8364,2.8364,1.1938e-08,0,7.7262e-05,7.6511e-05,1,1,0.31584,-1.6842,0,0
2.8297,2.8297,2.8297,1.8063e-08,0,1.1637e-05,0.00013356,1,1,0.31784,-1.6822,0,0
2.8229,2.8229,2.8229,2.9194e-08,0,-4.8578e-05,0.00016368,1,1,0.31984,-1.6802,0,0
2.8162,2.8162,2.8162,3.3896e-08,0,-8.9513e-05,0.00016083,1,1,0.32184,-1.6782,0,0
2.8095,2.8095,2.8095,2.6562e-08,0,-0.00010292,0.00012625,1,1,0.32384,-1.6762,0,0
2.8028,2.8028,2.8028,1.2481e-08,0,-8.8063e-05,6.825e-05,1,1,0.32584,-1.6742,0,0
2.7961,2.7961,2.7961,2.7499e-09,0,-5.158e-05,4.0578e-07,1,1,0.32784,-1.6722,0,0
2.7895,2.7895,2.7895,3.8966e-09,0,-5.4233e-06,-6.1606e-05,1,1,0.32984,-1.6702,0,0
2.7828,2.7828,2.7828,1.2108e-08,0,3.6534e-05,-0.00010365,1,1,0.33183,-1.6682,0,0
2.7761,2.7761,2.7761,1.7454e-08,0,6.2299e-05,-0.00011649,1,1,0.33383,-1.6662,0,0
2.7695,2.7695,2.7695,1.3842e-08,0,6.4896e-05,-9.8058e-05,1,1,0.33583,-1.6642,0,0
2.7628,2.7628,2.7628,4.9073e-09,0,4.4022e-05,-5.4015e-05,1,1,0.33783,-1.6622,0,0
2.7562,2.7562,2.7562,1.2248e-10,0,5.8478e-06,3.5416e-06,1,1,0.33983,-1.6602,0,0
2.7495,2.7495,2.7495,5.056e-09,0,-3.8922e-05,5.898e-05,1,1,0.34183,-1.6582,0,0
2.7429,2.7429,2.7429,1.5524e-08,0,-7.8054e-05,9.6985e-05,1,1,0.34383,-1.6562,0,0
2.7363,2.7363,2.7363,2.155e-08,0,-0.00010105,0.00010647,1,1,0.34583,-1.6542,0,0
2.7297,2.7297,2.7297,1.7355e-08,0,-0.00010178,8.3519e-05,1,1,0.34783,-1.6522,0,0
2.7231,2.7231,2.7231,7.4999e-09,0,-7.982e-05,3.2588e-05,1,1,0.34983,-1.6502,0,0
2.7165,2.7165,2.7165,2.9029e-09,0,-4.0279e-05,-3.4379e-05,1,1,0.35182,-1.6482,0,0
2.7099,2.7099,2.7099,1.0307e-08,0,7.8348e-06,-0.00010079,1,1,0.35382,-1.6462,0,0
2.7033,2.7033,2.7033,2.5305e-08,0,5.41e-05,-0.00014944,1,1,0.35582,-1.6442,0,0
2.6968,2.6968,2.6968,3.585e-08,0,8.9376e-05,-0.00016689,1,1,0.35782,-1.6422,0,0
2.6902,2.6902,2.6902,3.324e-08,0,0.00010789,-0.00014689,1,1,0.35982,-1.6402,0,0
2.6836,2.6836,2.6836,2.0293e-08,0,0.00010823,-9.2251e-05,1,1,0.36182,-1.6382,0,0
2.6771,2.6771,2.6771,8.9635e-09,0,9.3002e-05,-1.4338e-05,1,1,0.36382,-1.6362,0,0
2.6706,2.6706,2.6706,9.4937e-09,0,6.7469e-05,6.9533e-05,1,1,0.36582,-1.6342,0,0
2.664,2.664,2.664,2.1161e-08,0,3.7732e-05,0.00014026,1,1,0.36782,-1.6322,0,0
2.6575,2.6575,2.6575,3.3116e-08,0,9.0232e-06,0.0001817,1,1,0.36982,-1.6302,0,0
2.651,2.651,2.651,3.4372e-08,0,-1.5326e-05,0.00018473,1,1,0.37181,-1.6282,0,0
2.6445,2.6445,2.6445,2.3574e-08,0,-3.4081e-05,0.00014957,1,1,0.37381,-1.6262,0,0
2.638,2.638,2.638,9.6872e-09,0,-4.7559e-05,8.5706e-05,1,1,0.37581,-1.6242,0,0
2.6315,2.6315,2.6315,3.3903e-09,0,-5.6697e-05,9.4313e-06,1,1,0.37781,-1.6222,0,0
2.625,2.625,2.625,7.5657e-09,0,-6.2143e-05,-6.0399e-05,1,1,0.37981,-1.6202,0,0
2.6185,2.6185,2.6185,1.5592e-08,0,-6.3743e-05,-0.0001073,1,1,0.38181,-1.6182,0,0
2.6121,2.6121,2.6121,1.8419e-08,0,-6.0634e-05,-0.00012142,1,1,0.38381,-1.6162,0,0
2.6056,2.6056,2.6056,1.3111e-08,0,-5.1873e-05,-0.00010199,1,1,0.38581,-1.6142,0,0
2.5992,2.5992,2.5992,4.7228e-09,0,-3.7335e-05,-5.7304e-05,1,1,0.38781,-1.6122,0,0
2.5927,2.5927,2.5927,3.9608e-10,0,-1.8452e-05,-2.221e-06,1,1,0.38981,-1.6102,0,0
2.5863,2.5863,2.5863,2.1575e-09,0,1.6373e-06,4.6098e-05,1,1,0.3918,-1.6082,0,0
2.5799,2.5799,2.5799,5.6837e-09,0,1.8718e-05,7.299e-05,1,1,0.3938,-1.6062,0,0
2.5735,2.5735,2.5735,5.7772e-09,0,2.8792e-05,7.0308e-05,1,1,0.3958,-1.6042,0,0
2.567,2.567,2.567,2.3914e-09,0,2.9582e-05,3.8573e-05,1,1,0.3978,-1.6022,0,0
2.5606,2.5606,2.5606,6.9776e-10,0,2.1663e-05,-1.3316e-05,1,1,0.3998,-1.6002,0,0
2.5542,2.5542,2.5542,5.1101e-09,0,8.7061e-06,-7.0614e-05,1,1,0.4018,-1.5982,0,0
2.5479,2.5479,2.5479,1.3681e-08,0,-3.3859e-06,-0.00011683,1,1,0.4038,-1.5962,0,0
2.5415,2.5415,2.5415,1.9167e-08,0,-8.2609e-06,-0.0001382,1,1,0.4058,-1.5942,0,0
2.5351,2.5351,2.5351,1.6234e-08,0,-1.305e-06,-0.00012735,1,1,0.4078,-1.5922,0,0
2.5288,2.5288,2.5288,7.6554e-09,0,1.8466e-05,-8.52e-05,1,1,0.4098,-1.5902,0,0
2.5224,2.5224,2.5224,2.7682e-09,0,4.7481e-05,-2.0538e-05,1,1,0.41179,-1.5882,0,0
2.5161,2.5161,2.5161,8.9232e-09,0,7.8055e-05,5.2346e-05,1,1,0.41379,-1.5862,0,0
2.5097,2.5097,2.5097,2.3889e-08,0,0.00010024,0.00011743,1,1,0.41579,-1.5842,0,0
2.5034,2.5034,2.5034,3.6856e-08,0,0.00010465,0.00016091,1,1,0.41779,-1.5822,0,0
2.4971,2.4971,2.4971,3.7736e-08,0,8.5462e-05,0.0001744,1,1,0.41979,-1.5802,0,0
2.4907,2.4907,2.4907,2.6391e-08,0,4.2745e-05,0.00015655,1,1,0.42179,-1.5782,0,0
2.4844,2.4844,2.4844,1.3107e-08,0,-1.6835e-05,0.00011277,1,1,0.42379,-1.5762,0,0
2.4781,2.4781,2.4781,9.5694e-09,0,-8.1118e-05,5.3575e-05,1,1,0.42579,-1.5742,0,0
2.4719,2.4719,2.4719,1.8471e-08,0,-0.00013535,-8.2601e-06,1,1,0.42779,-1.5722,0,0
2.4656,2.4656,2.4656,3.1283e-08,0,-0.00016603,-6.0672e-05,1,1,0.42979,-1.5702,0,0
2.4593,2.4593,2.4593,3.6175e-08,0,-0.0001648,-9.488e-05,1,1,0.43178,-1.5682,0,0
2.453,2.453,2.453,2.863e-08,0,-0.00013097,-0.00010696,1,1,0.43378,-1.5662,0,0
2.4468,2.4468,2.4468,1.4921e-08,0,-7.2179e-05,-9.8172e-05,1,1,0.43578,-1.5642,0,0
2.4405,2.4405,2.4405,5.5811e-09,0,-2.6164e-06,-7.4074e-05,1,1,0.43778,-1.5622,0,0
2.4343,2.4343,2.4343,5.5672e-09,0,6.0618e-05,-4.2781e-05,1,1,0.43978,-1.5602,0,0
2.4281,2.4281,2.4281,1.0629e-08,0,0.00010218,-1.2868e-05,1,1,0.44178,-1.5582,0,0
2.4218,2.4218,2.4218,1.2797e-08,0,0.00011278,8.5678e-06,1,1,0.44378,-1.5562,0,0
2.4156,2.4156,2.4156,8.762e-09,0,9.19e-05,1.7268e-05,1,1,0.44578,-1.5542,0,0
2.4094,2.4094,2.4094,2.5045e-09,0,4.8042e-05,1.2449e-05,1,1,0.44778,-1.5522,0,0
2.4032,2.4032,2.4032,6.8368e-11,0,-3.6093e-06,-3.3025e-06,1,1,0.44978,-1.5502,0,0
2.397,2.397,2.397,2.7089e-09,0,-4.554e-05,-2.4728e-05,1,1,0.45177,-1.5482,0,0
2.3908,2.3908,2.3908,6.0111e-09,0,-6.3069e-05,-4.5039e-05,1,1,0.45377,-1.5462,0,0
2.3846,2.3846,2.3846,5.6879e-09,0,-4.8838e-05,-5.7344e-05,1,1,0.45577,-1.5442,0,0
2.3785,2.3785,2.3785,3.2272e-09,0,-5.3076e-06,-5.6136e-05,1,1,0.45777,-1.5422,0,0
2.3723,2.3723,2.3723,4.6545e-09,0,5.5581e-05,-3.8622e-05,1,1,0.45977,-1.5402,0,0
2.3662,2.3662,2.3662,1.3449e-08,0,0.00011554,-5.609e-06,1,1,0.46177,-1.5382,0,0
2.36,2.36,2.36,2.5565e-08,0,0.0001551,3.8283e-05,1,1,0.46377,-1.5362,0,0
2.3539,2.3539,2.3539,3.2675e-08,0,0.0001593,8.5216e-05,1,1,0.46577,-1.5342,0,0
2.3477,2.3477,2.3477,3.0777e-08,0,0.00012228,0.00012553,1,1,0.46777,-1.5322,0,0
2.3416,2.3416,2.3416,2.4966e-08,0,4.9347e-05,0.00014971,1,1,0.46977,-1.5302,0,0
2.3355,2.3355,2.3355,2.4779e-08,0,-4.4069e-05,0.00015063,1,1,0.47176,-1.5282,0,0
2.3294,2.3294,2.3294,3.4456e-08,0,-0.0001363,0.00012548,1,1,0.47376,-1.5262,0,0
2.3233,2.3233,2.3233,4.8088e-08,0,-0.00020512,7.6954e-05,1,1,0.47576,-1.5242,0,0
2.3172,2.3172,2.3172,5.4827e-08,0,-0.00023363,1.3137e-05,1,1,0.47776,-1.5222,0,0
2.3111,2.3111,2.3111,4.9122e-08,0,-0.00021477,-5.3909e-05,1,1,0.47976,-1.5202,0,0
2.3051,2.3051,2.3051,3.5881e-08,0,-0.00015321,-0.0001108,1,1,0.48176,-1.5182,0,0
2.299,2.299,2.299,2.5605e-08,0,-6.4168e-05,-0.00014607,1,1,0.48376,-1.5162,0,0
2.2929,2.2929,2.2929,2.4508e-08,0,3.0564e-05,-0.00015312,1,1,0.48576,-1.5142,0,0
2.2869,2.2869,2.2869,2.9279e-08,0,0.00010839,-0.0001321,1,1,0.48776,-1.5122,0,0
2.2808,2.2808,2.2808,3.1199e-08,0,0.00015183,-9.0008e-05,1,1,0.48976,-1.5102,0,0
2.2748,2.2748,2.2748,2.4998e-08,0,0.0001531,-3.8895e-05,1,1,0.49175,-1.5082,0,0
2.2688,2.2688,2.2688,1.3569e-08,0,0.00011596,7.3659e-06,1,1,0.49375,-1.5062,0,0
2.2628,2.2628,2.2628,4.4133e-09,0,5.4488e-05,3.6989e-05,1,1,0.49575,-1.5042,0,0
2.2568,2.2568,2.2568,2.0817e-09,0,-1.0995e-05,4.3627e-05,1,1,0.49775,-1.5022,0,0
2.2507,2.2507,2.2507,4.3824e-09,0,-5.9642e-05,2.824e-05,1,1,0.49975,-1.5002,0,0
2.2448,2.2448,2.2448,5.7841e-09,0,-7.5934e-05,-1.1823e-06,1,1,0.50175,-1.4983,0,0
2.2388,2.2388,2.2388,3.9856e-09,0,-5.4096e-05,-3.1983e-05,1,1,0.50375,-1.4963,0,0
2.2328,2.2328,2.2328,2.6344e-09,0,1.0606e-07,-5.0649e-05,1,1,0.50575,-1.4943,0,0
2.2268,2.2268,2.2268,7.2948e-09,0,7.0737e-05,-4.6967e-05,1,1,0.50775,-1.4923,0,0
2.2209,2.2209,2.2209,1.8846e-08,0,0.00013591,-1.7319e-05,1,1,0.50975,-1.4903,0,0
2.2149,2.2149,2.2149,3.143e-08,0,0.00017386,3.3838e-05,1,1,0.51174,-1.4883,0,0
2.209,2.209,2.209,3.7682e-08,0,0.00016919,9.4796e-05,1,1,0.51374,-1.4863,0,0
2.203,2.203,2.203,3.6324e-08,0,0.00011764,0.00014956,1,1,0.51574,-1.4843,0,0
2.1971,2.1971,2.1971,3.4129e-08,0,2.7868e-05,0.00018216,1,1,0.51774,-1.4823,0,0
2.1912,2.1912,2.1912,3.9488e-08,0,-8.0367e-05,0.00018121,1,1,0.51974,-1.4803,0,0
2.1853,2.1853,2.1853,5.3512e-08,0,-0.00018114,0.00014329,1,1,0.52174,-1.4783,0,0
2.1793,2.1793,2.1793,6.7785e-08,0,-0.00024927,7.4263e-05,1,1,0.52374,-1.4763,0,0
2.1735,2.1735,2.1735,7.1688e-08,0,-0.00026725,-1.1949e-05,1,1,0.52574,-1.4743,0,0
2.1676,2.1676,2.1676,6.2498e-08,0,-0.00023013,-9.6854e-05,1,1,0.52774,-1.4723,0,0
2.1617,2.1617,2.1617,4.8138e-08,0,-0.00014717,-0.00016212,1,1,0.52974,-1.4703,0,0
2.1558,2.1558,2.1558,3.9502e-08,0,-3.9379e-05,-0.00019431,1,1,0.53173,-1.4683,0,0
2.1499,2.1499,2.1499,3.9961e-08,0,6.6157e-05,-0.00018824,1,1,0.53373,-1.4663,0,0
2.1441,2.1441,2.1441,4.273e-08,0,0.00014376,-0.00014821,1,1,0.53573,-1.4643,0,0
2.1382,2.1382,2.1382,3.8683e-08,0,0.00017634,-8.6703e-05,1,1,0.53773,-1.4623,0,0
2.1324,2.1324,2.1324,2.6134e-08,0,0.00016005,-2.0852e-05,1,1,0.53973,-1.4603,0,0
2.1266,2.1266,2.1266,1.2209e-08,0,0.00010523,3.2209e-05,1,1,0.54173,-1.4583,0,0
2.1207,2.1207,2.1207,4.786e-09,0,3.3088e-05,6.0064e-05,1,1,0.54373,-1.4563,0,0
2.1149,2.1149,2.1149,4.3972e-09,0,-3.0778e-05,5.8352e-05,1,1,0.54573,-1.4543,0,0
2.1091,2.1091,2.1091,5.1648e-09,0,-6.4245e-05,3.1865e-05,1,1,0.54773,-1.4523,0,0
2.1033,2.1033,2.1033,3.172e-09,0,-5.5533e-05,-6.9936e-06,1,1,0.54973,-1.4503,0,0
2.0975,2.0975,2.0975,1.8834e-09,0,-6.983e-06,-4.1935e-05,1,1,0.55172,-1.4483,0,0
2.0917,2.0917,2.0917,7.6984e-09,0,6.5462e-05,-5.7639e-05,1,1,0.55372,-1.4463,0,0
2.0859,2.0859,2.0859,2.0821e-08,0,0.00013704,-4.4371e-05,1,1,0.55572,-1.4443,0,0
2.0802,2.0802,2.0802,3.3097e-08,0,0.00018176,-1.0665e-06,1,1,0.55772,-1.4423,0,0
2.0744,2.0744,2.0744,3.6789e-08,0,0.00018058,6.3949e-05,1,1,0.55972,-1.4403,0,0
2.0687,2.0687,2.0687,3.4615e-08,0,0.00012755,0.00013484,1,1,0.56172,-1.4383,0,0
2.0629,2.0629,2.0629,3.8226e-08,0,3.2077e-05,0.0001923,1,1,0.56372,-1.4363,0,0
2.0572,2.0572,2.0572,5.4978e-08,0,-8.3467e-05,0.00021864,1,1,0.56572,-1.4343,0,0
2.0514,2.0514,2.0514,7.7423e-08,0,-0.00019013,0.00020278,1,1,0.56772,-1.4323,0,0
2.0457,2.0457,2.0457,8.8713e-08,0,-0.00026071,0.00014359,1,1,0.56972,-1.4303,0,0
2.04,2.04,2.04,7.9821e-08,0,-0.00027761,5.084e-05,1,1,0.57171,-1.4283,0,0
2.0343,2.0343,2.0343,6.004e-08,0,-0.00023785,-5.6764e-05,1,1,0.57371,-1.4263,0,0
2.0286,2.0286,2.0286,4.8235e-08,0,-0.00015369,-0.00015603,1,1,0.57571,-1.4243,0,0
2.0229,2.0229,2.0229,5.3261e-08,0,-4.8645e-05,-0.00022514,1,1,0.57771,-1.4223,0,0
2.0172,2.0172,2.0172,6.4737e-08,0,4.9679e-05,-0.00024931,1,1,0.57971,-1.4203,0,0
2.0115,2.0115,2.0115,6.4532e-08,0,0.00011785,-0.00022489,1,1,0.58171,-1.4183,0,0
2.0059,2.0059,2.0059,4.6363e-08,0,0.00014324,-0.00016046,1,1,0.58371,-1.4163,0,0
2.0002,2.0002,2.0002,2.1866e-08,0,0.00012711,-7.4645e-05,1,1,0.58571,-1.4143,0,0
1.9946,1.9946,1.9946,7.117e-09,0,8.3133e-05,9.0392e-06,1,1,0.58771,-1.4123,0,0
1.9889,1.9889,1.9889,5.8342e-09,0,3.2226e-05,6.8822e-05,1,1,0.58971,-1.4103,0,0
1.9833,1.9833,1.9833,8.31e-09,0,-4.595e-06,9.0998e-05,1,1,0.5917,-1.4083,0,0
1.9777,1.9777,1.9777,5.6664e-09,0,-1.299e-05,7.4017e-05,1,1,0.5937,-1.4063,0,0
1.9721,1.9721,1.9721,1.0131e-09,0,1.0423e-05,2.8986e-05,1,1,0.5957,-1.4043,0,0
1.9664,1.9664,1.9664,3.9421e-09,0,5.7454e-05,-2.371e-05,1,1,0.5977,-1.4023,0,0
1.9608,1.9608,1.9608,1.6146e-08,0,0.00011138,-6.0786e-05,1,1,0.5997,-1.4003,0,0
1.9552,1.9552,1.9552,2.7316e-08,0,0.0001525,-6.3583e-05,1,1,0.6017,-1.3983,0,0
1.9497,1.9497,1.9497,2.7651e-08,0,0.00016431,-2.4451e-05,1,1,0.6037,-1.3963,0,0
1.9441,1.9441,1.9441,2.1831e-08,0,0.00013849,5.0056e-05,1,1,0.6057,-1.3943,0,0
1.9385,1.9385,1.9385,2.588e-08,0,7.7217e-05,0.0001404,1,1,0.6077,-1.3923,0,0
1.9329,1.9329,1.9329,4.8437e-08,0,-7.7094e-06,0.00021953,1,1,0.6097,-1.3903,0,0
1.9274,1.9274,1.9274,7.7967e-08,0,-9.8387e-05,0.0002611,1,1,0.61169,-1.3883,0,0
1.9218,1.9218,1.9218,9.2421e-08,0,-0.00017585,0.0002478,1,1,0.61369,-1.3863,0,0
1.9163,1.9163,1.9163,8.2155e-08,0,-0.00022492,0.00017723,1,1,0.61569,-1.3843,0,0
1.9108,1.9108,1.9108,6.0701e-08,0,-0.00023761,6.3254e-05,1,1,0.61769,-1.3823,0,0
1.9053,1.9053,1.9053,5.0767e-08,0,-0.0002143,-6.7653e-05,1,1,0.61969,-1.3803,0,0
1.8997,1.8997,1.8997,6.0508e-08,0,-0.0001627,-0.00018395,1,1,0.62169,-1.3783,0,0
1.8942,1.8942,1.8942,7.5857e-08,0,-9.5157e-05,-0.00025826,1,1,0.62369,-1.3763,0,0
1.8887,1.8887,1.8887,7.6516e-08,0,-2.52e-05,-0.00027534,1,1,0.62569,-1.3743,0,0
1.8832,1.8832,1.8832,5.7196e-08,0,3.5546e-05,-0.00023629,1,1,0.62769,-1.3723,0,0
1.8778,1.8778,1.8778,3.1328e-08,0,7.9517e-05,-0.0001577,1,1,0.62969,-1.3703,0,0
1.8723,1.8723,1.8723,1.5298e-08,0,0.00010401,-6.6058e-05,1,1,0.63168,-1.3683,0,0
1.8668,1.8668,1.8668,1.2444e-08,0,0.00011078,1.0862e-05,1,1,0.63368,-1.3663,0,0
1.8614,1.8614,1.8614,1.3788e-08,0,0.00010485,5.2785e-05,1,1,0.63568,-1.3643,0,0
1.8559,1.8559,1.8559,1.1463e-08,0,9.2903e-05,5.3138e-05,1,1,0.63768,-1.3623,0,0
1.8505,1.8505,1.8505,7.1e-09,0,8.153e-05,2.0605e-05,1,1,0.63968,-1.3603,0,0
1.845,1.845,1.845,6.3521e-09,0,7.5695e-05,-2.4417e-05,1,1,0.64168,-1.3583,0,0
1.8396,1.8396,1.8396,9.2985e-09,0,7.7532e-05,-5.729e-05,1,1,0.64368,-1.3563,0,0
1.8342,1.8342,1.8342,1.0715e-08,0,8.5765e-05,-5.7894e-05,1,1,0.64568,-1.3543,0,0
1.8288,1.8288,1.8288,9.5543e-09,0,9.5841e-05,-1.7737e-05,1,1,0.64768,-1.3523,0,0
1.8234,1.8234,1.8234,1.3517e-08,0,0.00010082,5.695e-05,1,1,0.64968,-1.3503,0,0
1.818,1.818,1.818,3.0378e-08,0,9.3018e-05,0.000147,1,1,0.65167,-1.3483,0,0
1.8126,1.8126,1.8126,5.5705e-08,0,6.6171e-05,0.00022638,1,1,0.65367,-1.3463,0,0
1.8072,1.8072,1.8072,7.352e-08,0,1.7782e-05,0.00027046,1,1,0.65567,-1.3443,0,0
1.8018,1.8018,1.8018,7.2112e-08,0,-4.913e-05,0.00026382,1,1,0.65767,-1.3423,0,0
1.7965,1.7965,1.7965,5.7944e-08,0,-0.00012552,0.00020496,1,1,0.65967,-1.3403,0,0
1.7911,1.7911,1.7911,5.0582e-08,0,-0.00019753,0.00010645,1,1,0.66167,-1.3383,0,0
1.7858,1.7858,1.7858,6.245e-08,0,-0.00024933,-9.1384e-06,1,1,0.66367,-1.3363,0,0
1.7804,1.7804,1.7804,8.5026e-08,0,-0.00026721,-0.00011621,1,1,0.66567,-1.3343,0,0
1.7751,1.7751,1.7751,9.6895e-08,0,-0.00024375,-0.00019342,1,1,0.66767,-1.3323,0,0
1.7698,1.7698,1.7698,8.5286e-08,0,-0.00018072,-0.00022921,1,1,0.66967,-1.3303,0,0
1.7645,1.7645,1.7645,5.8295e-08,0,-8.951e-05,-0.00022391,1,1,0.67166,-1.3283,0,0
1.7592,1.7592,1.7592,3.5683e-08,0,1.1403e-05,-0.00018812,1,1,0.67366,-1.3263,0,0
1.7539,1.7539,1.7539,2.9443e-08,0,0.00010129,-0.00013808,1,1,0.67566,-1.3243,0,0
1.7486,1.7486,1.7486,3.467e-08,0,0.0001629,-8.9919e-05,1,1,0.67766,-1.3223,0,0
1.7433,1.7433,1.7433,3.8077e-08,0,0.00018725,-5.4817e-05,1,1,0.67966,-1.3203,0,0
1.738,1.738,1.738,3.2347e-08,0,0.0001761,-3.6383e-05,1,1,0.68166,-1.3183,0,0
1.7328,1.7328,1.7328,2.0873e-08,0,0.00014106,-3.0847e-05,1,1,0.68366,-1.3163,0,0
1.7275,1.7275,1.7275,1.0796e-08,0,9.9525e-05,-2.9515e-05,1,1,0.68566,-1.3143,0,0
1.7222,1.7222,1.7222,5.2258e-09,0,6.8657e-05,-2.2455e-05,1,1,0.68766,-1.3123,0,0
1.717,1.717,1.717,3.5439e-09,0,5.9396e-05,-2.1161e-06,1,1,0.68966,-1.3103,0,0
1.7118,1.7118,1.7118,6.4803e-09,0,7.2632e-05,3.4227e-05,1,1,0.69165,-1.3083,0,0
1.7065,1.7065,1.7065,1.6833e-08,0,9.8839e-05,8.3758e-05,1,1,0.69365,-1.3063,0,0
1.7013,1.7013,1.7013,3.4077e-08,0,0.0001213,0.000139,1,1,0.69565,-1.3043,0,0
1.6961,1.6961,1.6961,5.0897e-08,0,0.00012193,0.00018974,1,1,0.69765,-1.3023,0,0
1.6909,1.6909,1.6909,5.8512e-08,0,8.7865e-05,0.00022527,1,1,0.69965,-1.3003,0,0
1.6857,1.6857,1.6857,5.6388e-08,0,1.6639e-05,0.00023666,1,1,0.70165,-1.2984,0,0
1.6805,1.6805,1.6805,5.4656e-08,0,-8.1863e-05,0.00021861,1,1,0.70365,-1.2964,0,0
1.6753,1.6753,1.6753,6.4451e-08,0,-0.00018752,0.0001706,1,1,0.70565,-1.2944,0,0
1.6702,1.6702,1.6702,8.5508e-08,0,-0.00027552,9.7179e-05,1,1,0.70765,-1.2924,0,0
1.665,1.665,1.665,1.0486e-07,0,-0.00032356,7.3697e-06,1,1,0.70965,-1.2904,0,0
1.6599,1.6599,1.6599,1.09e-07,0,-0.0003184,-8.657e-05,1,1,0.71164,-1.2884,0,0
1.6547,1.6547,1.6547,9.6913e-08,0,-0.0002598,-0.00017104,1,1,0.71364,-1.2864,0,0
1.6496,1.6496,1.6496,8.0485e-08,0,-0.00016065,-0.00023342,1,1,0.71564,-1.2844,0,0
1.6444,1.6444,1.6444,7.2048e-08,0,-4.3222e-05,-0.00026458,1,1,0.71764,-1.2824,0,0
1.6393,1.6393,1.6393,7.274e-08,0,6.7188e-05,-0.00026096,1,1,0.71964,-1.2804,0,0
1.6342,1.6342,1.6342,7.3293e-08,0,0.00014941,-0.00022559,1,1,0.72164,-1.2784,0,0
1.6291,1.6291,1.6291,6.4968e-08,0,0.0001919,-0.00016758,1,1,0.72364,-1.2764,0,0
1.624,1.624,1.624,4.815e-08,0,0.0001952,-9.9946e-05,1,1,0.72564,-1.2744,0,0
1.6189,1.6189,1.6189,3.0468e-08,0,0.00017058,-3.6287e-05,1,1,0.72764,-1.2724,0,0
1.6138,1.6138,1.6138,1.8568e-08,0,0.00013553,1.2869e-05,1,1,0.72964,-1.2704,0,0
1.6088,1.6088,1.6088,1.3416e-08,0,0.0001075,4.3021e-05,1,1,0.73163,-1.2684,0,0
1.6037,1.6037,1.6037,1.2818e-08,0,9.7894e-05,5.6869e-05,1,1,0.73363,-1.2664,0,0
1.5986,1.5986,1.5986,1.5726e-08,0,0.00010834,6.3119e-05,1,1,0.73563,-1.2644,0,0
1.5936,1.5936,1.5936,2.2323e-08,0,0.00013027,7.3102e-05,1,1,0.73763,-1.2624,0,0
1.5885,1.5885,1.5885,3.1184e-08,0,0.00014804,9.6207e-05,1,1,0.73963,-1.2604,0,0
1.5835,1.5835,1.5835,3.9306e-08,0,0.00014444,0.00013568,1,1,0.74163,-1.2584,0,0
1.5785,1.5785,1.5785,4.6214e-08,0,0.00010685,0.00018634,1,1,0.74363,-1.2564,0,0
1.5735,1.5735,1.5735,5.6424e-08,0,3.1984e-05,0.00023511,1,1,0.74563,-1.2544,0,0
1.5684,1.5684,1.5684,7.5291e-08,0,-7.2005e-05,0.00026448,1,1,0.74763,-1.2524,0,0
1.5634,1.5634,1.5634,1.0161e-07,0,-0.00018687,0.00025793,1,1,0.74963,-1.2504,0,0
1.5584,1.5584,1.5584,1.2577e-07,0,-0.00028863,0.00020569,1,1,0.75162,-1.2484,0,0
1.5535,1.5535,1.5535,1.3723e-07,0,-0.0003538,0.000109,1,1,0.75362,-1.2464,0,0
1.5485,1.5485,1.5485,1.3446e-07,0,-0.00036591,-1.866e-05,1,1,0.75562,-1.2444,0,0
1.5435,1.5435,1.5435,1.2656e-07,0,-0.00032018,-0.00015423,1,1,0.75762,-1.2424,0,0
1.5385,1.5385,1.5385,1.2425e-07,0,-0.00022514,-0.00027075,1,1,0.75962,-1.2404,0,0
1.5336,1.5336,1.5336,1.2908e-07,0,-0.00010056,-0.0003446,1,1,0.76162,-1.2384,0,0
1.5286,1.5286,1.5286,1.3203e-07,0,2.7769e-05,-0.00036206,1,1,0.76362,-1.2364,0,0
1.5237,1.5237,1.5237,1.2268e-07,0,0.00013491,-0.00032302,1,1,0.76562,-1.2344,0,0
1.5188,1.5188,1.5188,9.9497e-08,0,0.0002034,-0.00024083,1,1,0.76762,-1.2324,0,0
1.5138,1.5138,1.5138,7.1014e-08,0,0.00022763,-0.00013813,1,1,0.76962,-1.2304,0,0
1.5089,1.5089,1.5089,4.7786e-08,0,0.0002147,-3.9978e-05,1,1,0.77161,-1.2284,0,0
1.504,1.504,1.504,3.4018e-08,0,0.00018122,3.3612e-05,1,1,0.77361,-1.2264,0,0
1.4991,1.4991,1.4991,2.7025e-08,0,0.00014707,7.3354e-05,1,1,0.77561,-1.2244,0,0
1.4942,1.4942,1.4942,2.3296e-08,0,0.00012826,8.274e-05,1,1,0.77761,-1.2224,0,0
1.4894,1.4894,1.4894,2.2965e-08,0,0.00013112,7.5952e-05,1,1,0.77961,-1.2204,0,0
1.4845,1.4845,1.4845,2.7746e-08,0,0.00015006,7.2273e-05,1,1,0.78161,-1.2184,0,0
1.4796,1.4796,1.4796,3.6543e-08,0,0.0001693,8.8707e-05,1,1,0.78361,-1.2164,0,0
1.4747,1.4747,1.4747,4.6155e-08,0,0.00016851,0.00013311,1,1,0.78561,-1.2144,0,0
1.4699,1.4699,1.4699,5.7166e-08,0,0.00013037,0.00020017,1,1,0.78761,-1.2124,0,0
1.4651,1.4651,1.4651,7.6342e-08,0,4.7703e-05,0.00027185,1,1,0.78961,-1.2104,0,0
1.4602,1.4602,1.4602,1.0939e-07,0,-7.2457e-05,0.00032241,1,1,0.7916,-1.2084,0,0
1.4554,1.4554,1.4554,1.5069e-07,0,-0.00020928,0.00032665,1,1,0.7936,-1.2064,0,0
1.4506,1.4506,1.4506,1.8357e-07,0,-0.00033337,0.00026877,1,1,0.7956,-1.2044,0,0
1.4458,1.4458,1.4458,1.9467e-07,0,-0.000415,0.00014899,1,1,0.7976,-1.2024,0,0
1.441,1.441,1.441,1.8793e-07,0,-0.00043289,-1.4598e-05,1,1,0.7996,-1.2004,0,0
1.4362,1.4362,1.4362,1.8126e-07,0,-0.00038068,-0.0001897,1,1,0.8016,-1.1984,0,0
1.4314,1.4314,1.4314,1.8715e-07,0,-0.00026887,-0.00033842,1,1,0.8036,-1.1964,0,0
1.4266,1.4266,1.4266,1.9837e-07,0,-0.00012188,-0.00042809,1,1,0.8056,-1.1944,0,0
1.4218,1.4218,1.4218,1.9554e-07,0,2.9052e-05,-0.00044101,1,1,0.8076,-1.1924,0,0
1.4171,1.4171,1.4171,1.6838e-07,0,0.00015467,-0.00037982,1,1,0.8096,-1.1904,0,0
1.4123,1.4123,1.4123,1.2664e-07,0,0.00023558,-0.00026637,1,1,0.81159,-1.1884,0,0
1.4076,1.4076,1.4076,8.9342e-08,0,0.00026665,-0.00013448,1,1,0.81359,-1.1864,0,0
1.4028,1.4028,1.4028,6.6403e-08,0,0.00025682,-1.8886e-05,1,1,0.81559,-1.1844,0,0
1.3981,1.3981,1.3981,5.3554e-08,0,0.00022449,5.5911e-05,1,1,0.81759,-1.1824,0,0
1.3934,1.3934,1.3934,4.3183e-08,0,0.00019039,8.324e-05,1,1,0.81959,-1.1804,0,0
1.3887,1.3887,1.3887,3.4638e-08,0,0.00017009,7.5518e-05,1,1,0.82159,-1.1784,0,0
1.3839,1.3839,1.3839,3.1898e-08,0,0.00016868,5.8667e-05,1,1,0.82359,-1.1764,0,0
1.3792,1.3792,1.3792,3.589e-08,0,0.00017919,6.1435e-05,1,1,0.82559,-1.1744,0,0
1.3746,1.3746,1.3746,4.5078e-08,0,0.00018534,0.00010337,1,1,0.82759,-1.1724,0,0
1.3699,1.3699,1.3699,6.28e-08,0,0.00016771,0.00018593,1,1,0.82959,-1.1704,0,0
1.3652,1.3652,1.3652,9.6719e-08,0,0.00011121,0.00029017,1,1,0.83158,-1.1684,0,0
1.3605,1.3605,1.3605,1.4633e-07,0,1.1426e-05,0.00038213,1,1,0.83358,-1.1664,0,0
1.3559,1.3559,1.3559,1.9511e-07,0,-0.00012226,0.00042424,1,1,0.83558,-1.1644,0,0
1.3512,1.3512,1.3512,2.2301e-07,0,-0.00026771,0.00038873,1,1,0.83758,-1.1624,0,0
1.3466,1.3466,1.3466,2.2858e-07,0,-0.00039519,0.00026848,1,1,0.83958,-1.1604,0,0
1.3419,1.3419,1.3419,2.3268e-07,0,-0.00047507,8.1302e-05,1,1,0.84158,-1.1584,0,0
1.3373,1.3373,1.3373,2.5451e-07,0,-0.00048597,-0.00013406,1,1,0.84358,-1.1564,0,0
1.3327,1.3327,1.3327,2.8601e-07,0,-0.00042109,-0.00032921,1,1,0.84558,-1.1544,0,0
1.3281,1.3281,1.3281,2.9709e-07,0,-0.00029061,-0.00046084,1,1,0.84758,-1.1524,0,0
1.3235,1.3235,1.3235,2.6841e-07,0,-0.00011952,-0.00050385,1,1,0.84958,-1.1504,0,0
1.3189,1.3189,1.3189,2.1381e-07,0,5.8635e-05,-0.00045835,1,1,0.85157,-1.1484,0,0
1.3143,1.3143,1.3143,1.6573e-07,0,0.00021033,-0.00034819,1,1,0.85357,-1.1464,0,0
1.3097,1.3097,1.3097,1.4158e-07,0,0.00031081,-0.00021168,1,1,0.85557,-1.1444,0,0
1.3051,1.3051,1.3051,1.3052e-07,0,0.00035028,-8.7964e-05,1,1,0.85757,-1.1424,0,0
1.3006,1.3006,1.3006,1.1276e-07,0,0.00033572,-3.7981e-06,1,1,0.85957,-1.1404,0,0
1.296,1.296,1.296,8.3855e-08,0,0.00028747,3.4453e-05,1,1,0.86157,-1.1384,0,0
1.2915,1.2915,1.2915,5.5324e-08,0,0.00023157,4.1003e-05,1,1,0.86357,-1.1364,0,0
1.2869,1.2869,1.2869,3.8015e-08,0,0.00019015,4.3048e-05,1,1,0.86557,-1.1344,0,0
1.2824,1.2824,1.2824,3.4723e-08,0,0.00017327,6.8441e-05,1,1,0.86757,-1.1324,0,0
1.2779,1.2779,1.2779,4.8498e-08,0,0.00017509,0.00013336,1,1,0.86957,-1.1304,0,0
1.2734,1.2734,1.2734,8.6135e-08,0,0.000176,0.00023466,1,1,0.87156,-1.1284,0,0
1.2689,1.2689,1.2689,1.4497e-07,0,0.00015026,0.0003497,1,1,0.87356,-1.1264,0,0
1.2644,1.2644,1.2644,2.0274e-07,0,7.6696e-05,0.00044357,1,1,0.87556,-1.1244,0,0
1.2599,1.2599,1.2599,2.34e-07,0,-5.1099e-05,0.00048086,1,1,0.87756,-1.1224,0,0
1.2554,1.2554,1.2554,2.4016e-07,0,-0.00021912,0.00043803,1,1,0.87956,-1.1204,0,0
1.2509,1.2509,1.2509,2.5307e-07,0,-0.00039427,0.00031187,1,1,0.88156,-1.1184,0,0
1.2464,1.2464,1.2464,2.9928e-07,0,-0.00053308,0.00012143,1,1,0.88356,-1.1164,0,0
1.242,1.242,1.242,3.6382e-07,0,-0.00059506,-9.7048e-05,1,1,0.88556,-1.1144,0,0
1.2375,1.2375,1.2375,4.0011e-07,0,-0.00055639,-0.00030048,1,1,0.88756,-1.1124,0,0
1.2331,1.2331,1.2331,3.7881e-07,0,-0.00041878,-0.00045072,1,1,0.88956,-1.1104,0,0
1.2287,1.2287,1.2287,3.1951e-07,0,-0.00021039,-0.00052433,1,1,0.89155,-1.1084,0,0
1.2242,1.2242,1.2242,2.6839e-07,0,2.208e-05,-0.00051729,1,1,0.89355,-1.1064,0,0
1.2198,1.2198,1.2198,2.4898e-07,0,0.00022756,-0.0004438,1,1,0.89555,-1.1044,0,0
1.2154,1.2154,1.2154,2.4325e-07,0,0.00036633,-0.00033003,1,1,0.89755,-1.1024,0,0
1.211,1.211,1.211,2.1997e-07,0,0.0004217,-0.00020508,1,1,0.89955,-1.1004,0,0
1.2066,1.2066,1.2066,1.7131e-07,0,0.00040336,-9.2427e-05,1,1,0.90155,-1.0985,0,0
1.2022,1.2022,1.2022,1.1665e-07,0,0.00034143,-4.0814e-06,1,1,0.90355,-1.0965,0,0
1.1978,1.1978,1.1978,7.837e-08,0,0.00027322,6.0728e-05,1,1,0.90555,-1.0945,0,0
1.1935,1.1935,1.1935,6.4694e-08,0,0.00022811,0.00011244,1,1,0.90755,-1.0925,0,0
1.1891,1.1891,1.1891,7.3968e-08,0,0.00021616,0.000165,1,1,0.90955,-1.0905,0,0
1.1847,1.1847,1.1847,1.0297e-07,0,0.00022479,0.00022893,1,1,0.91154,-1.0885,0,0
1.1804,1.1804,1.1804,1.4407e-07,0,0.00022477,0.0003058,1,1,0.91354,-1.0865,0,0
1.176,1.176,1.176,1.8256e-07,0,0.00018307,0.00038599,1,1,0.91554,-1.0845,0,0
1.1717,1.1717,1.1717,2.0892e-07,0,7.775e-05,0.0004503,1,1,0.91754,-1.0825,0,0
1.1674,1.1674,1.1674,2.3409e-07,0,-9.0674e-05,0.00047507,1,1,0.91954,-1.0805,0,0
1.1631,1.1631,1.1631,2.8112e-07,0,-0.0002961,0.00043957,1,1,0.92154,-1.0785,0,0
1.1588,1.1588,1.1588,3.5471e-07,0,-0.00049331,0.00033337,1,1,0.92354,-1.0765,0,0
1.1545,1.1545,1.1545,4.2556e-07,0,-0.00063186,0.00016156,1,1,0.92554,-1.0745,0,0
1.1502,1.1502,1.1502,4.5547e-07,0,-0.00067254,-5.4147e-05,1,1,0.92754,-1.0725,0,0
1.1459,1.1459,1.1459,4.3842e-07,0,-0.00060026,-0.000279,1,1,0.92954,-1.0705,0,0
1.1416,1.1416,1.1416,4.0793e-07,0,-0.00042898,-0.00047288,1,1,0.93153,-1.0685,0,0
1.1374,1.1374,1.1374,3.9919e-07,0,-0.00019708,-0.00060007,1,1,0.93353,-1.0665,0,0
1.1331,1.1331,1.1331,4.0986e-07,0,4.5046e-05,-0.00063847,1,1,0.93553,-1.0645,0,0
1.1288,1.1288,1.1288,4.0538e-07,0,0.00025036,-0.00058528,1,1,0.93753,-1.0625,0,0
1.1246,1.1246,1.1246,3.6028e-07,0,0.00038842,-0.00045749,1,1,0.93953,-1.0605,0,0
1.1204,1.1204,1.1204,2.8629e-07,0,0.00045181,-0.00028643,1,1,0.94153,-1.0585,0,0
1.1161,1.1161,1.1161,2.1811e-07,0,0.00045418,-0.00010833,1,1,0.94353,-1.0565,0,0
1.1119,1.1119,1.1119,1.7956e-07,0,0.00042114,4.6297e-05,1,1,0.94553,-1.0545,0,0
1.1077,1.1077,1.1077,1.6898e-07,0,0.00037827,0.00016083,1,1,0.94753,-1.0525,0,0
1.1035,1.1035,1.1035,1.716e-07,0,0.00034082,0.00023543,1,1,0.94953,-1.0505,0,0
1.0993,1.0993,1.0993,1.7594e-07,0,0.00030885,0.00028379,1,1,0.95152,-1.0485,0,0
1.0951,1.0951,1.0951,1.7799e-07,0,0.0002691,0.0003249,1,1,0.95352,-1.0465,0,0
1.0909,1.0909,1.0909,1.7999e-07,0,0.00020237,0.00037284,1,1,0.95552,-1.0445,0,0
1.0868,1.0868,1.0868,1.9248e-07,0,9.3304e-05,0.00042862,1,1,0.95752,-1.0425,0,0
1.0826,1.0826,1.0826,2.3182e-07,0,-6.1094e-05,0.0004775,1,1,0.95952,-1.0405,0,0
1.0784,1.0784,1.0784,3.0442e-07,0,-0.00024727,0.00049314,1,1,0.96152,-1.0385,0,0
1.0743,1.0743,1.0743,3.912e-07,0,-0.00043679,0.00044758,1,1,0.96352,-1.0365,0,0
1.0702,1.0702,1.0702,4.5658e-07,0,-0.00059331,0.00032322,1,1,0.96552,-1.0345,0,0
1.066,1.066,1.066,4.8066e-07,0,-0.00068233,0.00012238,1,1,0.96752,-1.0325,0,0
1.0619,1.0619,1.0619,4.8029e-07,0,-0.0006807,-0.00012963,1,1,0.96952,-1.0305,0,0
1.0578,1.0578,1.0578,4.9129e-07,0,-0.00058292,-0.00038905,1,1,0.97151,-1.0285,0,0
1.0537,1.0537,1.0537,5.2841e-07,0,-0.00040267,-0.0006051,1,1,0.97351,-1.0265,0,0
1.0496,1.0496,1.0496,5.6782e-07,0,-0.00016939,-0.00073419,1,1,0.97551,-1.0245,0,0
1.0455,1.0455,1.0455,5.7206e-07,0,7.8815e-05,-0.00075217,1,1,0.97751,-1.0225,0,0
1.0414,1.0414,1.0414,5.2899e-07,0,0.00030396,-0.0006607,1,1,0.97951,-1.0205,0,0
1.0373,1.0373,1.0373,4.6237e-07,0,0.00047624,-0.00048528,1,1,0.98151,-1.0185,0,0
1.0333,1.0333,1.0333,4.0651e-07,0,0.00057919,-0.00026643,1,1,0.98351,-1.0165,0,0
1.0292,1.0292,1.0292,3.7557e-07,0,0.00061102,-4.6826e-05,1,1,0.98551,-1.0145,0,0
1.0251,1.0251,1.0251,3.5839e-07,0,0.00058188,0.00014064,1,1,0.98751,-1.0125,0,0
1.0211,1.0211,1.0211,3.3718e-07,0,0.00050863,0.00028012,1,1,0.98951,-1.0105,0,0
1.0171,1.0171,1.0171,3.0626e-07,0,0.00040853,0.0003733,1,1,0.9915,-1.0085,0,0
1.013,1.013,1.013,2.7458e-07,0,0.00029422,0.0004336,1,1,0.9935,-1.0065,0,0
1.009,1.009,1.009,2.5651e-07,0,0.00017124,0.00047664,1,1,0.9955,-1.0045,0,0
1.005,1.005,1.005,2.627e-07,0,3.8891e-05,0.00051106,1,1,0.9975,-1.0025,0,0
1.001,1.001,1.001,2.9535e-07,0,-0.00010585,0.00053305,1,1,0.9995,-1.0005,0,0
0.997,0.997,0.997,3.4683e-07,0,-0.00026292,0.00052697,1,1,1.0015,-0.9985,0,0
0.99302,0.99302,0.99302,4.0268e-07,0,-0.00042444,0.00047173,1,1,1.0035,-0.9965,0,0
0.98904,0.98904,0.98904,4.509e-07,0,-0.00057278,0.00035045,1,1,1.0055,-0.9945,0,0
0.98506,0.98506,0.98506,4.9155e-07,0,-0.00068265,0.00015972,1,1,1.0075,-0.9925,0,0
0.9811,0.9811,0.9811,5.3566e-07,0,-0.00072688,-8.5218e-05,1,1,1.0095,-0.9905,0,0
0.97714,0.97714,0.97714,5.9154e-07,0,-0.00068419,-0.00035125,1,1,1.0115,-0.98851,0,0
0.9732,0.9732,0.9732,6.5197e-07,0,-0.00054667,-0.00059419,1,1,1.0135,-0.98651,0,0
0.96926,0.96926,0.96926,6.9746e-07,0,-0.00032445,-0.00076949,1,1,1.0155,-0.98451,0,0
0.96532,0.96532,0.96532,7.1382e-07,0,-4.5819e-05,-0.00084358,1,1,1.0175,-0.98251,0,0
0.9614,0.9614,0.9614,7.0522e-07,0,0.00024774,-0.00080233,1,1,1.0195,-0.98051,0,0
0.95748,0.95748,0.95748,6.8856e-07,0,0.00051038,-0.00065418,1,1,1.0215,-0.97851,0,0
0.95358,0.95358,0.95358,6.7561e-07,0,0.00070217,-0.00042713,1,1,1.0235,-0.97651,0,0
0.94968,0.94968,0.94968,6.6248e-07,0,0.0007978,-0.00016087,1,1,1.0255,-0.97451,0,0
0.94578,0.94578,0.94578,6.3664e-07,0,0.00079111,0.00010332,1,1,1.0275,-0.97251,0,0
0.9419,0.9419,0.9419,5.9227e-07,0,0.00069435,0.00033172,1,1,1.0295,-0.97051,0,0
0.93802,0.93802,0.93802,5.3785e-07,0,0.00053279,0.00050387,1,1,1.0315,-0.96852,0,0
0.93415,0.93415,0.93416,4.8985e-07,0,0.00033652,0.0006136,1,1,1.0335,-0.96652,0,0
0.93029,0.93029,0.93029,4.6064e-07,0,0.00013239,0.0006656,1,1,1.0355,-0.96452,0,0
0.92644,0.92644,0.92644,4.5194e-07,0,-6.1488e-05,0.00066939,1,1,1.0375,-0.96252,0,0
0.9226,0.9226,0.9226,4.5701e-07,0,-0.00023707,0.00063304,1,1,1.0395,-0.96052,0,0
0.91876,0.91876,0.91876,4.6754e-07,0,-0.0003933,0.00055926,1,1,1.0415,-0.95852,0,0
0.91493,0.91493,0.91493,4.7986e-07,0,-0.00053055,0.0004453,1,1,1.0435,-0.95652,0,0
0.91111,0.91111,0.91111,4.9813e-07,0,-0.0006449,0.00028657,1,1,1.0455,-0.95452,0,0
0.9073,0.9073,0.9073,5.3262e-07,0,-0.00072503,8.249e-05,1,1,1.0475,-0.95252,0,0
0.9035,0.9035,0.9035,5.9208e-07,0,-0.00075295,-0.00015798,1,1,1.0495,-0.95052,0,0
0.8997,0.8997,0.8997,6.7353e-07,0,-0.00070878,-0.00041346,1,1,1.0515,-0.94853,0,0
0.89591,0.89591,0.89591,7.5859e-07,0,-0.00057794,-0.0006514,1,1,1.0535,-0.94653,0,0
0.89213,0.89213,0.89213,8.2396e-07,0,-0.0003587,-0.00083367,1,1,1.0555,-0.94453,0,0
0.88836,0.88836,0.88836,8.605e-07,0,-6.7245e-05,-0.00092501,1,1,1.0575,-0.94253,0,0
0.8846,0.8846,0.8846,8.8263e-07,0,0.00026173,-0.00090206,1,1,1.0595,-0.94053,0,0
0.88084,0.88084,0.88084,9.1472e-07,0,0.00058,-0.00076017,1,1,1.0615,-0.93853,0,0
0.87709,0.87709,0.87709,9.6425e-07,0,0.00083536,-0.0005157,1,1,1.0635,-0.93653,0,0
0.87335,0.87335,0.87335,1.0092e-06,0,0.00098362,-0.00020318,1,1,1.0655,-0.93453,0,0
0.86962,0.86962,0.86962,1.0163e-06,0,0.00099921,0.00013199,1,1,1.0675,-0.93253,0,0
0.86589,0.86589,0.8659,9.7354e-07,0,0.00088146,0.00044285,1,1,1.0695,-0.93053,0,0
0.86218,0.86218,0.86218,9.0464e-07,0,0.00065436,0.00068992,1,1,1.0715,-0.92854,0,0
0.85847,0.85847,0.85847,8.4803e-07,0,0.00035989,0.00084737,1,1,1.0735,-0.92654,0,0
0.85477,0.85477,0.85477,8.2243e-07,0,4.6903e-05,0.00090544,1,1,1.0755,-0.92454,0,0
0.85108,0.85108,0.85108,8.1328e-07,0,-0.00024101,0.00086882,1,1,1.0775,-0.92254,0,0
0.84739,0.84739,0.84739,7.9169e-07,0,-0.00047472,0.00075235,1,1,1.0795,-0.92054,0,0
0.84372,0.84372,0.84372,7.4483e-07,0,-0.0006428,0.00057564,1,1,1.0815,-0.91854,0,0
0.84005,0.84005,0.84005,6.8859e-07,0,-0.00074823,0.0003584,1,1,1.0835,-0.91654,0,0
0.83639,0.83639,0.83639,6.549e-07,0,-0.00080046,0.00011775,1,1,1.0855,-0.91454,0,0
0.83274,0.83274,0.83274,6.6804e-07,0,-0.0008064,-0.00013208,1,1,1.0875,-0.91254,0,0
0.82909,0.82909,0.82909,7.2782e-07,0,-0.00076455,-0.00037811,1,1,1.0895,-0.91054,0,0
0.82546,0.82546,0.82546,8.0954e-07,0,-0.00066471,-0.00060612,1,1,1.0915,-0.90855,0,0
0.82183,0.82183,0.82183,8.8151e-07,0,-0.00049379,-0.00079832,1,1,1.0935,-0.90655,0,0
0.81821,0.81821,0.81821,9.3088e-07,0,-0.00024538,-0.00093284,1,1,1.0955,-0.90455,0,0
0.81459,0.81459,0.8146,9.7715e-07,0,7.0759e-05,-0.00098565,1,1,1.0975,-0.90255,0,0
0.81099,0.81099,0.81099,1.0551e-06,0,0.00042364,-0.00093532,1,1,1.0995,-0.90055,0,0
0.80739,0.80739,0.80739,1.176e-06,0,0.0007633,-0.00076978,1,1,1.1014,-0.89855,0,0
0.80381,0.80381,0.80381,1.3064e-06,0,0.0010307,-0.00049308,1,1,1.1034,-0.89655,0,0
0.80022,0.80022,0.80023,1.3925e-06,0,0.0011725,-0.00012975,1,1,1.1054,-0.89455,0,0
0.79665,0.79665,0.79665,1.4121e-06,0,0.0011554,0.0002757,1,1,1.1074,-0.89255,0,0
0.79309,0.79309,0.79309,1.3967e-06,0,0.0009764,0.00066499,1,1,1.1094,-0.89055,0,0
0.78953,0.78953,0.78953,1.396e-06,0,0.0006635,0.00097699,1,1,1.1114,-0.88856,0,0
0.78598,0.78598,0.78598,1.4217e-06,0,0.00026909,0.0011611,1,1,1.1134,-0.88656,0,0
0.78244,0.78244,0.78244,1.4352e-06,0,-0.00014345,0.0011889,1,1,1.1154,-0.88456,0,0
0.77891,0.77891,0.77891,1.3918e-06,0,-0.00051457,0.0010612,1,1,1.1174,-0.88256,0,0
0.77539,0.77539,0.77539,1.292e-06,0,-0.0008005,0.00080635,1,1,1.1194,-0.88056,0,0
0.77187,0.77187,0.77187,1.1829e-06,0,-0.00097907,0.00047262,1,1,1.1214,-0.87856,0,0
0.76836,0.76836,0.76836,1.1128e-06,0,-0.0010483,0.00011428,1,1,1.1234,-0.87656,0,0
0.76486,0.76486,0.76486,1.0898e-06,0,-0.0010197,-0.00022184,1,1,1.1254,-0.87456,0,0
0.76137,0.76137,0.76137,1.0844e-06,0,-0.00090991,-0.0005058,1,1,1.1274,-0.87256,0,0
0.75788,0.75788,0.75788,1.0663e-06,0,-0.00073361,-0.00072632,1,1,1.1294,-0.87056,0,0
0.75441,0.75441,0.75441,1.0353e-06,0,-0.00050114,-0.00088522,1,1,1.1314,-0.86857,0,0
0.75094,0.75094,0.75094,1.0239e-06,0,-0.00022031,-0.00098723,1,1,1.1334,-0.86657,0,0
0.74748,0.74748,0.74748,1.0716e-06,0,9.8488e-05,-0.0010301,1,1,1.1354,-0.86457,0,0
0.74402,0.74402,0.74403,1.1919e-06,0,0.00043687,-0.0010001,1,1,1.1374,-0.86257,0,0
0.74058,0.74058,0.74058,1.3527e-06,0,0.00076522,-0.00087529,1,1,1.1394,-0.86057,0,0
0.73714,0.73714,0.73715,1.4959e-06,0,0.0010436,-0.00063695,1,1,1.1414,-0.85857,0,0
0.73372,0.73372,0.73372,1.5883e-06,0,0.0012275,-0.0002833,1,1,1.1434,-0.85657,0,0
0.73029,0.73029,0.7303,1.6577e-06,0,0.001277,0.00015927,1,1,1.1454,-0.85457,0,0
0.72688,0.72688,0.72688,1.7663e-06,0,0.0011672,0.00063404,1,1,1.1474,-0.85257,0,0
0.72348,0.72348,0.72348,1.9357e-06,0,0.0008965,0.001063,1,1,1.1494,-0.85057,0,0
0.72008,0.72008,0.72008,2.1067e-06,0,0.00049073,0.0013652,1,1,1.1514,-0.84858,0,0
0.71669,0.71669,0.71669,2.189e-06,0,1.1333e-06,0.0014788,1,1,1.1534,-0.84658,0,0
0.71331,0.71331,0.71331,2.1551e-06,0,-0.00050329,0.0013782,1,1,1.1554,-0.84458,0,0
0.70994,0.70994,0.70994,2.0719e-06,0,-0.00094816,0.0010819,1,1,1.1574,-0.84258,0,0
0.70657,0.70657,0.70658,2.028e-06,0,-0.001268,0.00064636,1,1,1.1594,-0.84058,0,0
0.70322,0.70322,0.70322,2.0389e-06,0,-0.0014192,0.00015033,1,1,1.1614,-0.83858,0,0
0.69987,0.69987,0.69987,2.0359e-06,0,-0.0013882,-0.00032693,1,1,1.1634,-0.83658,0,0
0.69653,0.69653,0.69653,1.9476e-06,0,-0.0011923,-0.0007241,1,1,1.1654,-0.83458,0,0
0.6932,0.6932,0.6932,1.7796e-06,0,-0.00087294,-0.001008,1,1,1.1674,-0.83258,0,0
0.68987,0.68987,0.68987,1.6104e-06,0,-0.00048363,-0.0011726,1,1,1.1694,-0.83058,0,0
0.68655,0.68655,0.68656,1.5183e-06,0,-7.6418e-05,-0.0012292,1,1,1.1714,-0.82859,0,0
0.68325,0.68325,0.68325,1.5208e-06,0,0.00030846,-0.0011935,1,1,1.1734,-0.82659,0,0
0.67994,0.67994,0.67995,1.5735e-06,0,0.00064656,-0.0010744,1,1,1.1754,-0.82459,0,0
0.67665,0.67665,0.67665,1.6176e-06,0,0.0009257,-0.00087155,1,1,1.1774,-0.82259,0,0
0.67337,0.67337,0.67337,1.6319e-06,0,0.0011376,-0.0005801,1,1,1.1794,-0.82059,0,0
0.67009,0.67009,0.67009,1.6518e-06,0,0.0012687,-0.00020141,1,1,1.1814,-0.81859,0,0
0.66682,0.66682,0.66682,1.7426e-06,0,0.0012962,0.00024558,1,1,1.1834,-0.81659,0,0
0.66356,0.66356,0.66356,1.9379e-06,0,0.0011916,0.00071804,1,1,1.1854,-0.81459,0,0
0.66031,0.66031,0.66031,2.1977e-06,0,0.0009321,0.0011517,1,1,1.1874,-0.81259,0,0
0.65706,0.65706,0.65707,2.4351e-06,0,0.00051557,0.0014719,1,1,1.1894,-0.81059,0,0
0.65383,0.65383,0.65383,2.6009e-06,0,-2.7151e-05,0.0016115,1,1,1.1914,-0.8086,0,0
0.6506,0.6506,0.6506,2.7354e-06,0,-0.00062942,0.0015282,1,1,1.1934,-0.8066,0,0
0.64738,0.64738,0.64738,2.922e-06,0,-0.0011978,0.0012177,1,1,1.1954,-0.8046,0,0
0.64416,0.64416,0.64417,3.1831e-06,0,-0.0016322,0.00071742,1,1,1.1974,-0.8026,0,0
0.64096,0.64096,0.64096,3.439e-06,0,-0.0018506,9.9602e-05,1,1,1.1994,-0.8006,0,0
0.63776,0.63776,0.63777,3.5801e-06,0,-0.0018114,-0.0005429,1,1,1.2014,-0.7986,0,0
0.63457,0.63457,0.63458,3.5727e-06,0,-0.0015241,-0.001116,1,1,1.2034,-0.7966,0,0
0.63139,0.63139,0.6314,3.4792e-06,0,-0.0010461,-0.001543,1,1,1.2054,-0.7946,0,0
0.62822,0.62822,0.62822,3.3773e-06,0,-0.00046546,-0.0017767,1,1,1.2074,-0.7926,0,0
0.62506,0.62506,0.62506,3.2773e-06,0,0.00012303,-0.0018052,1,1,1.2094,-0.7906,0,0
0.6219,0.6219,0.6219,3.1265e-06,0,0.00064105,-0.001647,1,1,1.2114,-0.78861,0,0
0.61875,0.61875,0.61875,2.8843e-06,0,0.0010402,-0.0013415,1,1,1.2134,-0.78661,0,0
0.61561,0.61561,0.61561,2.5774e-06,0,0.001303,-0.00093659,1,1,1.2154,-0.78461,0,0
0.61248,0.61248,0.61248,2.2827e-06,0,0.0014324,-0.00047803,1,1,1.2174,-0.78261,0,0
0.60935,0.60935,0.60935,2.0674e-06,0,0.001437,-4.6091e-06,1,1,1.2194,-0.78061,0,0
0.60623,0.60623,0.60624,1.945e-06,0,0.0013187,0.00045127,1,1,1.2214,-0.77861,0,0
0.60313,0.60313,0.60313,1.8835e-06,0,0.0010696,0.0008584,1,1,1.2234,-0.77661,0,0
0.60002,0.60002,0.60003,1.8582e-06,0,0.00067961,0.0011804,1,1,1.2254,-0.77461,0,0
0.59693,0.59693,0.59693,1.9105e-06,0,0.0001512,0.0013725,1,1,1.2274,-0.77261,0,0
0.59385,0.59385,0.59385,2.1588e-06,0,-0.00048564,0.0013849,1,1,1.2294,-0.77061,0,0
0.59077,0.59077,0.59077,2.7402e-06,0,-0.0011654,0.001173,1,1,1.2314,-0.76862,0,0
0.5877,0.5877,0.5877,3.7251e-06,0,-0.0017915,0.00071293,1,1,1.2334,-0.76662,0,0
0.58464,0.58464,0.58465,5.0896e-06,0,-0.0022541,1.5937e-05,1,1,1.2354,-0.76462,0,0
0.58159,0.58159,0.58159,6.7784e-06,0,-0.0024543,-0.000863,1,1,1.2374,-0.76262,0,0
0.57854,0.57854,0.57855,8.78e-06,0,-0.0023295,-0.001828,1,1,1.2394,-0.76062,0,0
0.57551,0.57551,0.57552,1.111e-05,0,-0.0018692,-0.0027574,1,1,1.2414,-0.75862,0,0
0.57248,0.57248,0.57249,1.3703e-05,0,-0.0011179,-0.0035269,1,1,1.2434,-0.75662,0,0
0.56946,0.56946,0.56947,1.6336e-05,0,-0.00016388,-0.0040368,1,1,1.2454,-0.75462,0,0
0.56644,0.56644,0.56646,1.8698e-05,0,0.00088216,-0.0042317,1,1,1.2474,-0.75262,0,0
0.56344,0.56344,0.56346,2.0552e-05,0,0.0019116,-0.0041091,1,1,1.2494,-0.75062,0,0
0.56044,0.56044,0.56046,2.1855e-05,0,0.0028386,-0.0037129,1,1,1.2514,-0.74863,0,0
0.55745,0.55745,0.55747,2.274e-05,0,0.0036094,-0.0031147,1,1,1.2534,-0.74663,0,0
0.55447,0.55447,0.55449,2.3384e-05,0,0.0042021,-0.0023909,1,1,1.2554,-0.74463,0,0
0.5515,0.5515,0.55152,2.3883e-05,0,0.0046155,-0.0016034,1,1,1.2574,-0.74263,0,0
0.54853,0.54853,0.54856,2.4216e-05,0,0.0048562,-0.00079051,1,1,1.2594,-0.74063,0,0
0.54558,0.54558,0.5456,2.4278e-05,0,0.0049263,2.9622e-05,1,1,1.2614,-0.73863,0,0
0.54263,0.54263,0.54265,2.3951e-05,0,0.0048194,0.00084647,1,1,1.2634,-0.73663,0,0
0.53969,0.53969,0.53971,2.3162e-05,0,0.004523,0.0016418,1,1,1.2654,-0.73463,0,0
0.53675,0.53675,0.53677,2.1895e-05,0,0.0040281,0.002379,1,1,1.2674,-0.73263,0,0
0.53383,0.53383,0.53385,2.0179e-05,0,0.0033394,0.0030028,1,1,1.2694,-0.73063,0,0
0.53091,0.53091,0.53093,1.8063e-05,0,0.0024826,0.0034479,1,1,1.2714,-0.72864,0,0
0.528,0.528,0.52802,1.5635e-05,0,0.0015041,0.003655,1,1,1.2734,-0.72664,0,0
0.5251,0.5251,0.52511,1.308e-05,0,0.00046337,0.0035849,1,1,1.2754,-0.72464,0,0
0.52221,0.52221,0.52222,1.0751e-05,0,-0.00057895,0.0032249,1,1,1.2774,-0.72264,0,0
0.51932,0.51932,0.51933,9.1756e-06,0,-0.0015735,0.0025847,1,1,1.2794,-0.72064,0,0
0.51644,0.51644,0.51645,9.0394e-06,0,-0.0024881,0.001681,1,1,1.2814,-0.71864,0,0
0.51358,0.51358,0.51359,1.1209e-05,0,-0.0033033,0.00051834,1,1,1.2834,-0.71664,0,0
0.51071,0.51071,0.51073,1.6873e-05,0,-0.0039975,-0.00092555,1,1,1.2854,-0.71464,0,0
0.50786,0.50786,0.50789,2.7835e-05,0,-0.0045255,-0.0027026,1,1,1.2874,-0.71264,0,0
0.50502,0.50502,0.50506,4.691e-05,0,-0.0047975,-0.0048807,1,1,1.2894,-0.71064,0,0
0.50218,0.50218,0.50226,7.8357e-05,0,-0.0046654,-0.0075156,1,1,1.2914,-0.70865,0,0
0.49935,0.49935,0.49948,0.00012824,0,-0.0039245,-0.010615,1,1,1.2934,-0.70665,0,0
0.49653,0.49653,0.49673,0.00020461,0,-0.0023315,-0.014105,1,1,1.2954,-0.70465,0,0
0.49372,0.49372,0.49403,0.00031745,0,0.00036232,-0.017804,1,1,1.2974,-0.70265,0,0
0.49091,0.49091,0.49139,0.00047847,0,0.004369,-0.021423,1,1,1.2994,-0.70065,0,0
0.48811,0.48811,0.48881,0.00070094,0,0.0098222,-0.024574,1,1,1.3013,-0.69865,0,0
0.48532,0.48532,0.48632,0.00099959,0,0.016743,-0.026804,1,1,1.3033,-0.69665,0,0
0.48254,0.48254,0.48393,0.0013908,0,0.02502,-0.027636,1,1,1.3053,-0.69465,0,0
0.47977,0.47977,0.48166,0.0018923,0,0.0344,-0.026601,1,1,1.3073,-0.69265,0,0
0.477,0.477,0.47953,0.0025235,0,0.044494,-0.023284,1,1,1.3093,-0.69065,0,0
0.47425,0.47425,0.47755,0.0033048,0,0.054789,-0.017347,1,1,1.3113,-0.68866,0,0
0.4715,0.4715,0.47575,0.004257,0,0.064662,-0.0085619,1,1,1.3133,-0.68666,0,0
0.46876,0.46876,0.47416,0.0054009,0,0.073401,0.0031643,1,1,1.3153,-0.68466,0,0
0.46602,0.46602,0.47278,0.0067566,0,0.080232,0.017763,1,1,1.3173,-0.68266,0,0
0.4633,0.4633,0.47164,0.0083425,0,0.084349,0.034973,1,1,1.3193,-0.68066,0,0
0.46058,0.4631,0.47075,0.010174,0.0025164,0.084961,0.054313,1,1,1.3213,-0.67866,0,0
0.45787,0.46438,0.47013,0.012261,0.0065055,0.081354,0.075074,1,1,1.3233,-0.67666,0,0
0.45517,0.46566,0.46978,0.014608,0.010486,0.072961,0.096317,1,1,1.3253,-0.67466,0,0
0.45248,0.46694,0.46969,0.01721,0.014459,0.059433,0.11691,1,1,1.3273,-0.67266,0,0
0.44979,0.46822,0.46985,0.020054,0.018424,0.040703,0.1356,1,1,1.3293,-0.67066,0,0
0.44711,0.4695,0.47024,0.023121,0.022381,0.017034,0.15106,1,1,1.3313,-0.66867,0,0
0.44444,0.47077,0.47083,0.026389,0.02633,-0.01097,0.16203,1,1,1.3333,-0.66667,0,0
0.44178,0.47205,0.47162,0.029832,0.030271,-0.042377,0.1674,1,1,1.3353,-0.66467,0,0
0.43913,0.47333,0.47256,0.033427,0.034205,-0.075969,0.16625,1,1,1.3373,-0.66267,0,0
0.43648,0.47461,0.47363,0.037149,0.038129,-0.11031,0.15799,1,1,1.3393,-0.66067,0,0
0.43385,0.47589,0.47482,0.040974,0.042047,-0.14384,0.14235,1,1,1.3413,-0.65867,0,0
0.43122,0.47717,0.4761,0.044879,0.045956,-0.17492,0.11941,1,1,1.3433,-0.65667,0,0
0.4286,0.47845,0.47744,0.048843,0.049857,-0.20197,0.089603,1,1,1.3453,-0.65467,0,0
0.42598,0.47973,0.47883,0.05285,0.05375,-0.22347,0.053706,1,1,1.3473,-0.65267,0,0
0.42338,0.48101,0.48026,0.056886,0.057635,-0.2381,0.01282,1,1,1.3493,-0.65067,0,0
0.42078,0.48229,0.48172,0.06094,0.061512,-0.24476,-0.031663,1,1,1.3513,-0.64868,0,0
0.41819,0.48357,0.48319,0.064998,0.065381,-0.24262,-0.07811,1,1,1.3533,-0.64668,0,0
0.41561,0.48485,0.48465,0.069042,0.069242,-0.23121,-0.1247,1,1,1.3553,-0.64468,0,0
0.41304,0.48613,0.48609,0.073053,0.073095,-0.21043,-0.16951,1,1,1.3573,-0.64268,0,0
0.41047,0.48741,0.48748,0.077013,0.07694,-0.18061,-0.2106,1,1,1.3593,-0.64068,0,0
0.40791,0.48869,0.48883,0.080913,0.080777,-0.1425,-0.2461,1,1,1.3613,-0.63868,0,0
0.40536,0.48997,0.49012,0.084753,0.084607,-0.097233,-0.27433,1,1,1.3633,-0.63668,0,0
0.40282,0.49125,0.49136,0.08854,0.088428,-0.046313,-0.29386,1,1,1.3653,-0.63468,0,0
0.40029,0.49253,0.49257,0.092284,0.092241,0.0084821,-0.30359,1,1,1.3673,-0.63268,0,0
0.39776,0.49381,0.49376,0.095993,0.096046,0.065177,-0.30281,1,1,1.3693,-0.63068,0,0
0.39525,0.49509,0.49492,0.099672,0.099843,0.1217,-0.29122,1,1,1.3713,-0.62869,0,0
0.39274,0.49637,0.49607,0.10333,0.10363,0.17596,-0.26892,1,1,1.3733,-0.62669,0,0
0.39023,0.49765,0.49722,0.10699,0.10741,0.22594,-0.23641,1,1,1.3753,-0.62469,0,0
0.38774,0.49893,0.4984,0.11066,0.11119,0.26972,-0.19457,1,1,1.3773,-0.62269,0,0
0.38526,0.50021,0.49962,0.11437,0.11495,0.30559,-0.14465,1,1,1.3793,-0.62069,0,0
0.38278,0.50149,0.50089,0.11811,0.11871,0.33208,-0.088166,1,1,1.3813,-0.61869,0,0
0.38031,0.50277,0.5022,0.12189,0.12246,0.348,-0.026934,1,1,1.3833,-0.61669,0,0
0.37785,0.50405,0.50354,0.12569,0.1262,0.3525,0.037038,1,1,1.3853,-0.61469,0,0
0.37539,0.50533,0.50489,0.12949,0.12993,0.34512,0.10159,1,1,1.3873,-0.61269,0,0
0.37295,0.50661,0.50624,0.13329,0.13366,0.32583,0.16451,1,1,1.3893,-0.61069,0,0
0.37051,0.50789,0.50759,0.13708,0.13738,0.29501,0.22357,1,1,1.3913,-0.6087,0,0
0.36808,0.50917,0.50895,0.14087,0.14108,0.2535,0.27665,1,1,1.3933,-0.6067,0,0
0.36566,0.51045,0.5103,0.14464,0.14479,0.20251,0.32182,1,1,1.3953,-0.6047,0,0
0.36325,0.51172,0.51166,0.14841,0.14848,0.14359,0.35738,1,1,1.3973,-0.6027,0,0
0.36084,0.513,0.513,0.15216,0.15216,0.078608,0.38197,1,1,1.3993,-0.6007,0,0
0.35844,0.51428,0.51432,0.15588,0.15584,0.0096002,0.3946,1,1,1.4013,-0.5987,0,0
0.35605,0.51556,0.51563,0.15958,0.15951,-0.061229,0.39466,1,1,1.4033,-0.5967,0,0
0.35367,0.51684,0.51694,0.16327,0.16317,-0.1316,0.38194,1,1,1.4053,-0.5947,0,0
0.3513,0.51812,0.51827,0.16697,0.16683,-0.19924,0.35664,1,1,1.4073,-0.5927,0,0
0.34893,0.5194,0.5196,0.17067,0.17047,-0.26191,0.31935,1,1,1.4093,-0.5907,0,0
0.34657,0.52068,0.52093,0.17436,0.17411,-0.31749,0.27106,1,1,1.4113,-0.58871,0,0
0.34422,0.52196,0.52224,0.17802,0.17774,-0.36404,0.21309,1,1,1.4133,-0.58671,0,0
0.34188,0.52324,0.52352,0.18164,0.18136,-0.39988,0.14712,1,1,1.4153,-0.58471,0,0
0.33955,0.52452,0.52475,0.1852,0.18497,-0.42364,0.075116,1,1,1.4173,-0.58271,0,0
0.33722,0.5258,0.52594,0.18871,0.18858,-0.43431,-0.00070303,1,1,1.4193,-0.58071,0,0
0.33491,0.52708,0.52708,0.19218,0.19217,-0.43129,-0.077934,1,1,1.4213,-0.57871,0,0
0.3326,0.52836,0.52818,0.19559,0.19576,-0.41443,-0.15408,1,1,1.4233,-0.57671,0,0
0.33029,0.52964,0.52924,0.19895,0.19935,-0.38404,-0.22663,1,1,1.4253,-0.57471,0,0
0.328,0.53092,0.53025,0.20225,0.20292,-0.34088,-0.29318,1,1,1.4273,-0.57271,0,0
0.32572,0.5322,0.53122,0.2055,0.20648,-0.28612,-0.35148,1,1,1.4293,-0.57071,0,0
0.32344,0.53348,0.53216,0.20872,0.21004,-0.22135,-0.39953,1,1,1.4313,-0.56872,0,0
0.32117,0.53476,0.53311,0.21194,0.21359,-0.1485,-0.43565,1,1,1.4333,-0.56672,0,0
0.31891,0.53604,0.53409,0.21518,0.21713,-0.069759,-0.45849,1,1,1.4353,-0.56472,0,0
0.31665,0.53732,0.53511,0.21846,0.22067,0.01244,-0.46711,1,1,1.4373,-0.56272,0,0
0.31441,0.5386,0.53617,0.22176,0.22419,0.095533,-0.46101,1,1,1.4393,-0.56072,0,0
0.31217,0.53988,0.53726,0.22509,0.22771,0.17689,-0.4401,1,1,1.4413,-0.55872,0,0
0.30994,0.54116,0.53838,0.22844,0.23122,0.25389,-0.40481,1,1,1.4433,-0.55672,0,0
0.30772,0.54244,0.53953,0.23181,0.23472,0.32398,-0.356,1,1,1.4453,-0.55472,0,0
0.3055,0.54372,0.54072,0.23521,0.23821,0.38479,-0.29502,1,1,1.4473,-0.55272,0,0
0.3033,0.545,0.54195,0.23865,0.2417,0.43419,-0.22365,1,1,1.4493,-0.55072,0,0
0.3011,0.54628,0.54323,0.24213,0.24518,0.47038,-0.14404,1,1,1.4513,-0.54873,0,0
0.29891,0.54756,0.54452,0.24561,0.24865,0.49199,-0.058646,1,1,1.4533,-0.54673,0,0
0.29673,0.54884,0.54583,0.2491,0.25211,0.49808,0.029831,1,1,1.4553,-0.54473,0,0
0.29455,0.55012,0.54714,0.25258,0.25556,0.48826,0.11857,1,1,1.4573,-0.54273,0,0
0.29239,0.55139,0.54846,0.25607,0.25901,0.46264,0.20471,1,1,1.4593,-0.54073,0,0
0.29023,0.55267,0.54982,0.25959,0.26244,0.42187,0.28546,1,1,1.4613,-0.53873,0,0
0.28808,0.55395,0.55123,0.26315,0.26587,0.3671,0.35814,1,1,1.4633,-0.53673,0,0
0.28594,0.55523,0.5527,0.26676,0.26929,0.29991,0.42034,1,1,1.4653,-0.53473,0,0
0.28381,0.55651,0.55421,0.2704,0.27271,0.22231,0.46994,1,1,1.4673,-0.53273,0,0
0.28168,0.55779,0.55574,0.27406,0.27611,0.13664,0.50522,1,1,1.4693,-0.53073,0,0
0.27956,0.55907,0.55728,0.27771,0.27951,0.045506,0.52489,1,1,1.4713,-0.52874,0,0
0.27745,0.56035,0.55882,0.28137,0.2829,-0.048261,0.52811,1,1,1.4733,-0.52674,0,0
0.27535,0.56163,0.56038,0.28503,0.28628,-0.14171,0.5146,1,1,1.4753,-0.52474,0,0
0.27326,0.56291,0.56194,0.28869,0.28966,-0.23185,0.48455,1,1,1.4773,-0.52274,0,0
0.27117,0.56419,0.56349,0.29232,0.29302,-0.31574,0.43873,1,1,1.4793,-0.52074,0,0
0.26909,0.56547,0.56501,0.29591,0.29638,-0.39061,0.37841,1,1,1.4813,-0.51874,0,0
0.26702,0.56675,0.56646,0.29943,0.29973,-0.45394,0.30533,1,1,1.4833,-0.51674,0,0
0.26496,0.56803,0.56783,0.30287,0.30307,-0.50356,0.22169,1,1,1.4853,-0.51474,0,0
0.26291,0.56931,0.56913,0.30623,0.3064,-0.53774,0.13006,1,1,1.4873,-0.51274,0,0
0.26086,0.57059,0.57038,0.30952,0.30973,-0.55521,0.033308,1,1,1.4893,-0.51074,0,0
0.25882,0.57187,0.5716,0.31278,0.31305,-0.55527,-0.065528,1,1,1.4913,-0.50875,0,0
0.25679,0.57315,0.57278,0.31599,0.31636,-0.53774,-0.1633,1,1,1.4933,-0.50675,0,0
0.25477,0.57443,0.57394,0.31917,0.31966,-0.50301,-0.25689,1,1,1.4953,-0.50475,0,0
0.25276,0.57571,0.57507,0.32232,0.32295,-0.45201,-0.34329,1,1,1.4973,-0.50275,0,0
0.25075,0.57699,0.57619,0.32544,0.32624,-0.38618,-0.4197,1,1,1.4993,-0.50075,0,0
0.24875,0.57827,0.5773,0.32855,0.32952,-0.30745,-0.48359,1,1,1.5012,-0.49875,0,0
0.24676,0.57955,0.57842,0.33166,0.33279,-0.21818,-0.53282,1,1,1.5032,-0.49675,0,0
0.24478,0.58083,0.57957,0.33479,0.33605,-0.12109,-0.56565,1,1,1.5052,-0.49475,0,0
0.24281,0.58211,0.58074,0.33793,0.3393,-0.019168,-0.58086,1,1,1.5072,-0.49275,0,0
0.24084,0.58339,0.58191,0.34107,0.34255,0.084379,-0.57774,1,1,1.5092,-0.49075,0,0
0.23888,0.58467,0.58308,0.3442,0.34578,0.18626,-0.55617,1,1,1.5112,-0.48876,0,0
0.23693,0.58595,0.58424,0.3473,0.34901,0.2832,-0.51665,1,1,1.5132,-0.48676,0,0
0.23499,0.58723,0.58539,0.3504,0.35224,0.37202,-0.46025,1,1,1.5152,-0.48476,0,0
0.23306,0.58851,0.58655,0.3535,0.35545,0.44978,-0.38861,1,1,1.5172,-0.48276,0,0
0.23113,0.58979,0.58773,0.3566,0.35866,0.51387,-0.30392,1,1,1.5192,-0.48076,0,0
0.22921,0.59106,0.58893,0.35972,0.36185,0.5621,-0.20877,1,1,1.5212,-0.47876,0,0
0.2273,0.59234,0.59015,0.36284,0.36504,0.59279,-0.10615,1,1,1.5232,-0.47676,0,0
0.2254,0.59362,0.59138,0.36598,0.36822,0.60481,0.00071359,1,1,1.5252,-0.47476,0,0
0.22351,0.5949,0.59264,0.36914,0.3714,0.59766,0.10845,1,1,1.5272,-0.47276,0,0
0.22162,0.59618,0.59395,0.37233,0.37456,0.57141,0.21364,1,1,1.5292,-0.47076,0,0
0.21974,0.59746,0.59532,0.37558,0.37772,0.52676,0.31292,1,1,1.5312,-0.46877,0,0
0.21787,0.59874,0.59676,0.37889,0.38087,0.465,0.40308,1,1,1.5332,-0.46677,0,0
0.21601,0.60002,0.59825,0.38224,0.38401,0.38794,0.4812,1,1,1.5352,-0.46477,0,0
0.21415,0.6013,0.59978,0.38563,0.38715,0.29789,0.5447,1,1,1.5372,-0.46277,0,0
0.21231,0.60258,0.60132,0.38902,0.39027,0.1976,0.59142,1,1,1.5392,-0.46077,0,0
0.21047,0.60386,0.60287,0.3924,0.39339,0.090156,0.61974,1,1,1.5412,-0.45877,0,0
0.20864,0.60514,0.6044,0.39576,0.3965,-0.021075,0.62859,1,1,1.5432,-0.45677,0,0
0.20682,0.60642,0.60592,0.3991,0.3996,-0.13257,0.61752,1,1,1.5452,-0.45477,0,0
0.205,0.6077,0.60741,0.40241,0.4027,-0.24076,0.58672,1,1,1.5472,-0.45277,0,0
0.2032,0.60898,0.60886,0.40566,0.40578,-0.34215,0.53702,1,1,1.5492,-0.45077,0,0
0.2014,0.61026,0.61025,0.40885,0.40886,-0.43344,0.46987,1,1,1.5512,-0.44878,0,0
0.19961,0.61154,0.61157,0.41196,0.41193,-0.51163,0.3873,1,1,1.5532,-0.44678,0,0
0.19783,0.61282,0.61283,0.415,0.41499,-0.57414,0.29183,1,1,1.5552,-0.44478,0,0
0.19605,0.6141,0.61404,0.41799,0.41805,-0.61889,0.18645,1,1,1.5572,-0.44278,0,0
0.19429,0.61538,0.61523,0.42094,0.42109,-0.64436,0.074419,1,1,1.5592,-0.44078,0,0
0.19253,0.61666,0.6164,0.42387,0.42413,-0.64962,-0.040734,1,1,1.5612,-0.43878,0,0
0.19078,0.61794,0.61757,0.42679,0.42716,-0.63438,-0.15539,1,1,1.5632,-0.43678,0,0
0.18904,0.61922,0.61875,0.42972,0.43018,-0.59899,-0.26594,1,1,1.5652,-0.43478,0,0
0.1873,0.6205,0.61994,0.43264,0.4332,-0.5444,-0.36885,1,1,1.5672,-0.43278,0,0
0.18558,0.62178,0.62113,0.43555,0.4362,-0.4722,-0.46084,1,1,1.5692,-0.43078,0,0
0.18386,0.62306,0.62232,0.43846,0.4392,-0.38451,-0.53889,1,1,1.5712,-0.42879,0,0
0.18215,0.62434,0.62351,0.44136,0.44219,-0.28398,-0.60042,1,1,1.5732,-0.42679,0,0
0.18044,0.62562,0.62471,0.44426,0.44517,-0.1737,-0.64333,1,1,1.5752,-0.42479,0,0
0.17875,0.6269,0.6259,0.44715,0.44815,-0.057105,-0.66609,1,1,1.5772,-0.42279,0,0
0.17706,0.62818,0.62709,0.45003,0.45111,0.062121,-0.6678,1,1,1.5792,-0.42079,0,0
0.17539,0.62946,0.62827,0.45288,0.45407,0.18017,-0.64823,1,1,1.5812,-0.41879,0,0
0.17372,0.63074,0.62942,0.4557,0.45702,0.29325,-0.60786,1,1,1.5832,-0.41679,0,0
0.17205,0.63201,0.63055,0.4585,0.45996,0.39769,-0.54784,1,1,1.5852,-0.41479,0,0
0.1704,0.63329,0.63168,0.46128,0.4629,0.49008,-0.46998,1,1,1.5872,-0.41279,0,0
0.16875,0.63457,0.63283,0.46407,0.46582,0.56742,-0.37668,1,1,1.5892,-0.41079,0,0
0.16711,0.63585,0.634,0.46689,0.46874,0.62714,-0.27085,1,1,1.5912,-0.4088,0,0
0.16548,0.63713,0.63523,0.46975,0.47165,0.66727,-0.15579,1,1,1.5932,-0.4068,0,0
0.16386,0.63841,0.63651,0.47265,0.47455,0.68643,-0.035119,1,1,1.5952,-0.4048,0,0
0.16225,0.63969,0.63785,0.4756,0.47745,0.68391,0.087383,1,1,1.5972,-0.4028,0,0
0.16064,0.64097,0.63924,0.4786,0.48033,0.65968,0.20785,1,1,1.5992,-0.4008,0,0
0.15904,0.64225,0.64069,0.48165,0.48321,0.61436,0.32247,1,1,1.6012,-0.3988,0,0
0.15745,0.64353,0.64219,0.48474,0.48608,0.54926,0.42758,1,1,1.6032,-0.3968,0,0
0.15587,0.64481,0.64372,0.48786,0.48894,0.46631,0.51979,1,1,1.6052,-0.3948,0,0
0.15429,0.64609,0.64528,0.49099,0.4918,0.36803,0.59608,1,1,1.6072,-0.3928,0,0
0.15273,0.64737,0.64684,0.49411,0.49464,0.25743,0.65392,1,1,1.6092,-0.3908,0,0
0.15117,0.64865,0.64837,0.4972,0.49748,0.13796,0.69132,1,1,1.6112,-0.38881,0,0
0.14962,0.64993,0.64985,0.50023,0.50031,0.013377,0.70697,1,1,1.6132,-0.38681,0,0
0.14808,0.65121,0.65126,0.50319,0.50313,-0.11236,0.70023,1,1,1.6152,-0.38481,0,0
0.14654,0.65249,0.65262,0.50607,0.50595,-0.23524,0.67119,1,1,1.6172,-0.38281,0,0
0.14502,0.65377,0.65391,0.5089,0.50875,-0.35131,0.62068,1,1,1.6192,-0.38081,0,0
0.1435,0.65505,0.65516,0.51166,0.51155,-0.45684,0.5502,1,1,1.6212,-0.37881,0,0
0.14199,0.65633,0.65636,0.51438,0.51434,-0.54842,0.46193,1,1,1.6232,-0.37681,0,0
0.14048,0.65761,0.65753,0.51704,0.51712,-0.62307,0.35859,1,1,1.6252,-0.37481,0,0
0.13899,0.65889,0.65867,0.51968,0.5199,-0.67838,0.24339,1,1,1.6272,-0.37281,0,0
0.1375,0.66017,0.6598,0.52229,0.52266,-0.71251,0.11992,1,1,1.6292,-0.37081,0,0
0.13603,0.66145,0.66094,0.52491,0.52542,-0.7243,-0.0079711,1,1,1.6312,-0.36882,0,0
0.13455,0.66273,0.66211,0.52756,0.52817,-0.71326,-0.13628,1,1,1.6332,-0.36682,0,0
0.13309,0.66401,0.66332,0.53023,0.53091,-0.67962,-0.26097,1,1,1.6352,-0.36482,0,0
0.13164,0.66529,0.66455,0.53292,0.53365,-0.62428,-0.37808,1,1,1.6372,-0.36282,0,0
0.13019,0.66657,0.6658,0.53561,0.53638,-0.54886,-0.48386,1,1,1.6392,-0.36082,0,0
0.12875,0.66785,0.66704,0.53829,0.53909,-0.45559,-0.57487,1,1,1.6412,-0.35882,0,0
0.12732,0.66913,0.66827,0.54095,0.5418,-0.34733,-0.64812,1,1,1.6432,-0.35682,0,0
0.1259,0.67041,0.6695,0.5436,0.54451,-0.22742,-0.70116,1,1,1.6452,-0.35482,0,0
0.12448,0.67168,0.67072,0.54624,0.5472,-0.099636,-0.73216,1,1,1.6472,-0.35282,0,0
0.12308,0.67296,0.67194,0.54886,0.54989,0.031976,-0.74,1,1,1.6492,-0.35082,0,0
0.12168,0.67424,0.67315,0.55147,0.55256,0.16321,-0.72428,1,1,1.6512,-0.34883,0,0
0.12029,0.67552,0.67433,0.55405,0.55524,0.28984,-0.68541,1,1,1.6532,-0.34683,0,0
0.11891,0.6768,0.6755,0.55659,0.5579,0.40781,-0.62453,1,1,1.6552,-0.34483,0,0
0.11753,0.67808,0.67666,0.55913,0.56055,0.51331,-0.5435,1,1,1.6572,-0.34283,0,0
0.11616,0.67936,0.67784,0.56168,0.5632,0.60295,-0.44484,1,1,1.6592,-0.34083,0,0
0.11481,0.68064,0.67908,0.56427,0.56584,0.67383,-0.33163,1,1,1.6612,-0.33883,0,0
0.11346,0.68192,0.68038,0.56693,0.56847,0.72364,-0.20743,1,1,1.6632,-0.33683,0,0
0.11211,0.6832,0.68176,0.56965,0.57109,0.75073,-0.076111,1,1,1.6652,-0.33483,0,0
0.11078,0.68448,0.68318,0.57241,0.5737,0.75417,0.0582,1,1,1.6672,-0.33283,0,0
0.10945,0.68576,0.68465,0.57519,0.57631,0.73372,0.19129,1,1,1.6692,-0.33083,0,0
0.10813,0.68704,0.68613,0.578,0.57891,0.68994,0.31896,1,1,1.6712,-0.32884,0,0
0.10682,0.68832,0.68765,0.58083,0.5815,0.62407,0.43716,1,1,1.6732,-0.32684,0,0
0.10552,0.6896,0.68918,0.58366,0.58408,0.53809,0.54209,1,1,1.6752,-0.32484,0,0
0.10422,0.69088,0.69073,0.5865,0.58666,0.43463,0.63035,1,1,1.6772,-0.32284,0,0
0.10294,0.69216,0.69225,0.58931,0.58922,0.31687,0.69903,1,1,1.6792,-0.32084,0,0
0.10166,0.69344,0.69371,0.59205,0.59178,0.1885,0.74583,1,1,1.6812,-0.31884,0,0
0.10039,0.69472,0.69509,0.5947,0.59433,0.053559,0.76914,1,1,1.6832,-0.31684,0,0
0.099126,0.696,0.69638,0.59726,0.59687,-0.083679,0.76811,1,1,1.6852,-0.31484,0,0
0.097871,0.69728,0.6976,0.59973,0.59941,-0.21884,0.74269,1,1,1.6872,-0.31284,0,0
0.096624,0.69856,0.69876,0.60213,0.60193,-0.34759,0.69358,1,1,1.6892,-0.31084,0,0
0.095386,0.69984,0.69988,0.6045,0.60445,-0.46582,0.6223,1,1,1.6912,-0.30885,0,0
0.094155,0.70112,0.70098,0.60683,0.60696,-0.56971,0.53103,1,1,1.6932,-0.30685,0,0
0.092932,0.7024,0.70206,0.60913,0.60947,-0.65594,0.42262,1,1,1.6952,-0.30485,0,0
0.091717,0.70368,0.70312,0.6114,0.61196,-0.72173,0.30043,1,1,1.6972,-0.30285,0,0
0.090511,0.70496,0.70418,0.61367,0.61445,-0.76492,0.16827,1,1,1.6992,-0.30085,0,0
0.089312,0.70624,0.70528,0.61597,0.61692,-0.78409,0.030265,1,1,1.7011,-0.29885,0,0
0.088121,0.70752,0.70644,0.61832,0.6194,-0.77854,-0.10925,1,1,1.7031,-0.29685,0,0
0.086938,0.7088,0.70766,0.62072,0.62186,-0.74833,-0.24589,1,1,1.7051,-0.29485,0,0
0.085763,0.71008,0.70893,0.62317,0.62431,-0.69429,-0.37533,1,1,1.7071,-0.29285,0,0
0.084596,0.71136,0.71024,0.62564,0.62676,-0.618,-0.49341,1,1,1.7091,-0.29085,0,0
0.083438,0.71263,0.71156,0.62812,0.6292,-0.52176,-0.59635,1,1,1.7111,-0.28886,0,0
0.082287,0.71391,0.71288,0.63059,0.63163,-0.4085,-0.68078,1,1,1.7131,-0.28686,0,0
0.081144,0.71519,0.71421,0.63306,0.63405,-0.28175,-0.74392,1,1,1.7151,-0.28486,0,0
0.080009,0.71647,0.71555,0.63554,0.63646,-0.14551,-0.78365,1,1,1.7171,-0.28286,0,0
0.078882,0.71775,0.71689,0.63801,0.63887,-0.0040931,-0.79858,1,1,1.7191,-0.28086,0,0
0.077763,0.71903,0.71822,0.64046,0.64127,0.13798,-0.78814,1,1,1.7211,-0.27886,0,0
0.076652,0.72031,0.71952,0.64287,0.64366,0.27617,-0.75256,1,1,1.7231,-0.27686,0,0
0.075549,0.72159,0.72079,0.64524,0.64604,0.40604,-0.6929,1,1,1.7251,-0.27486,0,0
0.074455,0.72287,0.72204,0.64758,0.64842,0.52344,-0.61102,1,1,1.7271,-0.27286,0,0
0.073368,0.72415,0.72329,0.64993,0.65078,0.6246,-0.50946,1,1,1.7291,-0.27086,0,0
0.072289,0.72543,0.72458,0.65229,0.65314,0.70628,-0.39142,1,1,1.7311,-0.26887,0,0
0.071218,0.72671,0.72591,0.65469,0.65549,0.76584,-0.26061,1,1,1.7331,-0.26687,0,0
0.070155,0.72799,0.72727,0.65711,0.65784,0.80137,-0.12113,1,1,1.7351,-0.26487,0,0
0.0691,0.72927,0.72865,0.65955,0.66017,0.81165,0.022652,1,1,1.7371,-0.26287,0,0
0.068053,0.73055,0.73004,0.66198,0.6625,0.79631,0.16621,1,1,1.7391,-0.26087,0,0
0.067014,0.73183,0.73143,0.66442,0.66482,0.75572,0.30505,1,1,1.7411,-0.25887,0,0
0.065983,0.73311,0.73284,0.66686,0.66713,0.69108,0.43477,1,1,1.7431,-0.25687,0,0
0.06496,0.73439,0.73428,0.66932,0.66943,0.60432,0.55123,1,1,1.7451,-0.25487,0,0
0.063945,0.73567,0.73571,0.67177,0.67172,0.49811,0.65069,1,1,1.7471,-0.25287,0,0
0.062938,0.73695,0.73713,0.67419,0.67401,0.37571,0.72992,1,1,1.7491,-0.25087,0,0
0.061939,0.73823,0.73849,0.67655,0.67629,0.24093,0.78629,1,1,1.7511,-0.24888,0,0
0.060948,0.73951,0.73979,0.67884,0.67856,0.09801,0.81791,1,1,1.7531,-0.24688,0,0
0.059965,0.74079,0.741,0.68104,0.68082,-0.04854,0.82367,1,1,1.7551,-0.24488,0,0
0.05899,0.74207,0.74216,0.68317,0.68308,-0.19406,0.80328,1,1,1.7571,-0.24288,0,0
0.058023,0.74335,0.74328,0.68526,0.68532,-0.33389,0.75732,1,1,1.7591,-0.24088,0,0
0.057064,0.74463,0.74438,0.68731,0.68756,-0.46355,0.68716,1,1,1.7611,-0.23888,0,0
0.056113,0.74591,0.74546,0.68934,0.68979,-0.57888,0.59498,1,1,1.7631,-0.23688,0,0
0.05517,0.74719,0.74652,0.69135,0.69202,-0.67615,0.48365,1,1,1.7651,-0.23488,0,0
0.054235,0.74847,0.74757,0.69333,0.69423,-0.75225,0.35666,1,1,1.7671,-0.23288,0,0
0.053308,0.74975,0.74863,0.69532,0.69644,-0.80471,0.218,1,1,1.7691,-0.23088,0,0
0.052389,0.75103,0.74973,0.69734,0.69864,-0.83181,0.072023,1,1,1.7711,-0.22889,0,0
0.051478,0.7523,0.75089,0.69942,0.70083,-0.83264,-0.076668,1,1,1.7731,-0.22689,0,0
0.050574,0.75358,0.75214,0.70156,0.70301,-0.80711,-0.22338,1,1,1.7751,-0.22489,0,0
0.049679,0.75486,0.75345,0.70377,0.70518,-0.75592,-0.36347,1,1,1.7771,-0.22289,0,0
0.048792,0.75614,0.75483,0.70604,0.70735,-0.68062,-0.49249,1,1,1.7791,-0.22089,0,0
0.047913,0.75742,0.75625,0.70833,0.70951,-0.58349,-0.60632,1,1,1.7811,-0.21889,0,0
0.047042,0.7587,0.7577,0.71065,0.71166,-0.46753,-0.70131,1,1,1.7831,-0.21689,0,0
0.046179,0.75998,0.75917,0.71299,0.7138,-0.33633,-0.77436,1,1,1.7851,-0.21489,0,0
0.045324,0.76126,0.76067,0.71534,0.71594,-0.194,-0.82308,1,1,1.7871,-0.21289,0,0
0.044477,0.76254,0.76216,0.71769,0.71807,-0.045051,-0.84583,1,1,1.7891,-0.21089,0,0
0.043637,0.76382,0.76364,0.72001,0.72018,0.10581,-0.84177,1,1,1.7911,-0.2089,0,0
0.042806,0.7651,0.76508,0.72228,0.7223,0.25377,-0.81095,1,1,1.7931,-0.2069,0,0
0.041983,0.76638,0.76647,0.72449,0.7244,0.3941,-0.75428,1,1,1.7951,-0.2049,0,0
0.041168,0.76766,0.76781,0.72664,0.72649,0.52232,-0.67349,1,1,1.7971,-0.2029,0,0
0.040361,0.76894,0.76909,0.72873,0.72858,0.63431,-0.5711,1,1,1.7991,-0.2009,0,0
0.039561,0.77022,0.77034,0.73078,0.73066,0.72647,-0.45033,1,1,1.8011,-0.1989,0,0
0.03877,0.7715,0.77156,0.73279,0.73273,0.79583,-0.31498,1,1,1.8031,-0.1969,0,0
0.037987,0.77278,0.77276,0.73477,0.73479,0.84016,-0.16932,1,1,1.8051,-0.1949,0,0
0.037212,0.77406,0.77393,0.73672,0.73685,0.85801,-0.017949,1,1,1.8071,-0.1929,0,0
0.036445,0.77534,0.77509,0.73865,0.73889,0.84874,0.13437,1,1,1.8091,-0.1909,0,0
0.035685,0.77662,0.77625,0.74056,0.74093,0.81261,0.28284,1,1,1.8111,-0.18891,0,0
0.034934,0.7779,0.77742,0.74249,0.74296,0.75069,0.42276,1,1,1.8131,-0.18691,0,0
0.034191,0.77918,0.77862,0.74443,0.74499,0.66485,0.5497,1,1,1.8151,-0.18491,0,0
0.033456,0.78046,0.77985,0.74639,0.747,0.55775,0.65961,1,1,1.8171,-0.18291,0,0
0.032728,0.78174,0.7811,0.74837,0.74901,0.43268,0.74896,1,1,1.8191,-0.18091,0,0
0.032009,0.78302,0.78237,0.75036,0.75101,0.29353,0.81485,1,1,1.8211,-0.17891,0,0
0.031298,0.7843,0.78365,0.75235,0.753,0.14467,0.8551,1,1,1.8231,-0.17691,0,0
0.030594,0.78558,0.78493,0.75433,0.75498,-0.0092308,0.86835,1,1,1.8251,-0.17491,0,0
0.029899,0.78686,0.78621,0.75631,0.75696,-0.1633,0.85406,1,1,1.8271,-0.17291,0,0
0.029212,0.78814,0.78749,0.75828,0.75892,-0.31262,0.81261,1,1,1.8291,-0.17091,0,0
0.028532,0.78942,0.78879,0.76026,0.76088,-0.45243,0.74522,1,1,1.8311,-0.16892,0,0
0.027861,0.7907,0.79008,0.76222,0.76283,-0.57824,0.65395,1,1,1.8331,-0.16692,0,0
0.027198,0.79197,0.79137,0.76418,0.76478,-0.68597,0.54167,1,1,1.8351,-0.16492,0,0
0.026542,0.79325,0.79265,0.76611,0.76671,-0.77217,0.41189,1,1,1.8371,-0.16292,0,0
0.025895,0.79453,0.79392,0.76802,0.76864,-0.83403,0.26872,1,1,1.8391,-0.16092,0,0
0.025256,0.79581,0.79517,0.76992,0.77056,-0.86954,0.11668,1,1,1.8411,-0.15892,0,0
0.024624,0.79709,0.79644,0.77182,0.77247,-0.87753,-0.039394,1,1,1.8431,-0.15692,0,0
0.024001,0.79837,0.79772,0.77372,0.77437,-0.85771,-0.19456,1,1,1.8451,-0.15492,0,0
0.023386,0.79965,0.79903,0.77565,0.77627,-0.81067,-0.3439,1,1,1.8471,-0.15292,0,0
0.022778,0.80093,0.80036,0.77758,0.77815,-0.73784,-0.48267,1,1,1.8491,-0.15092,0,0
0.022179,0.80221,0.80171,0.77953,0.78003,-0.6415,-0.60647,1,1,1.8511,-0.14893,0,0
0.021587,0.80349,0.80306,0.78147,0.7819,-0.52464,-0.71136,1,1,1.8531,-0.14693,0,0
0.021004,0.80477,0.80442,0.78341,0.78377,-0.3909,-0.79399,1,1,1.8551,-0.14493,0,0
0.020429,0.80605,0.80578,0.78535,0.78562,-0.24447,-0.8517,1,1,1.8571,-0.14293,0,0
0.019861,0.80733,0.80715,0.78729,0.78747,-0.089937,-0.88261,1,1,1.8591,-0.14093,0,0
0.019302,0.80861,0.80852,0.78922,0.78931,0.067839,-0.88568,1,1,1.8611,-0.13893,0,0
0.01875,0.80989,0.80988,0.79113,0.79114,0.22387,-0.86071,1,1,1.8631,-0.13693,0,0
0.018207,0.81117,0.81123,0.79303,0.79296,0.37322,-0.80843,1,1,1.8651,-0.13493,0,0
0.017671,0.81245,0.81255,0.79488,0.79478,0.51111,-0.73039,1,1,1.8671,-0.13293,0,0
0.017144,0.81373,0.81383,0.79669,0.79659,0.63315,-0.62899,1,1,1.8691,-0.13093,0,0
0.016624,0.81501,0.81507,0.79845,0.79838,0.73541,-0.50738,1,1,1.8711,-0.12894,0,0
0.016113,0.81629,0.81628,0.80016,0.80018,0.81458,-0.36938,1,1,1.8731,-0.12694,0,0
0.015609,0.81757,0.81746,0.80185,0.80196,0.86808,-0.21934,1,1,1.8751,-0.12494,0,0
0.015114,0.81885,0.81862,0.80351,0.80373,0.89414,-0.061991,1,1,1.8771,-0.12294,0,0
0.014626,0.82013,0.81977,0.80515,0.8055,0.89188,0.097657,1,1,1.8791,-0.12094,0,0
0.014147,0.82141,0.82092,0.80677,0.80726,0.86129,0.25453,1,1,1.8811,-0.11894,0,0
0.013675,0.82269,0.82205,0.80838,0.80901,0.8033,0.40364,1,1,1.8831,-0.11694,0,0
0.013212,0.82397,0.82319,0.80998,0.81076,0.7197,0.54022,1,1,1.8851,-0.11494,0,0
0.012756,0.82525,0.82435,0.81159,0.81249,0.61312,0.65994,1,1,1.8871,-0.11294,0,0
0.012309,0.82653,0.82555,0.81324,0.81422,0.48688,0.75896,1,1,1.8891,-0.11094,0,0
0.011869,0.82781,0.82679,0.81492,0.81594,0.34498,0.83412,1,1,1.8911,-0.10895,0,0
0.011438,0.82909,0.82808,0.81664,0.81765,0.19187,0.88299,1,1,1.8931,-0.10695,0,0
0.011014,0.83037,0.82941,0.81839,0.81935,0.032379,0.90399,1,1,1.8951,-0.10495,0,0
0.010598,0.83165,0.83077,0.82017,0.82105,-0.12846,0.89639,1,1,1.8971,-0.10295,0,0
0.010191,0.83292,0.83216,0.82197,0.82273,-0.28557,0.86039,1,1,1.8991,-0.10095,0,0
0.0097912,0.8342,0.83358,0.82379,0.82441,-0.43398,0.79706,1,1,1.901,-0.098951,0,0
0.0093996,0.83548,0.83503,0.82563,0.82608,-0.56897,0.70835,1,1,1.903,-0.096952,0,0
0.009016,0.83676,0.83649,0.82748,0.82775,-0.68623,0.59701,1,1,1.905,-0.094953,0,0
0.0086404,0.83804,0.83796,0.82932,0.8294,-0.78202,0.46651,1,1,1.907,-0.092954,0,0
0.0082727,0.83932,0.83941,0.83114,0.83105,-0.85323,0.32094,1,1,1.909,-0.090955,0,0
0.0079131,0.8406,0.84082,0.83291,0.83269,-0.89754,0.16488,1,1,1.911,-0.088956,0,0
0.0075615,0.84188,0.84218,0.83462,0.83432,-0.9135,0.0032433,1,1,1.913,-0.086957,0,0
0.0072178,0.84316,0.8435,0.83628,0.83594,-0.90051,-0.15884,1,1,1.915,-0.084958,0,0
0.0068821,0.84444,0.84479,0.8379,0.83756,-0.85894,-0.31622,1,1,1.917,-0.082959,0,0
0.0065545,0.84572,0.84604,0.83949,0.83917,-0.79005,-0.46387,1,1,1.919,-0.08096,0,0
0.0062348,0.847,0.84725,0.84102,0.84077,-0.69598,-0.59709,1,1,1.921,-0.078961,0,0
0.0059231,0.84828,0.84842,0.8425,0.84236,-0.57966,-0.7116,1,1,1.923,-0.076962,0,0
0.0056194,0.84956,0.84954,0.84392,0.84394,-0.44476,-0.80374,1,1,1.925,-0.074963,0,0
0.0053237,0.85084,0.85062,0.8453,0.84552,-0.29552,-0.87055,1,1,1.927,-0.072964,0,0
0.005036,0.85212,0.8517,0.84666,0.84708,-0.13666,-0.90988,1,1,1.929,-0.070965,0,0
0.0047563,0.8534,0.85279,0.84804,0.84864,0.026797,-0.92044,1,1,1.931,-0.068966,0,0
0.0044845,0.85468,0.85392,0.84944,0.85019,0.18967,-0.90186,1,1,1.933,-0.066967,0,0
0.0042208,0.85596,0.85509,0.85087,0.85174,0.3468,-0.85469,1,1,1.935,-0.064968,0,0
0.003965,0.85724,0.8563,0.85233,0.85327,0.4932,-0.78037,1,1,1.937,-0.062969,0,0
0.0037173,0.85852,0.85753,0.85381,0.8548,0.62423,-0.68121,1,1,1.939,-0.06097,0,0
0.0034775,0.8598,0.85878,0.85531,0.85632,0.73573,-0.56028,1,1,1.941,-0.058971,0,0
0.0032458,0.86108,0.86009,0.85684,0.85783,0.82413,-0.42138,1,1,1.943,-0.056972,0,0
0.003022,0.86236,0.86145,0.85843,0.85934,0.88659,-0.26887,1,1,1.945,-0.054973,0,0
0.0028062,0.86364,0.86287,0.86006,0.86083,0.92109,-0.10755,1,1,1.947,-0.052974,0,0
0.0025984,0.86492,0.86433,0.86174,0.86232,0.92647,0.057491,1,1,1.949,-0.050975,0,0
0.0023986,0.8662,0.86581,0.86342,0.8638,0.90249,0.22102,1,1,1.951,-0.048976,0,0
0.0022068,0.86748,0.86728,0.86507,0.86527,0.84983,0.37786,1,1,1.953,-0.046977,0,0
0.002023,0.86876,0.86872,0.8667,0.86673,0.77012,0.52301,1,1,1.955,-0.044978,0,0
0.0018472,0.87004,0.87014,0.86829,0.86819,0.66582,0.65185,1,1,1.957,-0.042979,0,0
0.0016793,0.87132,0.87154,0.86986,0.86964,0.5402,0.76025,1,1,1.959,-0.04098,0,0
0.0015195,0.87259,0.87292,0.8714,0.87108,0.39723,0.84471,1,1,1.961,-0.038981,0,0
0.0013676,0.87387,0.87426,0.87289,0.87251,0.24143,0.90252,1,1,1.963,-0.036982,0,0
0.0012238,0.87515,0.87556,0.87433,0.87393,0.077721,0.93179,1,1,1.965,-0.034983,0,0
0.0010879,0.87643,0.87679,0.8757,0.87535,-0.088693,0.93155,1,1,1.967,-0.032984,0,0
0.00096005,0.87771,0.87796,0.877,0.87675,-0.25254,0.90176,1,1,1.969,-0.030985,0,0
0.00084017,0.87899,0.87909,0.87825,0.87815,-0.40861,0.84335,1,1,1.971,-0.028986,0,0
0.00072828,0.88027,0.88021,0.87948,0.87954,-0.55196,0.75814,1,1,1.973,-0.026987,0,0
0.00062438,0.88155,0.88133,0.88071,0.88093,-0.67801,0.64882,1,1,1.975,-0.024988,0,0
0.00052848,0.88283,0.88245,0.88193,0.8823,-0.78277,0.5188,1,1,1.977,-0.022989,0,0
0.00044056,0.88411,0.88358,0.88314,0.88367,-0.86289,0.37219,1,1,1.979,-0.02099,0,0
0.00036064,0.88539,0.88472,0.88436,0.88503,-0.91581,0.2136,1,1,1.981,-0.018991,0,0
0.00028872,0.88667,0.88587,0.88558,0.88638,-0.93981,0.048011,1,1,1.983,-0.016992,0,0
0.00022478,0.88795,0.88706,0.88684,0.88773,-0.93411,-0.11935,1,1,1.985,-0.014993,0,0
0.00016883,0.88923,0.88831,0.88814,0.88906,-0.89884,-0.28321,1,1,1.987,-0.012994,0,0
0.00012088,0.89051,0.88963,0.8895,0.89039,-0.83506,-0.43837,1,1,1.989,-0.010995,0,0
8.0921e-05,0.89179,0.89099,0.89091,0.89171,-0.74472,-0.5799,1,1,1.991,-0.0089955,0,0
4.8953e-05,0.89307,0.89238,0.89233,0.89302,-0.63063,-0.70329,1,1,1.993,-0.0069965,0,0
2.4976e-05,0.89435,0.89379,0.89377,0.89432,-0.49636,-0.80461,1,1,1.995,-0.0049975,0,0
8.9918e-06,0.89563,0.89521,0.8952,0.89562,-0.3461,-0.88058,1,1,1.997,-0.0029985,0,0
9.9925e-07,0.89691,0.89664,0.89664,0.89691,-0.1846,-0.92874,1,1,1.999,-0.0009995,0,0
9.9925e-07,0.89819,0.89808,0.89808,0.89819,-0.016963,-0.94752,1,1,2.001,0.0009995,0,0
8.9918e-06,0.89947,0.89952,0.89952,0.89946,0.15147,-0.93625,1,1,2.003,0.0029985,0,0
2.4976e-05,0.90075,0.90095,0.90093,0.90072,0.31535,-0.89525,1,1,2.005,0.0049975,0,0
4.8953e-05,0.90203,0.90234,0.90229,0.90198,0.46945,-0.82577,1,1,2.007,0.0069965,0,0
8.0921e-05,0.90331,0.90367,0.90359,0.90323,0.60885,-0.72998,1,1,2.009,0.0089955,0,0
0.00012088,0.90459,0.90494,0.90482,0.90447,0.7291,-0.61091,1,1,2.011,0.010995,0,0
0.00016883,0.90587,0.90616,0.90599,0.9057,0.82637,-0.47231,1,1,2.013,0.012994,0,0
0.00022478,0.90715,0.90736,0.90714,0.90692,0.89756,-0.31858,1,1,2.015,0.014993,0,0
0.00028872,0.90843,0.90854,0.90825,0.90814,0.94038,-0.1546,1,1,2.017,0.016992,0,0
0.00036064,0.90971,0.90971,0.90935,0.90934,0.95347,0.014444,1,1,2.019,0.018991,0,0
0.00044056,0.91099,0.91086,0.91042,0.91054,0.93639,0.1832,1,1,2.021,0.02099,0,0
0.00052848,0.91226,0.91199,0.91146,0.91174,0.88965,0.34633,1,1,2.023,0.022989,0,0
0.00062438,0.91354,0.91311,0.91248,0.91292,0.81471,0.49868,1,1,2.025,0.024988,0,0
0.00072828,0.91482,0.91424,0.91351,0.9141,0.71391,0.63545,1,1,2.027,0.026987,0,0
0.00084017,0.9161,0.91541,0.91457,0.91526,0.59041,0.75228,1,1,2.029,0.028986,0,0
0.00096005,0.91738,0.91663,0.91567,0.91642,0.44808,0.84548,1,1,2.031,0.030985,0,0
0.0010879,0.91866,0.9179,0.91681,0.91758,0.29138,0.91206,1,1,2.033,0.032984,0,0
0.0012238,0.91994,0.91921,0.91799,0.91872,0.12524,0.94986,1,1,2.035,0.034983,0,0
0.0013676,0.92122,0.92055,0.91918,0.91986,-0.045109,0.95765,1,1,2.037,0.036982,0,0
0.0015195,0.9225,0.92191,0.92039,0.92098,-0.21429,0.9351,1,1,2.039,0.038981,0,0
0.0016793,0.92378,0.92329,0.92162,0.9221,-0.37694,0.88287,1,1,2.041,0.04098,0,0
0.0018472,0.92506,0.9247,0.92286,0.92321,-0.52789,0.80256,1,1,2.043,0.042979,0,0
0.002023,0.92634,0.92613,0.92411,0.92432,-0.66232,0.69668,1,1,2.045,0.044978,0,0
0.0022068,0.92762,0.92757,0.92536,0.92541,-0.77592,0.56853,1,1,2.047,0.046977,0,0
0.0023986,0.9289,0.92899,0.92659,0.9265,-0.86504,0.42216,1,1,2.049,0.048976,0,0
0.0025984,0.93018,0.93039,0.92779,0.92758,-0.9268,0.2622,1,1,2.051,0.050975,0,0
0.0028062,0.93146,0.93175,0.92894,0.92865,-0.9592,0.093725,1,1,2.053,0.052974,0,0
0.003022,0.93274,0.93307,0.93004,0.92972,-0.96119,-0.077913,1,1,2.055,0.054973,0,0
0.0032458,0.93402,0.93435,0.93111,0.93077,-0.93267,-0.24725,1,1,2.057,0.056972,0,0
0.0034775,0.9353,0.9356,0.93213,0.93182,-0.87454,-0.4089,1,1,2.059,0.058971,0,0
0.0037173,0.93658,0.93683,0.93311,0.93286,-0.78864,-0.55772,1,1,2.061,0.06097,0,0
0.003965,0.93786,0.93801,0.93405,0.93389,-0.67767,-0.68898,1,1,2.063,0.062969,0,0
0.0042208,0.93914,0.93917,0.93495,0.93492,-0.54516,-0.79852,1,1,2.065,0.064968,0,0
0.0044845,0.94042,0.94031,0.93583,0.93593,-0.39528,-0.88287,1,1,2.067,0.066967,0,0
0.0047563,0.9417,0.94145,0.93669,0.93694,-0.23278,-0.93935,1,1,2.069,0.068966,0,0
0.005036,0.94298,0.94259,0.93755,0.93794,-0.062774,-0.96617,1,1,2.071,0.070965,0,0
0.0053237,0.94426,0.94375,0.93843,0.93893,0.10937,-0.96247,1,1,2.073,0.072964,0,0
0.0056194,0.94554,0.94494,0.93932,0.93992,0.27822,-0.92832,1,1,2.075,0.074963,0,0
0.0059231,0.94682,0.94616,0.94024,0.94089,0.43845,-0.86479,1,1,2.077,0.076962,0,0
0.0062348,0.9481,0.94741,0.94117,0.94186,0.58499,-0.77384,1,1,2.079,0.078961,0,0
0.0065545,0.94938,0.94869,0.94213,0.94282,0.7132,-0.65829,1,1,2.081,0.08096,0,0
0.0068821,0.95066,0.95001,0.94312,0.94377,0.81899,-0.52176,1,1,2.083,0.082959,0,0
0.0072178,0.95194,0.95136,0.94414,0.94472,0.89899,-0.36853,1,1,2.085,0.084958,0,0
0.0075615,0.95321,0.95275,0.94519,0.94565,0.95061,-0.20342,1,1,2.087,0.086957,0,0
0.0079131,0.95449,0.95417,0.94626,0.94658,0.97217,-0.031649,1,1,2.089,0.088956,0,0
0.0082727,0.95577,0.95561,0.94733,0.9475,0.96291,0.14135,1,1,2.091,0.090955,0,0
0.0086404,0.95705,0.95704,0.9484,0.94841,0.92309,0.31007,1,1,2.093,0.092954,0,0
0.009016,0.95833,0.95845,0.94944,0.94932,0.85392,0.46915,1,1,2.095,0.094953,0,0
0.0093996,0.95961,0.95985,0.95045,0.95021,0.75756,0.6135,1,1,2.097,0.096952,0,0
0.0097912,0.96089,0.96121,0.95142,0.9511,0.63705,0.73853,1,1,2.099,0.098951,0,0
0.010191,0.96217,0.96255,0.95236,0.95198,0.4962,0.84023,1,1,2.1009,0.10095,0,0
0.010598,0.96345,0.96387,0.95327,0.95285,0.33949,0.91534,1,1,2.1029,0.10295,0,0
0.011014,0.96473,0.96514,0.95413,0.95372,0.17189,0.96146,1,1,2.1049,0.10495,0,0
0.011438,0.96601,0.96638,0.95494,0.95457,-0.0012696,0.97712,1,1,2.1069,0.10695,0,0
0.011869,0.96729,0.96757,0.9557,0.95542,-0.17449,0.96181,1,1,2.1089,0.10895,0,0
0.012309,0.96857,0.96873,0.95642,0.95626,-0.34228,0.91601,1,1,2.1109,0.11094,0,0
0.012756,0.96985,0.96986,0.95711,0.95709,-0.49933,0.84118,1,1,2.1129,0.11294,0,0
0.013212,0.97113,0.97098,0.95777,0.95792,-0.64066,0.73968,1,1,2.1149,0.11494,0,0
0.013675,0.97241,0.97211,0.95844,0.95873,-0.76181,0.61473,1,1,2.1169,0.11694,0,0
0.014147,0.97369,0.97326,0.95911,0.95954,-0.85894,0.47025,1,1,2.1189,0.11894,0,0
0.014626,0.97497,0.97443,0.9598,0.96034,-0.92898,0.3108,1,1,2.1209,0.12094,0,0
0.015114,0.97625,0.97562,0.96051,0.96114,-0.96969,0.14141,1,1,2.1229,0.12294,0,0
0.015609,0.97753,0.97684,0.96123,0.96192,-0.97978,-0.032594,1,1,2.1249,0.12494,0,0
0.016113,0.97881,0.97809,0.96198,0.9627,-0.95888,-0.20572,1,1,2.1269,0.12694,0,0
0.016624,0.98009,0.97938,0.96276,0.96346,-0.90762,-0.37252,1,1,2.1289,0.12894,0,0
0.017144,0.98137,0.98072,0.96358,0.96422,-0.82759,-0.52769,1,1,2.1309,0.13093,0,0
0.017671,0.98265,0.9821,0.96443,0.96498,-0.72126,-0.66632,1,1,2.1329,0.13293,0,0
0.018207,0.98393,0.98352,0.96532,0.96572,-0.59198,-0.784,1,1,2.1349,0.13493,0,0
0.01875,0.98521,0.98497,0.96622,0.96646,-0.4438,-0.87695,1,1,2.1369,0.13693,0,0
0.019302,0.98649,0.98642,0.96711,0.96718,-0.28139,-0.94218,1,1,2.1389,0.13893,0,0
0.019861,0.98777,0.98785,0.96799,0.9679,-0.10989,-0.97759,1,1,2.1409,0.14093,0,0
0.020429,0.98905,0.98927,0.96885,0.96862,0.065264,-0.98201,1,1,2.1429,0.14293,0,0
0.021004,0.99033,0.99068,0.96967,0.96932,0.2385,-0.95528,1,1,2.1449,0.14493,0,0
0.021587,0.99161,0.99206,0.97047,0.97002,0.40432,-0.8982,1,1,2.1469,0.14693,0,0
0.022179,0.99288,0.99342,0.97124,0.97071,0.55742,-0.81257,1,1,2.1489,0.14893,0,0
0.022778,0.99416,0.99473,0.97195,0.97139,0.69293,-0.70111,1,1,2.1509,0.15092,0,0
0.023386,0.99544,0.99599,0.97261,0.97206,0.80652,-0.56734,1,1,2.1529,0.15292,0,0
0.024001,0.99672,0.99721,0.9732,0.97272,0.8946,-0.41551,1,1,2.1549,0.15492,0,0
0.024624,0.998,0.99837,0.97375,0.97338,0.95434,-0.25044,1,1,2.1569,0.15692,0,0
0.025256,0.99928,0.99951,0.97426,0.97403,0.98388,-0.077358,1,1,2.1589,0.15892,0,0
0.025895,1.0006,1.0006,0.97475,0.97467,0.98226,0.09824,1,1,2.1609,0.16092,0,0
0.026542,1.0018,1.0018,0.97522,0.9753,0.94954,0.27079,1,1,2.1629,0.16292,0,0
0.027198,1.0031,1.0029,0.97568,0.97592,0.88676,0.43483,1,1,2.1649,0.16492,0,0
0.027861,1.0044,1.004,0.97614,0.97654,0.79588,0.58518,1,1,2.1669,0.16692,0,0
0.028532,1.0057,1.0051,0.9766,0.97715,0.67979,0.71709,1,1,2.1689,0.16892,0,0
0.029212,1.007,1.0063,0.97708,0.97775,0.54212,0.82638,1,1,2.1709,0.17091,0,0
0.029899,1.0082,1.0075,0.9776,0.97834,0.38724,0.9096,1,1,2.1729,0.17291,0,0
0.030594,1.0095,1.0088,0.97817,0.97893,0.22001,0.9641,1,1,2.1749,0.17491,0,0
0.031298,1.0108,1.0101,0.97878,0.9795,0.045709,0.98813,1,1,2.1769,0.17691,0,0
0.032009,1.0121,1.0114,0.97943,0.98007,-0.13016,0.98092,1,1,2.1789,0.17891,0,0
0.032728,1.0134,1.0128,0.98009,0.98063,-0.30203,0.94264,1,1,2.1809,0.18091,0,0
0.033456,1.0146,1.0142,0.98077,0.98118,-0.46448,0.87449,1,1,2.1829,0.18291,0,0
0.034191,1.0159,1.0156,0.98146,0.98173,-0.61235,0.77858,1,1,2.1849,0.18491,0,0
0.034934,1.0172,1.0171,0.98216,0.98226,-0.74094,0.65793,1,1,2.1869,0.18691,0,0
0.035685,1.0185,1.0186,0.98288,0.98279,-0.84616,0.51633,1,1,2.1889,0.18891,0,0
0.036445,1.0198,1.02,0.98359,0.98331,-0.92463,0.35826,1,1,2.1909,0.1909,0,0
0.037212,1.021,1.0215,0.98426,0.98383,-0.97383,0.18873,1,1,2.1929,0.1929,0,0
0.037987,1.0223,1.0229,0.98489,0.98433,-0.99217,0.013091,1,1,2.1949,0.1949,0,0
0.03877,1.0236,1.0242,0.98544,0.98483,-0.97905,-0.16307,1,1,2.1969,0.1969,0,0
0.039561,1.0249,1.0255,0.98594,0.98532,-0.93486,-0.33416,1,1,2.1989,0.1989,0,0
0.040361,1.0262,1.0268,0.9864,0.9858,-0.861,-0.49474,1,1,2.2009,0.2009,0,0
0.041168,1.0274,1.028,0.98682,0.98627,-0.7598,-0.6397,1,1,2.2029,0.2029,0,0
0.041983,1.0287,1.0292,0.98721,0.98673,-0.63447,-0.76442,1,1,2.2049,0.2049,0,0
0.042806,1.03,1.0304,0.98756,0.98719,-0.48899,-0.86494,1,1,2.2069,0.2069,0,0
0.043637,1.0313,1.0315,0.98786,0.98764,-0.32797,-0.93807,1,1,2.2089,0.2089,0,0
0.044477,1.0326,1.0326,0.98813,0.98808,-0.15652,-0.98148,1,1,2.2109,0.21089,0,0
0.045324,1.0338,1.0337,0.98837,0.98851,0.019945,-0.9938,1,1,2.2129,0.21289,0,0
0.046179,1.0351,1.0348,0.98863,0.98894,0.19582,-0.97465,1,1,2.2149,0.21489,0,0
0.047042,1.0364,1.036,0.98891,0.98935,0.36553,-0.92464,1,1,2.2169,0.21689,0,0
0.047913,1.0377,1.0371,0.98923,0.98976,0.5237,-0.84535,1,1,2.2189,0.21889,0,0
0.048792,1.039,1.0384,0.98957,0.99016,0.66534,-0.73929,1,1,2.2209,0.22089,0,0
0.049679,1.0402,1.0396,0.98994,0.99055,0.78596,-0.60981,1,1,2.2229,0.22289,0,0
0.050574,1.0415,1.0409,0.99032,0.99094,0.88174,-0.46098,1,1,2.2249,0.22489,0,0
0.051478,1.0428,1.0422,0.99073,0.99131,0.94967,-0.29752,1,1,2.2269,0.22689,0,0
0.052389,1.0441,1.0436,0.99116,0.99168,0.98757,-0.12457,1,1,2.2289,0.22889,0,0
0.053308,1.0454,1.0449,0.99164,0.99204,0.99426,0.052394,1,1,2.2309,0.23088,0,0
0.054235,1.0466,1.0464,0.99213,0.9924,0.96948,0.22778,1,1,2.2329,0.23288,0,0
0.05517,1.0479,1.0478,0.99263,0.99274,0.91402,0.39604,1,1,2.2349,0.23488,0,0
0.056113,1.0492,1.0492,0.99312,0.99308,0.82959,0.55185,1,1,2.2369,0.23688,0,0
0.057064,1.0505,1.0506,0.99357,0.99341,0.71885,0.69027,1,1,2.2389,0.23888,0,0
0.058023,1.0518,1.052,0.99399,0.99373,0.58527,0.8069,1,1,2.2409,0.24088,0,0
0.05899,1.053,1.0534,0.99439,0.99404,0.43308,0.89804,1,1,2.2429,0.24288,0,0
0.059965,1.0543,1.0547,0.99477,0.99434,0.26709,0.96076,1,1,2.2449,0.24488,0,0
0.060948,1.0556,1.0561,0.99512,0.99464,0.092558,0.99307,1,1,2.2469,0.24688,0,0
0.061939,1.0569,1.0574,0.99542,0.99493,-0.084982,0.9939,1,1,2.2489,0.24888,0,0
0.062938,1.0581,1.0586,0.99568,0.99521,-0.25989,0.9632,1,1,2.2509,0.25087,0,0
0.063945,1.0594,1.0598,0.99589,0.99548,-0.42663,0.90194,1,1,2.2529,0.25287,0,0
0.06496,1.0607,1.061,0.99607,0.99575,-0.57988,0.81206,1,1,2.2549,0.25487,0,0
0.065983,1.062,1.0622,0.99625,0.996,-0.71478,0.69639,1,1,2.2569,0.25687,0,0
0.067014,1.0633,1.0634,0.99642,0.99625,-0.82704,0.55861,1,1,2.2589,0.25887,0,0
0.068053,1.0645,1.0646,0.9966,0.99649,-0.91308,0.40311,1,1,2.2609,0.26087,0,0
0.0691,1.0658,1.0659,0.99676,0.99673,-0.97017,0.23481,1,1,2.2629,0.26287,0,0
0.070155,1.0671,1.0671,0.99691,0.99695,-0.99651,0.059065,1,1,2.2649,0.26487,0,0
0.071218,1.0684,1.0683,0.99706,0.99717,-0.99127,-0.11856,1,1,2.2669,0.26687,0,0
0.072289,1.0697,1.0695,0.99721,0.99738,-0.95462,-0.29243,1,1,2.2689,0.26887,0,0
0.073368,1.0709,1.0707,0.99737,0.99758,-0.88774,-0.45706,1,1,2.2709,0.27086,0,0
0.074455,1.0722,1.072,0.99756,0.99777,-0.79276,-0.60721,1,1,2.2729,0.27286,0,0
0.075549,1.0735,1.0733,0.99776,0.99796,-0.6727,-0.73814,1,1,2.2749,0.27486,0,0
0.076652,1.0748,1.0746,0.99796,0.99813,-0.53134,-0.84572,1,1,2.2769,0.27686,0,0
0.077763,1.0761,1.0759,0.99814,0.9983,-0.37317,-0.92655,1,1,2.2789,0.27886,0,0
0.078882,1.0773,1.0772,0.99831,0.99846,-0.20318,-0.97807,1,1,2.2809,0.28086,0,0
0.080009,1.0786,1.0785,0.99846,0.99861,-0.026728,-0.99867,1,1,2.2829,0.28286,0,0
0.081144,1.0799,1.0798,0.99861,0.99876,0.1506,-0.98769,1,1,2.2849,0.28486,0,0
0.082287,1.0812,1.081,0.99876,0.9989,0.32321,-0.94546,1,1,2.2869,0.28686,0,0
0.083438,1.0825,1.0824,0.99892,0.99902,0.48563,-0.87331,1,1,2.2889,0.28886,0,0
0.084596,1.0837,1.0837,0.99907,0.99915,0.63272,-0.77351,1,1,2.2909,0.29085,0,0
0.085763,1.085,1.085,0.9992,0.99926,0.75982,-0.6492,1,1,2.2929,0.29285,0,0
0.086938,1.0863,1.0863,0.99932,0.99936,0.86291,-0.50429,1,1,2.2949,0.29485,0,0
0.088121,1.0876,1.0876,0.99944,0.99946,0.93868,-0.34336,1,1,2.2969,0.29685,0,0
0.089312,1.0889,1.0889,0.99956,0.99955,0.98475,-0.1715,1,1,2.2989,0.29885,0,0
0.090511,1.0901,1.0902,0.99969,0.99963,0.99962,0.0058412,1,1,2.3008,0.30085,0,0
0.091717,1.0914,1.0915,0.99982,0.9997,0.9828,0.18304,1,1,2.3028,0.30285,0,0
0.092932,1.0927,1.0929,0.99996,0.99977,0.93482,0.35446,1,1,2.3048,0.30485,0,0
0.094155,1.094,1.0942,1.0001,0.99982,0.85719,0.51468,1,1,2.3068,0.30685,0,0
0.095386,1.0953,1.0956,1.0002,0.99987,0.75236,0.65858,1,1,2.3088,0.30885,0,0
0.096624,1.0965,1.0969,1.0003,0.99991,0.62366,0.78161,1,1,2.3108,0.31084,0,0
0.097871,1.0978,1.0982,1.0004,0.99995,0.47518,0.87986,1,1,2.3128,0.31284,0,0
0.099126,1.0991,1.0996,1.0004,0.99997,0.31163,0.9502,1,1,2.3148,0.31484,0,0
0.10039,1.1004,1.1009,1.0005,0.99999,0.13822,0.99042,1,1,2.3168,0.31684,0,0
0.10166,1.1017,1.1021,1.0005,1,-0.039557,0.99924,1,1,2.3188,0.31884,0,0
0.10294,1.1029,1.1034,1.0004,1,-0.21605,0.97638,1,1,2.3208,0.32084,0,0
0.10422,1.1042,1.1046,1.0004,0.99999,-0.38568,0.9226,1,1,2.3228,0.32284,0,0
0.10552,1.1055,1.1058,1.0003,0.99998,-0.54306,0.83959,1,1,2.3248,0.32484,0,0
0.10682,1.1068,1.107,1.0001,0.99995,-0.68321,0.73002,1,1,2.3268,0.32684,0,0
0.10813,1.1081,1.1081,1,0.99992,-0.80171,0.59735,1,1,2.3288,0.32884,0,0
0.10945,1.1093,1.1093,0.99984,0.99988,-0.89481,0.44579,1,1,2.3308,0.33083,0,0
0.11078,1.1106,1.1105,0.99968,0.99984,-0.95956,0.28015,1,1,2.3328,0.33283,0,0
0.11211,1.1119,1.1116,0.99952,0.99978,-0.99394,0.10568,1,1,2.3348,0.33483,0,0
0.11346,1.1132,1.1128,0.99937,0.99972,-0.99686,-0.072116,1,1,2.3368,0.33683,0,0
0.11481,1.1145,1.114,0.99923,0.99965,-0.96824,-0.24761,1,1,2.3388,0.33883,0,0
0.11616,1.1157,1.1153,0.99912,0.99957,-0.90898,-0.41525,1,1,2.3408,0.34083,0,0
0.11753,1.117,1.1166,0.99904,0.99948,-0.82097,-0.56973,1,1,2.3428,0.34283,0,0
0.11891,1.1183,1.1179,0.99898,0.99939,-0.70699,-0.70618,1,1,2.3448,0.34483,0,0
0.12029,1.1196,1.1192,0.99895,0.99928,-0.57065,-0.82028,1,1,2.3468,0.34683,0,0
0.12168,1.1209,1.1206,0.99894,0.99917,-0.41626,-0.90841,1,1,2.3488,0.34883,0,0
0.12308,1.1221,1.122,0.99893,0.99905,-0.24869,-0.9678,1,1,2.3508,0.35082,0,0
0.12448,1.1234,1.1234,0.99892,0.99893,-0.073243,-0.99654,1,1,2.3528,0.35282,0,0
0.1259,1.1247,1.1248,0.9989,0.99879,0.10452,-0.99374,1,1,2.3548,0.35482,0,0
0.12732,1.126,1.1262,0.99888,0.99865,0.27899,-0.95948,1,1,2.3568,0.35682,0,0
0.12875,1.1273,1.1276,0.99885,0.9985,0.44462,-0.89482,1,1,2.3588,0.35882,0,0
0.13019,1.1285,1.129,0.99879,0.99834,0.59616,-0.80182,1,1,2.3608,0.36082,0,0
0.13164,1.1298,1.1303,0.9987,0.99817,0.72882,-0.68342,1,1,2.3628,0.36282,0,0
0.13309,1.1311,1.1317,0.99857,0.998,0.83838,-0.54336,1,1,2.3648,0.36482,0,0
0.13455,1.1324,1.133,0.9984,0.99782,0.92135,-0.38608,1,1,2.3668,0.36682,0,0
0.13603,1.1336,1.1342,0.99819,0.99762,0.97511,-0.21656,1,1,2.3688,0.36882,0,0
0.1375,1.1349,1.1355,0.99796,0.99743,0.99794,-0.0402,1,1,2.3708,0.37081,0,0
0.13899,1.1362,1.1367,0.9977,0.99722,0.98912,0.13741,1,1,2.3728,0.37281,0,0
0.14048,1.1375,1.1379,0.99744,0.997,0.94894,0.31063,1,1,2.3748,0.37481,0,0
0.14199,1.1388,1.1391,0.99716,0.99678,0.87867,0.47395,1,1,2.3768,0.37681,0,0
0.1435,1.14,1.1404,0.99687,0.99655,0.78057,0.62219,1,1,2.3788,0.37881,0,0
0.14502,1.1413,1.1416,0.99657,0.99631,0.65775,0.75065,1,1,2.3808,0.38081,0,0
0.14654,1.1426,1.1428,0.99626,0.99607,0.51413,0.85526,1,1,2.3828,0.38281,0,0
0.14808,1.1439,1.144,0.99594,0.99581,0.35427,0.93272,1,1,2.3848,0.38481,0,0
0.14962,1.1452,1.1452,0.99563,0.99555,0.18325,0.9806,1,1,2.3868,0.38681,0,0
0.15117,1.1464,1.1465,0.99532,0.99528,0.0065197,0.9974,1,1,2.3888,0.38881,0,0
0.15273,1.1477,1.1477,0.99502,0.995,-0.17033,0.98262,1,1,2.3908,0.3908,0,0
0.15429,1.149,1.149,0.99471,0.99471,-0.3417,0.93674,1,1,2.3928,0.3928,0,0
0.15587,1.1503,1.1503,0.99438,0.99442,-0.50218,0.86124,1,1,2.3948,0.3948,0,0
0.15745,1.1516,1.1515,0.99404,0.99411,-0.64669,0.75853,1,1,2.3968,0.3968,0,0
0.15904,1.1528,1.1527,0.99369,0.9938,-0.77069,0.63187,1,1,2.3988,0.3988,0,0
0.16064,1.1541,1.154,0.99333,0.99348,-0.87026,0.48528,1,1,2.4008,0.4008,0,0
0.16225,1.1554,1.1552,0.99297,0.99316,-0.94229,0.3234,1,1,2.4028,0.4028,0,0
0.16386,1.1567,1.1565,0.99262,0.99282,-0.9845,0.15134,1,1,2.4048,0.4048,0,0
0.16548,1.158,1.1578,0.99227,0.99248,-0.99556,-0.025447,1,1,2.4068,0.4068,0,0
0.16711,1.1592,1.159,0.99192,0.99213,-0.97513,-0.20138,1,1,2.4088,0.4088,0,0
0.16875,1.1605,1.1603,0.99157,0.99177,-0.92386,-0.37091,1,1,2.4108,0.41079,0,0
0.1704,1.1618,1.1616,0.99123,0.9914,-0.84336,-0.52867,1,1,2.4128,0.41279,0,0
0.17205,1.1631,1.163,0.99091,0.99103,-0.73618,-0.66967,1,1,2.4148,0.41479,0,0
0.17372,1.1644,1.1643,0.99061,0.99065,-0.60572,-0.78945,1,1,2.4168,0.41679,0,0
0.17539,1.1656,1.1657,0.99033,0.99026,-0.4561,-0.88421,1,1,2.4188,0.41879,0,0
0.17706,1.1669,1.1671,0.99005,0.98986,-0.29206,-0.95093,1,1,2.4208,0.42079,0,0
0.17875,1.1682,1.1685,0.98977,0.98945,-0.1188,-0.98751,1,1,2.4228,0.42279,0,0
0.18044,1.1695,1.1699,0.98947,0.98904,0.058185,-0.99277,1,1,2.4248,0.42479,0,0
0.18215,1.1708,1.1713,0.98915,0.98861,0.23328,-0.96657,1,1,2.4268,0.42679,0,0
0.18386,1.172,1.1727,0.98883,0.98818,0.40093,-0.90972,1,1,2.4288,0.42879,0,0
0.18558,1.1733,1.1741,0.98848,0.98774,0.55581,-0.82406,1,1,2.4308,0.43078,0,0
0.1873,1.1746,1.1754,0.9881,0.9873,0.69301,-0.71229,1,1,2.4328,0.43278,0,0
0.18904,1.1759,1.1767,0.98767,0.98684,0.80816,-0.57799,1,1,2.4348,0.43478,0,0
0.19078,1.1772,1.178,0.98719,0.98638,0.89763,-0.42541,1,1,2.4368,0.43678,0,0
0.19253,1.1784,1.1792,0.98666,0.98591,0.95858,-0.25943,1,1,2.4388,0.43878,0,0
0.19429,1.1797,1.1804,0.98608,0.98543,0.9891,-0.085305,1,1,2.4408,0.44078,0,0
0.19605,1.181,1.1815,0.98549,0.98495,0.98825,0.09142,1,1,2.4428,0.44278,0,0
0.19783,1.1823,1.1827,0.98488,0.98445,0.95609,0.26513,1,1,2.4448,0.44478,0,0
0.19961,1.1836,1.1839,0.98426,0.98395,0.89365,0.43032,1,1,2.4468,0.44678,0,0
0.2014,1.1848,1.185,0.98363,0.98344,0.80294,0.58175,1,1,2.4488,0.44878,0,0
0.2032,1.1861,1.1862,0.98298,0.98292,0.68686,0.71464,1,1,2.4508,0.45077,0,0
0.205,1.1874,1.1873,0.98232,0.98239,0.54913,0.8248,1,1,2.4528,0.45277,0,0
0.20682,1.1887,1.1885,0.98168,0.98186,0.3941,0.90878,1,1,2.4548,0.45477,0,0
0.20864,1.19,1.1897,0.98106,0.98132,0.22672,0.96394,1,1,2.4568,0.45677,0,0
0.21047,1.1912,1.191,0.98048,0.98076,0.052301,0.98857,1,1,2.4588,0.45877,0,0
0.21231,1.1925,1.1922,0.97992,0.98021,-0.12365,0.98191,1,1,2.4608,0.46077,0,0
0.21415,1.1938,1.1935,0.97938,0.97964,-0.29555,0.94421,1,1,2.4628,0.46277,0,0
0.21601,1.1951,1.1948,0.97883,0.97907,-0.458,0.87669,1,1,2.4648,0.46477,0,0
0.21787,1.1964,1.1961,0.97827,0.97848,-0.60586,0.78148,1,1,2.4668,0.46677,0,0
0.21974,1.1976,1.1975,0.97771,0.97789,-0.73449,0.66163,1,1,2.4688,0.46877,0,0
0.22162,1.1989,1.1988,0.97716,0.97729,-0.83983,0.52092,1,1,2.4708,0.47076,0,0
0.22351,1.2002,1.2001,0.97661,0.97669,-0.91857,0.36381,1,1,2.4728,0.47276,0,0
0.2254,1.2015,1.2015,0.97607,0.97607,-0.96822,0.19527,1,1,2.4748,0.47476,0,0
0.2273,1.2028,1.2028,0.97552,0.97545,-0.98722,0.020638,1,1,2.4768,0.47676,0,0
0.22921,1.204,1.2042,0.97495,0.97482,-0.97497,-0.15458,1,1,2.4788,0.47876,0,0
0.23113,1.2053,1.2055,0.97437,0.97418,-0.93186,-0.32483,1,1,2.4808,0.48076,0,0
0.23306,1.2066,1.2068,0.97377,0.97354,-0.85926,-0.48474,1,1,2.4828,0.48276,0,0
0.23499,1.2079,1.2082,0.97319,0.97288,-0.75946,-0.62922,1,1,2.4848,0.48476,0,0
0.23693,1.2092,1.2095,0.97261,0.97222,-0.63565,-0.75371,1,1,2.4868,0.48676,0,0
0.23888,1.2104,1.2109,0.97203,0.97155,-0.49175,-0.85424,1,1,2.4888,0.48876,0,0
0.24084,1.2117,1.2123,0.97144,0.97087,-0.33233,-0.92764,1,1,2.4908,0.49075,0,0
0.24281,1.213,1.2136,0.97083,0.97018,-0.16246,-0.97157,1,1,2.4928,0.49275,0,0
0.24478,1.2143,1.215,0.9702,0.96949,0.012462,-0.98466,1,1,2.4948,0.49475,0,0
0.24676,1.2155,1.2163,0.96955,0.96879,0.18688,-0.96651,1,1,2.4968,0.49675,0,0
0.24875,1.2168,1.2176,0.96889,0.96808,0.35524,-0.91772,1,1,2.4988,0.49875,0,0
0.25075,1.2181,1.2189,0.9682,0.96736,0.5122,-0.83986,1,1,2.5007,0.50075,0,0
0.25276,1.2194,1.2202,0.96747,0.96663,0.65279,-0.73543,1,1,2.5027,0.50275,0,0
0.25477,1.2207,1.2215,0.96671,0.9659,0.77255,-0.60777,1,1,2.5047,0.50475,0,0
0.25679,1.2219,1.2227,0.96589,0.96516,0.86771,-0.46096,1,1,2.5067,0.50675,0,0
0.25882,1.2232,1.2239,0.96503,0.96441,0.93528,-0.29968,1,1,2.5087,0.50875,0,0
0.26086,1.2245,1.225,0.96414,0.96365,0.97314,-0.12905,1,1,2.5107,0.51074,0,0
0.26291,1.2258,1.2262,0.96324,0.96288,0.98015,0.045501,1,1,2.5127,0.51274,0,0
0.26496,1.2271,1.2273,0.96234,0.96211,0.95611,0.21842,1,1,2.5147,0.51474,0,0
0.26702,1.2283,1.2285,0.96143,0.96132,0.90183,0.38426,1,1,2.5167,0.51674,0,0
0.26909,1.2296,1.2296,0.96051,0.96053,0.81906,0.53775,1,1,2.5187,0.51874,0,0
0.27117,1.2309,1.2308,0.9596,0.95974,0.71046,0.67407,1,1,2.5207,0.52074,0,0
0.27326,1.2322,1.2319,0.95869,0.95893,0.57949,0.78893,1,1,2.5227,0.52274,0,0
0.27535,1.2335,1.2332,0.95781,0.95812,0.43032,0.87873,1,1,2.5247,0.52474,0,0
0.27745,1.2347,1.2344,0.95696,0.95729,0.2677,0.94065,1,1,2.5267,0.52674,0,0
0.27956,1.236,1.2357,0.95614,0.95646,0.096762,0.97278,1,1,2.5287,0.52874,0,0
0.28168,1.2373,1.237,0.95535,0.95562,-0.077067,0.97413,1,1,2.5307,0.53073,0,0
0.28381,1.2386,1.2384,0.95456,0.95478,-0.2483,0.94469,1,1,2.5327,0.53273,0,0
0.28594,1.2399,1.2397,0.95377,0.95392,-0.41153,0.8854,1,1,2.5347,0.53473,0,0
0.28808,1.2411,1.241,0.95297,0.95306,-0.56162,0.79817,1,1,2.5367,0.53673,0,0
0.29023,1.2424,1.2424,0.95217,0.95219,-0.69384,0.68577,1,1,2.5387,0.53873,0,0
0.29239,1.2437,1.2438,0.95137,0.95131,-0.80402,0.55177,1,1,2.5407,0.54073,0,0
0.29455,1.245,1.2451,0.95057,0.95043,-0.88869,0.40041,1,1,2.5427,0.54273,0,0
0.29673,1.2463,1.2465,0.94976,0.94953,-0.94518,0.2365,1,1,2.5447,0.54473,0,0
0.29891,1.2475,1.2478,0.94893,0.94863,-0.97171,0.065211,1,1,2.5467,0.54673,0,0
0.3011,1.2488,1.2492,0.94809,0.94772,-0.96745,-0.10802,1,1,2.5487,0.54873,0,0
0.3033,1.2501,1.2505,0.94723,0.9468,-0.93255,-0.27771,1,1,2.5507,0.55072,0,0
0.3055,1.2514,1.2519,0.94636,0.94588,-0.86812,-0.43848,1,1,2.5527,0.55272,0,0
0.30772,1.2527,1.2532,0.94549,0.94494,-0.77623,-0.58523,1,1,2.5547,0.55472,0,0
0.30994,1.2539,1.2546,0.94462,0.944,-0.65981,-0.7133,1,1,2.5567,0.55672,0,0
0.31217,1.2552,1.2559,0.94374,0.94305,-0.52257,-0.81866,1,1,2.5587,0.55872,0,0
0.31441,1.2565,1.2573,0.94285,0.94209,-0.36887,-0.89795,1,1,2.5607,0.56072,0,0
0.31665,1.2578,1.2586,0.94194,0.94113,-0.20363,-0.94869,1,1,2.5627,0.56272,0,0
0.31891,1.2591,1.2599,0.941,0.94015,-0.032096,-0.96928,1,1,2.5647,0.56472,0,0
0.32117,1.2603,1.2612,0.94004,0.93917,0.14028,-0.95912,1,1,2.5667,0.56672,0,0
0.32344,1.2616,1.2625,0.93905,0.93818,0.308,-0.91855,1,1,2.5687,0.56872,0,0
0.32572,1.2629,1.2637,0.93803,0.93718,0.46578,-0.8489,1,1,2.5707,0.57071,0,0
0.328,1.2642,1.265,0.93697,0.93618,0.60859,-0.75242,1,1,2.5727,0.57271,0,0
0.33029,1.2655,1.2662,0.93588,0.93516,0.73194,-0.63221,1,1,2.5747,0.57471,0,0
0.3326,1.2667,1.2674,0.93476,0.93414,0.83193,-0.49213,1,1,2.5767,0.57671,0,0
0.33491,1.268,1.2685,0.93361,0.93311,0.90545,-0.33663,1,1,2.5787,0.57871,0,0
0.33722,1.2693,1.2697,0.93244,0.93207,0.95019,-0.17068,1,1,2.5807,0.58071,0,0
0.33955,1.2706,1.2708,0.93127,0.93103,0.96479,0.000467,1,1,2.5827,0.58271,0,0
0.34188,1.2719,1.272,0.9301,0.92997,0.94883,0.17136,1,1,2.5847,0.58471,0,0
0.34422,1.2731,1.2732,0.92893,0.92891,0.90287,0.33662,1,1,2.5867,0.58671,0,0
0.34657,1.2744,1.2744,0.92778,0.92784,0.8284,0.491,1,1,2.5887,0.58871,0,0
0.34893,1.2757,1.2756,0.92664,0.92676,0.72783,0.62964,1,1,2.5907,0.5907,0,0
0.3513,1.277,1.2768,0.92551,0.92568,0.60438,0.74819,1,1,2.5927,0.5927,0,0
0.35367,1.2783,1.2781,0.9244,0.92458,0.46197,0.84294,1,1,2.5947,0.5947,0,0
0.35605,1.2795,1.2794,0.92331,0.92348,0.30514,0.91091,1,1,2.5967,0.5967,0,0
0.35844,1.2808,1.2807,0.92223,0.92237,0.13886,0.95,1,1,2.5987,0.5987,0,0
0.36084,1.2821,1.282,0.92116,0.92125,-0.031613,0.95902,1,1,2.6007,0.6007,0,0
0.36325,1.2834,1.2833,0.92009,0.92013,-0.20087,0.93771,1,1,2.6027,0.6027,0,0
0.36566,1.2847,1.2847,0.91901,0.91899,-0.36359,0.88678,1,1,2.6047,0.6047,0,0
0.36808,1.2859,1.286,0.91791,0.91785,-0.51463,0.80786,1,1,2.6067,0.6067,0,0
0.37051,1.2872,1.2873,0.91681,0.9167,-0.64922,0.70348,1,1,2.6087,0.6087,0,0
0.37295,1.2885,1.2886,0.91569,0.91554,-0.76314,0.57696,1,1,2.6107,0.61069,0,0
0.37539,1.2898,1.29,0.91458,0.91438,-0.85279,0.43232,1,1,2.6127,0.61269,0,0
0.37785,1.2911,1.2913,0.91346,0.9132,-0.91535,0.27415,1,1,2.6147,0.61469,0,0
0.38031,1.2923,1.2927,0.91235,0.91202,-0.94888,0.10748,1,1,2.6167,0.61669,0,0
0.38278,1.2936,1.294,0.91122,0.91083,-0.95231,-0.062422,1,1,2.6187,0.61869,0,0
0.38526,1.2949,1.2953,0.91009,0.90963,-0.92558,-0.23015,1,1,2.6207,0.62069,0,0
0.38774,1.2962,1.2967,0.90896,0.90843,-0.86955,-0.3904,1,1,2.6227,0.62269,0,0
0.39023,1.2974,1.298,0.90781,0.90721,-0.78603,-0.5381,1,1,2.6247,0.62469,0,0
0.39274,1.2987,1.2994,0.90667,0.90599,-0.6777,-0.66856,1,1,2.6267,0.62669,0,0
0.39525,1.3,1.3008,0.90552,0.90476,-0.54802,-0.77767,1,1,2.6287,0.62869,0,0
0.39776,1.3013,1.3021,0.90436,0.90352,-0.40114,-0.86199,1,1,2.6307,0.63068,0,0
0.40029,1.3026,1.3035,0.90317,0.90228,-0.24174,-0.91886,1,1,2.6327,0.63268,0,0
0.40282,1.3038,1.3048,0.90194,0.90103,-0.074897,-0.94653,1,1,2.6347,0.63468,0,0
0.40536,1.3051,1.306,0.90067,0.89976,0.094091,-0.94414,1,1,2.6367,0.63668,0,0
0.40791,1.3064,1.3073,0.89937,0.89849,0.25985,-0.91183,1,1,2.6387,0.63868,0,0
0.41047,1.3077,1.3085,0.89803,0.89722,0.41714,-0.85066,1,1,2.6407,0.64068,0,0
0.41304,1.309,1.3097,0.89668,0.89593,0.56096,-0.76262,1,1,2.6427,0.64268,0,0
0.41561,1.3102,1.3109,0.89531,0.89464,0.68679,-0.65055,1,1,2.6447,0.64468,0,0
0.41819,1.3115,1.3121,0.89392,0.89333,0.79066,-0.51805,1,1,2.6467,0.64668,0,0
0.42078,1.3128,1.3133,0.89252,0.89202,0.86931,-0.36935,1,1,2.6487,0.64868,0,0
0.42338,1.3141,1.3145,0.89111,0.89071,0.9203,-0.20919,1,1,2.6507,0.65067,0,0
0.42598,1.3154,1.3157,0.8897,0.88938,0.94206,-0.042668,1,1,2.6527,0.65267,0,0
0.4286,1.3166,1.3169,0.8883,0.88805,0.93397,0.12493,1,1,2.6547,0.65467,0,0
0.43122,1.3179,1.3181,0.88691,0.88671,0.89633,0.28829,1,1,2.6567,0.65667,0,0
0.43385,1.3192,1.3194,0.88553,0.88536,0.83039,0.44226,1,1,2.6587,0.65867,0,0
0.43648,1.3205,1.3206,0.88415,0.884,0.73829,0.58196,1,1,2.6607,0.66067,0,0
0.43913,1.3218,1.3219,0.88276,0.88263,0.623,0.70303,1,1,2.6627,0.66267,0,0
0.44178,1.323,1.3231,0.88137,0.88126,0.48819,0.80165,1,1,2.6647,0.66467,0,0
0.44444,1.3243,1.3244,0.87996,0.87988,0.33816,0.87477,1,1,2.6667,0.66667,0,0
0.44711,1.3256,1.3257,0.87856,0.87849,0.17769,0.92011,1,1,2.6687,0.66867,0,0
0.44979,1.3269,1.3269,0.87715,0.87709,0.011863,0.93628,1,1,2.6707,0.67066,0,0
0.45248,1.3282,1.3282,0.87574,0.87568,-0.15408,0.92283,1,1,2.6727,0.67266,0,0
0.45517,1.3294,1.3295,0.87432,0.87427,-0.31488,0.88022,1,1,2.6747,0.67466,0,0
0.45787,1.3307,1.3308,0.87289,0.87285,-0.46548,0.80984,1,1,2.6767,0.67666,0,0
0.46058,1.332,1.332,0.87146,0.87142,-0.60113,0.71395,1,1,2.6787,0.67866,0,0
0.4633,1.3333,1.3333,0.87004,0.86998,-0.71756,0.59563,1,1,2.6807,0.68066,0,0
0.46602,1.3346,1.3347,0.86864,0.86854,-0.81112,0.45865,1,1,2.6827,0.68266,0,0
0.46876,1.3358,1.336,0.86726,0.86708,-0.87887,0.30736,1,1,2.6847,0.68466,0,0
0.4715,1.3371,1.3374,0.86589,0.86562,-0.91871,0.14659,1,1,2.6867,0.68666,0,0
0.47425,1.3384,1.3388,0.86451,0.86415,-0.9294,-0.018569,1,1,2.6887,0.68866,0,0
0.477,1.3397,1.3401,0.86311,0.86267,-0.91066,-0.18289,1,1,2.6907,0.69065,0,0
0.47977,1.341,1.3415,0.86171,0.86119,-0.86311,-0.34115,1,1,2.6927,0.69265,0,0
0.48254,1.3422,1.3428,0.86029,0.8597,-0.7883,-0.48837,1,1,2.6947,0.69465,0,0
0.48532,1.3435,1.3442,0.85886,0.85819,-0.68865,-0.61989,1,1,2.6967,0.69665,0,0
0.48811,1.3448,1.3455,0.85741,0.85668,-0.56735,-0.73155,1,1,2.6987,0.69865,0,0
0.49091,1.3461,1.3469,0.85594,0.85517,-0.42828,-0.81986,1,1,2.7006,0.70065,0,0
0.49372,1.3474,1.3482,0.85444,0.85364,-0.27587,-0.88203,1,1,2.7026,0.70265,0,0
0.49653,1.3486,1.3494,0.8529,0.85211,-0.11498,-0.91615,1,1,2.7046,0.70465,0,0
0.49935,1.3499,1.3507,0.85134,0.85057,0.049283,-0.92117,1,1,2.7066,0.70665,0,0
0.50218,1.3512,1.3519,0.84976,0.84902,0.2117,-0.89699,1,1,2.7086,0.70865,0,0
0.50502,1.3525,1.3532,0.84818,0.84746,0.36711,-0.84443,1,1,2.7106,0.71064,0,0
0.50786,1.3538,1.3545,0.84661,0.84589,0.51061,-0.76521,1,1,2.7126,0.71264,0,0
0.51071,1.355,1.3557,0.84503,0.84432,0.63765,-0.66189,1,1,2.7146,0.71464,0,0
0.51358,1.3563,1.357,0.84345,0.84274,0.74423,-0.5378,1,1,2.7166,0.71664,0,0
0.51644,1.3576,1.3583,0.84184,0.84115,0.82703,-0.3969,1,1,2.7186,0.71864,0,0
0.51932,1.3589,1.3595,0.84022,0.83955,0.88345,-0.24371,1,1,2.7206,0.72064,0,0
0.52221,1.3602,1.3608,0.83859,0.83795,0.91178,-0.083111,1,1,2.7226,0.72264,0,0
0.5251,1.3614,1.3621,0.83695,0.83633,0.91118,0.079799,1,1,2.7246,0.72464,0,0
0.528,1.3627,1.3633,0.8353,0.83471,0.88173,0.23984,1,1,2.7266,0.72664,0,0
0.53091,1.364,1.3645,0.83363,0.83308,0.82442,0.39196,1,1,2.7286,0.72864,0,0
0.53383,1.3653,1.3658,0.83194,0.83145,0.74114,0.53135,1,1,2.7306,0.73063,0,0
0.53675,1.3666,1.367,0.83022,0.8298,0.63456,0.65363,1,1,2.7326,0.73263,0,0
0.53969,1.3678,1.3682,0.82849,0.82815,0.50813,0.75496,1,1,2.7346,0.73463,0,0
0.54263,1.3691,1.3694,0.82675,0.82648,0.36588,0.83221,1,1,2.7366,0.73663,0,0
0.54558,1.3704,1.3706,0.82503,0.82482,0.21236,0.88296,1,1,2.7386,0.73863,0,0
0.54853,1.3717,1.3718,0.82331,0.82314,0.052445,0.90567,1,1,2.7406,0.74063,0,0
0.5515,1.373,1.3731,0.82159,0.82145,-0.10879,0.89969,1,1,2.7426,0.74263,0,0
0.55447,1.3742,1.3743,0.81988,0.81976,-0.26624,0.86526,1,1,2.7446,0.74463,0,0
0.55745,1.3755,1.3756,0.81817,0.81806,-0.41494,0.80355,1,1,2.7466,0.74663,0,0
0.56044,1.3768,1.3769,0.81647,0.81635,-0.55021,0.71655,1,1,2.7486,0.74863,0,0
0.56344,1.3781,1.3782,0.81478,0.81463,-0.66779,0.60707,1,1,2.7506,0.75062,0,0
0.56644,1.3793,1.3795,0.81309,0.81291,-0.764,0.47863,1,1,2.7526,0.75262,0,0
0.56946,1.3806,1.3809,0.81141,0.81117,-0.83586,0.33533,1,1,2.7546,0.75462,0,0
0.57248,1.3819,1.3822,0.8097,0.80943,-0.88113,0.18173,1,1,2.7566,0.75662,0,0
0.57551,1.3832,1.3835,0.80798,0.80768,-0.89843,0.022697,1,1,2.7586,0.75862,0,0
0.57854,1.3845,1.3848,0.80623,0.80592,-0.88727,-0.13673,1,1,2.7606,0.76062,0,0
0.58159,1.3857,1.3861,0.80448,0.80416,-0.84807,-0.29149,1,1,2.7626,0.76262,0,0
0.58464,1.387,1.3874,0.80273,0.80239,-0.78212,-0.43673,1,1,2.7646,0.76462,0,0
0.5877,1.3883,1.3887,0.80098,0.80061,-0.69156,-0.56784,1,1,2.7666,0.76662,0,0
0.59077,1.3896,1.39,0.79923,0.79882,-0.57931,-0.6807,1,1,2.7686,0.76862,0,0
0.59385,1.3909,1.3913,0.79748,0.79702,-0.44895,-0.77178,1,1,2.7706,0.77061,0,0
0.59693,1.3921,1.3927,0.79572,0.79521,-0.30466,-0.83823,1,1,2.7726,0.77261,0,0
0.60002,1.3934,1.394,0.79396,0.7934,-0.15103,-0.878,1,1,2.7746,0.77461,0,0
0.60313,1.3947,1.3953,0.7922,0.79158,0.0070625,-0.88987,1,1,2.7766,0.77661,0,0
0.60623,1.396,1.3967,0.79043,0.78975,0.16458,-0.87354,1,1,2.7786,0.77861,0,0
0.60935,1.3973,1.398,0.78866,0.78791,0.31653,-0.82958,1,1,2.7806,0.78061,0,0
0.61248,1.3985,1.3994,0.78688,0.78607,0.45811,-0.75944,1,1,2.7826,0.78261,0,0
0.61561,1.3998,1.4007,0.78506,0.78421,0.58485,-0.6654,1,1,2.7846,0.78461,0,0
0.61875,1.4011,1.402,0.78322,0.78235,0.69276,-0.55049,1,1,2.7866,0.78661,0,0
0.6219,1.4024,1.4032,0.78135,0.78048,0.77848,-0.4184,1,1,2.7886,0.78861,0,0
0.62506,1.4037,1.4045,0.77945,0.77861,0.83932,-0.27337,1,1,2.7906,0.7906,0,0
0.62822,1.4049,1.4058,0.77753,0.77672,0.87343,-0.12003,1,1,2.7926,0.7926,0,0
0.63139,1.4062,1.407,0.77561,0.77483,0.87978,0.036756,1,1,2.7946,0.7946,0,0
0.63457,1.4075,1.4082,0.77367,0.77293,0.85823,0.19198,1,1,2.7966,0.7966,0,0
0.63776,1.4088,1.4095,0.77173,0.77102,0.80956,0.34074,1,1,2.7986,0.7986,0,0
0.64096,1.4101,1.4107,0.76979,0.7691,0.73536,0.47832,1,1,2.8006,0.8006,0,0
0.64416,1.4113,1.412,0.76783,0.76718,0.63806,0.60039,1,1,2.8026,0.8026,0,0
0.64738,1.4126,1.4133,0.76587,0.76524,0.52081,0.70313,1,1,2.8046,0.8046,0,0
0.6506,1.4139,1.4145,0.76391,0.7633,0.38737,0.78334,1,1,2.8066,0.8066,0,0
0.65383,1.4152,1.4158,0.76193,0.76135,0.24203,0.83852,1,1,2.8086,0.8086,0,0
0.65706,1.4165,1.417,0.75995,0.7594,0.089418,0.86702,1,1,2.8106,0.81059,0,0
0.66031,1.4177,1.4183,0.75794,0.75743,-0.06561,0.86799,1,1,2.8126,0.81259,0,0
0.66356,1.419,1.4195,0.75592,0.75546,-0.21814,0.84149,1,1,2.8146,0.81459,0,0
0.66682,1.4203,1.4207,0.75389,0.75348,-0.36334,0.78845,1,1,2.8166,0.81659,0,0
0.67009,1.4216,1.4219,0.75184,0.75149,-0.49666,0.7106,1,1,2.8186,0.81859,0,0
0.67337,1.4229,1.4232,0.74979,0.74949,-0.61391,0.61048,1,1,2.8206,0.82059,0,0
0.67665,1.4241,1.4244,0.74774,0.74749,-0.71141,0.49134,1,1,2.8226,0.82259,0,0
0.67994,1.4254,1.4256,0.74568,0.74547,-0.78615,0.35698,1,1,2.8246,0.82459,0,0
0.68325,1.4267,1.4269,0.74363,0.74345,-0.83583,0.2117,1,1,2.8266,0.82659,0,0
0.68655,1.428,1.4281,0.74159,0.74142,-0.85893,0.060133,1,1,2.8286,0.82859,0,0
0.68987,1.4293,1.4294,0.73955,0.73939,-0.85482,-0.092922,1,1,2.8306,0.83058,0,0
0.6932,1.4305,1.4307,0.73753,0.73734,-0.82369,-0.24262,1,1,2.8326,0.83258,0,0
0.69653,1.4318,1.432,0.7355,0.73529,-0.7666,-0.38422,1,1,2.8346,0.83458,0,0
0.69987,1.4331,1.4334,0.73349,0.73323,-0.68543,-0.51329,1,1,2.8366,0.83658,0,0
0.70322,1.4344,1.4347,0.73146,0.73116,-0.58282,-0.62577,1,1,2.8386,0.83858,0,0
0.70657,1.4357,1.436,0.72943,0.72908,-0.46206,-0.71815,1,1,2.8406,0.84058,0,0
0.70994,1.4369,1.4373,0.72738,0.727,-0.32701,-0.78756,1,1,2.8426,0.84258,0,0
0.71331,1.4382,1.4386,0.72532,0.7249,-0.18199,-0.83187,1,1,2.8446,0.84458,0,0
0.71669,1.4395,1.4399,0.72325,0.7228,-0.031609,-0.84974,1,1,2.8466,0.84658,0,0
0.72008,1.4408,1.4412,0.72117,0.72069,0.11936,-0.84068,1,1,2.8486,0.84858,0,0
0.72348,1.4421,1.4426,0.71909,0.71858,0.26614,-0.80503,1,1,2.8506,0.85057,0,0
0.72688,1.4433,1.4439,0.71701,0.71645,0.40408,-0.74401,1,1,2.8526,0.85257,0,0
0.73029,1.4446,1.4452,0.71492,0.71432,0.52884,-0.6596,1,1,2.8546,0.85457,0,0
0.73372,1.4459,1.4466,0.71284,0.71218,0.63651,-0.55455,1,1,2.8566,0.85657,0,0
0.73714,1.4472,1.4479,0.71074,0.71003,0.7237,-0.43223,1,1,2.8586,0.85857,0,0
0.74058,1.4485,1.4492,0.70864,0.70787,0.78773,-0.29658,1,1,2.8606,0.86057,0,0
0.74402,1.4497,1.4506,0.70653,0.70571,0.82661,-0.15193,1,1,2.8626,0.86257,0,0
0.74748,1.451,1.4519,0.70441,0.70353,0.83919,-0.0028977,1,1,2.8646,0.86457,0,0
0.75094,1.4523,1.4532,0.70227,0.70135,0.82514,0.14578,1,1,2.8666,0.86657,0,0
0.75441,1.4536,1.4545,0.7001,0.69916,0.78499,0.28938,1,1,2.8686,0.86857,0,0
0.75788,1.4548,1.4558,0.69791,0.69697,0.72009,0.42335,1,1,2.8706,0.87056,0,0
0.76137,1.4561,1.4571,0.69569,0.69476,0.63257,0.5435,1,1,2.8726,0.87256,0,0
0.76486,1.4574,1.4583,0.69343,0.69255,0.52527,0.64604,1,1,2.8746,0.87456,0,0
0.76836,1.4587,1.4595,0.69117,0.69033,0.40168,0.72778,1,1,2.8766,0.87656,0,0
0.77187,1.46,1.4608,0.68889,0.6881,0.26576,0.7862,1,1,2.8786,0.87856,0,0
0.77539,1.4612,1.462,0.68662,0.68586,0.12188,0.81952,1,1,2.8806,0.88056,0,0
0.77891,1.4625,1.4632,0.68434,0.68362,-0.025378,0.82677,1,1,2.8826,0.88256,0,0
0.78244,1.4638,1.4645,0.68205,0.68137,-0.17133,0.80781,1,1,2.8846,0.88456,0,0
0.78598,1.4651,1.4657,0.67976,0.6791,-0.31135,0.76333,1,1,2.8866,0.88656,0,0
0.78953,1.4664,1.467,0.67745,0.67684,-0.44103,0.69485,1,1,2.8886,0.88856,0,0
0.79309,1.4676,1.4682,0.67513,0.67456,-0.55629,0.6046,1,1,2.8906,0.89055,0,0
0.79665,1.4689,1.4695,0.6728,0.67227,-0.65354,0.49554,1,1,2.8926,0.89255,0,0
0.80022,1.4702,1.4707,0.67047,0.66998,-0.72976,0.37119,1,1,2.8946,0.89455,0,0
0.80381,1.4715,1.4719,0.66812,0.66768,-0.78263,0.23555,1,1,2.8966,0.89655,0,0
0.80739,1.4728,1.4731,0.66575,0.66537,-0.81055,0.092935,1,1,2.8986,0.89855,0,0
0.81099,1.474,1.4744,0.66338,0.66306,-0.81274,-0.052102,1,1,2.9005,0.90055,0,0
0.81459,1.4753,1.4756,0.661,0.66073,-0.78922,-0.19498,1,1,2.9025,0.90255,0,0
0.81821,1.4766,1.4768,0.65862,0.6584,-0.74083,-0.33118,1,1,2.9045,0.90455,0,0
0.82183,1.4779,1.4781,0.65626,0.65606,-0.6692,-0.45642,1,1,2.9065,0.90655,0,0
0.82546,1.4792,1.4794,0.65391,0.65371,-0.57667,-0.56679,1,1,2.9085,0.90855,0,0
0.82909,1.4804,1.4807,0.65157,0.65135,-0.46625,-0.65884,1,1,2.9105,0.91054,0,0
0.83274,1.4817,1.482,0.64922,0.64899,-0.3415,-0.72973,1,1,2.9125,0.91254,0,0
0.83639,1.483,1.4833,0.64688,0.64661,-0.20639,-0.77729,1,1,2.9145,0.91454,0,0
0.84005,1.4843,1.4846,0.64454,0.64423,-0.065238,-0.80011,1,1,2.9165,0.91654,0,0
0.84372,1.4856,1.4859,0.6422,0.64185,0.077463,-0.79756,1,1,2.9185,0.91854,0,0
0.84739,1.4868,1.4872,0.63985,0.63945,0.2172,-0.76979,1,1,2.9205,0.92054,0,0
0.85108,1.4881,1.4886,0.6375,0.63704,0.34956,-0.71778,1,1,2.9225,0.92254,0,0
0.85477,1.4894,1.4899,0.63513,0.63463,0.47039,-0.64325,1,1,2.9245,0.92454,0,0
0.85847,1.4907,1.4912,0.63274,0.63221,0.57589,-0.54864,1,1,2.9265,0.92654,0,0
0.86218,1.492,1.4925,0.63034,0.62978,0.66279,-0.437,1,1,2.9285,0.92854,0,0
0.86589,1.4932,1.4938,0.62794,0.62735,0.72839,-0.31195,1,1,2.9305,0.93053,0,0
0.86962,1.4945,1.4952,0.62555,0.6249,0.77069,-0.17747,1,1,2.9325,0.93253,0,0
0.87335,1.4958,1.4965,0.62315,0.62245,0.78844,-0.037883,1,1,2.9345,0.93453,0,0
0.87709,1.4971,1.4978,0.62075,0.61999,0.78115,0.10237,1,1,2.9365,0.93653,0,0
0.88084,1.4984,1.4992,0.61834,0.61752,0.74915,0.23885,1,1,2.9385,0.93853,0,0
0.8846,1.4996,1.5005,0.6159,0.61504,0.69353,0.36723,1,1,2.9405,0.94053,0,0
0.88836,1.5009,1.5018,0.61345,0.61256,0.61615,0.48347,1,1,2.9425,0.94253,0,0
0.89213,1.5022,1.5031,0.61098,0.61007,0.51955,0.58394,1,1,2.9445,0.94453,0,0
0.89591,1.5035,1.5044,0.6085,0.60756,0.40688,0.66549,1,1,2.9465,0.94653,0,0
0.8997,1.5048,1.5057,0.60599,0.60506,0.28179,0.72563,1,1,2.9485,0.94853,0,0
0.9035,1.506,1.507,0.60347,0.60254,0.14827,0.76251,1,1,2.9505,0.95052,0,0
0.9073,1.5073,1.5082,0.60092,0.60002,0.010629,0.77508,1,1,2.9525,0.95252,0,0
0.91111,1.5086,1.5095,0.59834,0.59748,-0.12677,0.76303,1,1,2.9545,0.95452,0,0
0.91493,1.5099,1.5107,0.59574,0.59494,-0.25957,0.72685,1,1,2.9565,0.95652,0,0
0.91876,1.5112,1.5119,0.59314,0.59239,-0.38356,0.66781,1,1,2.9585,0.95852,0,0
0.9226,1.5124,1.5131,0.59054,0.58984,-0.49486,0.58788,1,1,2.9605,0.96052,0,0
0.92644,1.5137,1.5144,0.58794,0.58727,-0.59,0.48969,1,1,2.9625,0.96252,0,0
0.93029,1.515,1.5156,0.58533,0.5847,-0.66602,0.37645,1,1,2.9645,0.96452,0,0
0.93415,1.5163,1.5169,0.58271,0.58212,-0.7206,0.25181,1,1,2.9665,0.96652,0,0
0.93802,1.5176,1.5181,0.58008,0.57953,-0.75213,0.11977,1,1,2.9685,0.96852,0,0
0.9419,1.5188,1.5193,0.57744,0.57694,-0.75971,-0.015447,1,1,2.9705,0.97051,0,0
0.94578,1.5201,1.5206,0.57478,0.57433,-0.74323,-0.14955,1,1,2.9725,0.97251,0,0
0.94968,1.5214,1.5218,0.57212,0.57172,-0.70332,-0.27829,1,1,2.9745,0.97451,0,0
0.95358,1.5227,1.523,0.56946,0.5691,-0.64135,-0.39762,1,1,2.9765,0.97651,0,0
0.95748,1.524,1.5243,0.56679,0.56647,-0.5594,-0.50382,1,1,2.9785,0.97851,0,0
0.9614,1.5252,1.5255,0.56411,0.56383,-0.46015,-0.59359,1,1,2.9805,0.98051,0,0
0.96532,1.5265,1.5268,0.56144,0.56119,-0.34682,-0.66418,1,1,2.9825,0.98251,0,0
0.96926,1.5278,1.528,0.55877,0.55854,-0.22306,-0.71344,1,1,2.9845,0.98451,0,0
0.9732,1.5291,1.5293,0.55612,0.55588,-0.09283,-0.73993,1,1,2.9865,0.98651,0,0
0.97714,1.5304,1.5306,0.55348,0.55321,0.039707,-0.7429,1,1,2.9885,0.98851,0,0
0.9811,1.5316,1.5319,0.55085,0.55053,0.17036,-0.72237,1,1,2.9905,0.9905,0,0
0.98506,1.5329,1.5333,0.54821,0.54785,0.295,-0.6791,1,1,2.9925,0.9925,0,0
0.98904,1.5342,1.5346,0.54557,0.54515,0.40972,-0.61457,1,1,2.9945,0.9945,0,0
0.99302,1.5355,1.5359,0.54291,0.54245,0.51093,-0.5309,1,1,2.9965,0.9965,0,0
0.997,1.5367,1.5373,0.54025,0.53975,0.5955,-0.43084,1,1,2.9985,0.9985,0,0
1.001,1.538,1.5386,0.53758,0.53703,0.66082,-0.31764,1,1,3.0005,1.0005,0,0
1.005,1.5393,1.5399,0.5349,0.53431,0.70492,-0.19492,1,1,3.0025,1.0025,0,0
1.009,1.5406,1.5412,0.53221,0.53157,0.72648,-0.066639,1,1,3.0045,1.0045,0,0
1.013,1.5419,1.5425,0.52951,0.52883,0.72493,0.063123,1,1,3.0065,1.0065,0,0
1.0171,1.5431,1.5439,0.5268,0.52608,0.70043,0.19024,1,1,3.0085,1.0085,0,0
1.0211,1.5444,1.5452,0.52408,0.52333,0.65387,0.31069,1,1,3.0105,1.0105,0,0
1.0251,1.5457,1.5465,0.52136,0.52056,0.58683,0.4207,1,1,3.0125,1.0125,0,0
1.0292,1.547,1.5478,0.51864,0.51779,0.50154,0.5168,1,1,3.0145,1.0145,0,0
1.0333,1.5483,1.5492,0.5159,0.51501,0.40081,0.59602,1,1,3.0165,1.0165,0,0
1.0373,1.5495,1.5505,0.51314,0.51222,0.28791,0.65592,1,1,3.0185,1.0185,0,0
1.0414,1.5508,1.5517,0.51034,0.50943,0.16649,0.6947,1,1,3.0205,1.0205,0,0
1.0455,1.5521,1.553,0.50752,0.50662,0.040477,0.71124,1,1,3.0225,1.0225,0,0
1.0496,1.5534,1.5543,0.50468,0.50381,-0.086132,0.70515,1,1,3.0245,1.0245,0,0
1.0537,1.5547,1.5555,0.50181,0.50099,-0.2093,0.67674,1,1,3.0265,1.0265,0,0
1.0578,1.5559,1.5567,0.49893,0.49816,-0.32513,0.62705,1,1,3.0285,1.0285,0,0
1.0619,1.5572,1.5579,0.49604,0.49533,-0.42999,0.55778,1,1,3.0305,1.0305,0,0
1.066,1.5585,1.5592,0.49314,0.49248,-0.52061,0.47125,1,1,3.0325,1.0325,0,0
1.0702,1.5598,1.5604,0.49024,0.48963,-0.5942,0.37031,1,1,3.0345,1.0345,0,0
1.0743,1.5611,1.5616,0.48732,0.48677,-0.64853,0.25826,1,1,3.0365,1.0365,0,0
1.0784,1.5623,1.5628,0.48441,0.4839,-0.68201,0.13871,1,1,3.0385,1.0385,0,0
1.0826,1.5636,1.5641,0.48148,0.48102,-0.69369,0.015507,1,1,3.0405,1.0405,0,0
1.0868,1.5649,1.5653,0.47855,0.47814,-0.68336,-0.10742,1,1,3.0425,1.0425,0,0
1.0909,1.5662,1.5666,0.47562,0.47525,-0.65147,-0.22619,1,1,3.0445,1.0445,0,0
1.0951,1.5675,1.5678,0.47267,0.47235,-0.59919,-0.33705,1,1,3.0465,1.0465,0,0
1.0993,1.5687,1.569,0.46972,0.46944,-0.52829,-0.43656,1,1,3.0485,1.0485,0,0
1.1035,1.57,1.5703,0.46676,0.46652,-0.44113,-0.52165,1,1,3.0505,1.0505,0,0
1.1077,1.5713,1.5715,0.46381,0.4636,-0.34058,-0.58972,1,1,3.0525,1.0525,0,0
1.1119,1.5726,1.5728,0.46086,0.46067,-0.2299,-0.63871,1,1,3.0545,1.0545,0,0
1.1161,1.5739,1.5741,0.45792,0.45773,-0.11266,-0.66722,1,1,3.0565,1.0565,0,0
1.1204,1.5751,1.5754,0.45499,0.45478,0.007394,-0.67445,1,1,3.0585,1.0585,0,0
1.1246,1.5764,1.5767,0.45207,0.45182,0.12645,-0.66033,1,1,3.0605,1.0605,0,0
1.1288,1.5777,1.578,0.44916,0.44886,0.24075,-0.62542,1,1,3.0625,1.0625,0,0
1.1331,1.579,1.5793,0.44625,0.44589,0.3467,-0.57095,1,1,3.0645,1.0645,0,0
1.1374,1.5803,1.5807,0.44333,0.44291,0.44101,-0.49878,1,1,3.0665,1.0665,0,0
1.1416,1.5815,1.582,0.4404,0.43992,0.52075,-0.4113,1,1,3.0685,1.0685,0,0
1.1459,1.5828,1.5834,0.43747,0.43692,0.58349,-0.31137,1,1,3.0705,1.0705,0,0
1.1502,1.5841,1.5847,0.43452,0.43392,0.62735,-0.20223,1,1,3.0725,1.0725,0,0
1.1545,1.5854,1.586,0.43156,0.43091,0.65105,-0.0874,1,1,3.0745,1.0745,0,0
1.1588,1.5867,1.5874,0.42859,0.42789,0.65396,0.029432,1,1,3.0765,1.0765,0,0
1.1631,1.5879,1.5887,0.42561,0.42486,0.63613,0.14455,1,1,3.0785,1.0785,0,0
1.1674,1.5892,1.59,0.42262,0.42182,0.59825,0.25428,1,1,3.0805,1.0805,0,0
1.1717,1.5905,1.5913,0.41963,0.41878,0.54166,0.3552,1,1,3.0825,1.0825,0,0
1.176,1.5918,1.5927,0.41661,0.41573,0.46828,0.44414,1,1,3.0845,1.0845,0,0
1.1804,1.5931,1.594,0.41359,0.41267,0.38057,0.51835,1,1,3.0865,1.0865,0,0
1.1847,1.5943,1.5953,0.41053,0.4096,0.28143,0.57555,1,1,3.0885,1.0885,0,0
1.1891,1.5956,1.5965,0.40745,0.40652,0.17409,0.61406,1,1,3.0905,1.0905,0,0
1.1935,1.5969,1.5978,0.40433,0.40344,0.062048,0.63278,1,1,3.0925,1.0925,0,0
1.1978,1.5982,1.599,0.40118,0.40035,-0.051109,0.63127,1,1,3.0945,1.0945,0,0
1.2022,1.5995,1.6002,0.39802,0.39725,-0.16176,0.60974,1,1,3.0965,1.0965,0,0
1.2066,1.6007,1.6014,0.39484,0.39414,-0.26639,0.56904,1,1,3.0985,1.0985,0,0
1.211,1.602,1.6026,0.39164,0.39102,-0.36171,0.51062,1,1,3.1004,1.1004,0,0
1.2154,1.6033,1.6038,0.38843,0.3879,-0.44478,0.43649,1,1,3.1024,1.1024,0,0
1.2198,1.6046,1.605,0.3852,0.38477,-0.51304,0.34916,1,1,3.1044,1.1044,0,0
1.2242,1.6059,1.6062,0.38196,0.38163,-0.56448,0.25151,1,1,3.1064,1.1064,0,0
1.2287,1.6071,1.6074,0.37872,0.37848,-0.59759,0.14674,1,1,3.1084,1.1084,0,0
1.2331,1.6084,1.6086,0.37547,0.37532,-0.61151,0.038238,1,1,3.1104,1.1104,0,0
1.2375,1.6097,1.6098,0.37223,0.37216,-0.60595,-0.070515,1,1,3.1124,1.1124,0,0
1.242,1.611,1.611,0.36898,0.36899,-0.58129,-0.17607,1,1,3.1144,1.1144,0,0
1.2464,1.6123,1.6122,0.36573,0.36581,-0.53849,-0.27511,1,1,3.1164,1.1164,0,0
1.2509,1.6135,1.6134,0.36247,0.36262,-0.47905,-0.36457,1,1,3.1184,1.1184,0,0
1.2554,1.6148,1.6146,0.35923,0.35942,-0.40501,-0.44172,1,1,3.1204,1.1204,0,0
1.2599,1.6161,1.6159,0.35599,0.35622,-0.31885,-0.50423,1,1,3.1224,1.1224,0,0
1.2644,1.6174,1.6171,0.35277,0.35301,-0.2234,-0.55026,1,1,3.1244,1.1244,0,0
1.2689,1.6186,1.6184,0.34957,0.34979,-0.12176,-0.5785,1,1,3.1264,1.1264,0,0
1.2734,1.6199,1.6197,0.34638,0.34656,-0.017198,-0.58822,1,1,3.1284,1.1284,0,0
1.2779,1.6212,1.6211,0.34321,0.34333,0.086965,-0.57928,1,1,3.1304,1.1304,0,0
1.2824,1.6225,1.6224,0.34004,0.34008,0.18744,-0.55211,1,1,3.1324,1.1324,0,0
1.2869,1.6238,1.6238,0.33688,0.33683,0.28107,-0.50774,1,1,3.1344,1.1344,0,0
1.2915,1.625,1.6252,0.33372,0.33357,0.36497,-0.4477,1,1,3.1364,1.1364,0,0
1.296,1.6263,1.6266,0.33056,0.3303,0.43655,-0.37404,1,1,3.1384,1.1384,0,0
1.3006,1.6276,1.628,0.3274,0.32703,0.49364,-0.28921,1,1,3.1404,1.1404,0,0
1.3051,1.6289,1.6294,0.32422,0.32374,0.53454,-0.19599,1,1,3.1424,1.1424,0,0
1.3097,1.6302,1.6308,0.32104,0.32045,0.55809,-0.097423,1,1,3.1444,1.1444,0,0
1.3143,1.6314,1.6321,0.31783,0.31715,0.56369,0.0033016,1,1,3.1464,1.1464,0,0
1.3189,1.6327,1.6335,0.31461,0.31384,0.5513,0.10295,1,1,3.1484,1.1484,0,0
1.3235,1.634,1.6349,0.31138,0.31053,0.5215,0.19833,1,1,3.1504,1.1504,0,0
1.3281,1.6353,1.6362,0.30812,0.3072,0.47539,0.28643,1,1,3.1524,1.1524,0,0
1.3327,1.6366,1.6375,0.30483,0.30387,0.41461,0.36449,1,1,3.1544,1.1544,0,0
1.3373,1.6378,1.6388,0.30151,0.30053,0.34125,0.43009,1,1,3.1564,1.1564,0,0
1.3419,1.6391,1.6401,0.29814,0.29719,0.25779,0.48125,1,1,3.1584,1.1584,0,0
1.3466,1.6404,1.6413,0.29473,0.29383,0.16705,0.51648,1,1,3.1604,1.1604,0,0
1.3512,1.6417,1.6425,0.29129,0.29047,0.072013,0.53481,1,1,3.1624,1.1624,0,0
1.3559,1.643,1.6437,0.28782,0.28709,-0.024186,0.53587,1,1,3.1644,1.1644,0,0
1.3605,1.6442,1.6448,0.28431,0.28371,-0.11844,0.51981,1,1,3.1664,1.1664,0,0
1.3652,1.6455,1.646,0.28077,0.28033,-0.20774,0.48738,1,1,3.1684,1.1684,0,0
1.3699,1.6468,1.6471,0.27721,0.27693,-0.28927,0.43983,1,1,3.1704,1.1704,0,0
1.3746,1.6481,1.6482,0.27362,0.27353,-0.36051,0.37891,1,1,3.1724,1.1724,0,0
1.3792,1.6494,1.6493,0.27001,0.27012,-0.41933,0.30674,1,1,3.1744,1.1744,0,0
1.3839,1.6506,1.6503,0.26639,0.2667,-0.46402,0.22583,1,1,3.1764,1.1764,0,0
1.3887,1.6519,1.6514,0.26277,0.26327,-0.49337,0.13887,1,1,3.1784,1.1784,0,0
1.3934,1.6532,1.6525,0.25916,0.25983,-0.50666,0.048741,1,1,3.1804,1.1804,0,0
1.3981,1.6545,1.6536,0.25554,0.25639,-0.50372,-0.041634,1,1,3.1824,1.1824,0,0
1.4028,1.6558,1.6548,0.25193,0.25294,-0.48489,-0.12938,1,1,3.1844,1.1844,0,0
1.4076,1.657,1.6559,0.24833,0.24948,-0.45101,-0.21177,1,1,3.1864,1.1864,0,0
1.4123,1.6583,1.6571,0.24476,0.24601,-0.4034,-0.28627,1,1,3.1884,1.1884,0,0
1.4171,1.6596,1.6583,0.24121,0.24254,-0.34377,-0.35066,1,1,3.1904,1.1904,0,0
1.4218,1.6609,1.6595,0.23771,0.23905,-0.27418,-0.40306,1,1,3.1924,1.1924,0,0
1.4266,1.6622,1.6608,0.23423,0.23556,-0.19698,-0.44199,1,1,3.1944,1.1944,0,0
1.4314,1.6634,1.6622,0.23079,0.23206,-0.1147,-0.46643,1,1,3.1964,1.1964,0,0
1.4362,1.6647,1.6635,0.22738,0.22855,-0.030012,-0.47582,1,1,3.1984,1.1984,0,0
1.441,1.666,1.665,0.224,0.22504,0.054386,-0.47007,1,1,3.2004,1.2004,0,0
1.4458,1.6673,1.6664,0.22065,0.22151,0.13585,-0.44958,1,1,3.2024,1.2024,0,0
1.4506,1.6686,1.6679,0.21733,0.21798,0.21183,-0.41519,1,1,3.2044,1.2044,0,0
1.4554,1.6698,1.6694,0.21402,0.21444,0.28001,-0.36817,1,1,3.2064,1.2064,0,0
1.4602,1.6711,1.671,0.21074,0.2109,0.33832,-0.31017,1,1,3.2084,1.2084,0,0
1.4651,1.6724,1.6725,0.20745,0.20734,0.38502,-0.24319,1,1,3.2104,1.2104,0,0
1.4699,1.6737,1.6741,0.20417,0.20378,0.41878,-0.16948,1,1,3.2124,1.2124,0,0
1.4747,1.675,1.6756,0.20088,0.20021,0.43868,-0.091493,1,1,3.2144,1.2144,0,0
1.4796,1.6762,1.6772,0.19759,0.19663,0.44427,-0.011802,1,1,3.2164,1.2164,0,0
1.4845,1.6775,1.6787,0.19427,0.19304,0.43557,0.066988,1,1,3.2184,1.2184,0,0
1.4894,1.6788,1.6803,0.19093,0.18944,0.41305,0.14233,1,1,3.2204,1.2204,0,0
1.4942,1.6801,1.6818,0.18756,0.18584,0.37766,0.21181,1,1,3.2224,1.2224,0,0
1.4991,1.6814,1.6833,0.18415,0.18223,0.33077,0.27326,1,1,3.2244,1.2244,0,0
1.504,1.6826,1.6847,0.18069,0.17861,0.27411,0.32479,1,1,3.2264,1.2264,0,0
1.5089,1.6839,1.6861,0.17719,0.17498,0.20972,0.36489,1,1,3.2284,1.2284,0,0
1.5138,1.6852,1.6875,0.17364,0.17135,0.13988,0.39244,1,1,3.2304,1.2304,0,0
1.5188,1.6865,1.6888,0.17005,0.1677,0.06701,0.40681,1,1,3.2324,1.2324,0,0
1.5237,1.6878,1.6901,0.16641,0.16405,-0.0064102,0.40781,1,1,3.2344,1.2344,0,0
1.5286,1.689,1.6914,0.16273,0.16039,-0.077939,0.39572,1,1,3.2364,1.2364,0,0
1.5336,1.6903,1.6926,0.159,0.15672,-0.14527,0.37127,1,1,3.2384,1.2384,0,0
1.5385,1.6916,1.6938,0.15524,0.15305,-0.20631,0.3356,1,1,3.2404,1.2404,0,0
1.5435,1.6929,1.695,0.15146,0.14937,-0.25921,0.29019,1,1,3.2424,1.2424,0,0
1.5485,1.6942,1.6961,0.14765,0.14567,-0.3025,0.23684,1,1,3.2444,1.2444,0,0
1.5535,1.6954,1.6973,0.14383,0.14197,-0.33506,0.17751,1,1,3.2464,1.2464,0,0
1.5584,1.6967,1.6984,0.14,0.13827,-0.35619,0.11433,1,1,3.2484,1.2484,0,0
1.5634,1.698,1.6996,0.13616,0.13455,-0.3656,0.049449,1,1,3.2504,1.2504,0,0
1.5684,1.6993,1.7008,0.13232,0.13083,-0.36338,-0.014991,1,1,3.2524,1.2524,0,0
1.5735,1.7005,1.7019,0.12849,0.1271,-0.35003,-0.076961,1,1,3.2544,1.2544,0,0
1.5785,1.7018,1.7032,0.12468,0.12336,-0.32638,-0.1346,1,1,3.2564,1.2564,0,0
1.5835,1.7031,1.7044,0.12089,0.11961,-0.29353,-0.18625,1,1,3.2584,1.2584,0,0
1.5885,1.7044,1.7057,0.11712,0.11586,-0.25286,-0.23052,1,1,3.2604,1.2604,0,0
1.5936,1.7057,1.7069,0.11337,0.11209,-0.20591,-0.26633,1,1,3.2624,1.2624,0,0
1.5986,1.7069,1.7083,0.10963,0.10832,-0.15437,-0.29286,1,1,3.2644,1.2644,0,0
1.6037,1.7082,1.7096,0.10591,0.10454,-0.099989,-0.30964,1,1,3.2664,1.2664,0,0
1.6088,1.7095,1.711,0.1022,0.10075,-0.044556,-0.31651,1,1,3.2684,1.2684,0,0
1.6138,1.7108,1.7123,0.098488,0.096959,0.010177,-0.3136,1,1,3.2704,1.2704,0,0
1.6189,1.7121,1.7137,0.094772,0.093156,0.062542,-0.30137,1,1,3.2724,1.2724,0,0
1.624,1.7133,1.715,0.091042,0.089345,0.11098,-0.28052,1,1,3.2744,1.2744,0,0
1.6291,1.7146,1.7164,0.087292,0.085526,0.15411,-0.25201,1,1,3.2764,1.2764,0,0
1.6342,1.7159,1.7177,0.083512,0.081698,0.19074,-0.21702,1,1,3.2784,1.2784,0,0
1.6393,1.7172,1.719,0.079696,0.077863,0.21992,-0.17692,1,1,3.2804,1.2804,0,0
1.6444,1.7185,1.7203,0.07584,0.07402,0.24097,-0.1332,1,1,3.2824,1.2824,0,0
1.6496,1.7197,1.7215,0.07194,0.070169,0.2535,-0.087471,1,1,3.2844,1.2844,0,0
1.6547,1.721,1.7227,0.067997,0.06631,0.25741,-0.041355,1,1,3.2864,1.2864,0,0
1.6599,1.7223,1.7239,0.064016,0.062442,0.25294,0.0035317,1,1,3.2884,1.2884,0,0
1.665,1.7236,1.725,0.060002,0.058567,0.24061,0.045661,1,1,3.2904,1.2904,0,0
1.6702,1.7249,1.7261,0.055967,0.054684,0.22124,0.083647,1,1,3.2924,1.2924,0,0
1.6753,1.7261,1.7273,0.051927,0.050793,0.1959,0.1163,1,1,3.2944,1.2944,0,0
1.6805,1.7274,1.7284,0.0479,0.046894,0.16588,0.1427,1,1,3.2964,1.2964,0,0
1.6857,1.7287,1.7296,0.04391,0.042987,0.1326,0.1622,1,1,3.2984,1.2984,0,0
1.6909,1.73,1.7309,0.039982,0.039072,0.09757,0.17448,1,1,3.3003,1.3003,0,0
1.6961,1.7313,1.7323,0.036142,0.035148,0.062319,0.17956,1,1,3.3023,1.3023,0,0
1.7013,1.7325,1.7337,0.032419,0.031217,0.028299,0.17777,1,1,3.3043,1.3043,0,0
1.7065,1.7338,1.7354,0.02884,0.027278,-0.0031742,0.16975,1,1,3.3063,1.3063,0,0
1.7118,1.7351,1.7372,0.025432,0.023331,-0.030993,0.15639,1,1,3.3083,1.3083,0,0
1.717,1.7364,1.7392,0.022219,0.019376,-0.0543,0.13878,1,1,3.3103,1.3103,0,0
1.7222,1.7377,1.7415,0.019224,0.015413,-0.072527,0.11813,1,1,3.3123,1.3123,0,0
1.7275,1.7389,1.744,0.016461,0.011442,-0.085411,0.095696,1,1,3.3143,1.3143,0,0
1.7328,1.7402,1.7467,0.013943,0.0074628,-0.092987,0.072725,1,1,3.3163,1.3163,0,0
1.738,1.7415,1.7497,0.011675,0.0034759,-0.095567,0.050357,1,1,3.3183,1.3183,0,0
1.7433,1.7433,1.753,0.0096594,5.1435e-05,-0.093696,0.029578,1,1,3.3203,1.3203,0,0
1.7486,1.7486,1.7565,0.0078912,0,-0.0881,0.011174,1,1,3.3223,1.3223,0,0
1.7539,1.7539,1.7602,0.0063623,0,-0.079623,-0.0042942,1,1,3.3243,1.3243,0,0
1.7592,1.7592,1.7642,0.0050592,0,-0.069162,-0.01651,1,1,3.3263,1.3263,0,0
1.7645,1.7645,1.7684,0.0039649,0,-0.0576,-0.025386,1,1,3.3283,1.3283,0,0
1.7698,1.7698,1.7729,0.0030598,0,-0.045756,-0.031049,1,1,3.3303,1.3303,0,0
1.7751,1.7751,1.7774,0.0023229,0,-0.034334,-0.033799,1,1,3.3323,1.3323,0,0
1.7804,1.7804,1.7822,0.001733,0,-0.023897,-0.034068,1,1,3.3343,1.3343,0,0
1.7858,1.7858,1.7871,0.0012692,0,-0.014848,-0.032368,1,1,3.3363,1.3363,0,0
1.7911,1.7911,1.792,0.00091148,0,-0.0074286,-0.029249,1,1,3.3383,1.3383,0,0
1.7965,1.7965,1.7971,0.00064099,0,-0.0017245,-0.025247,1,1,3.3403,1.3403,0,0
1.8018,1.8018,1.8023,0.00044068,0,0.0023136,-0.020854,1,1,3.3423,1.3423,0,0
1.8072,1.8072,1.8075,0.00029554,0,0.0048456,-0.016485,1,1,3.3443,1.3443,0,0
1.8126,1.8126,1.8128,0.00019289,0,0.0061095,-0.012464,1,1,3.3463,1.3463,0,0
1.818,1.818,1.8181,0.00012223,0,0.0063893,-0.0090148,1,1,3.3483,1.3483,0,0
1.8234,1.8234,1.8235,7.5106e-05,0,0.0059827,-0.006263,1,1,3.3503,1.3503,0,0
1.8288,1.8288,1.8288,4.483e-05,0,0.0051739,-0.0042437,1,1,3.3523,1.3523,0,0
1.8342,1.8342,1.8342,2.6276e-05,0,0.0042122,-0.0029162,1,1,3.3543,1.3543,0,0
1.8396,1.8396,1.8396,1.565e-05,0,0.003298,-0.0021817,1,1,3.3563,1.3563,0,0
1.845,1.845,1.845,1.0261e-05,0,0.0025753,-0.0019034,1,1,3.3583,1.3583,0,0
1.8505,1.8505,1.8505,8.2506e-06,0,0.0021304,-0.0019262,1,1,3.3603,1.3603,0,0
1.8559,1.8559,1.8559,8.3723e-06,0,0.0019943,-0.0020963,1,1,3.3623,1.3623,0,0
1.8614,1.8614,1.8614,9.8039e-06,0,0.0021496,-0.0022763,1,1,3.3643,1.3643,0,0
1.8668,1.8668,1.8668,1.2015e-05,0,0.0025409,-0.0023571,1,1,3.3663,1.3663,0,0
1.8723,1.8723,1.8723,1.4662e-05,0,0.0030867,-0.0022648,1,1,3.3683,1.3683,0,0
1.8778,1.8778,1.8778,1.7496e-05,0,0.0036932,-0.0019618,1,1,3.3703,1.3703,0,0
1.8832,1.8832,1.8833,2.0309e-05,0,0.0042674,-0.0014452,1,1,3.3723,1.3723,0,0
1.8887,1.8887,1.8888,2.2915e-05,0,0.0047281,-0.00074153,1,1,3.3743,1.3743,0,0
1.8942,1.8942,1.8943,2.5157e-05,0,0.0050135,0.00010008,1,1,3.3763,1.3763,0,0
1.8997,1.8997,1.8998,2.6909e-05,0,0.0050859,0.001015,1,1,3.3783,1.3783,0,0
1.9053,1.9053,1.9053,2.8073e-05,0,0.0049327,0.0019312,1,1,3.3803,1.3803,0,0
1.9108,1.9108,1.9108,2.8562e-05,0,0.0045646,0.0027775,1,1,3.3823,1.3823,0,0
1.9163,1.9163,1.9163,2.8307e-05,0,0.0040129,0.0034917,1,1,3.3843,1.3843,0,0
1.9218,1.9218,1.9219,2.7283e-05,0,0.0033246,0.0040273,1,1,3.3863,1.3863,0,0
1.9274,1.9274,1.9274,2.5545e-05,0,0.0025569,0.0043586,1,1,3.3883,1.3883,0,0
1.9329,1.9329,1.933,2.3228e-05,0,0.0017712,0.0044813,1,1,3.3903,1.3903,0,0
1.9385,1.9385,1.9385,2.0519e-05,0,0.0010264,0.0044111,1,1,3.3923,1.3923,0,0
1.9441,1.9441,1.9441,1.7605e-05,0,0.00037306,0.0041785,1,1,3.3943,1.3943,0,0
1.9497,1.9497,1.9497,1.4653e-05,0,-0.00015125,0.0038242,1,1,3.3963,1.3963,0,0
1.9552,1.9552,1.9553,1.1798e-05,0,-0.00052527,0.0033938,1,1,3.3983,1.3983,0,0
1.9608,1.9608,1.9608,9.1646e-06,0,-0.00074468,0.0029337,1,1,3.4003,1.4003,0,0
1.9664,1.9664,1.9664,6.8636e-06,0,-0.00082081,0.0024874,1,1,3.4023,1.4023,0,0
1.9721,1.9721,1.9721,4.9848e-06,0,-0.00077743,0.0020924,1,1,3.4043,1.4043,0,0
1.9777,1.9777,1.9777,3.5774e-06,0,-0.00064637,0.0017771,1,1,3.4063,1.4063,0,0
1.9833,1.9833,1.9833,2.6417e-06,0,-0.00046278,0.0015577,1,1,3.4083,1.4083,0,0
1.9889,1.9889,1.9889,2.1346e-06,0,-0.00026085,0.0014373,1,1,3.4103,1.4103,0,0
1.9946,1.9946,1.9946,1.9835e-06,0,-7.0395e-05,0.0014065,1,1,3.4123,1.4123,0,0
2.0002,2.0002,2.0002,2.099e-06,0,8.5285e-05,0.0014462,1,1,3.4143,1.4143,0,0
2.0059,2.0059,2.0059,2.3838e-06,0,0.00019064,0.0015321,1,1,3.4163,1.4163,0,0
2.0115,2.0115,2.0116,2.7432e-06,0,0.00023816,0.001639,1,1,3.4183,1.4183,0,0
2.0172,2.0172,2.0172,3.0951e-06,0,0.00022825,0.0017444,1,1,3.4203,1.4203,0,0
2.0229,2.0229,2.0229,3.3797e-06,0,0.00016857,0.0018306,1,1,3.4223,1.4223,0,0
2.0286,2.0286,2.0286,3.5618e-06,0,7.2673e-05,0.0018858,1,1,3.4243,1.4243,0,0
2.0343,2.0343,2.0343,3.6276e-06,0,-4.2161e-05,0.0019041,1,1,3.4263,1.4263,0,0
2.04,2.04,2.04,3.579e-06,0,-0.0001579,0.0018852,1,1,3.4283,1.4283,0,0
2.0457,2.0457,2.0457,3.4304e-06,0,-0.00025889,0.0018339,1,1,3.4303,1.4303,0,0
2.0514,2.0514,2.0514,3.2077e-06,0,-0.00033449,0.0017594,1,1,3.4323,1.4323,0,0
2.0572,2.0572,2.0572,2.9462e-06,0,-0.00038028,0.0016737,1,1,3.4343,1.4343,0,0
2.0629,2.0629,2.0629,2.6849e-06,0,-0.00039773,0.0015895,1,1,3.4363,1.4363,0,0
2.0687,2.0687,2.0687,2.4584e-06,0,-0.0003926,0.001518,1,1,3.4383,1.4383,0,0
2.0744,2.0744,2.0744,2.2907e-06,0,-0.00037294,0.0014668,1,1,3.4403,1.4403,0,0
2.0802,2.0802,2.0802,2.1918e-06,0,-0.00034735,0.0014392,1,1,3.4423,1.4423,0,0
2.0859,2.0859,2.0859,2.1595e-06,0,-0.00032396,0.0014334,1,1,3.4443,1.4443,0,0
2.0917,2.0917,2.0917,2.1814e-06,0,-0.00030989,0.0014441,1,1,3.4463,1.4463,0,0
2.0975,2.0975,2.0975,2.239e-06,0,-0.00031082,0.0014637,1,1,3.4483,1.4483,0,0
2.1033,2.1033,2.1033,2.3115e-06,0,-0.00033029,0.001484,1,1,3.4503,1.4503,0,0
2.1091,2.1091,2.1091,2.3794e-06,0,-0.0003689,0.0014978,1,1,3.4523,1.4523,0,0
2.1149,2.1149,2.1149,2.4274e-06,0,-0.00042369,0.0014993,1,1,3.4543,1.4543,0,0
2.1207,2.1207,2.1207,2.4442e-06,0,-0.00048838,0.0014851,1,1,3.4563,1.4563,0,0
2.1266,2.1266,2.1266,2.4222e-06,0,-0.00055455,0.0014542,1,1,3.4583,1.4583,0,0
2.1324,2.1324,2.1324,2.3576e-06,0,-0.0006135,0.0014075,1,1,3.4603,1.4603,0,0
2.1382,2.1382,2.1382,2.252e-06,0,-0.00065828,0.0013486,1,1,3.4623,1.4623,0,0
2.1441,2.1441,2.1441,2.1138e-06,0,-0.00068506,0.0012824,1,1,3.4643,1.4643,0,0
2.1499,2.1499,2.1499,1.9582e-06,0,-0.00069347,0.0012154,1,1,3.4663,1.4663,0,0
2.1558,2.1558,2.1558,1.8039e-06,0,-0.0006862,0.0011546,1,1,3.4683,1.4683,0,0
2.1617,2.1617,2.1617,1.6697e-06,0,-0.00066795,0.0011061,1,1,3.4703,1.4703,0,0
2.1676,2.1676,2.1676,1.57e-06,0,-0.00064445,0.0010746,1,1,3.4723,1.4723,0,0
2.1735,2.1735,2.1735,1.5137e-06,0,-0.00062158,0.0010617,1,1,3.4743,1.4743,0,0
2.1793,2.1793,2.1794,1.5027e-06,0,-0.0006048,0.0010663,1,1,3.4763,1.4763,0,0
2.1853,2.1853,2.1853,1.5331e-06,0,-0.00059874,0.0010838,1,1,3.4783,1.4783,0,0
2.1912,2.1912,2.1912,1.5954e-06,0,-0.00060672,0.0011078,1,1,3.4803,1.4803,0,0
2.1971,2.1971,2.1971,1.6765e-06,0,-0.00063042,0.001131,1,1,3.4823,1.4823,0,0
2.203,2.203,2.203,1.7618e-06,0,-0.00066949,0.0011461,1,1,3.4843,1.4843,0,0
2.209,2.209,2.209,1.8374e-06,0,-0.00072141,0.0011476,1,1,3.4863,1.4863,0,0
2.2149,2.2149,2.2149,1.8923e-06,0,-0.00078164,0.0011319,1,1,3.4883,1.4883,0,0
2.2209,2.2209,2.2209,1.9186e-06,0,-0.00084419,0.0010981,1,1,3.4903,1.4903,0,0
2.2268,2.2268,2.2268,1.9114e-06,0,-0.00090257,0.0010472,1,1,3.4923,1.4923,0,0
2.2328,2.2328,2.2328,1.8695e-06,0,-0.00095079,0.00098255,1,1,3.4943,1.4943,0,0
2.2388,2.2388,2.2388,1.7947e-06,0,-0.00098432,0.0009087,1,1,3.4963,1.4963,0,0
2.2448,2.2448,2.2448,1.6925e-06,0,-0.0010007,0.00083127,1,1,3.4983,1.4983,0,0
2.2507,2.2507,2.2508,1.5714e-06,0,-0.00099975,0.00075622,1,1,3.5002,1.5002,0,0
2.2568,2.2568,2.2568,1.4421e-06,0,-0.00098339,0.00068916,1,1,3.5022,1.5022,0,0
2.2628,2.2628,2.2628,1.3157e-06,0,-0.00095535,0.00063479,1,1,3.5042,1.5042,0,0
2.2688,2.2688,2.2688,1.2031e-06,0,-0.00092062,0.0005963,1,1,3.5062,1.5062,0,0
2.2748,2.2748,2.2748,1.1137e-06,0,-0.00088488,0.000575,1,1,3.5082,1.5082,0,0
2.2808,2.2808,2.2808,1.0541e-06,0,-0.00085388,0.00057009,1,1,3.5102,1.5102,0,0
2.2869,2.2869,2.2869,1.0283e-06,0,-0.00083278,0.00057863,1,1,3.5122,1.5122,0,0
2.2929,2.2929,2.2929,1.0363e-06,0,-0.00082546,0.00059578,1,1,3.5142,1.5142,0,0
2.299,2.299,2.299,1.0741e-06,0,-0.00083395,0.00061534,1,1,3.5162,1.5162,0,0
2.3051,2.3051,2.3051,1.134e-06,0,-0.00085803,0.00063068,1,1,3.5182,1.5182,0,0
2.3111,2.3111,2.3111,1.2059e-06,0,-0.00089528,0.00063586,1,1,3.5202,1.5202,0,0
2.3172,2.3172,2.3172,1.2791e-06,0,-0.0009415,0.00062659,1,1,3.5222,1.5222,0,0
2.3233,2.3233,2.3233,1.3438e-06,0,-0.00099135,0.00060079,1,1,3.5242,1.5242,0,0
2.3294,2.3294,2.3294,1.3919e-06,0,-0.0010392,0.00055856,1,1,3.5262,1.5262,0,0
2.3355,2.3355,2.3355,1.4174e-06,0,-0.0010796,0.0005017,1,1,3.5282,1.5282,0,0
2.3416,2.3416,2.3416,1.4162e-06,0,-0.0011084,0.00043314,1,1,3.5302,1.5302,0,0
2.3477,2.3477,2.3477,1.387e-06,0,-0.0011224,0.00035663,1,1,3.5322,1.5322,0,0
2.3539,2.3539,2.3539,1.3314e-06,0,-0.0011202,0.00027664,1,1,3.5342,1.5342,0,0
2.36,2.36,2.36,1.2542e-06,0,-0.0011021,0.00019843,1,1,3.5362,1.5362,0,0
2.3662,2.3662,2.3662,1.162e-06,0,-0.0010703,0.00012777,1,1,3.5382,1.5382,0,0
2.3723,2.3723,2.3723,1.0625e-06,0,-0.0010284,7.0176e-05,1,1,3.5402,1.5402,0,0
2.3785,2.3785,2.3785,9.63e-07,0,-0.00098085,2.9839e-05,1,1,3.5422,1.5422,0,0
2.3846,2.3846,2.3846,8.7012e-07,0,-0.00093274,8.5192e-06,1,1,3.5442,1.5442,0,0
2.3908,2.3908,2.3908,7.901e-07,0,-0.00088885,4.9977e-06,1,1,3.5462,1.5462,0,0
2.397,2.397,2.397,7.2837e-07,0,-0.0008533,1.5348e-05,1,1,3.5482,1.5482,0,0
2.4032,2.4032,2.4032,6.8901e-07,0,-0.00082937,3.3918e-05,1,1,3.5502,1.5502,0,0
2.4094,2.4094,2.4094,6.7419e-07,0,-0.00081927,5.4618e-05,1,1,3.5522,1.5522,0,0
2.4156,2.4156,2.4156,6.8421e-07,0,-0.00082403,7.1975e-05,1,1,3.5542,1.5542,0,0
2.4218,2.4218,2.4218,7.1753e-07,0,-0.00084313,8.1622e-05,1,1,3.5562,1.5562,0,0
2.4281,2.4281,2.4281,7.7057e-07,0,-0.00087413,8.0266e-05,1,1,3.5582,1.5582,0,0
2.4343,2.4343,2.4343,8.3706e-07,0,-0.00091255,6.5463e-05,1,1,3.5602,1.5602,0,0
2.4405,2.4405,2.4405,9.0798e-07,0,-0.00095219,3.557e-05,1,1,3.5622,1.5622,0,0
2.4468,2.4468,2.4468,9.728e-07,0,-0.00098623,-9.9653e-06,1,1,3.5642,1.5642,0,0
2.453,2.453,2.453,1.0222e-06,0,-0.0010086,-7.0122e-05,1,1,3.5662,1.5662,0,0
2.4593,2.4593,2.4593,1.0508e-06,0,-0.0010152,-0.00014195,1,1,3.5682,1.5682,0,0
2.4656,2.4656,2.4656,1.0578e-06,0,-0.0010045,-0.00022067,1,1,3.5702,1.5702,0,0
2.4719,2.4719,2.4719,1.0453e-06,0,-0.00097729,-0.00030024,1,1,3.5722,1.5722,0,0
2.4781,2.4781,2.4781,1.0156e-06,0,-0.00093563,-0.00037434,1,1,3.5742,1.5742,0,0
2.4844,2.4844,2.4844,9.693e-07,0,-0.000882,-0.00043735,1,1,3.5762,1.5762,0,0
2.4907,2.4907,2.4908,9.062e-07,0,-0.00081902,-0.0004851,1,1,3.5782,1.5782,0,0
2.4971,2.4971,2.4971,8.276e-07,0,-0.00074975,-0.00051516,1,1,3.5802,1.5802,0,0
2.5034,2.5034,2.5034,7.3779e-07,0,-0.00067829,-0.00052691,1,1,3.5822,1.5822,0,0
2.5097,2.5097,2.5097,6.4397e-07,0,-0.0006101,-0.00052123,1,1,3.5842,1.5842,0,0
2.5161,2.5161,2.5161,5.5443e-07,0,-0.00055134,-0.0005004,1,1,3.5862,1.5862,0,0
2.5224,2.5224,2.5224,4.7672e-07,0,-0.00050766,-0.00046793,1,1,3.5882,1.5882,0,0
2.5288,2.5288,2.5288,4.1653e-07,0,-0.00048261,-0.00042847,1,1,3.5902,1.5902,0,0
2.5351,2.5351,2.5351,3.7745e-07,0,-0.00047669,-0.00038756,1,1,3.5922,1.5922,0,0
2.5415,2.5415,2.5415,3.6082e-07,0,-0.00048737,-0.00035109,1,1,3.5942,1.5942,0,0
2.5479,2.5479,2.5479,3.6574e-07,0,-0.00051019,-0.0003247,1,1,3.5962,1.5962,0,0
2.5542,2.5542,2.5542,3.8969e-07,0,-0.00054012,-0.00031296,1,1,3.5982,1.5982,0,0
2.5606,2.5606,2.5606,4.2959e-07,0,-0.00057263,-0.00031884,1,1,3.6002,1.6002,0,0
2.567,2.567,2.567,4.826e-07,0,-0.00060392,-0.00034329,1,1,3.6022,1.6022,0,0
2.5735,2.5735,2.5735,5.458e-07,0,-0.00063041,-0.00038515,1,1,3.6042,1.6042,0,0
2.5799,2.5799,2.5799,6.1489e-07,0,-0.0006481,-0.00044135,1,1,3.6062,1.6062,0,0
2.5863,2.5863,2.5863,6.8321e-07,0,-0.00065249,-0.00050734,1,1,3.6082,1.6082,0,0
2.5927,2.5927,2.5927,7.424e-07,0,-0.00063917,-0.00057774,1,1,3.6102,1.6102,0,0
2.5992,2.5992,2.5992,7.8498e-07,0,-0.0006052,-0.000647,1,1,3.6122,1.6122,0,0
2.6056,2.6056,2.6056,8.0702e-07,0,-0.00055023,-0.00071004,1,1,3.6142,1.6142,0,0
2.6121,2.6121,2.6121,8.09e-07,0,-0.000477,-0.00076246,1,1,3.6162,1.6162,0,0
2.6185,2.6185,2.6185,7.9381e-07,0,-0.00039087,-0.00080056,1,1,3.6182,1.6182,0,0
2.625,2.625,2.625,7.6367e-07,0,-0.00029857,-0.00082121,1,1,3.6202,1.6202,0,0
2.6315,2.6315,2.6315,7.1842e-07,0,-0.00020672,-0.00082193,1,1,3.6222,1.6222,0,0
2.638,2.638,2.638,6.5667e-07,0,-0.0001209,-0.00080121,1,1,3.6242,1.6242,0,0
2.6445,2.6445,2.6445,5.7859e-07,0,-4.5407e-05,-0.00075922,1,1,3.6262,1.6262,0,0
2.651,2.651,2.651,4.8798e-07,0,1.6339e-05,-0.00069828,1,1,3.6282,1.6282,0,0
2.6575,2.6575,2.6575,3.921e-07,0,6.1258e-05,-0.00062308,1,1,3.6302,1.6302,0,0
2.664,2.664,2.664,2.9934e-07,0,8.6481e-05,-0.00054014,1,1,3.6322,1.6322,0,0
2.6706,2.6706,2.6706,2.1681e-07,0,8.9783e-05,-0.00045679,1,1,3.6342,1.6342,0,0
2.6771,2.6771,2.6771,1.494e-07,0,7.04e-05,-0.00037994,1,1,3.6362,1.6362,0,0
2.6836,2.6836,2.6836,1.0031e-07,0,2.9724e-05,-0.00031518,1,1,3.6382,1.6382,0,0
2.6902,2.6902,2.6902,7.1888e-08,0,-2.8565e-05,-0.00026643,1,1,3.6402,1.6402,0,0
2.6968,2.6968,2.6968,6.5706e-08,0,-9.903e-05,-0.00023625,1,1,3.6422,1.6422,0,0
2.7033,2.7033,2.7033,8.2077e-08,0,-0.00017545,-0.00022629,1,1,3.6442,1.6442,0,0
2.7099,2.7099,2.7099,1.1998e-07,0,-0.00025177,-0.00023772,1,1,3.6462,1.6462,0,0
2.7165,2.7165,2.7165,1.7765e-07,0,-0.00032265,-0.00027103,1,1,3.6482,1.6482,0,0
2.7231,2.7231,2.7231,2.5326e-07,0,-0.00038355,-0.00032564,1,1,3.6502,1.6502,0,0
2.7297,2.7297,2.7297,3.449e-07,0,-0.00043053,-0.00039928,1,1,3.6522,1.6522,0,0
2.7363,2.7363,2.7363,4.4975e-07,0,-0.00046006,-0.00048782,1,1,3.6542,1.6542,0,0
2.7429,2.7429,2.7429,5.631e-07,0,-0.00046905,-0.00058562,1,1,3.6562,1.6562,0,0
2.7495,2.7495,2.7495,6.785e-07,0,-0.00045524,-0.00068638,1,1,3.6582,1.6582,0,0
2.7562,2.7562,2.7562,7.8934e-07,0,-0.00041769,-0.00078404,1,1,3.6602,1.6602,0,0
2.7628,2.7628,2.7628,8.9075e-07,0,-0.00035719,-0.0008735,1,1,3.6622,1.6622,0,0
2.7695,2.7695,2.7695,9.805e-07,0,-0.00027636,-0.00095076,1,1,3.6642,1.6642,0,0
2.7761,2.7761,2.7761,1.058e-06,0,-0.00017934,-0.0010128,1,1,3.6662,1.6662,0,0
2.7828,2.7828,2.7828,1.1225e-06,0,-7.1194e-05,-0.001057,1,1,3.6682,1.6682,0,0
2.7895,2.7895,2.7895,1.1713e-06,0,4.2872e-05,-0.0010813,1,1,3.6702,1.6702,0,0
2.7961,2.7961,2.7961,1.2007e-06,0,0.00015808,-0.0010842,1,1,3.6722,1.6722,0,0
2.8028,2.8028,2.8028,1.2073e-06,0,0.00027038,-0.0010649,1,1,3.6742,1.6742,0,0
2.8095,2.8095,2.8095,1.1909e-06,0,0.00037636,-0.0010242,1,1,3.6762,1.6762,0,0
2.8162,2.8162,2.8162,1.1542e-06,0,0.00047304,-0.00096452,1,1,3.6782,1.6782,0,0
2.8229,2.8229,2.8229,1.1022e-06,0,0.00055759,-0.00088943,1,1,3.6802,1.6802,0,0
2.8297,2.8297,2.8297,1.0391e-06,0,0.00062733,-0.00080338,1,1,3.6822,1.6822,0,0
2.8364,2.8364,2.8364,9.6771e-07,0,0.00067995,-0.00071079,1,1,3.6842,1.6842,0,0
2.8431,2.8431,2.8431,8.8878e-07,0,0.0007139,-0.00061562,1,1,3.6862,1.6862,0,0
2.8499,2.8499,2.8499,8.0277e-07,0,0.00072874,-0.00052114,1,1,3.6882,1.6882,0,0
2.8566,2.8566,2.8566,7.1114e-07,0,0.00072527,-0.00043012,1,1,3.6902,1.6902,0,0
2.8634,2.8634,2.8634,6.1682e-07,0,0.00070548,-0.000345,1,1,3.6922,1.6922,0,0
2.8702,2.8702,2.8702,5.2362e-07,0,0.0006721,-0.00026797,1,1,3.6942,1.6942,0,0
2.8769,2.8769,2.8769,4.3515e-07,0,0.00062823,-0.00020101,1,1,3.6962,1.6962,0,0
2.8837,2.8837,2.8837,3.5406e-07,0,0.00057687,-0.00014561,1,1,3.6982,1.6982,0,0
2.8905,2.8905,2.8905,2.8185e-07,0,0.00052082,-0.00010264,1,1,3.7002,1.7001,0,0
2.8973,2.8973,2.8973,2.192e-07,0,0.00046253,-7.221e-05,1,1,3.7021,1.7021,0,0
2.9041,2.9041,2.9041,1.663e-07,0,0.00040421,-5.3591e-05,1,1,3.7041,1.7041,0,0
2.9109,2.9109,2.9109,1.2304e-07,0,0.00034777,-4.5312e-05,1,1,3.7061,1.7061,0,0
2.9178,2.9178,2.9178,8.8994e-08,0,0.00029479,-4.5366e-05,1,1,3.7081,1.7081,0,0
2.9246,2.9246,2.9246,6.3413e-08,0,0.00024644,-5.1508e-05,1,1,3.7101,1.7101,0,0
2.9314,2.9314,2.9314,4.5199e-08,0,0.00020343,-6.1604e-05,1,1,3.7121,1.7121,0,0
2.9383,2.9383,2.9383,3.3062e-08,0,0.00016609,-7.3875e-05,1,1,3.7141,1.7141,0,0
2.9451,2.9451,2.9451,2.5676e-08,0,0.00013453,-8.6972e-05,1,1,3.7161,1.7161,0,0
2.952,2.952,2.952,2.1792e-08,0,0.00010868,-9.9861e-05,1,1,3.7181,1.7181,0,0
2.9589,2.9589,2.9589,2.0267e-08,0,8.8337e-05,-0.00011162,1,1,3.7201,1.7201,0,0
2.9658,2.9658,2.9658,2.0056e-08,0,7.3102e-05,-0.00012128,1,1,3.7221,1.7221,0,0
2.9727,2.9727,2.9727,2.0229e-08,0,6.2263e-05,-0.00012787,1,1,3.7241,1.7241,0,0
2.9795,2.9795,2.9795,2.0058e-08,0,5.4782e-05,-0.0001306,1,1,3.7261,1.7261,0,0
2.9865,2.9865,2.9865,1.9126e-08,0,4.9404e-05,-0.00012917,1,1,3.7281,1.7281,0,0
2.9934,2.9934,2.9934,1.7383e-08,0,4.4907e-05,-0.00012396,1,1,3.7301,1.7301,0,0
3.0003,3.0003,3.0003,1.5085e-08,0,4.0391e-05,-0.00011598,1,1,3.7321,1.7321,0,0
3.0072,3.0072,3.0072,1.263e-08,0,3.5459e-05,-0.00010663,1,1,3.7341,1.7341,0,0
3.0142,3.0142,3.0142,1.036e-08,0,3.0186e-05,-9.7195e-05,1,1,3.7361,1.7361,0,0
3.0211,3.0211,3.0211,8.4416e-09,0,2.4887e-05,-8.8437e-05,1,1,3.7381,1.7381,0,0
3.0281,3.0281,3.0281,6.8657e-09,0,1.98e-05,-8.0453e-05,1,1,3.7401,1.7401,0,0
3.035,3.035,3.035,5.5276e-09,0,1.4912e-05,-7.283e-05,1,1,3.7421,1.7421,0,0
3.042,3.042,3.042,4.3365e-09,0,1.0019e-05,-6.5078e-05,1,1,3.7441,1.7441,0,0
3.049,3.049,3.049,3.2838e-09,0,4.9959e-06,-5.7077e-05,1,1,3.7461,1.7461,0,0
3.0559,3.0559,3.0559,2.4315e-09,0,7.0148e-08,-4.9302e-05,1,1,3.7481,1.7481,0,0
3.0629,3.0629,3.0629,1.839e-09,0,-4.1439e-06,-4.2677e-05,1,1,3.7501,1.7501,0,0
3.0699,3.0699,3.0699,1.5023e-09,0,-6.9271e-06,-3.8133e-05,1,1,3.7521,1.7521,0,0
3.0769,3.0769,3.0769,1.3665e-09,0,-7.9016e-06,-3.6111e-05,1,1,3.7541,1.7541,0,0
3.084,3.084,3.084,1.3701e-09,0,-7.3459e-06,-3.6278e-05,1,1,3.7561,1.7561,0,0
3.091,3.091,3.091,1.4532e-09,0,-6.1332e-06,-3.7624e-05,1,1,3.7581,1.7581,0,0
3.098,3.098,3.098,1.5388e-09,0,-5.2844e-06,-3.887e-05,1,1,3.7601,1.7601,0,0
3.1051,3.1051,3.1051,1.5494e-09,0,-5.3846e-06,-3.8993e-05,1,1,3.7621,1.7621,0,0
3.1121,3.1121,3.1121,1.4512e-09,0,-6.2236e-06,-3.7582e-05,1,1,3.7641,1.7641,0,0
3.1192,3.1192,3.1192,1.2644e-09,0,-6.9064e-06,-3.4879e-05,1,1,3.7661,1.7661,0,0
3.1262,3.1262,3.1262,1.0338e-09,0,-6.3974e-06,-3.1507e-05,1,1,3.7681,1.7681,0,0
3.1333,3.1333,3.1333,8.0574e-10,0,-4.2e-06,-2.8069e-05,1,1,3.7701,1.7701,0,0
3.1404,3.1404,3.1404,6.182e-10,0,-7.6832e-07,-2.4847e-05,1,1,3.7721,1.7721,0,0
3.1475,3.1475,3.1475,4.7982e-10,0,2.6026e-06,-2.1745e-05,1,1,3.7741,1.7741,0,0
3.1546,3.1546,3.1546,3.6075e-10,0,4.3869e-06,-1.8476e-05,1,1,3.7761,1.7761,0,0
3.1617,3.1617,3.1617,2.3342e-10,0,3.6247e-06,-1.4835e-05,1,1,3.7781,1.7781,0,0
3.1688,3.1688,3.1688,1.1913e-10,0,4.6965e-07,-1.0889e-05,1,1,3.7801,1.7801,0,0
3.1759,3.1759,3.1759,6.3542e-11,0,-3.8349e-06,-6.9637e-06,1,1,3.7821,1.7821,0,0
3.183,3.183,3.183,6.9466e-11,0,-7.5729e-06,-3.4538e-06,1,1,3.7841,1.7841,0,0
3.1902,3.1902,3.1902,8.961e-11,0,-9.4437e-06,-5.9862e-07,1,1,3.7861,1.7861,0,0
3.1973,3.1973,3.1973,8.7998e-11,0,-9.2348e-06,1.6319e-06,1,1,3.7881,1.7881,0,0
3.2045,3.2045,3.2045,7.4365e-11,0,-7.8854e-06,3.4833e-06,1,1,3.7901,1.7901,0,0
3.2116,3.2116,3.2116,7.4942e-11,0,-6.8893e-06,5.2389e-06,1,1,3.7921,1.7921,0,0
3.2188,3.2188,3.2188,1.0392e-10,0,-7.375e-06,7.034e-06,1,1,3.7941,1.7941,0,0
3.226,3.226,3.226,1.6519e-10,0,-9.398e-06,8.7619e-06,1,1,3.7961,1.7961,0,0
3.2332,3.2332,3.2332,2.4321e-10,0,-1.1872e-05,1.011e-05,1,1,3.7981,1.7981,0,0
3.2404,3.2404,3.2404,2.8841e-10,0,-1.3189e-05,1.0699e-05,1,1,3.8001,1.8001,0,0
3.2476,3.2476,3.2476,2.5325e-10,0,-1.2164e-05,1.0258e-05,1,1,3.8021,1.8021,0,0
3.2548,3.2548,3.2548,1.5368e-10,0,-8.7547e-06,8.7636e-06,1,1,3.8041,1.8041,0,0
3.262,3.262,3.262,5.946e-11,0,-4.127e-06,6.4929e-06,1,1,3.8061,1.8061,0,0
3.2692,3.2692,3.2692,1.5872e-11,0,-2.6473e-08,3.9646e-06,1,1,3.8081,1.8081,0,0
3.2764,3.2764,3.2764,7.9124e-12,0,2.1684e-06,1.7814e-06,1,1,3.8101,1.8101,0,0
3.2837,3.2837,3.2837,4.9411e-12,0,2.1802e-06,4.1647e-07,1,1,3.8121,1.8121,0,0
3.2909,3.2909,3.2909,8.9957e-13,0,9.3899e-07,3.3218e-08,1,1,3.8141,1.8141,0,0
3.2982,3.2982,3.2982,1.7809e-13,0,1.5381e-08,4.1706e-07,1,1,3.8161,1.8161,0,0
3.3055,3.3055,3.3055,1.6453e-12,0,7.0682e-07,1.0541e-06,1,1,3.8181,1.8181,0,0
3.3127,3.3127,3.3127,1.272e-11,0,3.2952e-06,1.3247e-06,1,1,3.8201,1.8201,0,0
3.32,3.32,3.32,4.805e-11,0,6.8832e-06,7.3854e-07,1,1,3.8221,1.8221,0,0
3.3273,3.3273,3.3273,9.8619e-11,0,9.8879e-06,-8.7653e-07,1,1,3.8241,1.8241,0,0
3.3346,3.3346,3.3346,1.2993e-10,0,1.0908e-05,-3.2993e-06,1,1,3.8261,1.8261,0,0
3.3419,3.3419,3.3419,1.2571e-10,0,9.4787e-06,-5.9787e-06,1,1,3.8281,1.8281,0,0
3.3492,3.3492,3.3492,1.075e-10,0,6.3106e-06,-8.218e-06,1,1,3.8301,1.8301,0,0
3.3565,3.3565,3.3565,9.7175e-11,0,2.8835e-06,-9.4225e-06,1,1,3.8321,1.8321,0,0
3.3639,3.3639,3.3639,8.7522e-11,0,6.4142e-07,-9.3323e-06,1,1,3.8341,1.8341,0,0
3.3712,3.3712,3.3712,6.6227e-11,0,2.3993e-07,-8.1329e-06,1,1,3.8361,1.8361,0,0
3.3785,3.3785,3.3785,4.2331e-11,0,1.2526e-06,-6.3812e-06,1,1,3.8381,1.8381,0,0
3.3859,3.3859,3.3859,2.8768e-11,0,2.4788e-06,-4.7543e-06,1,1,3.8401,1.8401,0,0
3.3933,3.3933,3.3933,2.1045e-11,0,2.658e-06,-3.7379e-06,1,1,3.8421,1.8421,0,0
3.4006,3.4006,3.4006,1.309e-11,0,1.1789e-06,-3.4137e-06,1,1,3.8441,1.8441,0,0
3.408,3.408,3.408,1.4649e-11,0,-1.6028e-06,-3.4643e-06,1,1,3.8461,1.8461,0,0
3.4154,3.4154,3.4154,3.2597e-11,0,-4.5898e-06,-3.3878e-06,1,1,3.8481,1.8481,0,0
3.4228,3.4228,3.4228,5.0913e-11,0,-6.5655e-06,-2.7912e-06,1,1,3.8501,1.8501,0,0
3.4302,3.4302,3.4302,4.9557e-11,0,-6.8568e-06,-1.5877e-06,1,1,3.8521,1.8521,0,0
3.4376,3.4376,3.4376,3.2286e-11,0,-5.6782e-06,9.592e-09,1,1,3.8541,1.8541,0,0
3.445,3.445,3.445,1.8704e-11,0,-3.9859e-06,1.6674e-06,1,1,3.8561,1.8561,0,0
3.4524,3.4524,3.4524,1.8623e-11,0,-2.9445e-06,3.1525e-06,1,1,3.8581,1.8581,0,0
3.4599,3.4599,3.4599,3.0705e-11,0,-3.3045e-06,4.4455e-06,1,1,3.8601,1.8601,0,0
3.4673,3.4673,3.4673,5.7603e-11,0,-5.0212e-06,5.6869e-06,1,1,3.8621,1.8621,0,0
3.4747,3.4747,3.4747,1.0248e-10,0,-7.2997e-06,7.0102e-06,1,1,3.8641,1.8641,0,0
3.4822,3.4822,3.4822,1.5161e-10,0,-9.0216e-06,8.3785e-06,1,1,3.8661,1.8661,0,0
3.4897,3.4897,3.4897,1.7754e-10,0,-9.3097e-06,9.532e-06,1,1,3.8681,1.8681,0,0
3.4971,3.4971,3.4971,1.6478e-10,0,-7.9415e-06,1.0084e-05,1,1,3.8701,1.8701,0,0
3.5046,3.5046,3.5046,1.2363e-10,0,-5.4109e-06,9.7103e-06,1,1,3.8721,1.8721,0,0
3.5121,3.5121,3.5121,7.665e-11,0,-2.6438e-06,8.3422e-06,1,1,3.8741,1.8741,0,0
3.5196,3.5196,3.5196,3.9388e-11,0,-5.3938e-07,6.2487e-06,1,1,3.8761,1.8761,0,0
3.5271,3.5271,3.5271,1.5926e-11,0,4.2667e-07,3.9639e-06,1,1,3.8781,1.8781,0,0
3.5346,3.5346,3.5346,4.459e-12,0,3.6323e-07,2.0765e-06,1,1,3.8801,1.8801,0,0
3.5421,3.5421,3.5421,9.76e-13,0,-1.546e-07,9.7386e-07,1,1,3.8821,1.8821,0,0
3.5497,3.5497,3.5497,6.0254e-13,0,-3.9355e-07,6.6887e-07,1,1,3.8841,1.8841,0,0
3.5572,3.5572,3.5572,6.9361e-13,0,2.0153e-07,8.0231e-07,1,1,3.8861,1.8861,0,0
3.5648,3.5648,3.5648,3.9119e-12,0,1.7888e-06,8.2737e-07,1,1,3.8881,1.8881,0,0
3.5723,3.5723,3.5723,1.6941e-11,0,4.1008e-06,2.8269e-07,1,1,3.8901,1.8901,0,0
3.5799,3.5799,3.5799,4.45e-11,0,6.5928e-06,-9.928e-07,1,1,3.8921,1.8921,0,0
3.5874,3.5874,3.5874,8.3443e-11,0,8.6886e-06,-2.8127e-06,1,1,3.8941,1.8941,0,0
3.595,3.595,3.595,1.2307e-10,0,1.0014e-05,-4.7704e-06,1,1,3.8961,1.8961,0,0
3.6026,3.6026,3.6026,1.5223e-10,0,1.052e-05,-6.4461e-06,1,1,3.8981,1.8981,0,0
3.6102,3.6102,3.6102,1.6634e-10,0,1.0446e-05,-7.5648e-06,1,1,3.9,1.9,0,0
3.6178,3.6178,3.6178,1.6777e-10,0,1.0159e-05,-8.0351e-06,1,1,3.902,1.902,0,0
3.6254,3.6254,3.6254,1.6127e-10,0,9.9538e-06,-7.8861e-06,1,1,3.904,1.904,0,0
3.633,3.633,3.633,1.4971e-10,0,9.901e-06,-7.1883e-06,1,1,3.906,1.906,0,0
3.6406,3.6406,3.6406,1.3302e-10,0,9.8297e-06,-6.0325e-06,1,1,3.908,1.908,0,0
3.6483,3.6483,3.6483,1.0984e-10,0,9.4309e-06,-4.5694e-06,1,1,3.91,1.91,0,0
3.6559,3.6559,3.6559,8.0433e-11,0,8.4324e-06,-3.051e-06,1,1,3.912,1.912,0,0
3.6636,3.6636,3.6636,4.8916e-11,0,6.7559e-06,-1.8026e-06,1,1,3.914,1.914,0,0
3.6712,3.6712,3.6712,2.2265e-11,0,4.5841e-06,-1.107e-06,1,1,3.916,1.916,0,0
3.6789,3.6789,3.6789,6.4646e-12,0,2.3067e-06,-1.0592e-06,1,1,3.918,1.918,0,0
3.6866,3.6866,3.6866,2.349e-12,0,3.6591e-07,-1.484e-06,1,1,3.92,1.92,0,0
3.6942,3.6942,3.6942,4.8237e-12,0,-9.4115e-07,-1.9834e-06,1,1,3.922,1.922,0,0
3.7019,3.7019,3.7019,7.0696e-12,0,-1.6206e-06,-2.1077e-06,1,1,3.924,1.924,0,0
3.7096,3.7096,3.7096,6.562e-12,0,-2.021e-06,-1.5724e-06,1,1,3.926,1.926,0,0
3.7173,3.7173,3.7173,7.5148e-12,0,-2.7084e-06,-4.0739e-07,1,1,3.928,1.928,0,0
3.725,3.725,3.725,1.8791e-11,0,-4.2042e-06,1.0438e-06,1,1,3.93,1.93,0,0
3.7328,3.7328,3.7328,5.0126e-11,0,-6.6993e-06,2.2817e-06,1,1,3.932,1.932,0,0
3.7405,3.7405,3.7405,1.0614e-10,0,-9.8851e-06,2.8962e-06,1,1,3.934,1.934,0,0
3.7482,3.7482,3.7482,1.7717e-10,0,-1.3017e-05,2.7741e-06,1,1,3.936,1.936,0,0
3.756,3.756,3.756,2.3596e-10,0,-1.5209e-05,2.1521e-06,1,1,3.938,1.938,0,0
3.7637,3.7637,3.7637,2.53e-10,0,-1.5837e-05,1.4794e-06,1,1,3.94,1.94,0,0
3.7715,3.7715,3.7715,2.2166e-10,0,-1.4843e-05,1.1552e-06,1,1,3.942,1.942,0,0
3.7792,3.7792,3.7792,1.6523e-10,0,-1.2789e-05,1.2841e-06,1,1,3.944,1.944,0,0
3.787,3.787,3.787,1.1509e-10,0,-1.0607e-05,1.6049e-06,1,1,3.946,1.946,0,0
3.7948,3.7948,3.7948,8.6947e-11,0,-9.1768e-06,1.6527e-06,1,1,3.948,1.948,0,0
3.8026,3.8026,3.8026,8.0967e-11,0,-8.9339e-06,1.0716e-06,1,1,3.95,1.95,0,0
3.8104,3.8104,3.8104,9.3949e-11,0,-9.6917e-06,-1.05e-07,1,1,3.952,1.952,0,0
3.8182,3.8182,3.8182,1.1766e-10,0,-1.0757e-05,-1.3925e-06,1,1,3.954,1.954,0,0
3.826,3.826,3.826,1.3148e-10,0,-1.1276e-05,-2.0817e-06,1,1,3.956,1.956,0,0
3.8338,3.8338,3.8338,1.1584e-10,0,-1.0636e-05,-1.6422e-06,1,1,3.958,1.958,0,0
3.8417,3.8417,3.8417,7.6536e-11,0,-8.7467e-06,-7.574e-08,1,1,3.96,1.96,0,0
3.8495,3.8495,3.8495,4.0678e-11,0,-6.0537e-06,2.0008e-06,1,1,3.962,1.962,0,0
3.8574,3.8574,3.8574,2.4043e-11,0,-3.3077e-06,3.6176e-06,1,1,3.964,1.964,0,0
3.8652,3.8652,3.8652,1.6936e-11,0,-1.1844e-06,3.9404e-06,1,1,3.966,1.966,0,0
3.8731,3.8731,3.8731,7.4385e-12,0,4.8189e-08,2.7253e-06,1,1,3.968,1.968,0,0
3.881,3.881,3.881,6.7246e-13,0,6.4763e-07,4.9209e-07,1,1,3.97,1.97,0,0
3.8888,3.8888,3.8888,4.3793e-12,0,1.2275e-06,-1.6932e-06,1,1,3.972,1.972,0,0
3.8967,3.8967,3.8967,1.3124e-11,0,2.387e-06,-2.7243e-06,1,1,3.974,1.974,0,0
3.9046,3.9046,3.9046,2.2841e-11,0,4.3394e-06,-1.9996e-06,1,1,3.976,1.976,0,0
3.9125,3.9125,3.9125,4.5636e-11,0,6.7487e-06,2.6979e-07,1,1,3.978,1.978,0,0
3.9204,3.9204,3.9204,8.8848e-11,0,8.8832e-06,3.1504e-06,1,1,3.98,1.98,0,0
3.9284,3.9284,3.9284,1.2979e-10,0,1.0011e-05,5.4369e-06,1,1,3.982,1.982,0,0
3.9363,3.9363,3.9363,1.3541e-10,0,9.8246e-06,6.2361e-06,1,1,3.984,1.984,0,0
3.9442,3.9442,3.9442,1.0399e-10,0,8.6532e-06,5.3954e-06,1,1,3.986,1.986,0,0
3.9522,3.9522,3.9522,6.6552e-11,0,7.342e-06,3.5558e-06,1,1,3.988,1.988,0,0
3.9601,3.9601,3.9601,5.0138e-11,0,6.8473e-06,1.8033e-06,1,1,3.99,1.99,0,0
3.9681,3.9681,3.9681,6.1381e-11,0,7.7575e-06,1.0956e-06,1,1,3.992,1.992,0,0
3.976,3.976,3.976,1.0287e-10,0,9.9871e-06,1.7678e-06,1,1,3.994,1.994,0,0
3.984,3.984,3.984,1.7507e-10,0,1.2793e-05,3.3776e-06,1,1,3.996,1.996,0,0
3.992,3.992,3.992,2.5277e-10,0,1.5101e-05,4.9723e-06,1,1,3.998,1.998,0,0
4,4,4,2.8736e-10,0,1.599e-05,5.6293e-06,1,1,4,2,0,0


==> data/line_lake4.csv <==
"bot","eta","etah","h","hex","u_i","u_r","attribute","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
4,4,4,2.8348e-07,0,0.00051054,-0.00015109,1,1,0,-2,0,0
3.992,3.992,3.992,2.6536e-07,0,0.0004938,-0.00014669,1,1,0.001999,-1.998,0,0
3.984,3.984,3.984,2.152e-07,0,0.00044428,-0.00013346,1,1,0.003998,-1.996,0,0
3.976,3.976,3.976,1.4531e-07,0,0.0003645,-0.00011157,1,1,0.0059969,-1.994,0,0
3.9681,3.9681,3.9681,7.3749e-08,0,0.00025899,-8.1642e-05,1,1,0.007996,-1.992,0,0
3.9601,3.9601,3.9601,2.0114e-08,0,0.00013442,-4.508e-05,1,1,0.009995,-1.99,0,0
3.9522,3.9522,3.9522,3.28e-11,0,-6.7561e-07,-4.1392e-06,1,1,0.011994,-1.988,0,0
3.9442,3.9442,3.9442,2.0094e-08,0,-0.00013645,3.8187e-05,1,1,0.013993,-1.986,0,0
3.9363,3.9363,3.9363,7.5128e-08,0,-0.00026257,7.8556e-05,1,1,0.015992,-1.984,0,0
3.9284,3.9284,3.9284,1.4927e-07,0,-0.00036922,0.00011376,1,1,0.017991,-1.982,0,0
3.9204,3.9204,3.9204,2.2076e-07,0,-0.00044815,0.00014115,1,1,0.01999,-1.98,0,0
3.9125,3.9125,3.9125,2.6864e-07,0,-0.00049338,0.00015881,1,1,0.021989,-1.978,0,0
3.9046,3.9046,3.9046,2.7905e-07,0,-0.00050163,0.00016558,1,1,0.023988,-1.976,0,0
3.8967,3.8967,3.8967,2.4905e-07,0,-0.00047242,0.00016085,1,1,0.025987,-1.974,0,0
3.8888,3.8888,3.8888,1.8723e-07,0,-0.00040786,0.00014444,1,1,0.027986,-1.972,0,0
3.881,3.881,3.881,1.1129e-07,0,-0.00031249,0.0001167,1,1,0.029985,-1.97,0,0
3.8731,3.8731,3.8731,4.3444e-08,0,-0.00019293,7.8668e-05,1,1,0.031984,-1.968,0,0
3.8652,3.8652,3.8652,4.4276e-09,0,-5.7736e-05,3.2396e-05,1,1,0.033983,-1.966,0,0
3.8574,3.8574,3.8574,7.2948e-09,0,8.2987e-05,-1.8954e-05,1,1,0.035982,-1.964,0,0
3.8495,3.8495,3.8495,5.2716e-08,0,0.00021816,-7.127e-05,1,1,0.037981,-1.962,0,0
3.8417,3.8417,3.8417,1.2769e-07,0,0.00033655,-0.00011996,1,1,0.03998,-1.96,0,0
3.8338,3.8338,3.8338,2.0887e-07,0,0.00042787,-0.00016057,1,1,0.041979,-1.958,0,0
3.826,3.826,3.826,2.7005e-07,0,0.00048393,-0.00018936,1,1,0.043978,-1.956,0,0
3.8182,3.8182,3.8182,2.91e-07,0,0.00049954,-0.00020361,1,1,0.045977,-1.954,0,0
3.8104,3.8104,3.8104,2.6463e-07,0,0.0004732,-0.00020175,1,1,0.047976,-1.952,0,0
3.8026,3.8026,3.8026,1.9938e-07,0,0.00040715,-0.00018326,1,1,0.049975,-1.95,0,0
3.7948,3.7948,3.7948,1.1644e-07,0,0.00030707,-0.00014865,1,1,0.051974,-1.948,0,0
3.787,3.787,3.787,4.2906e-08,0,0.00018148,-9.9529e-05,1,1,0.053973,-1.946,0,0
3.7792,3.7792,3.7792,3.2564e-09,0,4.0848e-05,-3.8803e-05,1,1,0.055972,-1.944,0,0
3.7715,3.7715,3.7715,1.1571e-08,0,-0.00010312,2.918e-05,1,1,0.057971,-1.942,0,0
3.7637,3.7637,3.7637,6.6628e-08,0,-0.00023834,9.8714e-05,1,1,0.05997,-1.94,0,0
3.756,3.756,3.756,1.5142e-07,0,-0.00035319,0.00016317,1,1,0.061969,-1.938,0,0
3.7482,3.7482,3.7482,2.3781e-07,0,-0.0004373,0.00021576,1,1,0.063968,-1.936,0,0
3.7405,3.7405,3.7405,2.9563e-07,0,-0.0004826,0.00025045,1,1,0.065967,-1.934,0,0
3.7328,3.7328,3.7328,3.0356e-07,0,-0.00048424,0.00026282,1,1,0.067966,-1.932,0,0
3.725,3.725,3.725,2.5769e-07,0,-0.0004414,0.00025068,1,1,0.069965,-1.93,0,0
3.7173,3.7173,3.7173,1.7391e-07,0,-0.00035769,0.00021427,1,1,0.071964,-1.928,0,0
3.7096,3.7096,3.7096,8.2575e-08,0,-0.00024103,0.00015617,1,1,0.073963,-1.926,0,0
3.7019,3.7019,3.7019,1.7243e-08,0,-0.0001028,8.0973e-05,1,1,0.075962,-1.924,0,0
3.6942,3.6942,3.6942,2.0479e-09,0,4.3473e-05,-5.1318e-06,1,1,0.077961,-1.922,0,0
3.6866,3.6866,3.6866,4.2842e-08,0,0.00018368,-9.4775e-05,1,1,0.07996,-1.92,0,0
3.6789,3.6789,3.6789,1.2525e-07,0,0.00030468,-0.00017982,1,1,0.081959,-1.918,0,0
3.6712,3.6712,3.6712,2.1992e-07,0,0.00039551,-0.00025189,1,1,0.083958,-1.916,0,0
3.6636,3.6636,3.6636,2.9277e-07,0,0.00044822,-0.00030307,1,1,0.085957,-1.914,0,0
3.6559,3.6559,3.6559,3.1685e-07,0,0.00045836,-0.00032674,1,1,0.087956,-1.912,0,0
3.6483,3.6483,3.6483,2.8225e-07,0,0.00042514,-0.00031857,1,1,0.089955,-1.91,0,0
3.6406,3.6406,3.6406,2.0058e-07,0,0.00035156,-0.00027736,1,1,0.091954,-1.908,0,0
3.633,3.633,3.633,1.0206e-07,0,0.00024436,-0.00020552,1,1,0.093953,-1.906,0,0
3.6254,3.6254,3.6254,2.4999e-08,0,0.00011376,-0.00010907,1,1,0.095952,-1.904,0,0
3.6178,3.6178,3.6178,9.386e-10,0,-2.73e-05,2.8904e-06,1,1,0.097951,-1.902,0,0
3.6102,3.6102,3.6102,4.1373e-08,0,-0.00016428,0.00011922,1,1,0.09995,-1.9,0,0
3.6026,3.6026,3.6026,1.3199e-07,0,-0.00028273,0.00022788,1,1,0.10195,-1.8981,0,0
3.595,3.595,3.595,2.3771e-07,0,-0.00037015,0.00031722,1,1,0.10395,-1.8961,0,0
3.5874,3.5874,3.5874,3.1659e-07,0,-0.00041761,0.00037707,1,1,0.10595,-1.8941,0,0
3.5799,3.5799,3.5799,3.3695e-07,0,-0.00042087,0.00039977,1,1,0.10795,-1.8921,0,0
3.5723,3.5723,3.5723,2.9024e-07,0,-0.00038079,0.00038107,1,1,0.10995,-1.8901,0,0
3.5648,3.5648,3.5648,1.9478e-07,0,-0.00030286,0.00032088,1,1,0.11194,-1.8881,0,0
3.5572,3.5572,3.5572,8.8705e-08,0,-0.00019631,0.00022362,1,1,0.11394,-1.8861,0,0
3.5497,3.5497,3.5497,1.5154e-08,0,-7.2786e-05,9.8169e-05,1,1,0.11594,-1.8841,0,0
3.5421,3.5421,3.5421,5.0792e-09,0,5.485e-05,-4.2809e-05,1,1,0.11794,-1.8821,0,0
3.5346,3.5346,3.5346,6.4303e-08,0,0.00017366,-0.00018422,1,1,0.11994,-1.8801,0,0
3.5271,3.5271,3.5271,1.7021e-07,0,0.00027169,-0.00031024,1,1,0.12194,-1.8781,0,0
3.5196,3.5196,3.5196,2.8001e-07,0,0.00033899,-0.00040624,1,1,0.12394,-1.8761,0,0
3.5121,3.5121,3.5121,3.4794e-07,0,0.00036866,-0.00046045,1,1,0.12594,-1.8741,0,0
3.5046,3.5046,3.5046,3.4466e-07,0,0.00035782,-0.00046542,1,1,0.12794,-1.8721,0,0
3.4971,3.4971,3.4971,2.705e-07,0,0.00030825,-0.00041884,1,1,0.12994,-1.8701,0,0
3.4897,3.4897,3.4897,1.5639e-07,0,0.00022637,-0.00032402,1,1,0.13193,-1.8681,0,0
3.4822,3.4822,3.4822,5.1289e-08,0,0.0001226,-0.00018977,1,1,0.13393,-1.8661,0,0
3.4747,3.4747,3.4747,1.2782e-09,0,9.813e-06,-2.9736e-05,1,1,0.13593,-1.8641,0,0
3.4673,3.4673,3.4673,2.9261e-08,0,-9.8522e-05,0.0001388,1,1,0.13793,-1.8621,0,0
3.4599,3.4599,3.4599,1.2448e-07,0,-0.00019026,0.00029676,1,1,0.13993,-1.8601,0,0
3.4524,3.4524,3.4524,2.4658e-07,0,-0.00025604,0.00042533,1,1,0.14193,-1.8581,0,0
3.445,3.445,3.445,3.4269e-07,0,-0.00029018,0.00050838,1,1,0.14393,-1.8561,0,0
3.4376,3.4376,3.4376,3.7034e-07,0,-0.0002909,0.00053452,1,1,0.14593,-1.8541,0,0
3.4302,3.4302,3.4302,3.1643e-07,0,-0.00026003,0.00049876,1,1,0.14793,-1.8521,0,0
3.4228,3.4228,3.4228,2.039e-07,0,-0.00020258,0.00040338,1,1,0.14992,-1.8501,0,0
3.4154,3.4154,3.4154,8.2676e-08,0,-0.00012608,0.0002579,1,1,0.15192,-1.8481,0,0
3.408,3.408,3.408,8.0659e-09,0,-3.994e-05,7.8213e-05,1,1,0.15392,-1.8461,0,0
3.4006,3.4006,3.4006,1.5679e-08,0,4.5444e-05,-0.00011511,1,1,0.15592,-1.8441,0,0
3.3933,3.3933,3.3933,1.0415e-07,0,0.00011988,-0.00029914,1,1,0.15792,-1.8421,0,0
3.3859,3.3859,3.3859,2.3438e-07,0,0.00017474,-0.00045131,1,1,0.15992,-1.8401,0,0
3.3785,3.3785,3.3785,3.467e-07,0,0.00020428,-0.00055219,1,1,0.16192,-1.8381,0,0
3.3712,3.3712,3.3712,3.8855e-07,0,0.00020662,-0.00058809,1,1,0.16392,-1.8361,0,0
3.3639,3.3639,3.3639,3.3966e-07,0,0.00018396,-0.00055296,1,1,0.16592,-1.8341,0,0
3.3565,3.3565,3.3565,2.2238e-07,0,0.00014199,-0.0004495,1,1,0.16792,-1.8321,0,0
3.3492,3.3492,3.3492,9.1733e-08,0,8.858e-05,-0.00028909,1,1,0.16992,-1.8301,0,0
3.3419,3.3419,3.3419,9.6629e-09,0,3.2239e-05,-9.0602e-05,1,1,0.17191,-1.8281,0,0
3.3346,3.3346,3.3346,1.5658e-08,0,-1.9397e-05,0.00012189,1,1,0.17391,-1.8261,0,0
3.3273,3.3273,3.3273,1.0781e-07,0,-6.0573e-05,0.00032218,1,1,0.17591,-1.8241,0,0
3.32,3.32,3.32,2.4328e-07,0,-8.7842e-05,0.00048516,1,1,0.17791,-1.8221,0,0
3.3127,3.3127,3.3127,3.5817e-07,0,-0.00010008,0.00059,1,1,0.17991,-1.8201,0,0
3.3055,3.3055,3.3055,3.975e-07,0,-9.8245e-05,0.00062278,1,1,0.18191,-1.8181,0,0
3.2982,3.2982,3.2982,3.416e-07,0,-8.5036e-05,0.0005782,1,1,0.18391,-1.8161,0,0
3.2909,3.2909,3.2909,2.1638e-07,0,-6.451e-05,0.00046045,1,1,0.18591,-1.8141,0,0
3.2837,3.2837,3.2837,8.2178e-08,0,-4.1527e-05,0.00028298,1,1,0.18791,-1.8121,0,0
3.2764,3.2764,3.2764,5.4519e-09,0,-2.0976e-05,6.7233e-05,1,1,0.18991,-1.8101,0,0
3.2692,3.2692,3.2692,2.6028e-08,0,-6.7951e-06,-0.00015967,1,1,0.1919,-1.8081,0,0
3.262,3.262,3.262,1.3599e-07,0,-1.0297e-06,-0.00036828,1,1,0.1939,-1.8061,0,0
3.2548,3.2548,3.2548,2.8189e-07,0,-3.2513e-06,-0.00053075,1,1,0.1959,-1.8041,0,0
3.2476,3.2476,3.2476,3.9067e-07,0,-1.0604e-05,-0.00062492,1,1,0.1979,-1.8021,0,0
3.2404,3.2404,3.2404,4.0693e-07,0,-1.8545e-05,-0.00063764,1,1,0.1999,-1.8001,0,0
3.2332,3.2332,3.2332,3.2194e-07,0,-2.2089e-05,-0.00056687,1,1,0.2019,-1.7981,0,0
3.226,3.226,3.226,1.787e-07,0,-1.7188e-05,-0.00042202,1,1,0.2039,-1.7961,0,0
3.2188,3.2188,3.2188,4.9977e-08,0,-1.8324e-06,-0.00022246,1,1,0.2059,-1.7941,0,0
3.2116,3.2116,3.2116,1.1364e-09,0,2.3368e-05,5.2117e-06,1,1,0.2079,-1.7921,0,0
3.2045,3.2045,3.2045,5.6915e-08,0,5.523e-05,0.00023101,1,1,0.2099,-1.7901,0,0
3.1973,3.1973,3.1973,1.8907e-07,0,8.8517e-05,0.00042533,1,1,0.21189,-1.7881,0,0
3.1902,3.1902,3.1902,3.3051e-07,0,0.00011681,0.0005628,1,1,0.21389,-1.7861,0,0
3.183,3.183,3.183,4.0895e-07,0,0.00013353,0.00062539,1,1,0.21589,-1.7841,0,0
3.1759,3.1759,3.1759,3.8352e-07,0,0.00013305,0.0006048,1,1,0.21789,-1.7821,0,0
3.1688,3.1688,3.1688,2.6646e-07,0,0.00011174,0.00050376,1,1,0.21989,-1.7801,0,0
3.1617,3.1617,3.1617,1.1803e-07,0,6.8984e-05,0.00033593,1,1,0.22189,-1.7781,0,0
3.1546,3.1546,3.1546,1.6113e-08,0,7.8365e-06,0.00012434,1,1,0.22389,-1.7761,0,0
3.1475,3.1475,3.1475,1.5147e-08,0,-6.4863e-05,-0.00010164,1,1,0.22589,-1.7741,0,0
3.1404,3.1404,3.1404,1.1626e-07,0,-0.00013905,-0.00031058,1,1,0.22789,-1.7721,0,0
3.1333,3.1333,3.1333,2.6568e-07,0,-0.00020278,-0.00047362,1,1,0.22989,-1.7701,0,0
3.1262,3.1262,3.1262,3.8323e-07,0,-0.00024421,-0.00056881,1,1,0.23188,-1.7681,0,0
3.1192,3.1192,3.1192,4.0577e-07,0,-0.00025378,-0.00058426,1,1,0.23388,-1.7661,0,0
3.1121,3.1121,3.1121,3.2133e-07,0,-0.00022617,-0.00051967,1,1,0.23588,-1.7641,0,0
3.1051,3.1051,3.1051,1.7542e-07,0,-0.00016168,-0.0003859,1,1,0.23788,-1.7621,0,0
3.098,3.098,3.098,4.6256e-08,0,-6.6579e-05,-0.0002031,1,1,0.23988,-1.7601,0,0
3.091,3.091,3.091,2.9123e-09,0,4.7437e-05,2.4751e-06,1,1,0.24188,-1.7581,0,0
3.084,3.084,3.084,6.8579e-08,0,0.00016473,0.00020219,1,1,0.24388,-1.7561,0,0
3.0769,3.0769,3.0769,2.0813e-07,0,0.0002678,0.00036888,1,1,0.24588,-1.7541,0,0
3.0699,3.0699,3.0699,3.4632e-07,0,0.00033976,0.00048038,1,1,0.24788,-1.7521,0,0
3.0629,3.0629,3.0629,4.0766e-07,0,0.00036696,0.0005225,1,1,0.24988,-1.7501,0,0
3.0559,3.0559,3.0559,3.5766e-07,0,0.00034139,0.00049095,1,1,0.25187,-1.7481,0,0
3.049,3.049,3.049,2.2304e-07,0,0.00026266,0.00039211,1,1,0.25387,-1.7461,0,0
3.042,3.042,3.042,7.8437e-08,0,0.00013878,0.0002421,1,1,0.25587,-1.7441,0,0
3.035,3.035,3.035,5.0521e-09,0,-1.4305e-05,6.4342e-05,1,1,0.25787,-1.7421,0,0
3.0281,3.0281,3.0281,4.4231e-08,0,-0.00017477,-0.00011417,1,1,0.25987,-1.7401,0,0
3.0211,3.0211,3.0211,1.7317e-07,0,-0.00031826,-0.0002673,1,1,0.26187,-1.7381,0,0
3.0142,3.0142,3.0142,3.1799e-07,0,-0.00042189,-0.00037395,1,1,0.26387,-1.7361,0,0
3.0072,3.0072,3.0072,3.9657e-07,0,-0.00046813,-0.00042121,1,1,0.26587,-1.7341,0,0
3.0003,3.0003,3.0003,3.6528e-07,0,-0.00044772,-0.00040592,1,1,0.26787,-1.7321,0,0
2.9934,2.9934,2.9934,2.4265e-07,0,-0.00036133,-0.0003344,1,1,0.26987,-1.7301,0,0
2.9865,2.9865,2.9865,9.7457e-08,0,-0.00021955,-0.00022075,1,1,0.27186,-1.7281,0,0
2.9795,2.9795,2.9795,9.4907e-09,0,-4.1615e-05,-8.4112e-05,1,1,0.27386,-1.7261,0,0
2.9727,2.9727,2.9727,2.524e-08,0,0.00014703,5.4488e-05,1,1,0.27586,-1.7241,0,0
2.9658,2.9658,2.9658,1.3231e-07,0,0.0003181,0.00017516,1,1,0.27786,-1.7221,0,0
2.9589,2.9589,2.9589,2.6621e-07,0,0.00044442,0.00026175,1,1,0.27986,-1.7201,0,0
2.952,2.952,2.952,3.4655e-07,0,0.00050421,0.00030383,1,1,0.28186,-1.7181,0,0
2.9451,2.9451,2.9451,3.2373e-07,0,0.00048481,0.00029774,1,1,0.28386,-1.7161,0,0
2.9383,2.9383,2.9383,2.0987e-07,0,0.00038554,0.00024688,1,1,0.28586,-1.7141,0,0
2.9314,2.9314,2.9314,7.4251e-08,0,0.00021862,0.00016082,1,1,0.28786,-1.7121,0,0
2.9246,2.9246,2.9246,3.7301e-09,0,7.8703e-06,5.3589e-05,1,1,0.28986,-1.7101,0,0
2.9178,2.9178,2.9178,5.037e-08,0,-0.00021478,-5.8859e-05,1,1,0.29185,-1.7081,0,0
2.9109,2.9109,2.9109,1.9837e-07,0,-0.00041443,-0.0001615,1,1,0.29385,-1.7061,0,0
2.9041,2.9041,2.9041,3.7143e-07,0,-0.00055882,-0.00024273,1,1,0.29585,-1.7041,0,0
2.8973,2.8973,2.8973,4.767e-07,0,-0.00062364,-0.00029621,1,1,0.29785,-1.7021,0,0
2.8905,2.8905,2.8905,4.5899e-07,0,-0.00059637,-0.00032134,1,1,0.29985,-1.7001,0,0
2.8837,2.8837,2.8837,3.33e-07,0,-0.00047812,-0.00032261,1,1,0.30185,-1.6982,0,0
2.8769,2.8769,2.8769,1.7573e-07,0,-0.00028336,-0.00030786,1,1,0.30385,-1.6962,0,0
2.8702,2.8702,2.8702,8.4137e-08,0,-3.7557e-05,-0.00028605,1,1,0.30585,-1.6942,0,0
2.8634,2.8634,2.8634,1.2258e-07,0,0.00022657,-0.00026518,1,1,0.30785,-1.6922,0,0
2.8566,2.8566,2.8566,2.8833e-07,0,0.00047409,-0.00025072,1,1,0.30985,-1.6902,0,0
2.8499,2.8499,2.8499,5.136e-07,0,0.00067324,-0.00024487,1,1,0.31184,-1.6882,0,0
2.8431,2.8431,2.8431,7.0191e-07,0,0.00080062,-0.0002466,1,1,0.31384,-1.6862,0,0
2.8364,2.8364,2.8364,7.7823e-07,0,0.00084531,-0.00025235,1,1,0.31584,-1.6842,0,0
2.8297,2.8297,2.8297,7.2419e-07,0,0.00081121,-0.00025703,1,1,0.31784,-1.6822,0,0
2.8229,2.8229,2.8229,5.7911e-07,0,0.00071688,-0.00025499,1,1,0.31984,-1.6802,0,0
2.8162,2.8162,2.8162,4.0964e-07,0,0.00059274,-0.00024098,1,1,0.32184,-1.6782,0,0
2.8095,2.8095,2.8095,2.7111e-07,0,0.00047597,-0.00021071,1,1,0.32384,-1.6762,0,0
2.8028,2.8028,2.8028,1.8924e-07,0,0.00040397,-0.00016118,1,1,0.32584,-1.6742,0,0
2.7961,2.7961,2.7961,1.7454e-07,0,0.00040771,-9.0564e-05,1,1,0.32784,-1.6722,0,0
2.7895,2.7895,2.7895,2.5669e-07,0,0.00050621,2.2827e-06,1,1,0.32984,-1.6702,0,0
2.7828,2.7828,2.7828,5.096e-07,0,0.00070319,0.00011872,1,1,0.33183,-1.6682,0,0
2.7761,2.7761,2.7761,1.0427e-06,0,0.00098621,0.00026153,1,1,0.33383,-1.6662,0,0
2.7695,2.7695,2.7695,1.9567e-06,0,0.0013282,0.00043611,1,1,0.33583,-1.6642,0,0
2.7628,2.7628,2.7628,3.2868e-06,0,0.0016912,0.00065116,1,1,0.33783,-1.6622,0,0
2.7562,2.7562,2.7562,4.9709e-06,0,0.0020309,0.00091847,1,1,0.33983,-1.6602,0,0
2.7495,2.7495,2.7495,6.8715e-06,0,0.0023027,0.0012516,1,1,0.34183,-1.6582,0,0
2.7429,2.7429,2.7429,8.8528e-06,0,0.0024664,0.0016633,1,1,0.34383,-1.6562,0,0
2.7363,2.7363,2.7363,1.0887e-05,0,0.0024915,0.0021623,1,1,0.34583,-1.6542,0,0
2.7297,2.7297,2.7297,1.3141e-05,0,0.0023599,0.0027505,1,1,0.34783,-1.6522,0,0
2.7231,2.7231,2.7231,1.5985e-05,0,0.002067,0.0034211,1,1,0.34983,-1.6502,0,0
2.7165,2.7165,2.7165,1.9924e-05,0,0.00162,0.0041578,1,1,0.35182,-1.6482,0,0
2.7099,2.7099,2.7099,2.545e-05,0,0.0010345,0.0049361,1,1,0.35382,-1.6462,0,0
2.7033,2.7033,2.7034,3.2904e-05,0,0.00032897,0.0057253,1,1,0.35582,-1.6442,0,0
2.6968,2.6968,2.6968,4.2382e-05,0,-0.00048088,0.0064909,1,1,0.35782,-1.6422,0,0
2.6902,2.6902,2.6902,5.3757e-05,0,-0.0013873,0.0071981,1,1,0.35982,-1.6402,0,0
2.6836,2.6836,2.6837,6.6797e-05,0,-0.0023935,0.0078133,1,1,0.36182,-1.6382,0,0
2.6771,2.6771,2.6772,8.1365e-05,0,-0.0035138,0.0083063,1,1,0.36382,-1.6362,0,0
2.6706,2.6706,2.6707,9.764e-05,0,-0.0047719,0.0086511,1,1,0.36582,-1.6342,0,0
2.664,2.664,2.6641,0.00011631,0,-0.0061955,0.0088255,1,1,0.36782,-1.6322,0,0
2.6575,2.6575,2.6576,0.00013865,0,-0.0078108,0.0088092,1,1,0.36982,-1.6302,0,0
2.651,2.651,2.6512,0.00016656,0,-0.0096363,0.0085818,1,1,0.37181,-1.6282,0,0
2.6445,2.6445,2.6447,0.00020234,0,-0.011677,0.0081186,1,1,0.37381,-1.6262,0,0
2.638,2.638,2.6382,0.00024846,0,-0.013921,0.0073874,1,1,0.37581,-1.6242,0,0
2.6315,2.6315,2.6318,0.00030723,0,-0.016335,0.006346,1,1,0.37781,-1.6222,0,0
2.625,2.625,2.6254,0.00038055,0,-0.018868,0.0049422,1,1,0.37981,-1.6202,0,0
2.6185,2.6185,2.619,0.00046976,0,-0.021445,0.0031154,1,1,0.38181,-1.6182,0,0
2.6121,2.6121,2.6127,0.00057579,0,-0.023978,0.00080212,1,1,0.38381,-1.6162,0,0
2.6056,2.6056,2.6063,0.00069955,0,-0.026365,-0.0020577,1,1,0.38581,-1.6142,0,0
2.5992,2.5992,2.6,0.00084255,0,-0.028494,-0.0055128,1,1,0.38781,-1.6122,0,0
2.5927,2.5927,2.5937,0.0010075,0,-0.030251,-0.0095925,1,1,0.38981,-1.6102,0,0
2.5863,2.5863,2.5875,0.0011986,0,-0.031523,-0.0143,1,1,0.3918,-1.6082,0,0
2.5799,2.5799,2.5813,0.0014217,0,-0.032199,-0.019608,1,1,0.3938,-1.6062,0,0
2.5735,2.5735,2.5751,0.0016838,0,-0.032174,-0.025457,1,1,0.3958,-1.6042,0,0
2.567,2.567,2.569,0.0019917,0,-0.031349,-0.031754,1,1,0.3978,-1.6022,0,0
2.5606,2.5606,2.563,0.0023515,0,-0.029631,-0.038377,1,1,0.3998,-1.6002,0,0
2.5542,2.5542,2.557,0.0027673,0,-0.026931,-0.045179,1,1,0.4018,-1.5982,0,0
2.5479,2.5479,2.5511,0.0032415,0,-0.02317,-0.051997,1,1,0.4038,-1.5962,0,0
2.5415,2.5415,2.5453,0.0037754,0,-0.018281,-0.058653,1,1,0.4058,-1.5942,0,0
2.5351,2.5351,2.5395,0.0043706,0,-0.01221,-0.064964,1,1,0.4078,-1.5922,0,0
2.5288,2.5288,2.5338,0.0050307,0,-0.004927,-0.070747,1,1,0.4098,-1.5902,0,0
2.5224,2.5224,2.5282,0.0057625,0,0.0035717,-0.075817,1,1,0.41179,-1.5882,0,0
2.5161,2.5161,2.5226,0.0065762,0,0.013257,-0.079992,1,1,0.41379,-1.5862,0,0
2.5097,2.5097,2.5172,0.0074847,0,0.024065,-0.083088,1,1,0.41579,-1.5842,0,0
2.5034,2.5034,2.5119,0.0085019,0,0.03589,-0.08492,1,1,0.41779,-1.5822,0,0
2.4971,2.4971,2.5067,0.0096403,0,0.048587,-0.085305,1,1,0.41979,-1.5802,0,0
2.4907,2.4907,2.5017,0.010909,0,0.06197,-0.084059,1,1,0.42179,-1.5782,0,0
2.4844,2.4844,2.4968,0.012313,0,0.075814,-0.081005,1,1,0.42379,-1.5762,0,0
2.4781,2.4781,2.492,0.013851,0,0.089856,-0.075982,1,1,0.42579,-1.5742,0,0
2.4719,2.4732,2.4874,0.01552,0.0013443,0.1038,-0.068855,1,1,0.42779,-1.5722,0,0
2.4656,2.4709,2.4829,0.017314,0.0053357,0.11733,-0.059523,1,1,0.42979,-1.5702,0,0
2.4593,2.4686,2.4785,0.019232,0.0093191,0.13011,-0.047935,1,1,0.43178,-1.5682,0,0
2.453,2.4663,2.4743,0.021273,0.013294,0.14179,-0.034101,1,1,0.43378,-1.5662,0,0
2.4468,2.464,2.4702,0.023444,0.017262,0.15202,-0.018093,1,1,0.43578,-1.5642,0,0
2.4405,2.4617,2.4663,0.025753,0.021221,0.16046,-5.9339e-05,1,1,0.43778,-1.5622,0,0
2.4343,2.4595,2.4625,0.028206,0.025172,0.16676,0.01978,1,1,0.43978,-1.5602,0,0
2.4281,2.4572,2.4589,0.030807,0.029116,0.17061,0.041138,1,1,0.44178,-1.5582,0,0
2.4218,2.4549,2.4554,0.033552,0.033051,0.17173,0.063667,1,1,0.44378,-1.5562,0,0
2.4156,2.4526,2.452,0.036428,0.036978,0.16987,0.08697,1,1,0.44578,-1.5542,0,0
2.4094,2.4503,2.4488,0.039417,0.040898,0.16484,0.11061,1,1,0.44778,-1.5522,0,0
2.4032,2.448,2.4457,0.0425,0.044809,0.15651,0.13414,1,1,0.44978,-1.5502,0,0
2.397,2.4457,2.4427,0.045659,0.048713,0.14482,0.15708,1,1,0.45177,-1.5482,0,0
2.3908,2.4434,2.4397,0.048881,0.052608,0.12979,0.17896,1,1,0.45377,-1.5462,0,0
2.3846,2.4411,2.4368,0.052164,0.056496,0.11149,0.19931,1,1,0.45577,-1.5442,0,0
2.3785,2.4388,2.434,0.055514,0.060375,0.090089,0.21768,1,1,0.45777,-1.5422,0,0
2.3723,2.4366,2.4312,0.058941,0.064246,0.065832,0.23365,1,1,0.45977,-1.5402,0,0
2.3662,2.4343,2.4286,0.062455,0.06811,0.039022,0.24682,1,1,0.46177,-1.5382,0,0
2.36,2.432,2.4261,0.066061,0.071965,0.010029,0.2568,1,1,0.46377,-1.5362,0,0
2.3539,2.4297,2.4236,0.069754,0.075813,-0.020727,0.26326,1,1,0.46577,-1.5342,0,0
2.3477,2.4274,2.4213,0.073519,0.079652,-0.052783,0.26593,1,1,0.46777,-1.5322,0,0
2.3416,2.4251,2.419,0.077334,0.083484,-0.085641,0.26454,1,1,0.46977,-1.5302,0,0
2.3355,2.4228,2.4167,0.081177,0.087307,-0.11878,0.25894,1,1,0.47176,-1.5282,0,0
2.3294,2.4205,2.4144,0.085029,0.091123,-0.15166,0.24901,1,1,0.47376,-1.5262,0,0
2.3233,2.4182,2.4122,0.08888,0.09493,-0.18374,0.23474,1,1,0.47576,-1.5242,0,0
2.3172,2.4159,2.4099,0.092732,0.09873,-0.21444,0.21616,1,1,0.47776,-1.5222,0,0
2.3111,2.4137,2.4077,0.096594,0.10252,-0.24322,0.19343,1,1,0.47976,-1.5202,0,0
2.3051,2.4114,2.4055,0.10048,0.1063,-0.26953,0.16677,1,1,0.48176,-1.5182,0,0
2.299,2.4091,2.4034,0.1044,0.11008,-0.29283,0.13648,1,1,0.48376,-1.5162,0,0
2.2929,2.4068,2.4013,0.10835,0.11385,-0.31262,0.10295,1,1,0.48576,-1.5142,0,0
2.2869,2.4045,2.3992,0.11234,0.11761,-0.32844,0.066636,1,1,0.48776,-1.5122,0,0
2.2808,2.4022,2.3972,0.11633,0.12136,-0.33988,0.028038,1,1,0.48976,-1.5102,0,0
2.2748,2.3999,2.3951,0.12031,0.1251,-0.3466,-0.01228,1,1,0.49175,-1.5082,0,0
2.2688,2.3976,2.393,0.12424,0.12884,-0.34832,-0.053721,1,1,0.49375,-1.5062,0,0
2.2628,2.3953,2.3909,0.12811,0.13257,-0.34486,-0.095665,1,1,0.49575,-1.5042,0,0
2.2568,2.393,2.3887,0.13192,0.13629,-0.33614,-0.13747,1,1,0.49775,-1.5022,0,0
2.2507,2.3907,2.3864,0.13567,0.14,-0.32215,-0.17848,1,1,0.49975,-1.5002,0,0
2.2448,2.3885,2.3841,0.13939,0.1437,-0.303,-0.21805,1,1,0.50175,-1.4983,0,0
2.2388,2.3862,2.3819,0.1431,0.1474,-0.27888,-0.25553,1,1,0.50375,-1.4963,0,0
2.2328,2.3839,2.3796,0.14683,0.15108,-0.25005,-0.2903,1,1,0.50575,-1.4943,0,0
2.2268,2.3816,2.3774,0.15059,0.15476,-0.21688,-0.32174,1,1,0.50775,-1.4923,0,0
2.2209,2.3793,2.3752,0.15437,0.15843,-0.17978,-0.34931,1,1,0.50975,-1.4903,0,0
2.2149,2.377,2.3731,0.15816,0.1621,-0.13922,-0.37248,1,1,0.51174,-1.4883,0,0
2.209,2.3747,2.3709,0.16194,0.16575,-0.095737,-0.39081,1,1,0.51374,-1.4863,0,0
2.203,2.3724,2.3687,0.16568,0.1694,-0.0499,-0.40392,1,1,0.51574,-1.4843,0,0
2.1971,2.3701,2.3665,0.16937,0.17304,-0.002325,-0.41149,1,1,0.51774,-1.4823,0,0
2.1912,2.3678,2.3642,0.17301,0.17667,0.046349,-0.41331,1,1,0.51974,-1.4803,0,0
2.1853,2.3656,2.3619,0.17662,0.1803,0.095443,-0.40924,1,1,0.52174,-1.4783,0,0
2.1793,2.3633,2.3596,0.18023,0.18391,0.14426,-0.39922,1,1,0.52374,-1.4763,0,0
2.1735,2.361,2.3573,0.18385,0.18752,0.19207,-0.3833,1,1,0.52574,-1.4743,0,0
2.1676,2.3587,2.3551,0.18752,0.19112,0.23816,-0.36161,1,1,0.52774,-1.4723,0,0
2.1617,2.3564,2.3529,0.19123,0.19471,0.28179,-0.33434,1,1,0.52974,-1.4703,0,0
2.1558,2.3541,2.3508,0.19497,0.1983,0.32226,-0.30179,1,1,0.53173,-1.4683,0,0
2.1499,2.3518,2.3487,0.19872,0.20187,0.35889,-0.26434,1,1,0.53373,-1.4663,0,0
2.1441,2.3495,2.3465,0.20244,0.20544,0.39106,-0.22241,1,1,0.53573,-1.4643,0,0
2.1382,2.3472,2.3443,0.20611,0.209,0.41821,-0.17654,1,1,0.53773,-1.4623,0,0
2.1324,2.3449,2.3421,0.2097,0.21255,0.43983,-0.12731,1,1,0.53973,-1.4603,0,0
2.1266,2.3426,2.3398,0.21323,0.21609,0.45552,-0.075377,1,1,0.54173,-1.4583,0,0
2.1207,2.3404,2.3374,0.21669,0.21963,0.46496,-0.021435,1,1,0.54373,-1.4563,0,0
2.1149,2.3381,2.335,0.22013,0.22316,0.46792,0.033751,1,1,0.54573,-1.4543,0,0
2.1091,2.3358,2.3327,0.22357,0.22668,0.46426,0.089383,1,1,0.54773,-1.4523,0,0
2.1033,2.3335,2.3303,0.22703,0.23019,0.45394,0.14464,1,1,0.54973,-1.4503,0,0
2.0975,2.3312,2.328,0.23052,0.23369,0.43703,0.19868,1,1,0.55172,-1.4483,0,0
2.0917,2.3289,2.3257,0.23402,0.23719,0.41368,0.25068,1,1,0.55372,-1.4463,0,0
2.0859,2.3266,2.3234,0.23751,0.24068,0.38411,0.29985,1,1,0.55572,-1.4443,0,0
2.0802,2.3243,2.3211,0.24095,0.24416,0.34868,0.34543,1,1,0.55772,-1.4423,0,0
2.0744,2.322,2.3187,0.24432,0.24763,0.3078,0.38669,1,1,0.55972,-1.4403,0,0
2.0687,2.3197,2.3163,0.24762,0.25109,0.26196,0.42302,1,1,0.56172,-1.4383,0,0
2.0629,2.3175,2.3138,0.25085,0.25455,0.21175,0.45382,1,1,0.56372,-1.4363,0,0
2.0572,2.3152,2.3112,0.25404,0.258,0.15783,0.47861,1,1,0.56572,-1.4343,0,0
2.0514,2.3129,2.3087,0.25722,0.26144,0.10093,0.49697,1,1,0.56772,-1.4323,0,0
2.0457,2.3106,2.3061,0.26043,0.26487,0.041824,0.50856,1,1,0.56972,-1.4303,0,0
2.04,2.3083,2.3037,0.2637,0.26829,-0.018649,0.51312,1,1,0.57171,-1.4283,0,0
2.0343,2.306,2.3013,0.26701,0.27171,-0.079625,0.5105,1,1,0.57371,-1.4263,0,0
2.0286,2.3037,2.2989,0.27034,0.27512,-0.14022,0.50062,1,1,0.57571,-1.4243,0,0
2.0229,2.3014,2.2966,0.27367,0.27852,-0.19956,0.48352,1,1,0.57771,-1.4223,0,0
2.0172,2.2991,2.2942,0.27696,0.28191,-0.25677,0.45932,1,1,0.57971,-1.4203,0,0
2.0115,2.2968,2.2917,0.28019,0.28529,-0.31101,0.42825,1,1,0.58171,-1.4183,0,0
2.0059,2.2945,2.2892,0.28334,0.28867,-0.36148,0.39065,1,1,0.58371,-1.4163,0,0
2.0002,2.2923,2.2867,0.28644,0.29204,-0.40742,0.34697,1,1,0.58571,-1.4143,0,0
1.9946,2.29,2.2841,0.28951,0.29539,-0.4481,0.29775,1,1,0.58771,-1.4123,0,0
1.9889,2.2877,2.2815,0.2926,0.29875,-0.48288,0.24364,1,1,0.58971,-1.4103,0,0
1.9833,2.2854,2.279,0.29573,0.30209,-0.51118,0.18539,1,1,0.5917,-1.4083,0,0
1.9777,2.2831,2.2766,0.29894,0.30543,-0.53249,0.12379,1,1,0.5937,-1.4063,0,0
1.9721,2.2808,2.2743,0.3022,0.30875,-0.54641,0.05974,1,1,0.5957,-1.4043,0,0
1.9664,2.2785,2.2719,0.3055,0.31207,-0.55263,-0.0058532,1,1,0.5977,-1.4023,0,0
1.9608,2.2762,2.2696,0.3088,0.31539,-0.55095,-0.07204,1,1,0.5997,-1.4003,0,0
1.9552,2.2739,2.2673,0.31206,0.31869,-0.54128,-0.13788,1,1,0.6017,-1.3983,0,0
1.9497,2.2716,2.2649,0.31527,0.32199,-0.52367,-0.20241,1,1,0.6037,-1.3963,0,0
1.9441,2.2694,2.2625,0.31843,0.32527,-0.4983,-0.2647,1,1,0.6057,-1.3943,0,0
1.9385,2.2671,2.2601,0.32157,0.32855,-0.46544,-0.32383,1,1,0.6077,-1.3923,0,0
1.9329,2.2648,2.2577,0.32475,0.33183,-0.42554,-0.37894,1,1,0.6097,-1.3903,0,0
1.9274,2.2625,2.2554,0.328,0.33509,-0.37912,-0.42918,1,1,0.61169,-1.3883,0,0
1.9218,2.2602,2.2532,0.33137,0.33835,-0.32682,-0.4738,1,1,0.61369,-1.3863,0,0
1.9163,2.2579,2.2512,0.33487,0.3416,-0.26939,-0.51208,1,1,0.61569,-1.3843,0,0
1.9108,2.2556,2.2493,0.33848,0.34484,-0.20761,-0.54342,1,1,0.61769,-1.3823,0,0
1.9053,2.2533,2.2474,0.34218,0.34807,-0.14237,-0.56731,1,1,0.61969,-1.3803,0,0
1.8997,2.251,2.2456,0.3459,0.35129,-0.074551,-0.58333,1,1,0.62169,-1.3783,0,0
1.8942,2.2487,2.2438,0.34961,0.35451,-0.0051014,-0.5912,1,1,0.62369,-1.3763,0,0
1.8887,2.2465,2.242,0.3533,0.35772,0.065037,-0.59076,1,1,0.62569,-1.3743,0,0
1.8832,2.2442,2.2402,0.35696,0.36092,0.1349,-0.58197,1,1,0.62769,-1.3723,0,0
1.8778,2.2419,2.2384,0.36063,0.36411,0.20351,-0.56492,1,1,0.62969,-1.3703,0,0
1.8723,2.2396,2.2366,0.36435,0.36729,0.26992,-0.53983,1,1,0.63168,-1.3683,0,0
1.8668,2.2373,2.235,0.36815,0.37047,0.33319,-0.50702,1,1,0.63368,-1.3663,0,0
1.8614,2.235,2.2334,0.37207,0.37364,0.39239,-0.46693,1,1,0.63568,-1.3643,0,0
1.8559,2.2327,2.232,0.37607,0.3768,0.44668,-0.42009,1,1,0.63768,-1.3623,0,0
1.8505,2.2304,2.2306,0.38013,0.37995,0.49526,-0.36711,1,1,0.63968,-1.3603,0,0
1.845,2.2281,2.2292,0.38418,0.38309,0.53741,-0.3087,1,1,0.64168,-1.3583,0,0
1.8396,2.2258,2.2278,0.38816,0.38623,0.57251,-0.24561,1,1,0.64368,-1.3563,0,0
1.8342,2.2235,2.2262,0.39203,0.38936,0.60003,-0.17864,1,1,0.64568,-1.3543,0,0
1.8288,2.2213,2.2245,0.39575,0.39248,0.61957,-0.10868,1,1,0.64768,-1.3523,0,0
1.8234,2.219,2.2227,0.39935,0.39559,0.63082,-0.036634,1,1,0.64968,-1.3503,0,0
1.818,2.2167,2.2208,0.40285,0.39869,0.63359,0.036537,1,1,0.65167,-1.3483,0,0
1.8126,2.2144,2.2189,0.40631,0.40179,0.62783,0.10984,1,1,0.65367,-1.3463,0,0
1.8072,2.2121,2.217,0.40975,0.40488,0.61356,0.18227,1,1,0.65567,-1.3443,0,0
1.8018,2.2098,2.215,0.4132,0.40796,0.59093,0.25281,1,1,0.65767,-1.3423,0,0
1.7965,2.2075,2.2131,0.41663,0.41103,0.56022,0.32048,1,1,0.65967,-1.3403,0,0
1.7911,2.2052,2.2111,0.42,0.41409,0.52175,0.38431,1,1,0.66167,-1.3383,0,0
1.7858,2.2029,2.2091,0.42327,0.41715,0.476,0.44341,1,1,0.66367,-1.3363,0,0
1.7804,2.2006,2.2068,0.42639,0.4202,0.4235,0.49694,1,1,0.66567,-1.3343,0,0
1.7751,2.1984,2.2044,0.42933,0.42324,0.3649,0.54415,1,1,0.66767,-1.3323,0,0
1.7698,2.1961,2.2019,0.43212,0.42627,0.30092,0.58437,1,1,0.66967,-1.3303,0,0
1.7645,2.1938,2.1993,0.4348,0.4293,0.23239,0.61702,1,1,0.67166,-1.3283,0,0
1.7592,2.1915,2.1966,0.43743,0.43231,0.16019,0.64163,1,1,0.67366,-1.3263,0,0
1.7539,2.1892,2.194,0.44009,0.43532,0.085301,0.65782,1,1,0.67566,-1.3243,0,0
1.7486,2.1869,2.1914,0.44282,0.43832,0.0087284,0.66533,1,1,0.67766,-1.3223,0,0
1.7433,2.1846,2.1889,0.44564,0.44131,-0.068473,0.66398,1,1,0.67966,-1.3203,0,0
1.738,2.1823,2.1866,0.44853,0.4443,-0.14524,0.65373,1,1,0.68166,-1.3183,0,0
1.7328,2.18,2.1842,0.45146,0.44727,-0.22051,0.63463,1,1,0.68366,-1.3163,0,0
1.7275,2.1777,2.1819,0.45438,0.45024,-0.29328,0.60687,1,1,0.68566,-1.3143,0,0
1.7222,2.1754,2.1795,0.45725,0.4532,-0.36253,0.57074,1,1,0.68766,-1.3123,0,0
1.717,2.1732,2.1771,0.46007,0.45615,-0.42734,0.52666,1,1,0.68966,-1.3103,0,0
1.7118,2.1709,2.1746,0.46287,0.4591,-0.48683,0.47517,1,1,0.69165,-1.3083,0,0
1.7065,2.1686,2.1722,0.46569,0.46204,-0.54017,0.41692,1,1,0.69365,-1.3063,0,0
1.7013,2.1663,2.1699,0.4686,0.46496,-0.58663,0.35269,1,1,0.69565,-1.3043,0,0
1.6961,2.164,2.1678,0.47165,0.46788,-0.62554,0.2833,1,1,0.69765,-1.3023,0,0
1.6909,2.1617,2.1658,0.47484,0.4708,-0.65634,0.20971,1,1,0.69965,-1.3003,0,0
1.6857,2.1594,2.1639,0.47816,0.4737,-0.67854,0.1329,1,1,0.70165,-1.2984,0,0
1.6805,2.1571,2.1621,0.48154,0.4766,-0.69177,0.053902,1,1,0.70365,-1.2964,0,0
1.6753,2.1548,2.1603,0.4849,0.47949,-0.69579,-0.026237,1,1,0.70565,-1.2944,0,0
1.6702,2.1525,2.1583,0.48817,0.48237,-0.69047,-0.10645,1,1,0.70765,-1.2924,0,0
1.665,2.1503,2.1563,0.49129,0.48524,-0.67581,-0.18571,1,1,0.70965,-1.2904,0,0
1.6599,2.148,2.1541,0.49427,0.4881,-0.65195,-0.26296,1,1,0.71164,-1.2884,0,0
1.6547,2.1457,2.1518,0.49712,0.49096,-0.61915,-0.33717,1,1,0.71364,-1.2864,0,0
1.6496,2.1434,2.1495,0.49991,0.49381,-0.57783,-0.40736,1,1,0.71564,-1.2844,0,0
1.6444,2.1411,2.1471,0.5027,0.49665,-0.52849,-0.47256,1,1,0.71764,-1.2824,0,0
1.6393,2.1388,2.1448,0.50552,0.49948,-0.47178,-0.53184,1,1,0.71964,-1.2804,0,0
1.6342,2.1365,2.1426,0.50838,0.50231,-0.40844,-0.58436,1,1,0.72164,-1.2784,0,0
1.6291,2.1342,2.1404,0.51126,0.50512,-0.33928,-0.62934,1,1,0.72364,-1.2764,0,0
1.624,2.1319,2.1381,0.51411,0.50793,-0.2652,-0.6661,1,1,0.72564,-1.2744,0,0
1.6189,2.1296,2.1358,0.51685,0.51073,-0.18716,-0.69407,1,1,0.72764,-1.2724,0,0
1.6138,2.1274,2.1333,0.51945,0.51352,-0.10616,-0.71281,1,1,0.72964,-1.2704,0,0
1.6088,2.1251,2.1307,0.5219,0.51631,-0.023267,-0.72199,1,1,0.73163,-1.2684,0,0
1.6037,2.1228,2.1279,0.52423,0.51908,0.060456,-0.72145,1,1,0.73363,-1.2664,0,0
1.5986,2.1205,2.1251,0.52652,0.52185,0.14389,-0.71115,1,1,0.73563,-1.2644,0,0
1.5936,2.1182,2.1224,0.52884,0.52461,0.22589,-0.69118,1,1,0.73763,-1.2624,0,0
1.5885,2.1159,2.1198,0.53128,0.52737,0.30533,-0.66179,1,1,0.73963,-1.2604,0,0
1.5835,2.1136,2.1174,0.53387,0.53011,0.38108,-0.62335,1,1,0.74163,-1.2584,0,0
1.5785,2.1113,2.1151,0.53662,0.53285,0.45206,-0.57634,1,1,0.74363,-1.2564,0,0
1.5735,2.109,2.1129,0.53947,0.53558,0.51727,-0.52136,1,1,0.74563,-1.2544,0,0
1.5684,2.1067,2.1108,0.54236,0.5383,0.57576,-0.45911,1,1,0.74763,-1.2524,0,0
1.5634,2.1044,2.1087,0.54523,0.54101,0.62669,-0.39039,1,1,0.74963,-1.2504,0,0
1.5584,2.1022,2.1064,0.54801,0.54371,0.66935,-0.31607,1,1,0.75162,-1.2484,0,0
1.5535,2.0999,2.1041,0.55069,0.54641,0.70312,-0.23711,1,1,0.75362,-1.2464,0,0
1.5485,2.0976,2.1018,0.55329,0.5491,0.72754,-0.15455,1,1,0.75562,-1.2444,0,0
1.5435,2.0953,2.0994,0.55585,0.55178,0.74225,-0.069474,1,1,0.75762,-1.2424,0,0
1.5385,2.093,2.097,0.55843,0.55445,0.74703,0.016971,1,1,0.75962,-1.2404,0,0
1.5336,2.0907,2.0946,0.56105,0.55712,0.74177,0.10361,1,1,0.76162,-1.2384,0,0
1.5286,2.0884,2.0924,0.56371,0.55977,0.72651,0.18925,1,1,0.76362,-1.2364,0,0
1.5237,2.0861,2.0901,0.56639,0.56242,0.70138,0.2727,1,1,0.76562,-1.2344,0,0
1.5188,2.0838,2.0878,0.56902,0.56506,0.66666,0.35284,1,1,0.76762,-1.2324,0,0
1.5138,2.0815,2.0854,0.57156,0.5677,0.62275,0.42854,1,1,0.76962,-1.2304,0,0
1.5089,2.0793,2.0829,0.57396,0.57032,0.57017,0.49878,1,1,0.77161,-1.2284,0,0
1.504,2.077,2.0803,0.57624,0.57294,0.50955,0.5626,1,1,0.77361,-1.2264,0,0
1.4991,2.0747,2.0776,0.57844,0.57555,0.44166,0.61911,1,1,0.77561,-1.2244,0,0
1.4942,2.0724,2.0749,0.58064,0.57815,0.36739,0.66752,1,1,0.77761,-1.2224,0,0
1.4894,2.0701,2.0723,0.58293,0.58074,0.28772,0.70715,1,1,0.77961,-1.2204,0,0
1.4845,2.0678,2.0698,0.58537,0.58332,0.20374,0.73741,1,1,0.78161,-1.2184,0,0
1.4796,2.0655,2.0676,0.58797,0.5859,0.1166,0.75782,1,1,0.78361,-1.2164,0,0
1.4747,2.0632,2.0655,0.59071,0.58847,0.027522,0.76803,1,1,0.78561,-1.2144,0,0
1.4699,2.0609,2.0634,0.59352,0.59103,-0.062276,0.76783,1,1,0.78761,-1.2124,0,0
1.4651,2.0586,2.0614,0.59632,0.59358,-0.15156,0.75714,1,1,0.78961,-1.2104,0,0
1.4602,2.0563,2.0592,0.59901,0.59613,-0.23911,0.73604,1,1,0.7916,-1.2084,0,0
1.4554,2.0541,2.0569,0.60155,0.59866,-0.32375,0.70474,1,1,0.7936,-1.2064,0,0
1.4506,2.0518,2.0545,0.60393,0.60119,-0.40433,0.6636,1,1,0.7956,-1.2044,0,0
1.4458,2.0495,2.052,0.6062,0.60371,-0.47975,0.61315,1,1,0.7976,-1.2024,0,0
1.441,2.0472,2.0494,0.60842,0.60623,-0.54898,0.55405,1,1,0.7996,-1.2004,0,0
1.4362,2.0449,2.0468,0.61068,0.60873,-0.61102,0.48708,1,1,0.8016,-1.1984,0,0
1.4314,2.0426,2.0444,0.613,0.61123,-0.665,0.41316,1,1,0.8036,-1.1964,0,0
1.4266,2.0403,2.042,0.61542,0.61372,-0.71011,0.33329,1,1,0.8056,-1.1944,0,0
1.4218,2.038,2.0397,0.6179,0.6162,-0.74567,0.24858,1,1,0.8076,-1.1924,0,0
1.4171,2.0357,2.0374,0.62037,0.61867,-0.77113,0.16016,1,1,0.8096,-1.1904,0,0
1.4123,2.0334,2.0351,0.62278,0.62114,-0.78607,0.069226,1,1,0.81159,-1.1884,0,0
1.4076,2.0312,2.0326,0.62508,0.62359,-0.79023,-0.022989,1,1,0.81359,-1.1864,0,0
1.4028,2.0289,2.0301,0.62726,0.62604,-0.78351,-0.11526,1,1,0.81559,-1.1844,0,0
1.3981,2.0266,2.0274,0.62936,0.62848,-0.76597,-0.20633,1,1,0.81759,-1.1824,0,0
1.3934,2.0243,2.0248,0.63143,0.63092,-0.7378,-0.29496,1,1,0.81959,-1.1804,0,0
1.3887,2.022,2.0222,0.63356,0.63334,-0.69939,-0.37991,1,1,0.82159,-1.1784,0,0
1.3839,2.0197,2.0197,0.63578,0.63576,-0.65123,-0.45999,1,1,0.82359,-1.1764,0,0
1.3792,2.0174,2.0174,0.63811,0.63817,-0.59399,-0.53405,1,1,0.82559,-1.1744,0,0
1.3746,2.0151,2.0151,0.64053,0.64057,-0.52841,-0.60102,1,1,0.82759,-1.1724,0,0
1.3699,2.0128,2.0128,0.64298,0.64296,-0.45538,-0.65995,1,1,0.82959,-1.1704,0,0
1.3652,2.0105,2.0106,0.64538,0.64534,-0.37584,-0.70996,1,1,0.83158,-1.1684,0,0
1.3605,2.0082,2.0082,0.64768,0.64772,-0.29086,-0.75034,1,1,0.83358,-1.1664,0,0
1.3559,2.006,2.0057,0.64986,0.65009,-0.20154,-0.78049,1,1,0.83558,-1.1644,0,0
1.3512,2.0037,2.0031,0.65193,0.65245,-0.10909,-0.79997,1,1,0.83758,-1.1624,0,0
1.3466,2.0014,2.0005,0.65396,0.6548,-0.014733,-0.8085,1,1,0.83958,-1.1604,0,0
1.3419,1.9991,1.998,0.65602,0.65715,0.080228,-0.80592,1,1,0.84158,-1.1584,0,0
1.3373,1.9968,1.9955,0.65816,0.65949,0.17447,-0.79224,1,1,0.84358,-1.1564,0,0
1.3327,1.9945,1.9931,0.66042,0.66182,0.26667,-0.76762,1,1,0.84558,-1.1544,0,0
1.3281,1.9922,1.9909,0.66279,0.66414,0.35551,-0.73234,1,1,0.84758,-1.1524,0,0
1.3235,1.9899,1.9887,0.66521,0.66645,0.43973,-0.68686,1,1,0.84958,-1.1504,0,0
1.3189,1.9876,1.9865,0.66762,0.66875,0.51813,-0.63174,1,1,0.85157,-1.1484,0,0
1.3143,1.9853,1.9843,0.66996,0.67105,0.58961,-0.56767,1,1,0.85357,-1.1464,0,0
1.3097,1.9831,1.9819,0.67218,0.67334,0.65314,-0.49549,1,1,0.85557,-1.1444,0,0
1.3051,1.9808,1.9794,0.67428,0.67562,0.70785,-0.41613,1,1,0.85757,-1.1424,0,0
1.3006,1.9785,1.9769,0.67632,0.67789,0.75294,-0.33066,1,1,0.85957,-1.1404,0,0
1.296,1.9762,1.9744,0.67835,0.68016,0.78776,-0.24025,1,1,0.86157,-1.1384,0,0
1.2915,1.9739,1.9719,0.68044,0.68242,0.8118,-0.14614,1,1,0.86357,-1.1364,0,0
1.2869,1.9716,1.9696,0.68263,0.68467,0.82468,-0.049653,1,1,0.86557,-1.1344,0,0
1.2824,1.9693,1.9673,0.68492,0.68691,0.82617,0.047844,1,1,0.86757,-1.1324,0,0
1.2779,1.967,1.9651,0.68726,0.68914,0.8162,0.14497,1,1,0.86957,-1.1304,0,0
1.2734,1.9647,1.963,0.6896,0.69136,0.79483,0.24037,1,1,0.87156,-1.1284,0,0
1.2689,1.9624,1.9607,0.69187,0.69358,0.76231,0.33268,1,1,0.87356,-1.1264,0,0
1.2644,1.9602,1.9584,0.69401,0.69579,0.71903,0.42064,1,1,0.87556,-1.1244,0,0
1.2599,1.9579,1.9559,0.69604,0.69799,0.66554,0.50302,1,1,0.87756,-1.1224,0,0
1.2554,1.9556,1.9534,0.69797,0.70019,0.60255,0.57866,1,1,0.87956,-1.1204,0,0
1.2509,1.9533,1.9508,0.69987,0.70237,0.5309,0.64649,1,1,0.88156,-1.1184,0,0
1.2464,1.951,1.9482,0.7018,0.70455,0.4516,0.70555,1,1,0.88356,-1.1164,0,0
1.242,1.9487,1.9458,0.70381,0.70672,0.36575,0.75497,1,1,0.88556,-1.1144,0,0
1.2375,1.9464,1.9435,0.70592,0.70888,0.27455,0.79403,1,1,0.88756,-1.1124,0,0
1.2331,1.9441,1.9412,0.7081,0.71103,0.17928,0.82213,1,1,0.88956,-1.1104,0,0
1.2287,1.9418,1.9389,0.71029,0.71318,0.081278,0.83882,1,1,0.89155,-1.1084,0,0
1.2242,1.9395,1.9367,0.71244,0.71531,-0.018101,0.84383,1,1,0.89355,-1.1064,0,0
1.2198,1.9372,1.9343,0.71449,0.71744,-0.11749,0.83703,1,1,0.89555,-1.1044,0,0
1.2154,1.935,1.9318,0.71642,0.71956,-0.2155,0.81849,1,1,0.89755,-1.1024,0,0
1.211,1.9327,1.9292,0.71826,0.72168,-0.31081,0.78841,1,1,0.89955,-1.1004,0,0
1.2066,1.9304,1.9266,0.72005,0.72378,-0.40209,0.74721,1,1,0.90155,-1.0985,0,0
1.2022,1.9281,1.9241,0.72187,0.72588,-0.48804,0.69544,1,1,0.90355,-1.0965,0,0
1.1978,1.9258,1.9216,0.72377,0.72797,-0.56745,0.63381,1,1,0.90555,-1.0945,0,0
1.1935,1.9235,1.9192,0.72577,0.73005,-0.63917,0.56318,1,1,0.90755,-1.0925,0,0
1.1891,1.9212,1.9169,0.72785,0.73212,-0.70216,0.48453,1,1,0.90955,-1.0905,0,0
1.1847,1.9189,1.9147,0.72999,0.73419,-0.7555,0.39893,1,1,0.91154,-1.0885,0,0
1.1804,1.9166,1.9125,0.7321,0.73625,-0.79841,0.30756,1,1,0.91354,-1.0865,0,0
1.176,1.9143,1.9102,0.73415,0.73829,-0.83024,0.21166,1,1,0.91554,-1.0845,0,0
1.1717,1.9121,1.9078,0.7361,0.74034,-0.85052,0.11252,1,1,0.91754,-1.0825,0,0
1.1674,1.9098,1.9053,0.73795,0.74237,-0.85894,0.011515,1,1,0.91954,-1.0805,0,0
1.1631,1.9075,1.9028,0.73976,0.74439,-0.85535,-0.089971,1,1,0.92154,-1.0785,0,0
1.1588,1.9052,1.9003,0.74158,0.74641,-0.83978,-0.19053,1,1,0.92354,-1.0765,0,0
1.1545,1.9029,1.8979,0.74346,0.74842,-0.81243,-0.28875,1,1,0.92554,-1.0745,0,0
1.1502,1.9006,1.8956,0.74543,0.75042,-0.77365,-0.38322,1,1,0.92754,-1.0725,0,0
1.1459,1.8983,1.8934,0.7475,0.75242,-0.72396,-0.47259,1,1,0.92954,-1.0705,0,0
1.1416,1.896,1.8913,0.74963,0.7544,-0.66403,-0.55557,1,1,0.93153,-1.0685,0,0
1.1374,1.8937,1.8891,0.75176,0.75638,-0.59465,-0.63096,1,1,0.93353,-1.0665,0,0
1.1331,1.8914,1.8869,0.75383,0.75835,-0.51675,-0.69768,1,1,0.93553,-1.0645,0,0
1.1288,1.8891,1.8847,0.75581,0.76031,-0.43138,-0.75478,1,1,0.93753,-1.0625,0,0
1.1246,1.8869,1.8823,0.7577,0.76226,-0.33969,-0.80142,1,1,0.93953,-1.0605,0,0
1.1204,1.8846,1.8799,0.75951,0.76421,-0.24294,-0.83693,1,1,0.94153,-1.0585,0,0
1.1161,1.8823,1.8774,0.7613,0.76615,-0.14248,-0.86079,1,1,0.94353,-1.0565,0,0
1.1119,1.88,1.875,0.76313,0.76807,-0.039706,-0.87265,1,1,0.94553,-1.0545,0,0
1.1077,1.8777,1.8727,0.76504,0.77,0.06392,-0.87231,1,1,0.94753,-1.0525,0,0
1.1035,1.8754,1.8705,0.76702,0.77191,0.16692,-0.85973,1,1,0.94953,-1.0505,0,0
1.0993,1.8731,1.8684,0.76906,0.77381,0.26781,-0.83505,1,1,0.95152,-1.0485,0,0
1.0951,1.8708,1.8662,0.77111,0.77571,0.36517,-0.79858,1,1,0.95352,-1.0465,0,0
1.0909,1.8685,1.864,0.77311,0.7776,0.45759,-0.7508,1,1,0.95552,-1.0445,0,0
1.0868,1.8662,1.8618,0.77502,0.77948,0.54378,-0.69231,1,1,0.95752,-1.0425,0,0
1.0826,1.864,1.8594,0.77684,0.78136,0.62252,-0.62392,1,1,0.95952,-1.0405,0,0
1.0784,1.8617,1.857,0.77856,0.78322,0.69269,-0.54655,1,1,0.96152,-1.0385,0,0
1.0743,1.8594,1.8545,0.78025,0.78508,0.75329,-0.46127,1,1,0.96352,-1.0365,0,0
1.0702,1.8571,1.8521,0.78195,0.78693,0.80347,-0.36927,1,1,0.96552,-1.0345,0,0
1.066,1.8548,1.8497,0.7837,0.78877,0.84248,-0.27187,1,1,0.96752,-1.0325,0,0
1.0619,1.8525,1.8474,0.78554,0.7906,0.86976,-0.17042,1,1,0.96952,-1.0305,0,0
1.0578,1.8502,1.8452,0.78743,0.79243,0.88488,-0.066379,1,1,0.97151,-1.0285,0,0
1.0537,1.8479,1.843,0.78935,0.79425,0.8876,0.038785,1,1,0.97351,-1.0265,0,0
1.0496,1.8456,1.8408,0.79124,0.79606,0.87784,0.14359,1,1,0.97551,-1.0245,0,0
1.0455,1.8433,1.8385,0.79305,0.79786,0.85571,0.24658,1,1,0.97751,-1.0225,0,0
1.0414,1.8411,1.8362,0.79477,0.79965,0.82148,0.3463,1,1,0.97951,-1.0205,0,0
1.0373,1.8388,1.8337,0.79641,0.80144,0.77562,0.44138,1,1,0.98151,-1.0185,0,0
1.0333,1.8365,1.8313,0.79801,0.80321,0.71874,0.53048,1,1,0.98351,-1.0165,0,0
1.0292,1.8342,1.8288,0.79963,0.80498,0.65165,0.61235,1,1,0.98551,-1.0145,0,0
1.0251,1.8319,1.8264,0.80129,0.80675,0.57526,0.68583,1,1,0.98751,-1.0125,0,0
1.0211,1.8296,1.8241,0.80304,0.8085,0.49067,0.74985,1,1,0.98951,-1.0105,0,0
1.0171,1.8273,1.8219,0.80486,0.81024,0.39905,0.8035,1,1,0.9915,-1.0085,0,0
1.013,1.825,1.8198,0.80673,0.81198,0.30169,0.84599,1,1,0.9935,-1.0065,0,0
1.009,1.8227,1.8176,0.80859,0.81371,0.19993,0.8767,1,1,0.9955,-1.0045,0,0
1.005,1.8204,1.8154,0.81039,0.81543,0.095185,0.89517,1,1,0.9975,-1.0025,0,0
1.001,1.8181,1.8131,0.81212,0.81715,-0.011101,0.90111,1,1,0.9995,-1.0005,0,0
0.997,1.8159,1.8108,0.81377,0.81885,-0.11746,0.89441,1,1,1.0015,-0.9985,0,0
0.99302,1.8136,1.8084,0.81538,0.82055,-0.22243,0.87516,1,1,1.0035,-0.9965,0,0
0.98904,1.8113,1.806,0.81699,0.82224,-0.32453,0.8436,1,1,1.0055,-0.9945,0,0
0.98506,1.809,1.8037,0.81865,0.82392,-0.42234,0.80017,1,1,1.0075,-0.9925,0,0
0.9811,1.8067,1.8015,0.8204,0.82559,-0.51446,0.74547,1,1,1.0095,-0.9905,0,0
0.97714,1.8044,1.7994,0.82222,0.82726,-0.59957,0.68024,1,1,1.0115,-0.98851,0,0
0.9732,1.8021,1.7973,0.8241,0.82892,-0.67646,0.60538,1,1,1.0135,-0.98651,0,0
0.96926,1.7998,1.7952,0.82599,0.83057,-0.74402,0.52192,1,1,1.0155,-0.98451,0,0
0.96532,1.7975,1.7931,0.82782,0.83221,-0.80128,0.431,1,1,1.0175,-0.98251,0,0
0.9614,1.7952,1.791,0.82958,0.83384,-0.84741,0.33386,1,1,1.0195,-0.98051,0,0
0.95748,1.793,1.7887,0.83125,0.83547,-0.88176,0.23182,1,1,1.0215,-0.97851,0,0
0.95358,1.7907,1.7864,0.83286,0.83709,-0.90382,0.12629,1,1,1.0235,-0.97651,0,0
0.94968,1.7884,1.7841,0.83444,0.8387,-0.91327,0.01875,1,1,1.0255,-0.97451,0,0
0.94578,1.7861,1.7818,0.83606,0.8403,-0.90998,-0.089312,1,1,1.0275,-0.97251,0,0
0.9419,1.7838,1.7796,0.83774,0.84189,-0.89396,-0.19636,1,1,1.0295,-0.97051,0,0
0.93802,1.7815,1.7775,0.83951,0.84348,-0.86542,-0.30088,1,1,1.0315,-0.96852,0,0
0.93415,1.7792,1.7755,0.84133,0.84506,-0.82475,-0.40137,1,1,1.0335,-0.96652,0,0
0.93029,1.7769,1.7735,0.84316,0.84662,-0.77247,-0.49641,1,1,1.0355,-0.96452,0,0
0.92644,1.7746,1.7714,0.84495,0.84819,-0.7093,-0.58465,1,1,1.0375,-0.96252,0,0
0.9226,1.7723,1.7692,0.84664,0.84974,-0.63608,-0.66484,1,1,1.0395,-0.96052,0,0
0.91876,1.77,1.767,0.84824,0.85129,-0.55382,-0.73586,1,1,1.0415,-0.95852,0,0
0.91493,1.7678,1.7647,0.84975,0.85282,-0.46363,-0.79672,1,1,1.0435,-0.95652,0,0
0.91111,1.7655,1.7623,0.85121,0.85435,-0.36678,-0.84656,1,1,1.0455,-0.95452,0,0
0.9073,1.7632,1.76,0.85269,0.85588,-0.2646,-0.88467,1,1,1.0475,-0.95252,0,0
0.9035,1.7609,1.7577,0.85423,0.85739,-0.15854,-0.91053,1,1,1.0495,-0.95052,0,0
0.8997,1.7586,1.7555,0.85584,0.8589,-0.050088,-0.92374,1,1,1.0515,-0.94853,0,0
0.89591,1.7563,1.7534,0.85752,0.86039,0.059208,-0.92411,1,1,1.0535,-0.94653,0,0
0.89213,1.754,1.7514,0.85923,0.86188,0.16782,-0.91161,1,1,1.0555,-0.94453,0,0
0.88836,1.7517,1.7493,0.8609,0.86336,0.27421,-0.88638,1,1,1.0575,-0.94253,0,0
0.8846,1.7494,1.7471,0.8625,0.86484,0.37691,-0.84876,1,1,1.0595,-0.94053,0,0
0.88084,1.7471,1.7448,0.864,0.8663,0.4745,-0.79925,1,1,1.0615,-0.93853,0,0
0.87709,1.7449,1.7425,0.8654,0.86776,0.56564,-0.73852,1,1,1.0635,-0.93653,0,0
0.87335,1.7426,1.7401,0.86675,0.86921,0.64906,-0.6674,1,1,1.0655,-0.93453,0,0
0.86962,1.7403,1.7377,0.8681,0.87065,0.72362,-0.58688,1,1,1.0675,-0.93253,0,0
0.86589,1.738,1.7354,0.86952,0.87209,0.78827,-0.4981,1,1,1.0695,-0.93053,0,0
0.86218,1.7357,1.7332,0.87103,0.87351,0.84211,-0.40229,1,1,1.0715,-0.92854,0,0
0.85847,1.7334,1.7311,0.87262,0.87493,0.88436,-0.30079,1,1,1.0735,-0.92654,0,0
0.85477,1.7311,1.729,0.87426,0.87634,0.91443,-0.19502,1,1,1.0755,-0.92454,0,0
0.85108,1.7288,1.727,0.87589,0.87774,0.93186,-0.086447,1,1,1.0775,-0.92254,0,0
0.84739,1.7265,1.7248,0.87745,0.87914,0.9364,0.023449,1,1,1.0795,-0.92054,0,0
0.84372,1.7242,1.7226,0.87892,0.88052,0.92797,0.13316,1,1,1.0815,-0.91854,0,0
0.84005,1.7219,1.7203,0.88029,0.8819,0.90667,0.2412,1,1,1.0835,-0.91654,0,0
0.83639,1.7197,1.718,0.88162,0.88327,0.8728,0.3461,1,1,1.0855,-0.91454,0,0
0.83274,1.7174,1.7157,0.88295,0.88463,0.82681,0.4464,1,1,1.0875,-0.91254,0,0
0.82909,1.7151,1.7134,0.88435,0.88599,0.76935,0.54073,1,1,1.0895,-0.91054,0,0
0.82546,1.7128,1.7113,0.88585,0.88733,0.70121,0.62777,1,1,1.0915,-0.90855,0,0
0.82183,1.7105,1.7093,0.88744,0.88867,0.62333,0.70629,1,1,1.0935,-0.90655,0,0
0.81821,1.7082,1.7073,0.8891,0.89,0.53678,0.77518,1,1,1.0955,-0.90455,0,0
0.81459,1.7059,1.7053,0.89074,0.89132,0.44273,0.83347,1,1,1.0975,-0.90255,0,0
0.81099,1.7036,1.7033,0.89232,0.89264,0.34246,0.88033,1,1,1.0995,-0.90055,0,0
0.80739,1.7013,1.7012,0.89379,0.89394,0.23732,0.9151,1,1,1.1014,-0.89855,0,0
0.80381,1.699,1.699,0.89517,0.89524,0.12872,0.9373,1,1,1.1034,-0.89655,0,0
0.80022,1.6968,1.6967,0.89648,0.89653,0.018152,0.94661,1,1,1.1054,-0.89455,0,0
0.79665,1.6945,1.6944,0.89779,0.89781,-0.09288,0.94292,1,1,1.1074,-0.89255,0,0
0.79309,1.6922,1.6923,0.89917,0.89909,-0.20284,0.92625,1,1,1.1094,-0.89055,0,0
0.78953,1.6899,1.6902,0.90064,0.90035,-0.3102,0.89685,1,1,1.1114,-0.88856,0,0
0.78598,1.6876,1.6882,0.90221,0.90161,-0.41345,0.8551,1,1,1.1134,-0.88656,0,0
0.78244,1.6853,1.6863,0.90383,0.90286,-0.51114,0.80155,1,1,1.1154,-0.88456,0,0
0.77891,1.683,1.6843,0.90543,0.9041,-0.60191,0.73692,1,1,1.1174,-0.88256,0,0
0.77539,1.6807,1.6823,0.90694,0.90534,-0.68449,0.66207,1,1,1.1194,-0.88056,0,0
0.77187,1.6784,1.6802,0.90833,0.90656,-0.75775,0.57798,1,1,1.1214,-0.87856,0,0
0.76836,1.6761,1.678,0.90959,0.90778,-0.82068,0.4858,1,1,1.1234,-0.87656,0,0
0.76486,1.6739,1.6756,0.91078,0.90899,-0.87241,0.38677,1,1,1.1254,-0.87456,0,0
0.76137,1.6716,1.6733,0.91196,0.91019,-0.91225,0.28224,1,1,1.1274,-0.87256,0,0
0.75788,1.6693,1.6711,0.91319,0.91139,-0.93965,0.17368,1,1,1.1294,-0.87056,0,0
0.75441,1.667,1.6689,0.91453,0.91257,-0.95421,0.062586,1,1,1.1314,-0.86857,0,0
0.75094,1.6647,1.6669,0.91595,0.91375,-0.95573,-0.049485,1,1,1.1334,-0.86657,0,0
0.74748,1.6624,1.6649,0.91742,0.91492,-0.94415,-0.16097,1,1,1.1354,-0.86457,0,0
0.74402,1.6601,1.6629,0.91885,0.91608,-0.91961,-0.27033,1,1,1.1374,-0.86257,0,0
0.74058,1.6578,1.6608,0.92019,0.91724,-0.88242,-0.37606,1,1,1.1394,-0.86057,0,0
0.73714,1.6555,1.6585,0.92137,0.91838,-0.83307,-0.47673,1,1,1.1414,-0.85857,0,0
0.73372,1.6532,1.6561,0.92243,0.91952,-0.77222,-0.57098,1,1,1.1434,-0.85657,0,0
0.73029,1.6509,1.6537,0.9234,0.92065,-0.70069,-0.65752,1,1,1.1454,-0.85457,0,0
0.72688,1.6487,1.6512,0.92436,0.92177,-0.61947,-0.7352,1,1,1.1474,-0.85257,0,0
0.72348,1.6464,1.6489,0.92539,0.92289,-0.52969,-0.80294,1,1,1.1494,-0.85057,0,0
0.72008,1.6441,1.6466,0.92653,0.924,-0.43261,-0.85981,1,1,1.1514,-0.84858,0,0
0.71669,1.6418,1.6445,0.92777,0.92509,-0.32956,-0.90502,1,1,1.1534,-0.84658,0,0
0.71331,1.6395,1.6424,0.92906,0.92618,-0.22198,-0.93791,1,1,1.1554,-0.84458,0,0
0.70994,1.6372,1.6403,0.93033,0.92727,-0.11132,-0.95803,1,1,1.1574,-0.84258,0,0
0.70657,1.6349,1.6381,0.93149,0.92834,0.00091713,-0.96508,1,1,1.1594,-0.84058,0,0
0.70322,1.6326,1.6357,0.93251,0.92941,0.11322,-0.95895,1,1,1.1614,-0.83858,0,0
0.69987,1.6303,1.6333,0.9334,0.93046,0.2241,-0.93972,1,1,1.1634,-0.83658,0,0
0.69653,1.628,1.6307,0.93421,0.93151,0.33207,-0.90765,1,1,1.1654,-0.83458,0,0
0.6932,1.6258,1.6282,0.93503,0.93256,0.43566,-0.8632,1,1,1.1674,-0.83258,0,0
0.68987,1.6235,1.6258,0.93594,0.93359,0.53347,-0.80699,1,1,1.1694,-0.83058,0,0
0.68655,1.6212,1.6235,0.93697,0.93462,0.62416,-0.73979,1,1,1.1714,-0.82859,0,0
0.68325,1.6189,1.6214,0.93813,0.93564,0.70645,-0.66252,1,1,1.1734,-0.82659,0,0
0.67994,1.6166,1.6193,0.93934,0.93665,0.77921,-0.57624,1,1,1.1754,-0.82459,0,0
0.67665,1.6143,1.6172,0.94054,0.93765,0.84144,-0.48209,1,1,1.1774,-0.82259,0,0
0.67337,1.612,1.615,0.94165,0.93864,0.89225,-0.38133,1,1,1.1794,-0.82059,0,0
0.67009,1.6097,1.6127,0.94261,0.93963,0.93098,-0.27527,1,1,1.1814,-0.81859,0,0
0.66682,1.6074,1.6103,0.94345,0.94061,0.95708,-0.16533,1,1,1.1834,-0.81659,0,0
0.66356,1.6051,1.6078,0.94423,0.94158,0.97021,-0.052975,1,1,1.1854,-0.81459,0,0
0.66031,1.6028,1.6053,0.94502,0.94254,0.97019,0.060281,1,1,1.1874,-0.81259,0,0
0.65706,1.6006,1.603,0.94591,0.94349,0.95702,0.17289,1,1,1.1894,-0.81059,0,0
0.65383,1.5983,1.6008,0.94693,0.94444,0.93089,0.28329,1,1,1.1914,-0.8086,0,0
0.6506,1.596,1.5987,0.94807,0.94538,0.89211,0.38997,1,1,1.1934,-0.8066,0,0
0.64738,1.5937,1.5966,0.94926,0.94631,0.8412,0.49144,1,1,1.1954,-0.8046,0,0
0.64416,1.5914,1.5946,0.95042,0.94723,0.77881,0.58631,1,1,1.1974,-0.8026,0,0
0.64096,1.5891,1.5924,0.95147,0.94815,0.70573,0.67327,1,1,1.1994,-0.8006,0,0
0.63776,1.5868,1.5901,0.95238,0.94905,0.62292,0.75114,1,1,1.2014,-0.7986,0,0
0.63457,1.5845,1.5877,0.95315,0.94995,0.53147,0.81888,1,1,1.2034,-0.7966,0,0
0.63139,1.5822,1.5853,0.95387,0.95084,0.4326,0.87555,1,1,1.2054,-0.7946,0,0
0.62822,1.5799,1.5828,0.9546,0.95172,0.32765,0.92039,1,1,1.2074,-0.7926,0,0
0.62506,1.5777,1.5805,0.95542,0.9526,0.21807,0.95275,1,1,1.2094,-0.7906,0,0
0.6219,1.5754,1.5783,0.95636,0.95347,0.10537,0.97217,1,1,1.2114,-0.78861,0,0
0.61875,1.5731,1.5761,0.9574,0.95432,-0.0088707,0.97836,1,1,1.2134,-0.78661,0,0
0.61561,1.5708,1.5741,0.95846,0.95517,-0.12308,0.97117,1,1,1.2154,-0.78461,0,0
0.61248,1.5685,1.5719,0.95945,0.95602,-0.2357,0.95066,1,1,1.2174,-0.78261,0,0
0.60935,1.5662,1.5697,0.96031,0.95685,-0.34519,0.91707,1,1,1.2194,-0.78061,0,0
0.60623,1.5639,1.5672,0.961,0.95768,-0.45005,0.87081,1,1,1.2214,-0.77861,0,0
0.60313,1.5616,1.5647,0.96157,0.9585,-0.54888,0.8125,1,1,1.2234,-0.77661,0,0
0.60002,1.5593,1.5621,0.96207,0.95931,-0.64031,0.74292,1,1,1.2254,-0.77461,0,0
0.59693,1.557,1.5595,0.9626,0.96011,-0.72308,0.66303,1,1,1.2274,-0.77261,0,0
0.59385,1.5548,1.5571,0.96322,0.9609,-0.79604,0.57393,1,1,1.2294,-0.77061,0,0
0.59077,1.5525,1.5547,0.96396,0.96169,-0.85813,0.47688,1,1,1.2314,-0.76862,0,0
0.5877,1.5502,1.5525,0.96477,0.96247,-0.90847,0.37323,1,1,1.2334,-0.76662,0,0
0.58464,1.5479,1.5502,0.96557,0.96324,-0.94632,0.2644,1,1,1.2354,-0.76462,0,0
0.58159,1.5456,1.5479,0.96628,0.964,-0.97112,0.15187,1,1,1.2374,-0.76262,0,0
0.57854,1.5433,1.5454,0.96684,0.96476,-0.9825,0.037186,1,1,1.2394,-0.76062,0,0
0.57551,1.541,1.5427,0.96724,0.9655,-0.9803,-0.078115,1,1,1.2414,-0.75862,0,0
0.57248,1.5387,1.54,0.96752,0.96624,-0.96453,-0.19246,1,1,1.2434,-0.75662,0,0
0.56946,1.5364,1.5372,0.96777,0.96697,-0.93543,-0.30428,1,1,1.2454,-0.75462,0,0
0.56644,1.5341,1.5345,0.96809,0.96769,-0.89341,-0.41201,1,1,1.2474,-0.75262,0,0
0.56344,1.5318,1.532,0.96851,0.96841,-0.83905,-0.51415,1,1,1.2494,-0.75062,0,0
0.56044,1.5296,1.5295,0.96906,0.96912,-0.77313,-0.60924,1,1,1.2514,-0.74863,0,0
0.55745,1.5273,1.5271,0.96968,0.96981,-0.69654,-0.69595,1,1,1.2534,-0.74663,0,0
0.55447,1.525,1.5248,0.97028,0.9705,-0.61035,-0.77304,1,1,1.2554,-0.74463,0,0
0.5515,1.5227,1.5223,0.97079,0.97119,-0.51572,-0.83944,1,1,1.2574,-0.74263,0,0
0.54853,1.5204,1.5197,0.97116,0.97186,-0.41392,-0.89424,1,1,1.2594,-0.74063,0,0
0.54558,1.5181,1.517,0.97139,0.97253,-0.30633,-0.93669,1,1,1.2614,-0.73863,0,0
0.54263,1.5158,1.5142,0.97155,0.97319,-0.19441,-0.96622,1,1,1.2634,-0.73663,0,0
0.53969,1.5135,1.5114,0.97172,0.97384,-0.079706,-0.98245,1,1,1.2654,-0.73463,0,0
0.53675,1.5112,1.5088,0.97201,0.97448,0.036182,-0.98516,1,1,1.2674,-0.73263,0,0
0.53383,1.5089,1.5063,0.97244,0.97512,0.15163,-0.97431,1,1,1.2694,-0.73063,0,0
0.53091,1.5067,1.5039,0.97302,0.97574,0.26501,-0.95006,1,1,1.2714,-0.72864,0,0
0.528,1.5044,1.5017,0.97367,0.97636,0.37473,-0.91273,1,1,1.2734,-0.72664,0,0
0.5251,1.5021,1.4994,0.9743,0.97697,0.47928,-0.8628,1,1,1.2754,-0.72464,0,0
0.52221,1.4998,1.4971,0.97485,0.97757,0.57722,-0.80094,1,1,1.2774,-0.72264,0,0
0.51932,1.4975,1.4946,0.97527,0.97817,0.66721,-0.72797,1,1,1.2794,-0.72064,0,0
0.51644,1.4952,1.492,0.97559,0.97876,0.74804,-0.64487,1,1,1.2814,-0.71864,0,0
0.51358,1.4929,1.4895,0.97589,0.97933,0.81863,-0.55277,1,1,1.2834,-0.71664,0,0
0.51071,1.4906,1.487,0.97624,0.97991,0.87801,-0.45296,1,1,1.2854,-0.71464,0,0
0.50786,1.4883,1.4846,0.97674,0.98047,0.92535,-0.34682,1,1,1.2874,-0.71264,0,0
0.50502,1.486,1.4824,0.97739,0.98102,0.96,-0.23583,1,1,1.2894,-0.71064,0,0
0.50218,1.4837,1.4804,0.97818,0.98157,0.98144,-0.12156,1,1,1.2914,-0.70865,0,0
0.49935,1.4815,1.4784,0.97903,0.98211,0.98936,-0.0055779,1,1,1.2934,-0.70665,0,0
0.49653,1.4792,1.4764,0.97985,0.98264,0.9836,0.11052,1,1,1.2954,-0.70465,0,0
0.49372,1.4769,1.4743,0.98057,0.98316,0.96421,0.22514,1,1,1.2974,-0.70265,0,0
0.49091,1.4746,1.4721,0.98118,0.98368,0.93145,0.33675,1,1,1.2994,-0.70065,0,0
0.48811,1.4723,1.4698,0.9817,0.98418,0.88574,0.44382,1,1,1.3013,-0.69865,0,0
0.48532,1.47,1.4675,0.98221,0.98468,0.82772,0.54489,1,1,1.3033,-0.69665,0,0
0.48254,1.4677,1.4653,0.98279,0.98517,0.75819,0.63856,1,1,1.3053,-0.69465,0,0
0.47977,1.4654,1.4633,0.98351,0.98566,0.67812,0.72352,1,1,1.3073,-0.69265,0,0
0.477,1.4631,1.4614,0.98436,0.98613,0.58862,0.79856,1,1,1.3093,-0.69065,0,0
0.47425,1.4608,1.4595,0.9853,0.9866,0.49095,0.8626,1,1,1.3113,-0.68866,0,0
0.4715,1.4586,1.4577,0.98625,0.98706,0.38643,0.91473,1,1,1.3133,-0.68666,0,0
0.46876,1.4563,1.4559,0.98712,0.98751,0.27651,0.95419,1,1,1.3153,-0.68466,0,0
0.46602,1.454,1.4539,0.98788,0.98795,0.16267,0.98042,1,1,1.3173,-0.68266,0,0
0.4633,1.4517,1.4518,0.9885,0.98838,0.046464,0.99306,1,1,1.3193,-0.68066,0,0
0.46058,1.4494,1.4496,0.98905,0.98881,-0.070517,0.99191,1,1,1.3213,-0.67866,0,0
0.45787,1.4471,1.4475,0.98959,0.98923,-0.18666,0.97702,1,1,1.3233,-0.67666,0,0
0.45517,1.4448,1.4454,0.99019,0.98964,-0.30034,0.94858,1,1,1.3253,-0.67466,0,0
0.45248,1.4425,1.4434,0.9909,0.99004,-0.40994,0.90701,1,1,1.3273,-0.67266,0,0
0.44979,1.4402,1.4415,0.9917,0.99044,-0.51392,0.85287,1,1,1.3293,-0.67066,0,0
0.44711,1.4379,1.4396,0.99252,0.99083,-0.61081,0.78692,1,1,1.3313,-0.66867,0,0
0.44444,1.4356,1.4378,0.99331,0.99121,-0.69924,0.71006,1,1,1.3333,-0.66667,0,0
0.44178,1.4334,1.4358,0.99397,0.99158,-0.77798,0.62332,1,1,1.3353,-0.66467,0,0
0.43913,1.4311,1.4336,0.9945,0.99194,-0.84595,0.5279,1,1,1.3373,-0.66267,0,0
0.43648,1.4288,1.4314,0.99489,0.99229,-0.90221,0.4251,1,1,1.3393,-0.66067,0,0
0.43385,1.4265,1.4291,0.99522,0.99264,-0.94602,0.31634,1,1,1.3413,-0.65867,0,0
0.43122,1.4242,1.4268,0.99556,0.99298,-0.97678,0.20315,1,1,1.3433,-0.65667,0,0
0.4286,1.4219,1.4245,0.99595,0.99331,-0.99407,0.087112,1,1,1.3453,-0.65467,0,0
0.42598,1.4196,1.4224,0.99643,0.99363,-0.99766,-0.030135,1,1,1.3473,-0.65267,0,0
0.42338,1.4173,1.4203,0.99697,0.99395,-0.98751,-0.14694,1,1,1.3493,-0.65067,0,0
0.42078,1.415,1.4183,0.99749,0.99426,-0.96375,-0.26168,1,1,1.3513,-0.64868,0,0
0.41819,1.4127,1.4161,0.99794,0.99455,-0.92671,-0.37277,1,1,1.3533,-0.64668,0,0
0.41561,1.4105,1.4139,0.99826,0.99485,-0.87688,-0.47868,1,1,1.3553,-0.64468,0,0
0.41304,1.4082,1.4115,0.99843,0.99513,-0.81496,-0.57799,1,1,1.3573,-0.64268,0,0
0.41047,1.4059,1.409,0.99851,0.9954,-0.74181,-0.66935,1,1,1.3593,-0.64068,0,0
0.40791,1.4036,1.4065,0.99854,0.99567,-0.65844,-0.75154,1,1,1.3613,-0.63868,0,0
0.40536,1.4013,1.404,0.99862,0.99593,-0.56603,-0.82342,1,1,1.3633,-0.63668,0,0
0.40282,1.399,1.4016,0.99876,0.99618,-0.46589,-0.88403,1,1,1.3653,-0.63468,0,0
0.40029,1.3967,1.3993,0.99899,0.99642,-0.35942,-0.93253,1,1,1.3673,-0.63268,0,0
0.39776,1.3944,1.397,0.99926,0.99666,-0.2481,-0.96825,1,1,1.3693,-0.63068,0,0
0.39525,1.3921,1.3947,0.9995,0.99689,-0.13345,-0.9907,1,1,1.3713,-0.62869,0,0
0.39274,1.3898,1.3924,0.99966,0.99711,-0.017044,-0.99958,1,1,1.3733,-0.62669,0,0
0.39023,1.3876,1.3899,0.99969,0.99732,0.099558,-0.99477,1,1,1.3753,-0.62469,0,0
0.38774,1.3853,1.3873,0.9996,0.99752,0.21479,-0.97635,1,1,1.3773,-0.62269,0,0
0.38526,1.383,1.3847,0.99946,0.99771,0.32711,-0.94459,1,1,1.3793,-0.62069,0,0
0.38278,1.3807,1.3821,0.99932,0.9979,0.43498,-0.89995,1,1,1.3813,-0.61869,0,0
0.38031,1.3784,1.3796,0.99924,0.99808,0.53695,-0.84305,1,1,1.3833,-0.61669,0,0
0.37785,1.3761,1.3771,0.99927,0.99825,0.63159,-0.77469,1,1,1.3853,-0.61469,0,0
0.37539,1.3738,1.3748,0.99937,0.99842,0.71762,-0.69584,1,1,1.3873,-0.61269,0,0
0.37295,1.3715,1.3725,0.99951,0.99857,0.79385,-0.60754,1,1,1.3893,-0.61069,0,0
0.37051,1.3692,1.3701,0.99961,0.99872,0.85923,-0.51101,1,1,1.3913,-0.6087,0,0
0.36808,1.3669,1.3677,0.99962,0.99886,0.91287,-0.40754,1,1,1.3933,-0.6067,0,0
0.36566,1.3646,1.3652,0.99953,0.99899,0.95406,-0.2985,1,1,1.3953,-0.6047,0,0
0.36325,1.3624,1.3626,0.99936,0.99911,0.98224,-0.18536,1,1,1.3973,-0.6027,0,0
0.36084,1.3601,1.36,0.99916,0.99923,0.99705,-0.069642,1,1,1.3993,-0.6007,0,0
0.35844,1.3578,1.3574,0.999,0.99933,0.99829,0.047084,1,1,1.4013,-0.5987,0,0
0.35605,1.3555,1.355,0.99892,0.99943,0.98594,0.16321,1,1,1.4033,-0.5967,0,0
0.35367,1.3532,1.3526,0.99895,0.99952,0.96018,0.27713,1,1,1.4053,-0.5947,0,0
0.3513,1.3509,1.3503,0.99905,0.99961,0.92133,0.38728,1,1,1.4073,-0.5927,0,0
0.34893,1.3486,1.3481,0.99916,0.99968,0.86992,0.49214,1,1,1.4093,-0.5907,0,0
0.34657,1.3463,1.3458,0.99924,0.99975,0.80661,0.59026,1,1,1.4113,-0.58871,0,0
0.34422,1.344,1.3435,0.99924,0.99981,0.73225,0.68032,1,1,1.4133,-0.58671,0,0
0.34188,1.3417,1.341,0.99914,0.99986,0.64781,0.7611,1,1,1.4153,-0.58471,0,0
0.33955,1.3395,1.3385,0.99898,0.9999,0.55445,0.83148,1,1,1.4173,-0.58271,0,0
0.33722,1.3372,1.336,0.99882,0.99994,0.4534,0.89053,1,1,1.4193,-0.58071,0,0
0.33491,1.3349,1.3336,0.99872,0.99997,0.34607,0.93741,1,1,1.4213,-0.57871,0,0
0.3326,1.3326,1.3313,0.9987,0.99999,0.23394,0.97147,1,1,1.4233,-0.57671,0,0
0.33029,1.3303,1.3291,0.99877,1,0.11856,0.99222,1,1,1.4253,-0.57471,0,0
0.328,1.328,1.3269,0.9989,1,0.0015276,0.99934,1,1,1.4273,-0.57271,0,0
0.32572,1.3257,1.3247,0.99903,1,-0.11553,0.99271,1,1,1.4293,-0.57071,0,0
0.32344,1.3234,1.3225,0.9991,0.99998,-0.23103,0.97238,1,1,1.4313,-0.56872,0,0
0.32117,1.3211,1.3203,0.9991,0.99996,-0.34336,0.93861,1,1,1.4333,-0.56672,0,0
0.31891,1.3188,1.3179,0.99902,0.99993,-0.45102,0.89185,1,1,1.4353,-0.56472,0,0
0.31665,1.3165,1.3156,0.99891,0.9999,-0.55251,0.83272,1,1,1.4373,-0.56272,0,0
0.31441,1.3143,1.3132,0.99881,0.99985,-0.64643,0.76205,1,1,1.4393,-0.56072,0,0
0.31217,1.312,1.3109,0.99877,0.9998,-0.73148,0.6808,1,1,1.4413,-0.55872,0,0
0.30994,1.3097,1.3088,0.99881,0.99974,-0.80645,0.59011,1,1,1.4433,-0.55672,0,0
0.30772,1.3074,1.3066,0.99893,0.99967,-0.87028,0.49124,1,1,1.4453,-0.55472,0,0
0.3055,1.3051,1.3046,0.99907,0.99959,-0.92207,0.38555,1,1,1.4473,-0.55272,0,0
0.3033,1.3028,1.3025,0.9992,0.99951,-0.96106,0.27452,1,1,1.4493,-0.55072,0,0
0.3011,1.3005,1.3004,0.99927,0.99942,-0.9867,0.15967,1,1,1.4513,-0.54873,0,0
0.29891,1.2982,1.2982,0.99927,0.99932,-0.99862,0.042568,1,1,1.4533,-0.54673,0,0
0.29673,1.2959,1.2959,0.99921,0.99921,-0.99667,-0.07516,1,1,1.4553,-0.54473,0,0
0.29455,1.2936,1.2937,0.99912,0.99909,-0.98086,-0.19189,1,1,1.4573,-0.54273,0,0
0.29239,1.2914,1.2915,0.99906,0.99897,-0.95143,-0.306,1,1,1.4593,-0.54073,0,0
0.29023,1.2891,1.2893,0.99907,0.99883,-0.90878,-0.4159,1,1,1.4613,-0.53873,0,0
0.28808,1.2868,1.2872,0.99915,0.99869,-0.85353,-0.52002,1,1,1.4633,-0.53673,0,0
0.28594,1.2845,1.2852,0.99928,0.99854,-0.78643,-0.61693,1,1,1.4653,-0.53473,0,0
0.28381,1.2822,1.2832,0.99942,0.99839,-0.70841,-0.70523,1,1,1.4673,-0.53273,0,0
0.28168,1.2799,1.2812,0.99951,0.99822,-0.62057,-0.7837,1,1,1.4693,-0.53073,0,0
0.27956,1.2776,1.2791,0.99953,0.99805,-0.5241,-0.85125,1,1,1.4713,-0.52874,0,0
0.27745,1.2753,1.2769,0.99947,0.99787,-0.42034,-0.90696,1,1,1.4733,-0.52674,0,0
0.27535,1.273,1.2747,0.99936,0.99768,-0.31073,-0.95005,1,1,1.4753,-0.52474,0,0
0.27326,1.2707,1.2725,0.99923,0.99749,-0.1968,-0.97994,1,1,1.4773,-0.52274,0,0
0.27117,1.2685,1.2703,0.99914,0.99728,-0.08013,-0.99625,1,1,1.4793,-0.52074,0,0
0.26909,1.2662,1.2682,0.99911,0.99707,0.037627,-0.99874,1,1,1.4813,-0.51874,0,0
0.26702,1.2639,1.2661,0.99913,0.99685,0.15483,-0.98739,1,1,1.4833,-0.51674,0,0
0.26496,1.2616,1.2641,0.99917,0.99662,0.26982,-0.96236,1,1,1.4853,-0.51474,0,0
0.26291,1.2593,1.2621,0.99917,0.99638,0.38101,-0.92401,1,1,1.4873,-0.51274,0,0
0.26086,1.257,1.26,0.99911,0.99614,0.48685,-0.87285,1,1,1.4893,-0.51074,0,0
0.25882,1.2547,1.2578,0.99894,0.99589,0.58589,-0.8096,1,1,1.4913,-0.50875,0,0
0.25679,1.2524,1.2555,0.99868,0.99563,0.67677,-0.73515,1,1,1.4933,-0.50675,0,0
0.25477,1.2501,1.2531,0.99838,0.99536,0.75827,-0.65053,1,1,1.4953,-0.50475,0,0
0.25276,1.2478,1.2508,0.99807,0.99508,0.82926,-0.55694,1,1,1.4973,-0.50275,0,0
0.25075,1.2455,1.2485,0.9978,0.9948,0.88877,-0.45571,1,1,1.4993,-0.50075,0,0
0.24875,1.2433,1.2463,0.99758,0.9945,0.936,-0.34824,1,1,1.5012,-0.49875,0,0
0.24676,1.241,1.2442,0.99739,0.9942,0.97028,-0.23606,1,1,1.5032,-0.49675,0,0
0.24478,1.2387,1.242,0.99719,0.9939,0.99116,-0.12072,1,1,1.5052,-0.49475,0,0
0.24281,1.2364,1.2397,0.99692,0.99358,0.99834,-0.0038227,1,1,1.5072,-0.49275,0,0
0.24084,1.2341,1.2374,0.99654,0.99325,0.99174,0.11303,1,1,1.5092,-0.49075,0,0
0.23888,1.2318,1.2349,0.99605,0.99292,0.97146,0.22826,1,1,1.5112,-0.48876,0,0
0.23693,1.2295,1.2324,0.99547,0.99258,0.9378,0.34027,1,1,1.5132,-0.48676,0,0
0.23499,1.2272,1.2299,0.99486,0.99223,0.89126,0.44755,1,1,1.5152,-0.48476,0,0
0.23306,1.2249,1.2273,0.99428,0.99188,0.83251,0.54862,1,1,1.5172,-0.48276,0,0
0.23113,1.2226,1.2249,0.99375,0.99151,0.76239,0.6421,1,1,1.5192,-0.48076,0,0
0.22921,1.2204,1.2225,0.99328,0.99114,0.6819,0.72669,1,1,1.5212,-0.47876,0,0
0.2273,1.2181,1.2201,0.99283,0.99076,0.59215,0.80123,1,1,1.5232,-0.47676,0,0
0.2254,1.2158,1.2177,0.99234,0.99037,0.49439,0.8647,1,1,1.5252,-0.47476,0,0
0.22351,1.2135,1.2153,0.99176,0.98998,0.38994,0.91624,1,1,1.5272,-0.47276,0,0
0.22162,1.2112,1.2127,0.99107,0.98957,0.28024,0.95516,1,1,1.5292,-0.47076,0,0
0.21974,1.2089,1.21,0.99028,0.98916,0.16676,0.98095,1,1,1.5312,-0.46877,0,0
0.21787,1.2066,1.2073,0.98944,0.98874,0.05107,0.99329,1,1,1.5332,-0.46677,0,0
0.21601,1.2043,1.2046,0.98861,0.98831,-0.065263,0.99204,1,1,1.5352,-0.46477,0,0
0.21415,1.202,1.202,0.98785,0.98787,-0.18062,0.97725,1,1,1.5372,-0.46277,0,0
0.21231,1.1997,1.1995,0.98718,0.98743,-0.29342,0.94915,1,1,1.5392,-0.46077,0,0
0.21047,1.1974,1.1971,0.98658,0.98698,-0.4021,0.90812,1,1,1.5412,-0.45877,0,0
0.20864,1.1952,1.1946,0.98599,0.98652,-0.50516,0.85475,1,1,1.5432,-0.45677,0,0
0.20682,1.1929,1.1922,0.98536,0.98605,-0.6012,0.78975,1,1,1.5452,-0.45477,0,0
0.205,1.1906,1.1896,0.98463,0.98557,-0.68894,0.71399,1,1,1.5472,-0.45277,0,0
0.2032,1.1883,1.187,0.9838,0.98509,-0.76718,0.62852,1,1,1.5492,-0.45077,0,0
0.2014,1.186,1.1843,0.98292,0.9846,-0.8349,0.53447,1,1,1.5512,-0.44878,0,0
0.19961,1.1837,1.1817,0.98205,0.9841,-0.89119,0.43315,1,1,1.5532,-0.44678,0,0
0.19783,1.1814,1.1791,0.98125,0.98359,-0.93531,0.32596,1,1,1.5552,-0.44478,0,0
0.19605,1.1791,1.1766,0.98057,0.98307,-0.96665,0.21437,1,1,1.5572,-0.44278,0,0
0.19429,1.1768,1.1743,0.98,0.98255,-0.98479,0.09995,1,1,1.5592,-0.44078,0,0
0.19253,1.1745,1.172,0.9795,0.98202,-0.98947,-0.015735,1,1,1.5612,-0.43878,0,0
0.19078,1.1723,1.1698,0.97898,0.98148,-0.98061,-0.1311,1,1,1.5632,-0.43678,0,0
0.18904,1.17,1.1674,0.9784,0.98093,-0.95832,-0.24459,1,1,1.5652,-0.43478,0,0
0.1873,1.1677,1.165,0.97773,0.98037,-0.92289,-0.35467,1,1,1.5672,-0.43278,0,0
0.18558,1.1654,1.1626,0.97699,0.97981,-0.87482,-0.45986,1,1,1.5692,-0.43078,0,0
0.18386,1.1631,1.1601,0.97624,0.97923,-0.81476,-0.55875,1,1,1.5712,-0.42879,0,0
0.18215,1.1608,1.1577,0.97556,0.97865,-0.74355,-0.64999,1,1,1.5732,-0.42679,0,0
0.18044,1.1585,1.1554,0.97499,0.97807,-0.66219,-0.73232,1,1,1.5752,-0.42479,0,0
0.17875,1.1562,1.1533,0.97455,0.97747,-0.5718,-0.8046,1,1,1.5772,-0.42279,0,0
0.17706,1.1539,1.1513,0.9742,0.97687,-0.47365,-0.86582,1,1,1.5792,-0.42079,0,0
0.17539,1.1516,1.1493,0.97387,0.97625,-0.36908,-0.91512,1,1,1.5812,-0.41879,0,0
0.17372,1.1493,1.1472,0.97349,0.97563,-0.2595,-0.95181,1,1,1.5832,-0.41679,0,0
0.17205,1.1471,1.1451,0.97301,0.97501,-0.1464,-0.97538,1,1,1.5852,-0.41479,0,0
0.1704,1.1448,1.1428,0.97244,0.97437,-0.031299,-0.98552,1,1,1.5872,-0.41279,0,0
0.16875,1.1425,1.1406,0.97182,0.97373,0.084231,-0.9821,1,1,1.5892,-0.41079,0,0
0.16711,1.1402,1.1384,0.97125,0.97307,0.19861,-0.96519,1,1,1.5912,-0.4088,0,0
0.16548,1.1379,1.1362,0.97076,0.97241,0.31025,-0.93504,1,1,1.5932,-0.4068,0,0
0.16386,1.1356,1.1343,0.9704,0.97175,0.4176,-0.89208,1,1,1.5952,-0.4048,0,0
0.16225,1.1333,1.1324,0.97012,0.97107,0.51915,-0.8369,1,1,1.5972,-0.4028,0,0
0.16064,1.131,1.1305,0.96987,0.97039,0.61348,-0.77027,1,1,1.5992,-0.4008,0,0
0.15904,1.1287,1.1286,0.96957,0.96969,0.69929,-0.69308,1,1,1.6012,-0.3988,0,0
0.15745,1.1264,1.1266,0.96915,0.96899,0.77541,-0.60638,1,1,1.6032,-0.3968,0,0
0.15587,1.1242,1.1245,0.96862,0.96829,0.8408,-0.51135,1,1,1.6052,-0.3948,0,0
0.15429,1.1219,1.1223,0.96801,0.96757,0.8946,-0.40928,1,1,1.6072,-0.3928,0,0
0.15273,1.1196,1.1201,0.9674,0.96685,0.93609,-0.30158,1,1,1.6092,-0.3908,0,0
0.15117,1.1173,1.118,0.96687,0.96611,0.96471,-0.18975,1,1,1.6112,-0.38881,0,0
0.14962,1.115,1.1161,0.96643,0.96537,0.98008,-0.075372,1,1,1.6132,-0.38681,0,0
0.14808,1.1127,1.1142,0.96608,0.96463,0.98198,0.039966,1,1,1.6152,-0.38481,0,0
0.14654,1.1104,1.1123,0.96576,0.96387,0.97038,0.15465,1,1,1.6172,-0.38281,0,0
0.14502,1.1081,1.1104,0.96538,0.96311,0.94543,0.26711,1,1,1.6192,-0.38081,0,0
0.1435,1.1058,1.1084,0.96487,0.96233,0.90744,0.3758,1,1,1.6212,-0.37881,0,0
0.14199,1.1035,1.1062,0.96423,0.96155,0.85694,0.47926,1,1,1.6232,-0.37681,0,0
0.14048,1.1013,1.104,0.96349,0.96077,0.79462,0.57608,1,1,1.6252,-0.37481,0,0
0.13899,1.099,1.1017,0.96273,0.95997,0.72136,0.66496,1,1,1.6272,-0.37281,0,0
0.1375,1.0967,1.0995,0.96201,0.95917,0.63818,0.74468,1,1,1.6292,-0.37081,0,0
0.13603,1.0944,1.0974,0.96139,0.95836,0.54626,0.81413,1,1,1.6312,-0.36882,0,0
0.13455,1.0921,1.0954,0.96086,0.95754,0.44688,0.87233,1,1,1.6332,-0.36682,0,0
0.13309,1.0898,1.0934,0.96035,0.95671,0.34144,0.91847,1,1,1.6352,-0.36482,0,0
0.13164,1.0875,1.0914,0.95979,0.95587,0.23137,0.95188,1,1,1.6372,-0.36282,0,0
0.13019,1.0852,1.0893,0.95911,0.95503,0.11817,0.97209,1,1,1.6392,-0.36082,0,0
0.12875,1.0829,1.087,0.95828,0.95418,0.0033816,0.97881,1,1,1.6412,-0.35882,0,0
0.12732,1.0806,1.0847,0.95733,0.95332,-0.11144,0.97197,1,1,1.6432,-0.35682,0,0
0.1259,1.0783,1.0822,0.95635,0.95245,-0.22472,0.95166,1,1,1.6452,-0.35482,0,0
0.12448,1.0761,1.0799,0.95541,0.95157,-0.33487,0.91819,1,1,1.6472,-0.35282,0,0
0.12308,1.0738,1.0776,0.95456,0.95069,-0.44036,0.87204,1,1,1.6492,-0.35082,0,0
0.12168,1.0715,1.0755,0.9538,0.9498,-0.53968,0.81385,1,1,1.6512,-0.34883,0,0
0.12029,1.0692,1.0734,0.95308,0.9489,-0.63142,0.74444,1,1,1.6532,-0.34683,0,0
0.11891,1.0669,1.0712,0.9523,0.94799,-0.71429,0.66476,1,1,1.6552,-0.34483,0,0
0.11753,1.0646,1.0689,0.95141,0.94707,-0.78714,0.57587,1,1,1.6572,-0.34283,0,0
0.11616,1.0623,1.0665,0.95037,0.94615,-0.84897,0.479,1,1,1.6592,-0.34083,0,0
0.11481,1.06,1.064,0.94922,0.94522,-0.89892,0.37548,1,1,1.6612,-0.33883,0,0
0.11346,1.0577,1.0615,0.94803,0.94428,-0.93632,0.26674,1,1,1.6632,-0.33683,0,0
0.11211,1.0554,1.059,0.94688,0.94333,-0.96067,0.15432,1,1,1.6652,-0.33483,0,0
0.11078,1.0532,1.0566,0.94584,0.94237,-0.97164,0.039819,1,1,1.6672,-0.33283,0,0
0.10945,1.0509,1.0544,0.94491,0.94141,-0.96906,-0.075119,1,1,1.6692,-0.33083,0,0
0.10813,1.0486,1.0522,0.94403,0.94044,-0.95298,-0.18886,1,1,1.6712,-0.32884,0,0
0.10682,1.0463,1.0499,0.94311,0.93946,-0.92361,-0.2998,1,1,1.6732,-0.32684,0,0
0.10552,1.044,1.0476,0.94209,0.93847,-0.88134,-0.40639,1,1,1.6752,-0.32484,0,0
0.10422,1.0417,1.0452,0.94093,0.93748,-0.82675,-0.50718,1,1,1.6772,-0.32284,0,0
0.10294,1.0394,1.0426,0.93967,0.93647,-0.76063,-0.60078,1,1,1.6792,-0.32084,0,0
0.10166,1.0371,1.04,0.93838,0.93546,-0.68391,-0.68591,1,1,1.6812,-0.31884,0,0
0.10039,1.0348,1.0375,0.93715,0.93444,-0.59769,-0.7614,1,1,1.6832,-0.31684,0,0
0.099126,1.0325,1.0352,0.93604,0.93341,-0.50324,-0.8262,1,1,1.6852,-0.31484,0,0
0.097871,1.0302,1.0329,0.93506,0.93238,-0.40192,-0.8794,1,1,1.6872,-0.31284,0,0
0.096624,1.028,1.0308,0.93414,0.93133,-0.29516,-0.92024,1,1,1.6892,-0.31084,0,0
0.095386,1.0257,1.0286,0.93321,0.93028,-0.18449,-0.94816,1,1,1.6912,-0.30885,0,0
0.094155,1.0234,1.0263,0.93219,0.92922,-0.07143,-0.96276,1,1,1.6932,-0.30685,0,0
0.092932,1.0211,1.024,0.93104,0.92816,0.042459,-0.96388,1,1,1.6952,-0.30485,0,0
0.091717,1.0188,1.0215,0.92979,0.92708,0.15562,-0.95153,1,1,1.6972,-0.30285,0,0
0.090511,1.0165,1.019,0.92852,0.926,0.26649,-0.92592,1,1,1.6992,-0.30085,0,0
0.089312,1.0142,1.0166,0.92731,0.9249,0.37354,-0.88747,1,1,1.7011,-0.29885,0,0
0.088121,1.0119,1.0143,0.92622,0.9238,0.47526,-0.83676,1,1,1.7031,-0.29685,0,0
0.086938,1.0096,1.0122,0.92525,0.9227,0.57024,-0.77454,1,1,1.7051,-0.29485,0,0
0.085763,1.0073,1.0101,0.92435,0.92158,0.65712,-0.7017,1,1,1.7071,-0.29285,0,0
0.084596,1.0051,1.008,0.92344,0.92046,0.7347,-0.61927,1,1,1.7091,-0.29085,0,0
0.083438,1.0028,1.0059,0.92242,0.91933,0.80192,-0.52838,1,1,1.7111,-0.28886,0,0
0.082287,1.0005,1.0036,0.92127,0.91819,0.85787,-0.43031,1,1,1.7131,-0.28686,0,0
0.081144,0.99818,1.0012,0.92001,0.91704,0.90184,-0.32638,1,1,1.7151,-0.28486,0,0
0.080009,0.99589,0.99871,0.91871,0.91588,0.93327,-0.21806,1,1,1.7171,-0.28286,0,0
0.078882,0.9936,0.99632,0.91744,0.91472,0.95177,-0.10684,1,1,1.7191,-0.28086,0,0
0.077763,0.99131,0.99404,0.91628,0.91355,0.95712,0.0056941,1,1,1.7211,-0.27886,0,0
0.076652,0.98902,0.99187,0.91522,0.91237,0.94929,0.11797,1,1,1.7231,-0.27686,0,0
0.075549,0.98673,0.98976,0.91421,0.91118,0.92838,0.22841,1,1,1.7251,-0.27486,0,0
0.074455,0.98444,0.98763,0.91317,0.90999,0.8947,0.33547,1,1,1.7271,-0.27286,0,0
0.073368,0.98215,0.98539,0.91202,0.90878,0.8487,0.43769,1,1,1.7291,-0.27086,0,0
0.072289,0.97986,0.98301,0.91072,0.90757,0.79104,0.53369,1,1,1.7311,-0.26887,0,0
0.071218,0.97757,0.9805,0.90928,0.90635,0.72251,0.62218,1,1,1.7331,-0.26687,0,0
0.070155,0.97528,0.97794,0.90778,0.90512,0.6441,0.70197,1,1,1.7351,-0.26487,0,0
0.0691,0.97299,0.9754,0.9063,0.90389,0.55691,0.77201,1,1,1.7371,-0.26287,0,0
0.068053,0.9707,0.97295,0.9049,0.90265,0.46219,0.83134,1,1,1.7391,-0.26087,0,0
0.067014,0.96841,0.9706,0.90359,0.90139,0.36128,0.87916,1,1,1.7411,-0.25887,0,0
0.065983,0.96612,0.9683,0.90232,0.90013,0.2556,0.91479,1,1,1.7431,-0.25687,0,0
0.06496,0.96383,0.96598,0.90102,0.89887,0.14663,0.93775,1,1,1.7451,-0.25487,0,0
0.063945,0.96154,0.96355,0.8996,0.89759,0.035842,0.94772,1,1,1.7471,-0.25287,0,0
0.062938,0.95925,0.96099,0.89805,0.89631,-0.075248,0.94458,1,1,1.7491,-0.25087,0,0
0.061939,0.95696,0.95831,0.89637,0.89502,-0.18513,0.92841,1,1,1.7511,-0.24888,0,0
0.060948,0.95467,0.95559,0.89464,0.89372,-0.29232,0.89947,1,1,1.7531,-0.24688,0,0
0.059965,0.95238,0.95291,0.89294,0.89241,-0.39534,0.8582,1,1,1.7551,-0.24488,0,0
0.05899,0.95008,0.95032,0.89133,0.89109,-0.49276,0.80522,1,1,1.7571,-0.24288,0,0
0.058023,0.94779,0.94783,0.88981,0.88977,-0.58322,0.7413,1,1,1.7591,-0.24088,0,0
0.057064,0.9455,0.94541,0.88835,0.88844,-0.66549,0.66734,1,1,1.7611,-0.23888,0,0
0.056113,0.94321,0.94299,0.88688,0.8871,-0.73841,0.58437,1,1,1.7631,-0.23688,0,0
0.05517,0.94092,0.94049,0.88532,0.88575,-0.801,0.49354,1,1,1.7651,-0.23488,0,0
0.054235,0.93863,0.9379,0.88367,0.8844,-0.85244,0.39608,1,1,1.7671,-0.23288,0,0
0.053308,0.93634,0.93524,0.88193,0.88303,-0.89205,0.29334,1,1,1.7691,-0.23088,0,0
0.052389,0.93405,0.93256,0.88018,0.88166,-0.91934,0.18672,1,1,1.7711,-0.22889,0,0
0.051478,0.93176,0.92996,0.87848,0.88028,-0.93397,0.07772,1,1,1.7731,-0.22689,0,0
0.050574,0.92947,0.92746,0.87689,0.8789,-0.9358,-0.03214,1,1,1.7751,-0.22489,0,0
0.049679,0.92718,0.92509,0.87542,0.8775,-0.92483,-0.14132,1,1,1.7771,-0.22289,0,0
0.048792,0.92489,0.9228,0.87401,0.8761,-0.90123,-0.24831,1,1,1.7791,-0.22089,0,0
0.047913,0.9226,0.92052,0.87261,0.87469,-0.86535,-0.35164,1,1,1.7811,-0.21889,0,0
0.047042,0.92031,0.9182,0.87115,0.87327,-0.81768,-0.44991,1,1,1.7831,-0.21689,0,0
0.046179,0.91802,0.91579,0.86961,0.87184,-0.7589,-0.54182,1,1,1.7851,-0.21489,0,0
0.045324,0.91573,0.91334,0.86802,0.87041,-0.68981,-0.62614,1,1,1.7871,-0.21289,0,0
0.044477,0.91344,0.9109,0.86642,0.86896,-0.61142,-0.70176,1,1,1.7891,-0.21089,0,0
0.043637,0.91115,0.90852,0.86488,0.86751,-0.52481,-0.76768,1,1,1.7911,-0.2089,0,0
0.042806,0.90886,0.90625,0.86345,0.86605,-0.43122,-0.82303,1,1,1.7931,-0.2069,0,0
0.041983,0.90657,0.90409,0.8621,0.86458,-0.33198,-0.86705,1,1,1.7951,-0.2049,0,0
0.041168,0.90428,0.90198,0.86081,0.86311,-0.22845,-0.89917,1,1,1.7971,-0.2029,0,0
0.040361,0.90199,0.89985,0.85949,0.86163,-0.12205,-0.91895,1,1,1.7991,-0.2009,0,0
0.039561,0.8997,0.89766,0.8581,0.86013,-0.014236,-0.92617,1,1,1.8011,-0.1989,0,0
0.03877,0.89741,0.89538,0.85661,0.85864,0.093563,-0.92073,1,1,1.8031,-0.1969,0,0
0.037987,0.89512,0.89304,0.85506,0.85713,0.1999,-0.90276,1,1,1.8051,-0.1949,0,0
0.037212,0.89282,0.89069,0.85348,0.85561,0.30335,-0.87255,1,1,1.8071,-0.1929,0,0
0.036445,0.89053,0.88838,0.85193,0.85409,0.4025,-0.83055,1,1,1.8091,-0.1909,0,0
0.035685,0.88824,0.88614,0.85045,0.85256,0.49601,-0.77738,1,1,1.8111,-0.18891,0,0
0.034934,0.88595,0.88396,0.84903,0.85102,0.5826,-0.71379,1,1,1.8131,-0.18691,0,0
0.034191,0.88366,0.8818,0.84761,0.84947,0.66108,-0.64068,1,1,1.8151,-0.18491,0,0
0.033456,0.88137,0.87959,0.84614,0.84792,0.7304,-0.55905,1,1,1.8171,-0.18291,0,0
0.032728,0.87908,0.87729,0.84456,0.84635,0.78964,-0.47001,1,1,1.8191,-0.18091,0,0
0.032009,0.87679,0.87488,0.84287,0.84478,0.83804,-0.37477,1,1,1.8211,-0.17891,0,0
0.031298,0.8745,0.87239,0.84109,0.8432,0.87497,-0.27461,1,1,1.8231,-0.17691,0,0
0.030594,0.87221,0.86988,0.83929,0.84162,0.89998,-0.17091,1,1,1.8251,-0.17491,0,0
0.029899,0.86992,0.8674,0.8375,0.84002,0.91278,-0.065089,1,1,1.8271,-0.17291,0,0
0.029212,0.86763,0.86499,0.83577,0.83842,0.91321,0.041397,1,1,1.8291,-0.17091,0,0
0.028532,0.86534,0.86262,0.83409,0.83681,0.90131,0.14708,1,1,1.8311,-0.16892,0,0
0.027861,0.86305,0.86027,0.83241,0.83519,0.87724,0.25052,1,1,1.8331,-0.16692,0,0
0.027198,0.86076,0.85787,0.83067,0.83356,0.84135,0.3503,1,1,1.8351,-0.16492,0,0
0.026542,0.85847,0.8554,0.82885,0.83193,0.79413,0.4451,1,1,1.8371,-0.16292,0,0
0.025895,0.85618,0.85284,0.82694,0.83028,0.73624,0.53366,1,1,1.8391,-0.16092,0,0
0.025256,0.85389,0.85022,0.82497,0.82863,0.66849,0.61481,1,1,1.8411,-0.15892,0,0
0.024624,0.8516,0.84761,0.82299,0.82697,0.59182,0.68749,1,1,1.8431,-0.15692,0,0
0.024001,0.84931,0.84506,0.82106,0.82531,0.5073,0.75074,1,1,1.8451,-0.15492,0,0
0.023386,0.84702,0.84259,0.8192,0.82363,0.41613,0.80371,1,1,1.8471,-0.15292,0,0
0.022778,0.84473,0.8402,0.81742,0.82195,0.31955,0.84571,1,1,1.8491,-0.15092,0,0
0.022179,0.84244,0.83785,0.81568,0.82026,0.21889,0.87617,1,1,1.8511,-0.14893,0,0
0.021587,0.84015,0.8355,0.81392,0.81856,0.11553,0.8947,1,1,1.8531,-0.14693,0,0
0.021004,0.83786,0.83311,0.81211,0.81685,0.010849,0.90106,1,1,1.8551,-0.14493,0,0
0.020429,0.83556,0.83068,0.81025,0.81514,-0.09375,0.8952,1,1,1.8571,-0.14293,0,0
0.019861,0.83327,0.82823,0.80837,0.81341,-0.19687,0.87723,1,1,1.8591,-0.14093,0,0
0.019302,0.83098,0.82581,0.80651,0.81168,-0.29713,0.84743,1,1,1.8611,-0.13893,0,0
0.01875,0.82869,0.82346,0.80471,0.80994,-0.39318,0.80625,1,1,1.8631,-0.13693,0,0
0.018207,0.8264,0.82121,0.80301,0.8082,-0.48371,0.75429,1,1,1.8651,-0.13493,0,0
0.017671,0.82411,0.81905,0.80138,0.80644,-0.56751,0.69227,1,1,1.8671,-0.13293,0,0
0.017144,0.82182,0.81694,0.7998,0.80468,-0.64343,0.62106,1,1,1.8691,-0.13093,0,0
0.016624,0.81953,0.81483,0.79821,0.80291,-0.71047,0.54163,1,1,1.8711,-0.12894,0,0
0.016113,0.81724,0.81269,0.79657,0.80113,-0.76774,0.45505,1,1,1.8731,-0.12694,0,0
0.015609,0.81495,0.81049,0.79488,0.79934,-0.81449,0.36251,1,1,1.8751,-0.12494,0,0
0.015114,0.81266,0.80826,0.79315,0.79755,-0.85013,0.26524,1,1,1.8771,-0.12294,0,0
0.014626,0.81037,0.80605,0.79142,0.79574,-0.87422,0.16459,1,1,1.8791,-0.12094,0,0
0.014147,0.80808,0.80387,0.78973,0.79393,-0.88647,0.061913,1,1,1.8811,-0.11894,0,0
0.013675,0.80579,0.80176,0.78809,0.79211,-0.88674,-0.041369,1,1,1.8831,-0.11694,0,0
0.013212,0.8035,0.7997,0.78649,0.79029,-0.87506,-0.14384,1,1,1.8851,-0.11494,0,0
0.012756,0.80121,0.79765,0.7849,0.78845,-0.85161,-0.24412,1,1,1.8871,-0.11294,0,0
0.012309,0.79892,0.79557,0.78326,0.78661,-0.81671,-0.34084,1,1,1.8891,-0.11094,0,0
0.011869,0.79663,0.79341,0.78154,0.78476,-0.77087,-0.43272,1,1,1.8911,-0.10895,0,0
0.011438,0.79434,0.79117,0.77973,0.7829,-0.7147,-0.51853,1,1,1.8931,-0.10695,0,0
0.011014,0.79205,0.78887,0.77786,0.78103,-0.649,-0.59716,1,1,1.8951,-0.10495,0,0
0.010598,0.78976,0.78655,0.77595,0.77916,-0.57467,-0.66756,1,1,1.8971,-0.10295,0,0
0.010191,0.78747,0.78424,0.77405,0.77728,-0.49277,-0.72881,1,1,1.8991,-0.10095,0,0
0.0097912,0.78518,0.78197,0.77218,0.77538,-0.40442,-0.7801,1,1,1.901,-0.098951,0,0
0.0093996,0.78289,0.77972,0.77032,0.77349,-0.31086,-0.82075,1,1,1.903,-0.096952,0,0
0.009016,0.7806,0.77747,0.76845,0.77158,-0.21336,-0.85022,1,1,1.905,-0.094953,0,0
0.0086404,0.7783,0.77517,0.76653,0.76966,-0.11324,-0.86813,1,1,1.907,-0.092954,0,0
0.0082727,0.77601,0.77281,0.76454,0.76774,-0.01186,-0.87427,1,1,1.909,-0.090955,0,0
0.0079131,0.77372,0.77037,0.76246,0.76581,0.089437,-0.86857,1,1,1.911,-0.088956,0,0
0.0075615,0.77143,0.7679,0.76034,0.76387,0.1893,-0.85115,1,1,1.913,-0.086957,0,0
0.0072178,0.76914,0.76542,0.7582,0.76193,0.28638,-0.82228,1,1,1.915,-0.084958,0,0
0.0068821,0.76685,0.76299,0.75611,0.75997,0.37938,-0.78239,1,1,1.917,-0.082959,0,0
0.0065545,0.76456,0.76062,0.75406,0.75801,0.46704,-0.73205,1,1,1.919,-0.08096,0,0
0.0062348,0.76227,0.7583,0.75207,0.75604,0.54817,-0.67196,1,1,1.921,-0.078961,0,0
0.0059231,0.75998,0.75601,0.75009,0.75406,0.62167,-0.60297,1,1,1.923,-0.076962,0,0
0.0056194,0.75769,0.75371,0.74809,0.75207,0.68656,-0.52601,1,1,1.925,-0.074963,0,0
0.0053237,0.7554,0.75137,0.74605,0.75008,0.74198,-0.44213,1,1,1.927,-0.072964,0,0
0.005036,0.75311,0.749,0.74397,0.74807,0.78721,-0.35245,1,1,1.929,-0.070965,0,0
0.0047563,0.75082,0.74663,0.74187,0.74606,0.82168,-0.25821,1,1,1.931,-0.068966,0,0
0.0044845,0.74853,0.7443,0.73981,0.74405,0.84496,-0.16069,1,1,1.933,-0.066967,0,0
0.0042208,0.74624,0.74205,0.73782,0.74202,0.85676,-0.061208,1,1,1.935,-0.064968,0,0
0.003965,0.74395,0.73989,0.73592,0.73998,0.85696,0.038852,1,1,1.937,-0.062969,0,0
0.0037173,0.74166,0.7378,0.73409,0.73794,0.84556,0.13812,1,1,1.939,-0.06097,0,0
0.0034775,0.73937,0.73575,0.73227,0.73589,0.82274,0.23525,1,1,1.941,-0.058971,0,0
0.0032458,0.73708,0.73368,0.73044,0.73383,0.78881,0.32892,1,1,1.943,-0.056972,0,0
0.003022,0.73479,0.73157,0.72855,0.73177,0.74425,0.41787,1,1,1.945,-0.054973,0,0
0.0028062,0.7325,0.72942,0.72662,0.72969,0.68967,0.50093,1,1,1.947,-0.052974,0,0
0.0025984,0.73021,0.72726,0.72466,0.72761,0.62586,0.577,1,1,1.949,-0.050975,0,0
0.0023986,0.72792,0.72513,0.72273,0.72552,0.55371,0.64507,1,1,1.951,-0.048976,0,0
0.0022068,0.72563,0.72306,0.72085,0.72342,0.47422,0.70423,1,1,1.953,-0.046977,0,0
0.002023,0.72334,0.72106,0.71903,0.72131,0.38853,0.75369,1,1,1.955,-0.044978,0,0
0.0018472,0.72104,0.71909,0.71724,0.7192,0.29781,0.7928,1,1,1.957,-0.042979,0,0
0.0016793,0.71875,0.71711,0.71543,0.71708,0.20331,0.82102,1,1,1.959,-0.04098,0,0
0.0015195,0.71646,0.71506,0.71354,0.71494,0.10631,0.83798,1,1,1.961,-0.038981,0,0
0.0013676,0.71417,0.71292,0.71156,0.71281,0.00813,0.84349,1,1,1.963,-0.036982,0,0
0.0012238,0.71188,0.71071,0.70948,0.71066,-0.08991,0.83748,1,1,1.965,-0.034983,0,0
0.0010879,0.70959,0.70845,0.70736,0.7085,-0.18648,0.8201,1,1,1.967,-0.032984,0,0
0.00096005,0.7073,0.7062,0.70524,0.70634,-0.28028,0.79162,1,1,1.969,-0.030985,0,0
0.00084017,0.70501,0.70399,0.70315,0.70417,-0.37002,0.75248,1,1,1.971,-0.028986,0,0
0.00072828,0.70272,0.70182,0.70109,0.70199,-0.45446,0.70324,1,1,1.973,-0.026987,0,0
0.00062438,0.70043,0.69967,0.69904,0.69981,-0.53247,0.6446,1,1,1.975,-0.024988,0,0
0.00052848,0.69814,0.69747,0.69694,0.69761,-0.60297,0.57737,1,1,1.977,-0.022989,0,0
0.00044056,0.69585,0.69519,0.69475,0.69541,-0.66503,0.50247,1,1,1.979,-0.02099,0,0
0.00036064,0.69356,0.69282,0.69246,0.6932,-0.71783,0.42092,1,1,1.981,-0.018991,0,0
0.00028872,0.69127,0.6904,0.69011,0.69098,-0.76069,0.33384,1,1,1.983,-0.016992,0,0
0.00022478,0.68898,0.68796,0.68773,0.68875,-0.79306,0.24244,1,1,1.985,-0.014993,0,0
0.00016883,0.68669,0.68557,0.6854,0.68652,-0.81455,0.14798,1,1,1.987,-0.012994,0,0
0.00012088,0.6844,0.68327,0.68315,0.68428,-0.8249,0.05178,1,1,1.989,-0.010995,0,0
8.0921e-05,0.68211,0.68104,0.68096,0.68203,-0.82398,-0.044813,1,1,1.991,-0.0089955,0,0
4.8953e-05,0.67982,0.67885,0.6788,0.67977,-0.81183,-0.14047,1,1,1.993,-0.0069965,0,0
2.4976e-05,0.67753,0.67664,0.67662,0.6775,-0.78861,-0.2339,1,1,1.995,-0.0049975,0,0
8.9918e-06,0.67524,0.67438,0.67437,0.67523,-0.75465,-0.32384,1,1,1.997,-0.0029985,0,0
9.9925e-07,0.67295,0.67208,0.67207,0.67295,-0.71044,-0.40909,1,1,1.999,-0.0009995,0,0
9.9925e-07,0.67066,0.66976,0.66976,0.67066,-0.65659,-0.48852,1,1,2.001,0.0009995,0,0
8.9918e-06,0.66837,0.66749,0.66748,0.66836,-0.59389,-0.56105,1,1,2.003,0.0029985,0,0
2.4976e-05,0.66608,0.66532,0.6653,0.66605,-0.52324,-0.62571,1,1,2.005,0.0049975,0,0
4.8953e-05,0.66378,0.66326,0.66321,0.66374,-0.44565,-0.68162,1,1,2.007,0.0069965,0,0
8.0921e-05,0.66149,0.66128,0.66119,0.66141,-0.36222,-0.728,1,1,2.009,0.0089955,0,0
0.00012088,0.6592,0.65931,0.65919,0.65908,-0.2741,-0.76423,1,1,2.011,0.010995,0,0
0.00016883,0.65691,0.6573,0.65713,0.65674,-0.18251,-0.78982,1,1,2.013,0.012994,0,0
0.00022478,0.65462,0.65522,0.655,0.6544,-0.088679,-0.80444,1,1,2.015,0.014993,0,0
0.00028872,0.65233,0.65309,0.6528,0.65204,0.0061151,-0.80793,1,1,2.017,0.016992,0,0
0.00036064,0.65004,0.65095,0.65059,0.64968,0.10058,-0.80029,1,1,2.019,0.018991,0,0
0.00044056,0.64775,0.64886,0.64842,0.64731,0.1934,-0.78167,1,1,2.021,0.02099,0,0
0.00052848,0.64546,0.64684,0.64631,0.64493,0.28328,-0.75237,1,1,2.023,0.022989,0,0
0.00062438,0.64317,0.64489,0.64426,0.64255,0.36895,-0.71283,1,1,2.025,0.024988,0,0
0.00072828,0.64088,0.64294,0.64221,0.64015,0.44923,-0.66362,1,1,2.027,0.026987,0,0
0.00084017,0.63859,0.64093,0.64009,0.63775,0.52299,-0.60544,1,1,2.029,0.028986,0,0
0.00096005,0.6363,0.63882,0.63786,0.63534,0.58926,-0.53909,1,1,2.031,0.030985,0,0
0.0010879,0.63401,0.6366,0.63551,0.63292,0.64715,-0.4655,1,1,2.033,0.032984,0,0
0.0012238,0.63172,0.6343,0.63308,0.6305,0.69592,-0.38569,1,1,2.035,0.034983,0,0
0.0013676,0.62943,0.63201,0.63064,0.62806,0.73494,-0.30079,1,1,2.037,0.036982,0,0
0.0015195,0.62714,0.62976,0.62824,0.62562,0.76372,-0.21203,1,1,2.039,0.038981,0,0
0.0016793,0.62485,0.62758,0.6259,0.62317,0.78187,-0.12065,1,1,2.041,0.04098,0,0
0.0018472,0.62256,0.62544,0.62359,0.62071,0.78917,-0.02797,1,1,2.043,0.042979,0,0
0.002023,0.62027,0.62327,0.62124,0.61824,0.78551,0.064723,1,1,2.045,0.044978,0,0
0.0022068,0.61798,0.62101,0.61881,0.61577,0.77097,0.15615,1,1,2.047,0.046977,0,0
0.0023986,0.61569,0.61866,0.61626,0.61329,0.74578,0.24507,1,1,2.049,0.048976,0,0
0.0025984,0.6134,0.61624,0.61364,0.6108,0.7103,0.33029,1,1,2.051,0.050975,0,0
0.0028062,0.61111,0.61381,0.611,0.6083,0.66508,0.41066,1,1,2.053,0.052974,0,0
0.003022,0.60882,0.61144,0.60842,0.60579,0.61081,0.48508,1,1,2.055,0.054973,0,0
0.0032458,0.60652,0.60919,0.60594,0.60328,0.54828,0.55254,1,1,2.057,0.056972,0,0
0.0034775,0.60423,0.60703,0.60355,0.60076,0.4784,0.61209,1,1,2.059,0.058971,0,0
0.0037173,0.60194,0.60493,0.60121,0.59823,0.40217,0.6629,1,1,2.061,0.06097,0,0
0.003965,0.59965,0.60281,0.59884,0.59569,0.32065,0.70427,1,1,2.063,0.062969,0,0
0.0042208,0.59736,0.60063,0.59641,0.59314,0.23497,0.73564,1,1,2.065,0.064968,0,0
0.0044845,0.59507,0.59838,0.5939,0.59059,0.14631,0.75661,1,1,2.067,0.066967,0,0
0.0047563,0.59278,0.59612,0.59137,0.58803,0.055904,0.76695,1,1,2.069,0.068966,0,0
0.005036,0.59049,0.59392,0.58888,0.58546,-0.034986,0.76657,1,1,2.071,0.070965,0,0
0.0053237,0.5882,0.59181,0.58649,0.58288,-0.12507,0.75552,1,1,2.073,0.072964,0,0
0.0056194,0.58591,0.58982,0.5842,0.58029,-0.21306,0.73401,1,1,2.075,0.074963,0,0
0.0059231,0.58362,0.58789,0.58196,0.5777,-0.29771,0.70235,1,1,2.077,0.076962,0,0
0.0062348,0.58133,0.58595,0.57972,0.5751,-0.37782,0.66101,1,1,2.079,0.078961,0,0
0.0065545,0.57904,0.58395,0.57739,0.57249,-0.45228,0.61057,1,1,2.081,0.08096,0,0
0.0068821,0.57675,0.58184,0.57496,0.56987,-0.52009,0.55175,1,1,2.083,0.082959,0,0
0.0072178,0.57446,0.57965,0.57243,0.56724,-0.58033,0.4854,1,1,2.085,0.084958,0,0
0.0075615,0.57217,0.57743,0.56987,0.56461,-0.63221,0.41248,1,1,2.087,0.086957,0,0
0.0079131,0.56988,0.57526,0.56734,0.56197,-0.67505,0.33408,1,1,2.089,0.088956,0,0
0.0082727,0.56759,0.57314,0.56487,0.55932,-0.70827,0.25135,1,1,2.091,0.090955,0,0
0.0086404,0.5653,0.57108,0.56244,0.55666,-0.73144,0.1655,1,1,2.093,0.092954,0,0
0.009016,0.56301,0.569,0.55998,0.55399,-0.74424,0.077746,1,1,2.095,0.094953,0,0
0.0093996,0.56072,0.56684,0.55744,0.55132,-0.74651,-0.010667,1,1,2.097,0.096952,0,0
0.0097912,0.55843,0.56457,0.55477,0.54864,-0.73826,-0.098521,1,1,2.099,0.098951,0,0
0.010191,0.55614,0.56219,0.552,0.54595,-0.71963,-0.18461,1,1,2.1009,0.10095,0,0
0.010598,0.55385,0.55976,0.54916,0.54325,-0.69096,-0.26775,1,1,2.1029,0.10295,0,0
0.011014,0.55156,0.55735,0.54634,0.54054,-0.65271,-0.34678,1,1,2.1049,0.10495,0,0
0.011438,0.54926,0.55502,0.54358,0.53783,-0.6055,-0.4206,1,1,2.1069,0.10695,0,0
0.011869,0.54697,0.55276,0.54089,0.53511,-0.55003,-0.48817,1,1,2.1089,0.10895,0,0
0.012309,0.54468,0.55055,0.53824,0.53238,-0.48714,-0.54853,1,1,2.1109,0.11094,0,0
0.012756,0.54239,0.54832,0.53557,0.52964,-0.41771,-0.60086,1,1,2.1129,0.11294,0,0
0.013212,0.5401,0.54604,0.53282,0.52689,-0.34273,-0.64445,1,1,2.1149,0.11494,0,0
0.013675,0.53781,0.54369,0.53001,0.52414,-0.26324,-0.67873,1,1,2.1169,0.11694,0,0
0.014147,0.53552,0.54132,0.52717,0.52138,-0.18036,-0.70327,1,1,2.1189,0.11894,0,0
0.014626,0.53323,0.53899,0.52437,0.51861,-0.095281,-0.7178,1,1,2.1209,0.12094,0,0
0.015114,0.53094,0.53677,0.52165,0.51583,-0.0092324,-0.72216,1,1,2.1229,0.12294,0,0
0.015609,0.52865,0.53465,0.51904,0.51304,0.076533,-0.71633,1,1,2.1249,0.12494,0,0
0.016113,0.52636,0.53261,0.5165,0.51025,0.16077,-0.70043,1,1,2.1269,0.12694,0,0
0.016624,0.52407,0.53058,0.51396,0.50745,0.24228,-0.67469,1,1,2.1289,0.12894,0,0
0.017144,0.52178,0.5285,0.51135,0.50464,0.31991,-0.6395,1,1,2.1309,0.13093,0,0
0.017671,0.51949,0.52634,0.50866,0.50182,0.39261,-0.59538,1,1,2.1329,0.13293,0,0
0.018207,0.5172,0.52411,0.50591,0.49899,0.45937,-0.54299,1,1,2.1349,0.13493,0,0
0.01875,0.51491,0.52188,0.50313,0.49616,0.51929,-0.48313,1,1,2.1369,0.13693,0,0
0.019302,0.51262,0.51969,0.50039,0.49332,0.57156,-0.41671,1,1,2.1389,0.13893,0,0
0.019861,0.51033,0.51756,0.4977,0.49047,0.61545,-0.34476,1,1,2.1409,0.14093,0,0
0.020429,0.50804,0.51546,0.49503,0.48761,0.65036,-0.26834,1,1,2.1429,0.14293,0,0
0.021004,0.50575,0.51333,0.49233,0.48474,0.6758,-0.1886,1,1,2.1449,0.14493,0,0
0.021587,0.50346,0.51111,0.48952,0.48187,0.69144,-0.10668,1,1,2.1469,0.14693,0,0
0.022179,0.50117,0.50876,0.48658,0.47899,0.69711,-0.023756,1,1,2.1489,0.14893,0,0
0.022778,0.49888,0.50629,0.48351,0.4761,0.6928,0.05901,1,1,2.1509,0.15092,0,0
0.023386,0.49659,0.50376,0.48037,0.4732,0.67867,0.14045,1,1,2.1529,0.15292,0,0
0.024001,0.4943,0.50123,0.47723,0.47029,0.65501,0.2194,1,1,2.1549,0.15492,0,0
0.024624,0.492,0.49876,0.47413,0.46738,0.62226,0.29473,1,1,2.1569,0.15692,0,0
0.025256,0.48971,0.49634,0.47108,0.46446,0.58096,0.36539,1,1,2.1589,0.15892,0,0
0.025895,0.48742,0.49393,0.46804,0.46153,0.53176,0.43036,1,1,2.1609,0.16092,0,0
0.026542,0.48513,0.49149,0.46495,0.45859,0.4754,0.48876,1,1,2.1629,0.16292,0,0
0.027198,0.48284,0.48899,0.46179,0.45565,0.4127,0.53982,1,1,2.1649,0.16492,0,0
0.027861,0.48055,0.48643,0.45857,0.45269,0.34458,0.58291,1,1,2.1669,0.16692,0,0
0.028532,0.47826,0.48387,0.45534,0.44973,0.27201,0.61749,1,1,2.1689,0.16892,0,0
0.029212,0.47597,0.48137,0.45216,0.44676,0.19606,0.64317,1,1,2.1709,0.17091,0,0
0.029899,0.47368,0.479,0.4491,0.44378,0.11784,0.65966,1,1,2.1729,0.17291,0,0
0.030594,0.47139,0.47675,0.44616,0.4408,0.038483,0.6668,1,1,2.1749,0.17491,0,0
0.031298,0.4691,0.4746,0.4433,0.4378,-0.040879,0.66451,1,1,2.1769,0.17691,0,0
0.032009,0.46681,0.47248,0.44048,0.4348,-0.11913,0.65286,1,1,2.1789,0.17891,0,0
0.032728,0.46452,0.47036,0.43763,0.43179,-0.19518,0.63204,1,1,2.1809,0.18091,0,0
0.033456,0.46223,0.46819,0.43474,0.42877,-0.26801,0.60237,1,1,2.1829,0.18291,0,0
0.034191,0.45994,0.46601,0.43182,0.42575,-0.33663,0.56431,1,1,2.1849,0.18491,0,0
0.034934,0.45765,0.46385,0.42891,0.42271,-0.40008,0.51845,1,1,2.1869,0.18691,0,0
0.035685,0.45536,0.46174,0.42605,0.41967,-0.4575,0.4655,1,1,2.1889,0.18891,0,0
0.036445,0.45307,0.45968,0.42324,0.41662,-0.50805,0.40628,1,1,2.1909,0.1909,0,0
0.037212,0.45078,0.45764,0.42043,0.41357,-0.55102,0.34169,1,1,2.1929,0.1929,0,0
0.037987,0.44849,0.45554,0.41755,0.4105,-0.58578,0.27268,1,1,2.1949,0.1949,0,0
0.03877,0.4462,0.45332,0.41455,0.40743,-0.61187,0.20027,1,1,2.1969,0.1969,0,0
0.039561,0.44391,0.45095,0.41139,0.40434,-0.62895,0.12552,1,1,2.1989,0.1989,0,0
0.040361,0.44162,0.44844,0.40808,0.40126,-0.63684,0.049545,1,1,2.2009,0.2009,0,0
0.041168,0.43933,0.44582,0.40465,0.39816,-0.63552,-0.026536,1,1,2.2029,0.2029,0,0
0.041983,0.43704,0.44313,0.40115,0.39505,-0.62512,-0.10158,1,1,2.2049,0.2049,0,0
0.042806,0.43474,0.44039,0.39759,0.39194,-0.60588,-0.17445,1,1,2.2069,0.2069,0,0
0.043637,0.43245,0.43761,0.39397,0.38882,-0.57822,-0.24408,1,1,2.2089,0.2089,0,0
0.044477,0.43016,0.43473,0.39026,0.38569,-0.54263,-0.30944,1,1,2.2109,0.21089,0,0
0.045324,0.42787,0.43174,0.38642,0.38255,-0.49973,-0.36963,1,1,2.2129,0.21289,0,0
0.046179,0.42558,0.42863,0.38245,0.3794,-0.45026,-0.42386,1,1,2.2149,0.21489,0,0
0.047042,0.42329,0.42542,0.37837,0.37625,-0.39503,-0.47145,1,1,2.2169,0.21689,0,0
0.047913,0.421,0.42216,0.37425,0.37309,-0.33494,-0.51187,1,1,2.2189,0.21889,0,0
0.048792,0.41871,0.41894,0.37015,0.36992,-0.27096,-0.54468,1,1,2.2209,0.22089,0,0
0.049679,0.41642,0.41578,0.3661,0.36674,-0.20408,-0.56956,1,1,2.2229,0.22289,0,0
0.050574,0.41413,0.41271,0.36213,0.36356,-0.1353,-0.58632,1,1,2.2249,0.22489,0,0
0.051478,0.41184,0.4097,0.35822,0.36036,-0.065633,-0.59486,1,1,2.2269,0.22689,0,0
0.052389,0.40955,0.40674,0.35435,0.35716,0.0039761,-0.59522,1,1,2.2289,0.22889,0,0
0.053308,0.40726,0.40382,0.35051,0.35395,0.072605,-0.58752,1,1,2.2309,0.23088,0,0
0.054235,0.40497,0.40094,0.3467,0.35073,0.13938,-0.57203,1,1,2.2329,0.23288,0,0
0.05517,0.40268,0.39813,0.34296,0.34751,0.20349,-0.5491,1,1,2.2349,0.23488,0,0
0.056113,0.40039,0.39545,0.33934,0.34428,0.26413,-0.51915,1,1,2.2369,0.23688,0,0
0.057064,0.3981,0.3929,0.33584,0.34103,0.32059,-0.48271,1,1,2.2389,0.23888,0,0
0.058023,0.39581,0.39049,0.33247,0.33779,0.37218,-0.44034,1,1,2.2409,0.24088,0,0
0.05899,0.39352,0.38819,0.3292,0.33453,0.41829,-0.39266,1,1,2.2429,0.24288,0,0
0.059965,0.39123,0.38593,0.32597,0.33126,0.45836,-0.34033,1,1,2.2449,0.24488,0,0
0.060948,0.38894,0.38369,0.32274,0.32799,0.49194,-0.28405,1,1,2.2469,0.24688,0,0
0.061939,0.38665,0.38144,0.3195,0.32471,0.51867,-0.22457,1,1,2.2489,0.24888,0,0
0.062938,0.38436,0.37919,0.31625,0.32142,0.53827,-0.16268,1,1,2.2509,0.25087,0,0
0.063945,0.38207,0.37697,0.31302,0.31812,0.55057,-0.099228,1,1,2.2529,0.25287,0,0
0.06496,0.37978,0.37479,0.30983,0.31482,0.55547,-0.035065,1,1,2.2549,0.25487,0,0
0.065983,0.37748,0.37265,0.30666,0.3115,0.55297,0.028937,1,1,2.2569,0.25687,0,0
0.067014,0.37519,0.37053,0.30352,0.30818,0.54316,0.091915,1,1,2.2589,0.25887,0,0
0.068053,0.3729,0.36841,0.30035,0.30485,0.5262,0.15303,1,1,2.2609,0.26087,0,0
0.0691,0.37061,0.36625,0.29715,0.30151,0.50237,0.21148,1,1,2.2629,0.26287,0,0
0.070155,0.36832,0.36404,0.29389,0.29817,0.47203,0.26651,1,1,2.2649,0.26487,0,0
0.071218,0.36603,0.36181,0.2906,0.29482,0.43565,0.31742,1,1,2.2669,0.26687,0,0
0.072289,0.36374,0.35959,0.2873,0.29145,0.39378,0.36358,1,1,2.2689,0.26887,0,0
0.073368,0.36145,0.3574,0.28403,0.28808,0.34706,0.40439,1,1,2.2709,0.27086,0,0
0.074455,0.35916,0.35527,0.28081,0.28471,0.29619,0.43936,1,1,2.2729,0.27286,0,0
0.075549,0.35687,0.35318,0.27763,0.28132,0.2419,0.46805,1,1,2.2749,0.27486,0,0
0.076652,0.35458,0.35113,0.27448,0.27793,0.18496,0.49012,1,1,2.2769,0.27686,0,0
0.077763,0.35229,0.34908,0.27131,0.27453,0.12616,0.50532,1,1,2.2789,0.27886,0,0
0.078882,0.35,0.34701,0.26813,0.27112,0.066306,0.5135,1,1,2.2809,0.28086,0,0
0.080009,0.34771,0.34493,0.26492,0.2677,0.0061997,0.51463,1,1,2.2829,0.28286,0,0
0.081144,0.34542,0.34286,0.26171,0.26428,-0.053332,0.50875,1,1,2.2849,0.28486,0,0
0.082287,0.34313,0.3408,0.25852,0.26084,-0.11147,0.49603,1,1,2.2869,0.28686,0,0
0.083438,0.34084,0.33877,0.25533,0.2574,-0.16741,0.47672,1,1,2.2889,0.28886,0,0
0.084596,0.33855,0.33675,0.25215,0.25395,-0.22038,0.45116,1,1,2.2909,0.29085,0,0
0.085763,0.33626,0.33471,0.24895,0.25049,-0.26965,0.41976,1,1,2.2929,0.29285,0,0
0.086938,0.33397,0.33263,0.24569,0.24703,-0.31457,0.38301,1,1,2.2949,0.29485,0,0
0.088121,0.33168,0.33048,0.24236,0.24356,-0.35456,0.34147,1,1,2.2969,0.29685,0,0
0.089312,0.32939,0.32826,0.23895,0.24007,-0.38914,0.29578,1,1,2.2989,0.29885,0,0
0.090511,0.3271,0.32599,0.23548,0.23659,-0.41787,0.24662,1,1,2.3008,0.30085,0,0
0.091717,0.32481,0.32369,0.23198,0.23309,-0.44046,0.19475,1,1,2.3028,0.30285,0,0
0.092932,0.32252,0.32138,0.22845,0.22958,-0.45666,0.14097,1,1,2.3048,0.30485,0,0
0.094155,0.32022,0.31907,0.22491,0.22607,-0.46633,0.086065,1,1,2.3068,0.30685,0,0
0.095386,0.31793,0.31674,0.22136,0.22255,-0.46943,0.030857,1,1,2.3088,0.30885,0,0
0.096624,0.31564,0.31439,0.21777,0.21902,-0.466,-0.023872,1,1,2.3108,0.31084,0,0
0.097871,0.31335,0.31201,0.21414,0.21548,-0.4562,-0.077369,1,1,2.3128,0.31284,0,0
0.099126,0.31106,0.30961,0.21049,0.21194,-0.44026,-0.12892,1,1,2.3148,0.31484,0,0
0.10039,0.30877,0.30721,0.20682,0.20838,-0.41852,-0.17784,1,1,2.3168,0.31684,0,0
0.10166,0.30648,0.30483,0.20317,0.20482,-0.39138,-0.22351,1,1,2.3188,0.31884,0,0
0.10294,0.30419,0.3025,0.19956,0.20125,-0.35933,-0.26534,1,1,2.3208,0.32084,0,0
0.10422,0.3019,0.30021,0.19599,0.19768,-0.32292,-0.30278,1,1,2.3228,0.32284,0,0
0.10552,0.29961,0.29796,0.19244,0.19409,-0.28272,-0.33537,1,1,2.3248,0.32484,0,0
0.10682,0.29732,0.29572,0.1889,0.1905,-0.23938,-0.36271,1,1,2.3268,0.32684,0,0
0.10813,0.29503,0.29347,0.18533,0.1869,-0.19354,-0.3845,1,1,2.3288,0.32884,0,0
0.10945,0.29274,0.2912,0.18174,0.18329,-0.14589,-0.40053,1,1,2.3308,0.33083,0,0
0.11078,0.29045,0.28891,0.17813,0.17967,-0.097139,-0.41068,1,1,2.3328,0.33283,0,0
0.11211,0.28816,0.28661,0.1745,0.17605,-0.047991,-0.41492,1,1,2.3348,0.33483,0,0
0.11346,0.28587,0.28432,0.17086,0.17241,0.00083035,-0.41331,1,1,2.3368,0.33683,0,0
0.11481,0.28358,0.28203,0.16722,0.16877,0.048609,-0.40599,1,1,2.3388,0.33883,0,0
0.11616,0.28129,0.27973,0.16357,0.16512,0.094649,-0.39316,1,1,2.3408,0.34083,0,0
0.11753,0.279,0.2774,0.15987,0.16147,0.1383,-0.37512,1,1,2.3428,0.34283,0,0
0.11891,0.27671,0.27502,0.15612,0.1578,0.17896,-0.35222,1,1,2.3448,0.34483,0,0
0.12029,0.27442,0.27259,0.1523,0.15413,0.21611,-0.32491,1,1,2.3468,0.34683,0,0
0.12168,0.27213,0.27011,0.14843,0.15045,0.2493,-0.29369,1,1,2.3488,0.34883,0,0
0.12308,0.26984,0.26761,0.14453,0.14676,0.27814,-0.25912,1,1,2.3508,0.35082,0,0
0.12448,0.26755,0.26512,0.14063,0.14306,0.30233,-0.22181,1,1,2.3528,0.35282,0,0
0.1259,0.26526,0.26265,0.13675,0.13936,0.32164,-0.18239,1,1,2.3548,0.35482,0,0
0.12732,0.26296,0.2602,0.13288,0.13564,0.3359,-0.14151,1,1,2.3568,0.35682,0,0
0.12875,0.26067,0.25777,0.12902,0.13192,0.34501,-0.099812,1,1,2.3588,0.35882,0,0
0.13019,0.25838,0.25534,0.12514,0.12819,0.34894,-0.05794,1,1,2.3608,0.36082,0,0
0.13164,0.25609,0.25289,0.12125,0.12446,0.34779,-0.016512,1,1,2.3628,0.36282,0,0
0.13309,0.2538,0.25044,0.11735,0.12071,0.34169,0.023871,1,1,2.3648,0.36482,0,0
0.13455,0.25151,0.248,0.11345,0.11696,0.33091,0.062635,1,1,2.3668,0.36682,0,0
0.13603,0.24922,0.24559,0.10957,0.1132,0.31575,0.099236,1,1,2.3688,0.36882,0,0
0.1375,0.24693,0.24322,0.10572,0.10943,0.29659,0.13316,1,1,2.3708,0.37081,0,0
0.13899,0.24464,0.24089,0.1019,0.10565,0.27386,0.16396,1,1,2.3728,0.37281,0,0
0.14048,0.24235,0.23858,0.098099,0.10187,0.24802,0.19121,1,1,2.3748,0.37481,0,0
0.14199,0.24006,0.23627,0.094283,0.098074,0.21957,0.2146,1,1,2.3768,0.37681,0,0
0.1435,0.23777,0.23394,0.090446,0.094273,0.18903,0.23387,1,1,2.3788,0.37881,0,0
0.14502,0.23548,0.2316,0.086588,0.090464,0.15696,0.24886,1,1,2.3808,0.38081,0,0
0.14654,0.23319,0.22927,0.082727,0.086647,0.12394,0.25951,1,1,2.3828,0.38281,0,0
0.14808,0.2309,0.22696,0.078886,0.082822,0.090579,0.26583,1,1,2.3848,0.38481,0,0
0.14962,0.22861,0.2247,0.075084,0.078989,0.057451,0.26789,1,1,2.3868,0.38681,0,0
0.15117,0.22632,0.2225,0.071328,0.075149,0.025121,0.26586,1,1,2.3888,0.38881,0,0
0.15273,0.22403,0.22034,0.067615,0.0713,-0.0058945,0.25993,1,1,2.3908,0.3908,0,0
0.15429,0.22174,0.21823,0.063939,0.067443,-0.035139,0.25038,1,1,2.3928,0.3928,0,0
0.15587,0.21945,0.21617,0.060301,0.063578,-0.062215,0.23752,1,1,2.3948,0.3948,0,0
0.15745,0.21716,0.21417,0.056715,0.059705,-0.08679,0.22174,1,1,2.3968,0.3968,0,0
0.15904,0.21487,0.21224,0.053203,0.055824,-0.10859,0.20347,1,1,2.3988,0.3988,0,0
0.16064,0.21258,0.21043,0.04979,0.051936,-0.12738,0.18317,1,1,2.4008,0.4008,0,0
0.16225,0.21029,0.20874,0.046492,0.048039,-0.14301,0.16134,1,1,2.4028,0.4028,0,0
0.16386,0.208,0.20718,0.043315,0.044134,-0.15535,0.13846,1,1,2.4048,0.4048,0,0
0.16548,0.2057,0.20574,0.040254,0.040221,-0.16438,0.115,1,1,2.4068,0.4068,0,0
0.16711,0.20341,0.20441,0.037299,0.036301,-0.1701,0.091408,1,1,2.4088,0.4088,0,0
0.16875,0.20112,0.2032,0.034449,0.032372,-0.17264,0.068101,1,1,2.4108,0.41079,0,0
0.1704,0.19883,0.20211,0.031709,0.028435,-0.17214,0.045472,1,1,2.4128,0.41279,0,0
0.17205,0.19654,0.20114,0.029092,0.02449,-0.16886,0.023894,1,1,2.4148,0.41479,0,0
0.17372,0.19425,0.20033,0.02661,0.020538,-0.16306,0.0037074,1,1,2.4168,0.41679,0,0
0.17539,0.19196,0.19966,0.02427,0.016577,-0.15507,-0.014782,1,1,2.4188,0.41879,0,0
0.17706,0.18967,0.19913,0.022068,0.012608,-0.1452,-0.031324,1,1,2.4208,0.42079,0,0
0.17875,0.18738,0.19875,0.019997,0.0086314,-0.13379,-0.045739,1,1,2.4228,0.42279,0,0
0.18044,0.18509,0.19849,0.018047,0.0046467,-0.12119,-0.057924,1,1,2.4248,0.42479,0,0
0.18215,0.1828,0.19836,0.016214,0.00065399,-0.10773,-0.067852,1,1,2.4268,0.42679,0,0
0.18386,0.18386,0.19836,0.014503,0,-0.093755,-0.07556,1,1,2.4288,0.42879,0,0
0.18558,0.18558,0.1985,0.01292,0,-0.079591,-0.081131,1,1,2.4308,0.43078,0,0
0.1873,0.1873,0.19877,0.011471,0,-0.065555,-0.08468,1,1,2.4328,0.43278,0,0
0.18904,0.18904,0.19919,0.010154,0,-0.051935,-0.086338,1,1,2.4348,0.43478,0,0
0.19078,0.19078,0.19974,0.0089611,0,-0.038975,-0.086253,1,1,2.4368,0.43678,0,0
0.19253,0.19253,0.20041,0.00788,0,-0.026869,-0.084592,1,1,2.4388,0.43878,0,0
0.19429,0.19429,0.20119,0.0068997,0,-0.015757,-0.081544,1,1,2.4408,0.44078,0,0
0.19605,0.19605,0.20207,0.0060132,0,-0.0057312,-0.077321,1,1,2.4428,0.44278,0,0
0.19783,0.19783,0.20304,0.0052177,0,0.0031491,-0.072154,1,1,2.4448,0.44478,0,0
0.19961,0.19961,0.20412,0.0045121,0,0.010849,-0.06628,1,1,2.4468,0.44678,0,0
0.2014,0.2014,0.20529,0.0038935,0,0.017346,-0.059929,1,1,2.4488,0.44878,0,0
0.2032,0.2032,0.20655,0.0033551,0,0.022634,-0.053308,1,1,2.4508,0.45077,0,0
0.205,0.205,0.20789,0.0028862,0,0.026725,-0.046595,1,1,2.4528,0.45277,0,0
0.20682,0.20682,0.20929,0.0024755,0,0.029661,-0.039937,1,1,2.4548,0.45477,0,0
0.20864,0.20864,0.21075,0.0021133,0,0.03152,-0.033453,1,1,2.4568,0.45677,0,0
0.21047,0.21047,0.21226,0.0017937,0,0.032415,-0.027246,1,1,2.4588,0.45877,0,0
0.21231,0.21231,0.21382,0.0015141,0,0.032486,-0.021407,1,1,2.4608,0.46077,0,0
0.21415,0.21415,0.21543,0.0012732,0,0.031877,-0.01602,1,1,2.4628,0.46277,0,0
0.21601,0.21601,0.21708,0.0010689,0,0.030725,-0.011158,1,1,2.4648,0.46477,0,0
0.21787,0.21787,0.21877,0.00089695,0,0.029145,-0.006873,1,1,2.4668,0.46677,0,0
0.21974,0.21974,0.22049,0.00075172,0,0.027227,-0.003189,1,1,2.4688,0.46877,0,0
0.22162,0.22162,0.22225,0.00062742,0,0.025044,-9.708e-05,1,1,2.4708,0.47076,0,0
0.22351,0.22351,0.22403,0.00051974,0,0.022663,0.0024408,1,1,2.4728,0.47276,0,0
0.2254,0.2254,0.22583,0.00042644,0,0.020155,0.0044816,1,1,2.4748,0.47476,0,0
0.2273,0.2273,0.22765,0.00034686,0,0.017598,0.0060871,1,1,2.4768,0.47676,0,0
0.22921,0.22921,0.22949,0.0002808,0,0.015074,0.0073107,1,1,2.4788,0.47876,0,0
0.23113,0.23113,0.23136,0.00022749,0,0.012661,0.0081905,1,1,2.4808,0.48076,0,0
0.23306,0.23306,0.23324,0.00018513,0,0.010416,0.0087501,1,1,2.4828,0.48276,0,0
0.23499,0.23499,0.23514,0.00015121,0,0.0083688,0.0090062,1,1,2.4848,0.48476,0,0
0.23693,0.23693,0.23706,0.00012329,0,0.006526,0.0089808,1,1,2.4868,0.48676,0,0
0.23888,0.23888,0.23898,9.9672e-05,0,0.0048754,0.0087099,1,1,2.4888,0.48876,0,0
0.24084,0.24084,0.24092,7.9612e-05,0,0.0034007,0.008247,1,1,2.4908,0.49075,0,0
0.24281,0.24281,0.24287,6.3046e-05,0,0.0020935,0.0076573,1,1,2.4928,0.49275,0,0
0.24478,0.24478,0.24483,5.002e-05,0,0.00095917,0.0070054,1,1,2.4948,0.49475,0,0
0.24676,0.24676,0.2468,4.0251e-05,0,1.3323e-05,0.0063429,1,1,2.4968,0.49675,0,0
0.24875,0.24875,0.24879,3.3026e-05,0,-0.00072821,0.0056994,1,1,2.4988,0.49875,0,0
0.25075,0.25075,0.25078,2.7427e-05,0,-0.0012616,0.005082,1,1,2.5007,0.50075,0,0
0.25276,0.25276,0.25278,2.2674e-05,0,-0.0016034,0.0044829,1,1,2.5027,0.50275,0,0
0.25477,0.25477,0.25479,1.8352e-05,0,-0.0017905,0.0038911,1,1,2.5047,0.50475,0,0
0.25679,0.25679,0.25681,1.4423e-05,0,-0.0018723,0.0033034,1,1,2.5067,0.50675,0,0
0.25882,0.25882,0.25883,1.1057e-05,0,-0.0018968,0.0027303,1,1,2.5087,0.50875,0,0
0.26086,0.26086,0.26087,8.4182e-06,0,-0.0018978,0.0021938,1,1,2.5107,0.51074,0,0
0.26291,0.26291,0.26291,6.5167e-06,0,-0.0018864,0.001719,1,1,2.5127,0.51274,0,0
0.26496,0.26496,0.26497,5.1884e-06,0,-0.0018535,0.0013232,1,1,2.5147,0.51474,0,0
0.26702,0.26702,0.26703,4.1805e-06,0,-0.0017791,0.001007,1,1,2.5167,0.51674,0,0
0.26909,0.26909,0.2691,3.2796e-06,0,-0.0016461,0.0007542,1,1,2.5187,0.51874,0,0
0.27117,0.27117,0.27117,2.4011e-06,0,-0.0014527,0.00053801,1,1,2.5207,0.52074,0,0
0.27326,0.27326,0.27326,1.5916e-06,0,-0.0012162,0.00033302,1,1,2.5227,0.52274,0,0
0.27535,0.27535,0.27535,9.5548e-07,0,-0.00096849,0.00012615,1,1,2.5247,0.52474,0,0
0.27745,0.27745,0.27745,5.6145e-07,0,-0.00074438,-7.8146e-05,1,1,2.5267,0.52674,0,0
0.27956,0.27956,0.27956,3.924e-07,0,-0.00056888,-0.00026081,1,1,2.5287,0.52874,0,0
0.28168,0.28168,0.28168,3.601e-07,0,-0.00044905,-0.00039766,1,1,2.5307,0.53073,0,0
0.28381,0.28381,0.28381,3.6181e-07,0,-0.00037344,-0.00047145,1,1,2.5327,0.53273,0,0
0.28594,0.28594,0.28594,3.3338e-07,0,-0.00031934,-0.00048099,1,1,2.5347,0.53473,0,0
0.28808,0.28808,0.28808,2.6666e-07,0,-0.00026421,-0.00044357,1,1,2.5367,0.53673,0,0
0.29023,0.29023,0.29023,1.9022e-07,0,-0.0001961,-0.00038941,1,1,2.5387,0.53873,0,0
0.29239,0.29239,0.29239,1.368e-07,0,-0.00011858,-0.0003502,1,1,2.5407,0.54073,0,0
0.29455,0.29455,0.29455,1.2251e-07,0,-4.7967e-05,-0.00034663,1,1,2.5427,0.54273,0,0
0.29673,0.29673,0.29673,1.4453e-07,0,-4.3041e-06,-0.00038009,1,1,2.5447,0.54473,0,0
0.29891,0.29891,0.29891,1.8724e-07,0,-4.6871e-07,-0.00043265,1,1,2.5467,0.54673,0,0
0.3011,0.3011,0.3011,2.2714e-07,0,-3.4735e-05,-0.00047527,1,1,2.5487,0.54873,0,0
0.3033,0.3033,0.3033,2.3941e-07,0,-9.0391e-05,-0.00048081,1,1,2.5507,0.55072,0,0
0.3055,0.3055,0.3055,2.1057e-07,0,-0.00014263,-0.00043603,1,1,2.5527,0.55272,0,0
0.30772,0.30772,0.30772,1.4943e-07,0,-0.00016934,-0.00034725,1,1,2.5547,0.55472,0,0
0.30994,0.30994,0.30994,8.2377e-08,0,-0.00016067,-0.00023741,1,1,2.5567,0.55672,0,0
0.31217,0.31217,0.31217,3.3747e-08,0,-0.00012299,-0.00013589,1,1,2.5587,0.55872,0,0
0.31441,0.31441,0.31441,1.014e-08,0,-7.5723e-05,-6.587e-05,1,1,2.5607,0.56072,0,0
0.31665,0.31665,0.31665,3.0201e-09,0,-4.2473e-05,-3.4753e-05,1,1,2.5627,0.56272,0,0
0.31891,0.31891,0.31891,2.6735e-09,0,-4.0619e-05,-3.192e-05,1,1,2.5647,0.56472,0,0
0.32117,0.32117,0.32117,6.6625e-09,0,-7.3636e-05,-3.4707e-05,1,1,2.5667,0.56672,0,0
0.32344,0.32344,0.32344,1.7188e-08,0,-0.00012933,-1.9846e-05,1,1,2.5687,0.56872,0,0
0.32572,0.32572,0.32572,3.4791e-08,0,-0.0001846,2.4998e-05,1,1,2.5707,0.57071,0,0
0.328,0.328,0.328,5.5232e-08,0,-0.00021473,9.5022e-05,1,1,2.5727,0.57271,0,0
0.33029,0.33029,0.33029,7.048e-08,0,-0.00020332,0.00017044,1,1,2.5747,0.57471,0,0
0.3326,0.3326,0.3326,7.3292e-08,0,-0.00014882,0.00022592,1,1,2.5767,0.57671,0,0
0.33491,0.33491,0.33491,6.3336e-08,0,-6.5072e-05,0.00024285,1,1,2.5787,0.57871,0,0
0.33722,0.33722,0.33722,4.8406e-08,0,2.4291e-05,0.00021836,1,1,2.5807,0.58071,0,0
0.33955,0.33955,0.33955,3.7035e-08,0,9.5112e-05,0.00016702,1,1,2.5827,0.58271,0,0
0.34188,0.34188,0.34188,3.0461e-08,0,0.0001319,0.00011415,1,1,2.5847,0.58471,0,0
0.34422,0.34422,0.34422,2.4862e-08,0,0.00013327,8.423e-05,1,1,2.5867,0.58671,0,0
0.34657,0.34657,0.34657,2.0519e-08,0,0.00011168,8.9595e-05,1,1,2.5887,0.58871,0,0
0.34893,0.34893,0.34893,2.3258e-08,0,8.7539e-05,0.00012474,1,1,2.5907,0.5907,0,0
0.3513,0.3513,0.3513,3.4954e-08,0,8.0304e-05,0.00016877,1,1,2.5927,0.5927,0,0
0.35367,0.35367,0.35367,4.7945e-08,0,0.00010002,0.00019474,1,1,2.5947,0.5947,0,0
0.35605,0.35605,0.35605,5.3521e-08,0,0.00014294,0.00018175,1,1,2.5967,0.5967,0,0
0.35844,0.35844,0.35844,5.2851e-08,0,0.00019317,0.00012415,1,1,2.5987,0.5987,0,0
0.36084,0.36084,0.36084,5.4097e-08,0,0.00022974,3.4052e-05,1,1,2.6007,0.6007,0,0
0.36325,0.36325,0.36325,5.9969e-08,0,0.00023613,-6.3882e-05,1,1,2.6027,0.6027,0,0
0.36566,0.36566,0.36566,6.3704e-08,0,0.00020791,-0.0001428,1,1,2.6047,0.6047,0,0
0.36808,0.36808,0.36808,5.8098e-08,0,0.00015503,-0.0001844,1,1,2.6067,0.6067,0,0
0.37051,0.37051,0.37051,4.3979e-08,0,9.7496e-05,-0.00018555,1,1,2.6087,0.6087,0,0
0.37295,0.37295,0.37295,2.8213e-08,0,5.6255e-05,-0.00015818,1,1,2.6107,0.61069,0,0
0.37539,0.37539,0.37539,1.7054e-08,0,4.3543e-05,-0.00012306,1,1,2.6127,0.61269,0,0
0.37785,0.37785,0.37785,1.3364e-08,0,5.7009e-05,-0.00010052,1,1,2.6147,0.61469,0,0
0.38031,0.38031,0.38031,1.6948e-08,0,8.0535e-05,-0.00010224,1,1,2.6167,0.61669,0,0
0.38278,0.38278,0.38278,2.4599e-08,0,9.1499e-05,-0.00012732,1,1,2.6187,0.61869,0,0
0.38526,0.38526,0.38526,3.2018e-08,0,7.1294e-05,-0.00016399,1,1,2.6207,0.62069,0,0
0.38774,0.38774,0.38774,3.8491e-08,0,1.432e-05,-0.00019544,1,1,2.6227,0.62269,0,0
0.39023,0.39023,0.39023,4.773e-08,0,-6.8691e-05,-0.00020711,1,1,2.6247,0.62469,0,0
0.39274,0.39274,0.39274,6.099e-08,0,-0.00015467,-0.00019227,1,1,2.6267,0.62669,0,0
0.39525,0.39525,0.39525,7.1235e-08,0,-0.00021784,-0.00015402,1,1,2.6287,0.62869,0,0
0.39776,0.39776,0.39776,6.8643e-08,0,-0.00024068,-0.00010333,1,1,2.6307,0.63068,0,0
0.40029,0.40029,0.40029,5.1987e-08,0,-0.00022135,-5.423e-05,1,1,2.6327,0.63268,0,0
0.40282,0.40282,0.40282,3.0735e-08,0,-0.00017422,-1.8187e-05,1,1,2.6347,0.63468,0,0
0.40536,0.40536,0.40536,1.5214e-08,0,-0.00012323,1.5934e-07,1,1,2.6367,0.63668,0,0
0.40791,0.40791,0.40791,8.3508e-09,0,-9.1251e-05,4.5081e-06,1,1,2.6387,0.63868,0,0
0.41047,0.41047,0.41047,8.1706e-09,0,-9.0231e-05,5.0298e-06,1,1,2.6407,0.64068,0,0
0.41304,0.41304,0.41304,1.3794e-08,0,-0.00011653,1.3857e-05,1,1,2.6427,0.64268,0,0
0.41561,0.41561,0.41561,2.5183e-08,0,-0.00015353,3.9683e-05,1,1,2.6447,0.64468,0,0
0.41819,0.41819,0.41819,3.9411e-08,0,-0.00017992,8.3665e-05,1,1,2.6467,0.64668,0,0
0.42078,0.42078,0.42078,5.1423e-08,0,-0.00017956,0.00013832,1,1,2.6487,0.64868,0,0
0.42338,0.42338,0.42338,5.8144e-08,0,-0.00014834,0.00018995,1,1,2.6507,0.65067,0,0
0.42598,0.42598,0.42598,5.9153e-08,0,-9.4904e-05,0.00022381,1,1,2.6527,0.65267,0,0
0.4286,0.4286,0.4286,5.4157e-08,0,-3.5635e-05,0.00022987,1,1,2.6547,0.65467,0,0
0.43122,0.43122,0.43122,4.3146e-08,0,1.3352e-05,0.00020719,1,1,2.6567,0.65667,0,0
0.43385,0.43385,0.43385,2.9068e-08,0,4.3185e-05,0.00016482,1,1,2.6587,0.65867,0,0
0.43648,0.43648,0.43648,1.7172e-08,0,5.5097e-05,0.00011879,1,1,2.6607,0.66067,0,0
0.43913,0.43913,0.43913,1.0795e-08,0,5.8371e-05,8.5919e-05,1,1,2.6627,0.66267,0,0
0.44178,0.44178,0.44178,1.011e-08,0,6.485e-05,7.6826e-05,1,1,2.6647,0.66467,0,0
0.44444,0.44444,0.44444,1.5205e-08,0,8.2873e-05,9.1218e-05,1,1,2.6667,0.66667,0,0
0.44711,0.44711,0.44711,2.6747e-08,0,0.00011345,0.00011768,1,1,2.6687,0.66867,0,0
0.44979,0.44979,0.44979,4.1764e-08,0,0.00015024,0.00013846,1,1,2.6707,0.67066,0,0
0.45248,0.45248,0.45248,5.2294e-08,0,0.00018287,0.00013726,1,1,2.6727,0.67266,0,0
0.45517,0.45517,0.45517,5.2071e-08,0,0.00020176,0.00010645,1,1,2.6747,0.67466,0,0
0.45787,0.45787,0.45787,4.347e-08,0,0.00020215,5.0476e-05,1,1,2.6767,0.67666,0,0
0.46058,0.46058,0.46058,3.4717e-08,0,0.00018544,-1.6199e-05,1,1,2.6787,0.67866,0,0
0.4633,0.4633,0.4633,3.0704e-08,0,0.000158,-7.5453e-05,1,1,2.6807,0.68066,0,0
0.46602,0.46602,0.46602,2.931e-08,0,0.00012827,-0.00011331,1,1,2.6827,0.68266,0,0
0.46876,0.46876,0.46876,2.6548e-08,0,0.00010372,-0.00012564,1,1,2.6847,0.68466,0,0
0.4715,0.4715,0.4715,2.2118e-08,0,8.8855e-05,-0.00011925,1,1,2.6867,0.68666,0,0
0.47425,0.47425,0.47425,1.8779e-08,0,8.4232e-05,-0.00010809,1,1,2.6887,0.68866,0,0
0.477,0.477,0.477,1.879e-08,0,8.6616e-05,-0.00010624,1,1,2.6907,0.69065,0,0
0.47977,0.47977,0.47977,2.2736e-08,0,8.9904e-05,-0.00012102,1,1,2.6927,0.69265,0,0
0.48254,0.48254,0.48254,2.993e-08,0,8.681e-05,-0.0001496,1,1,2.6947,0.69465,0,0
0.48532,0.48532,0.48532,3.7692e-08,0,7.1092e-05,-0.00018061,1,1,2.6967,0.69665,0,0
0.48811,0.48811,0.48811,4.1603e-08,0,3.981e-05,-0.00019999,1,1,2.6987,0.69865,0,0
0.49091,0.49091,0.49091,3.9253e-08,0,-5.2036e-06,-0.00019796,1,1,2.7006,0.70065,0,0
0.49372,0.49372,0.49372,3.3506e-08,0,-5.7334e-05,-0.00017369,1,1,2.7026,0.70265,0,0
0.49653,0.49653,0.49653,2.9811e-08,0,-0.00010688,-0.00013543,1,1,2.7046,0.70465,0,0
0.49935,0.49935,0.49935,3.0071e-08,0,-0.00014401,-9.6469e-05,1,1,2.7066,0.70665,0,0
0.50218,0.50218,0.50218,3.108e-08,0,-0.00016221,-6.9029e-05,1,1,2.7086,0.70865,0,0
0.50502,0.50502,0.50502,2.9361e-08,0,-0.00016083,-5.9113e-05,1,1,2.7106,0.71064,0,0
0.50786,0.50786,0.50786,2.5414e-08,0,-0.00014584,-6.434e-05,1,1,2.7126,0.71264,0,0
0.51071,0.51071,0.51071,2.2023e-08,0,-0.00012782,-7.538e-05,1,1,2.7146,0.71464,0,0
0.51358,0.51358,0.51358,2.0281e-08,0,-0.00011777,-8.0073e-05,1,1,2.7166,0.71664,0,0
0.51644,0.51644,0.51644,1.9632e-08,0,-0.00012222,-6.8456e-05,1,1,2.7186,0.71864,0,0
0.51932,0.51932,0.51932,2.0976e-08,0,-0.00014001,-3.6682e-05,1,1,2.7206,0.72064,0,0
0.52221,0.52221,0.52221,2.6579e-08,0,-0.00016249,1.1599e-05,1,1,2.7226,0.72264,0,0
0.5251,0.5251,0.5251,3.5974e-08,0,-0.00017741,6.6814e-05,1,1,2.7246,0.72464,0,0
0.528,0.528,0.528,4.4251e-08,0,-0.00017465,0.00011714,1,1,2.7266,0.72664,0,0
0.53091,0.53091,0.53091,4.6187e-08,0,-0.00015116,0.00015269,1,1,2.7286,0.72864,0,0
0.53383,0.53383,0.53383,4.1076e-08,0,-0.00011256,0.00016848,1,1,2.7306,0.73063,0,0
0.53675,0.53675,0.53675,3.2371e-08,0,-7.0648e-05,0.00016541,1,1,2.7326,0.73263,0,0
0.53969,0.53969,0.53969,2.3771e-08,0,-3.8146e-05,0.00014935,1,1,2.7346,0.73463,0,0
0.54263,0.54263,0.54263,1.7151e-08,0,-2.2801e-05,0.00012894,1,1,2.7366,0.73663,0,0
0.54558,0.54558,0.54558,1.3344e-08,0,-2.3749e-05,0.00011304,1,1,2.7386,0.73863,0,0
0.54853,0.54853,0.54853,1.2705e-08,0,-3.1712e-05,0.00010816,1,1,2.7406,0.74063,0,0
0.5515,0.5515,0.5515,1.4683e-08,0,-3.3133e-05,0.00011654,1,1,2.7426,0.74263,0,0
0.55447,0.55447,0.55447,1.8575e-08,0,-1.6512e-05,0.00013523,1,1,2.7446,0.74463,0,0
0.55745,0.55745,0.55745,2.5081e-08,0,2.19e-05,0.00015674,1,1,2.7466,0.74663,0,0
0.56044,0.56044,0.56044,3.5165e-08,0,7.5795e-05,0.00017141,1,1,2.7486,0.74863,0,0
0.56344,0.56344,0.56344,4.6372e-08,0,0.0001311,0.00017075,1,1,2.7506,0.75062,0,0
0.56644,0.56644,0.56644,5.2304e-08,0,0.00017188,0.0001508,1,1,2.7526,0.75262,0,0
0.56946,0.56946,0.56946,4.8054e-08,0,0.00018719,0.00011398,1,1,2.7546,0.75462,0,0
0.57248,0.57248,0.57248,3.558e-08,0,0.0001756,6.8668e-05,1,1,2.7566,0.75662,0,0
0.57551,0.57551,0.57551,2.1934e-08,0,0.00014563,2.6372e-05,1,1,2.7586,0.75862,0,0
0.57854,0.57854,0.57854,1.2593e-08,0,0.00011212,-2.6888e-06,1,1,2.7606,0.76062,0,0
0.58159,0.58159,0.58159,8.3091e-09,0,9.0084e-05,-1.3881e-05,1,1,2.7626,0.76262,0,0
0.58464,0.58464,0.58464,8.0071e-09,0,8.8852e-05,-1.0499e-05,1,1,2.7646,0.76462,0,0
0.5877,0.5877,0.5877,1.182e-08,0,0.00010864,-2.779e-06,1,1,2.7666,0.76662,0,0
0.59077,0.59077,0.59077,1.983e-08,0,0.00014073,-3.5917e-06,1,1,2.7686,0.76862,0,0
0.59385,0.59385,0.59385,2.9788e-08,0,0.00017108,-2.2459e-05,1,1,2.7706,0.77061,0,0
0.59693,0.59693,0.59693,3.826e-08,0,0.0001859,-6.0638e-05,1,1,2.7726,0.77261,0,0
0.60002,0.60002,0.60002,4.3396e-08,0,0.00017695,-0.00010978,1,1,2.7746,0.77461,0,0
0.60313,0.60313,0.60313,4.4962e-08,0,0.00014448,-0.00015509,1,1,2.7766,0.77661,0,0
0.60623,0.60623,0.60623,4.2429e-08,0,9.6789e-05,-0.00018174,1,1,2.7786,0.77861,0,0
0.60935,0.60935,0.60935,3.5201e-08,0,4.6786e-05,-0.00018162,1,1,2.7806,0.78061,0,0
0.61248,0.61248,0.61248,2.4816e-08,0,6.9733e-06,-0.00015731,1,1,2.7826,0.78261,0,0
0.61561,0.61561,0.61561,1.4966e-08,0,-1.5025e-05,-0.00012135,1,1,2.7846,0.78461,0,0
0.61875,0.61875,0.61875,8.6538e-09,0,-1.8915e-05,-9.1057e-05,1,1,2.7866,0.78661,0,0
0.6219,0.6219,0.6219,6.7006e-09,0,-1.1386e-05,-8.1054e-05,1,1,2.7886,0.78861,0,0
0.62506,0.62506,0.62506,9.3845e-09,0,-3.275e-06,-9.6773e-05,1,1,2.7906,0.7906,0,0
0.62822,0.62822,0.62822,1.7424e-08,0,-5.2725e-06,-0.00013183,1,1,2.7926,0.7926,0,0
0.63139,0.63139,0.63139,2.9638e-08,0,-2.369e-05,-0.00017046,1,1,2.7946,0.7946,0,0
0.63457,0.63457,0.63457,4.1039e-08,0,-5.7811e-05,-0.00019411,1,1,2.7966,0.7966,0,0
0.63776,0.63776,0.63776,4.5844e-08,0,-9.9926e-05,-0.0001893,1,1,2.7986,0.7986,0,0
0.64096,0.64096,0.64096,4.2692e-08,0,-0.00013822,-0.00015347,1,1,2.8006,0.8006,0,0
0.64416,0.64416,0.64416,3.5372e-08,0,-0.00016149,-9.6196e-05,1,1,2.8026,0.8026,0,0
0.64738,0.64738,0.64738,2.8139e-08,0,-0.00016389,-3.5319e-05,1,1,2.8046,0.8046,0,0
0.6506,0.6506,0.6506,2.1922e-08,0,-0.00014764,1.0454e-05,1,1,2.8066,0.8066,0,0
0.65383,0.65383,0.65383,1.5836e-08,0,-0.00012237,2.9252e-05,1,1,2.8086,0.8086,0,0
0.65706,0.65706,0.65706,1.0699e-08,0,-0.00010128,2.0864e-05,1,1,2.8106,0.81059,0,0
0.66031,0.66031,0.66031,9.1438e-09,0,-9.5527e-05,-3.3835e-06,1,1,2.8126,0.81259,0,0
0.66356,0.66356,0.66356,1.2597e-08,0,-0.00010924,-2.5622e-05,1,1,2.8146,0.81459,0,0
0.66682,0.66682,0.66682,1.9741e-08,0,-0.0001374,-2.9179e-05,1,1,2.8166,0.81659,0,0
0.67009,0.67009,0.67009,2.8135e-08,0,-0.00016758,-5.7436e-06,1,1,2.8186,0.81859,0,0
0.67337,0.67337,0.67337,3.5942e-08,0,-0.00018501,4.1071e-05,1,1,2.8206,0.82059,0,0
0.67665,0.67665,0.67665,4.1487e-08,0,-0.00017886,9.728e-05,1,1,2.8226,0.82259,0,0
0.67994,0.67994,0.67994,4.2554e-08,0,-0.00014714,0.00014449,1,1,2.8246,0.82459,0,0
0.68325,0.68325,0.68325,3.7723e-08,0,-9.7872e-05,0.00016768,1,1,2.8266,0.82659,0,0
0.68655,0.68655,0.68655,2.828e-08,0,-4.6187e-05,0.00016163,1,1,2.8286,0.82859,0,0
0.68987,0.68987,0.68987,1.7797e-08,0,-8.1306e-06,0.00013309,1,1,2.8306,0.83058,0,0
0.6932,0.6932,0.6932,9.6594e-09,0,6.0309e-06,9.8055e-05,1,1,2.8326,0.83258,0,0
0.69653,0.69653,0.69653,5.6304e-09,0,-3.7309e-06,7.4914e-05,1,1,2.8346,0.83458,0,0
0.69987,0.69987,0.69987,6.6008e-09,0,-2.7048e-05,7.6559e-05,1,1,2.8366,0.83658,0,0
0.70322,0.70322,0.70322,1.3218e-08,0,-4.7485e-05,0.00010463,1,1,2.8386,0.83858,0,0
0.70657,0.70657,0.70657,2.4543e-08,0,-4.9589e-05,0.00014854,1,1,2.8406,0.84058,0,0
0.70994,0.70994,0.70994,3.6684e-08,0,-2.5625e-05,0.00018976,1,1,2.8426,0.84258,0,0
0.71331,0.71331,0.71331,4.4393e-08,0,2.0909e-05,0.0002096,1,1,2.8446,0.84458,0,0
0.71669,0.71669,0.71669,4.4804e-08,0,7.6558e-05,0.00019726,1,1,2.8466,0.84658,0,0
0.72008,0.72008,0.72008,3.9169e-08,0,0.00012348,0.00015456,1,1,2.8486,0.84858,0,0
0.72348,0.72348,0.72348,3.0727e-08,0,0.00014695,9.5409e-05,1,1,2.8506,0.85057,0,0
0.72688,0.72688,0.72688,2.172e-08,0,0.0001417,4.0271e-05,1,1,2.8526,0.85257,0,0
0.73029,0.73029,0.73029,1.3147e-08,0,0.00011435,7.7578e-06,1,1,2.8546,0.85457,0,0
0.73372,0.73372,0.73372,6.5896e-09,0,8.0826e-05,6.931e-06,1,1,2.8566,0.85657,0,0
0.73714,0.73714,0.73714,4.6928e-09,0,5.9718e-05,3.3408e-05,1,1,2.8586,0.85857,0,0
0.74058,0.74058,0.74058,9.1843e-09,0,6.4218e-05,7.1046e-05,1,1,2.8606,0.86057,0,0
0.74402,0.74402,0.74402,1.8991e-08,0,9.6135e-05,9.8655e-05,1,1,2.8626,0.86257,0,0
0.74748,0.74748,0.74748,3.0764e-08,0,0.00014471,9.9006e-05,1,1,2.8646,0.86457,0,0
0.75094,0.75094,0.75094,4.0853e-08,0,0.00019088,6.6266e-05,1,1,2.8666,0.86657,0,0
0.75441,0.75441,0.75441,4.6455e-08,0,0.00021529,8.5439e-06,1,1,2.8686,0.86857,0,0
0.75788,0.75788,0.75788,4.5788e-08,0,0.00020656,-5.5583e-05,1,1,2.8706,0.87056,0,0
0.76137,0.76137,0.76137,3.8693e-08,0,0.00016623,-0.00010503,1,1,2.8726,0.87256,0,0
0.76486,0.76486,0.76486,2.7421e-08,0,0.00010838,-0.00012511,1,1,2.8746,0.87456,0,0
0.76836,0.76836,0.76836,1.5818e-08,0,5.4051e-05,-0.00011349,1,1,2.8766,0.87656,0,0
0.77187,0.77187,0.77187,7.0798e-09,0,2.2843e-05,-8.0919e-05,1,1,2.8786,0.87856,0,0
0.77539,0.77539,0.77539,2.7907e-09,0,2.4948e-05,-4.6482e-05,1,1,2.8806,0.88056,0,0
0.77891,0.77891,0.77891,4.1129e-09,0,5.6853e-05,-2.9469e-05,1,1,2.8826,0.88256,0,0
0.78244,0.78244,0.78244,1.2224e-08,0,0.00010248,-4.1273e-05,1,1,2.8846,0.88456,0,0
0.78598,0.78598,0.78598,2.5973e-08,0,0.00013951,-8.0566e-05,1,1,2.8866,0.88656,0,0
0.78953,0.78953,0.78953,3.9965e-08,0,0.00014845,-0.00013382,1,1,2.8886,0.88856,0,0
0.79309,0.79309,0.79309,4.7402e-08,0,0.00012087,-0.00018102,1,1,2.8906,0.89055,0,0
0.79665,0.79665,0.79665,4.5694e-08,0,6.3056e-05,-0.00020418,1,1,2.8926,0.89255,0,0
0.80022,0.80022,0.80022,3.8059e-08,0,-6.4095e-06,-0.0001949,1,1,2.8946,0.89455,0,0
0.80381,0.80381,0.80381,2.9071e-08,0,-6.4323e-05,-0.00015783,1,1,2.8966,0.89655,0,0
0.80739,0.80739,0.80739,2.0333e-08,0,-9.2494e-05,-0.00010847,1,1,2.8986,0.89855,0,0
0.81099,0.81099,0.81099,1.1707e-08,0,-8.5244e-05,-6.6576e-05,1,1,2.9005,0.90055,0,0
0.81459,0.81459,0.81459,4.992e-09,0,-5.1632e-05,-4.8133e-05,1,1,2.9025,0.90255,0,0
0.81821,0.81821,0.81821,3.6395e-09,0,-1.1527e-05,-5.9131e-05,1,1,2.9045,0.90455,0,0
0.82183,0.82183,0.82183,8.9276e-09,0,1.284e-05,-9.3557e-05,1,1,2.9065,0.90655,0,0
0.82546,0.82546,0.82546,1.8565e-08,0,6.3761e-06,-0.00013606,1,1,2.9085,0.90855,0,0
0.82909,0.82909,0.82909,2.9311e-08,0,-3.2337e-05,-0.00016808,1,1,2.9105,0.91054,0,0
0.83274,0.83274,0.83274,3.8802e-08,0,-9.0314e-05,-0.00017501,1,1,2.9125,0.91254,0,0
0.83639,0.83639,0.83639,4.429e-08,0,-0.00014575,-0.00015175,1,1,2.9145,0.91454,0,0
0.84005,0.84005,0.84005,4.2467e-08,0,-0.00017758,-0.00010447,1,1,2.9165,0.91654,0,0
0.84372,0.84372,0.84372,3.2881e-08,0,-0.00017482,-4.7978e-05,1,1,2.9185,0.91854,0,0
0.84739,0.84739,0.84739,2.0013e-08,0,-0.00014141,1.6223e-07,1,1,2.9205,0.92054,0,0
0.85108,0.85108,0.85108,9.6213e-09,0,-9.4444e-05,2.631e-05,1,1,2.9225,0.92254,0,0
0.85477,0.85477,0.85477,3.8613e-09,0,-5.6545e-05,2.57e-05,1,1,2.9245,0.92454,0,0
0.85847,0.85847,0.85847,2.1308e-09,0,-4.5959e-05,3.8114e-06,1,1,2.9265,0.92654,0,0
0.86218,0.86218,0.86218,5.4062e-09,0,-6.8671e-05,-2.6088e-05,1,1,2.9285,0.92854,0,0
0.86589,0.86589,0.86589,1.5765e-08,0,-0.00011591,-4.8141e-05,1,1,2.9305,0.93053,0,0
0.86962,0.86962,0.86962,3.0709e-08,0,-0.00016796,-4.9912e-05,1,1,2.9325,0.93253,0,0
0.87335,0.87335,0.87335,4.1775e-08,0,-0.00020257,-2.7102e-05,1,1,2.9345,0.93453,0,0
0.87709,0.87709,0.87709,4.202e-08,0,-0.00020443,1.475e-05,1,1,2.9365,0.93653,0,0
0.88084,0.88084,0.88084,3.3367e-08,0,-0.00017164,6.2372e-05,1,1,2.9385,0.93853,0,0
0.8846,0.8846,0.8846,2.358e-08,0,-0.00011645,0.00010002,1,1,2.9405,0.94053,0,0
0.88836,0.88836,0.88836,1.7053e-08,0,-5.9941e-05,0.00011598,1,1,2.9425,0.94253,0,0
0.89213,0.89213,0.89213,1.2093e-08,0,-2.2963e-05,0.00010753,1,1,2.9445,0.94453,0,0
0.89591,0.89591,0.89591,7.0688e-09,0,-1.7414e-05,8.2233e-05,1,1,2.9465,0.94653,0,0
0.8997,0.8997,0.8997,4.7393e-09,0,-4.1593e-05,5.4806e-05,1,1,2.9485,0.94853,0,0
0.9035,0.9035,0.9035,8.3259e-09,0,-8.155e-05,4.0873e-05,1,1,2.9505,0.95052,0,0
0.9073,0.9073,0.9073,1.6326e-08,0,-0.00011748,5.0198e-05,1,1,2.9525,0.95252,0,0
0.91111,0.91111,0.91111,2.4257e-08,0,-0.0001322,8.2318e-05,1,1,2.9545,0.95452,0,0
0.91493,0.91493,0.91493,2.9897e-08,0,-0.00011793,0.00012642,1,1,2.9565,0.95652,0,0
0.91876,0.91876,0.91876,3.3656e-08,0,-7.8911e-05,0.00016559,1,1,2.9585,0.95852,0,0
0.9226,0.9226,0.9226,3.4661e-08,0,-2.8866e-05,0.00018391,1,1,2.9605,0.96052,0,0
0.92644,0.92644,0.92644,3.0264e-08,0,1.5085e-05,0.0001733,1,1,2.9625,0.96252,0,0
0.93029,0.93029,0.93029,2.0469e-08,0,3.9549e-05,0.00013748,1,1,2.9645,0.96452,0,0
0.93415,0.93415,0.93415,9.8686e-09,0,3.9996e-05,9.091e-05,1,1,2.9665,0.96652,0,0
0.93802,0.93802,0.93802,3.3036e-09,0,2.195e-05,5.31e-05,1,1,2.9685,0.96852,0,0
0.9419,0.9419,0.9419,1.6378e-09,0,-1.9919e-06,4.041e-05,1,1,2.9705,0.97051,0,0
0.94578,0.94578,0.94578,3.7919e-09,0,-1.7804e-05,5.893e-05,1,1,2.9725,0.97251,0,0
0.94968,0.94968,0.94968,1.0561e-08,0,-1.5822e-05,0.00010152,1,1,2.9745,0.97451,0,0
0.95358,0.95358,0.95358,2.2686e-08,0,5.696e-06,0.0001505,1,1,2.9765,0.97651,0,0
0.95748,0.95748,0.95748,3.5813e-08,0,4.0452e-05,0.00018486,1,1,2.9785,0.97851,0,0
0.9614,0.9614,0.9614,4.1717e-08,0,7.7131e-05,0.00018912,1,1,2.9805,0.98051,0,0
0.96532,0.96532,0.96532,3.6383e-08,0,0.00010409,0.00015983,1,1,2.9825,0.98251,0,0
0.96926,0.96926,0.96926,2.4436e-08,0,0.0001138,0.00010715,1,1,2.9845,0.98451,0,0
0.9732,0.9732,0.9732,1.3675e-08,0,0.00010541,5.0624e-05,1,1,2.9865,0.98651,0,0
0.97714,0.97714,0.97714,7.295e-09,0,8.4701e-05,1.0958e-05,1,1,2.9885,0.98851,0,0
0.9811,0.9811,0.9811,3.8121e-09,0,6.1724e-05,1.3835e-06,1,1,2.9905,0.9905,0,0
0.98506,0.98506,0.98506,2.7023e-09,0,4.6975e-05,2.225e-05,1,1,2.9925,0.9925,0,0
0.98904,0.98904,0.98904,6.0172e-09,0,4.7691e-05,6.1173e-05,1,1,2.9945,0.9945,0,0
0.99302,0.99302,0.99302,1.4004e-08,0,6.5433e-05,9.8603e-05,1,1,2.9965,0.9965,0,0
0.997,0.997,0.997,2.268e-08,0,9.5668e-05,0.00011631,1,1,2.9985,0.9985,0,0
1.001,1.001,1.001,2.7777e-08,0,0.00012937,0.00010507,1,1,3.0005,1.0005,0,0
1.005,1.005,1.005,2.9009e-08,0,0.00015605,6.8232e-05,1,1,3.0025,1.0025,0,0
1.009,1.009,1.009,2.8348e-08,0,0.0001672,1.9757e-05,1,1,3.0045,1.0045,0,0
1.013,1.013,1.013,2.5829e-08,0,0.00015916,-2.227e-05,1,1,3.0065,1.0065,0,0
1.0171,1.0171,1.0171,1.9987e-08,0,0.0001345,-4.3553e-05,1,1,3.0085,1.0085,0,0
1.0211,1.0211,1.0211,1.1842e-08,0,0.00010141,-3.9468e-05,1,1,3.0105,1.0105,0,0
1.0251,1.0251,1.0251,5.3369e-09,0,7.1176e-05,-1.6423e-05,1,1,3.0125,1.0125,0,0
1.0292,1.0292,1.0292,3.0982e-09,0,5.4433e-05,1.1597e-05,1,1,3.0145,1.0145,0,0
1.0333,1.0333,1.0333,4.1573e-09,0,5.7342e-05,2.9479e-05,1,1,3.0165,1.0165,0,0
1.0373,1.0373,1.0373,7.0116e-09,0,7.9116e-05,2.7409e-05,1,1,3.0185,1.0185,0,0
1.0414,1.0414,1.0414,1.2544e-08,0,0.00011189,4.5985e-06,1,1,3.0205,1.0205,0,0
1.0455,1.0455,1.0455,2.1495e-08,0,0.00014328,-3.104e-05,1,1,3.0225,1.0225,0,0
1.0496,1.0496,1.0496,3.0339e-08,0,0.00016086,-6.6793e-05,1,1,3.0245,1.0245,0,0
1.0537,1.0537,1.0537,3.2885e-08,0,0.00015702,-9.0704e-05,1,1,3.0265,1.0265,0,0
1.0578,1.0578,1.0578,2.6761e-08,0,0.00013216,-9.6404e-05,1,1,3.0285,1.0285,0,0
1.0619,1.0619,1.0619,1.6235e-08,0,9.4698e-05,-8.5232e-05,1,1,3.0305,1.0305,0,0
1.066,1.066,1.066,7.5797e-09,0,5.7925e-05,-6.4971e-05,1,1,3.0325,1.0325,0,0
1.0702,1.0702,1.0702,3.3214e-09,0,3.4647e-05,-4.6042e-05,1,1,3.0345,1.0345,0,0
1.0743,1.0743,1.0743,2.398e-09,0,3.2056e-05,-3.7018e-05,1,1,3.0365,1.0365,0,0
1.0784,1.0784,1.0784,4.1164e-09,0,4.8908e-05,-4.1509e-05,1,1,3.0385,1.0385,0,0
1.0826,1.0826,1.0826,9.1139e-09,0,7.6151e-05,-5.7551e-05,1,1,3.0405,1.0405,0,0
1.0868,1.0868,1.0868,1.6438e-08,0,0.00010071,-7.933e-05,1,1,3.0425,1.0425,0,0
1.0909,1.0909,1.0909,2.2293e-08,0,0.00011085,-0.00010002,1,1,3.0445,1.0445,0,0
1.0951,1.0951,1.0951,2.3262e-08,0,0.00010094,-0.00011433,1,1,3.0465,1.0465,0,0
1.0993,1.0993,1.0993,1.9802e-08,0,7.3718e-05,-0.00011985,1,1,3.0485,1.0485,0,0
1.1035,1.1035,1.1035,1.5246e-08,0,3.9019e-05,-0.00011713,1,1,3.0505,1.0505,0,0
1.1077,1.1077,1.1077,1.1936e-08,0,9.5899e-06,-0.00010882,1,1,3.0525,1.0525,0,0
1.1119,1.1119,1.1119,9.7161e-09,0,-4.3575e-06,-9.8472e-05,1,1,3.0545,1.0545,0,0
1.1161,1.1161,1.1161,8.0014e-09,0,5.863e-07,-8.9445e-05,1,1,3.0565,1.0565,0,0
1.1204,1.1204,1.1204,7.477e-09,0,1.9769e-05,-8.4168e-05,1,1,3.0585,1.0585,0,0
1.1246,1.1246,1.1246,8.8568e-09,0,4.27e-05,-8.3856e-05,1,1,3.0605,1.0605,0,0
1.1288,1.1288,1.1288,1.1164e-08,0,5.7657e-05,-8.8538e-05,1,1,3.0625,1.0625,0,0
1.1331,1.1331,1.1331,1.265e-08,0,5.6602e-05,-9.7191e-05,1,1,3.0645,1.0645,0,0
1.1374,1.1374,1.1374,1.3095e-08,0,3.8336e-05,-0.00010781,1,1,3.0665,1.0665,0,0
1.1416,1.1416,1.1416,1.3899e-08,0,8.7413e-06,-0.00011755,1,1,3.0685,1.0685,0,0
1.1459,1.1459,1.1459,1.5672e-08,0,-2.1836e-05,-0.00012325,1,1,3.0705,1.0705,0,0
1.1502,1.1502,1.1502,1.6842e-08,0,-4.2885e-05,-0.00012248,1,1,3.0725,1.0725,0,0
1.1545,1.1545,1.1545,1.5462e-08,0,-4.7985e-05,-0.00011471,1,1,3.0745,1.0745,0,0
1.1588,1.1588,1.1588,1.1808e-08,0,-3.7291e-05,-0.00010205,1,1,3.0765,1.0765,0,0
1.1631,1.1631,1.1631,8.1874e-09,0,-1.723e-05,-8.8813e-05,1,1,3.0785,1.0785,0,0
1.1674,1.1674,1.1674,6.402e-09,0,2.3916e-06,-7.9967e-05,1,1,3.0805,1.0805,0,0
1.1717,1.1717,1.1717,6.4146e-09,0,1.2539e-05,-7.9102e-05,1,1,3.0825,1.0825,0,0
1.176,1.176,1.176,7.6013e-09,0,8.4834e-06,-8.6766e-05,1,1,3.0845,1.0845,0,0
1.1804,1.1804,1.1804,1.0071e-08,0,-8.7273e-06,-9.9957e-05,1,1,3.0865,1.0865,0,0
1.1847,1.1847,1.1847,1.3885e-08,0,-3.3233e-05,-0.00011303,1,1,3.0885,1.0885,0,0
1.1891,1.1891,1.1891,1.7602e-08,0,-5.7029e-05,-0.00011978,1,1,3.0905,1.0905,0,0
1.1935,1.1935,1.1935,1.8783e-08,0,-7.3038e-05,-0.00011596,1,1,3.0925,1.0925,0,0
1.1978,1.1978,1.1978,1.6276e-08,0,-7.7427e-05,-0.00010139,1,1,3.0945,1.0945,0,0
1.2022,1.2022,1.2022,1.146e-08,0,-7.0543e-05,-8.0502e-05,1,1,3.0965,1.0965,0,0
1.2066,1.2066,1.2066,6.9033e-09,0,-5.64e-05,-6.0987e-05,1,1,3.0985,1.0985,0,0
1.211,1.211,1.211,4.2532e-09,0,-4.1032e-05,-5.0677e-05,1,1,3.1004,1.1004,0,0
1.2154,1.2154,1.2154,3.8441e-09,0,-3.0345e-05,-5.406e-05,1,1,3.1024,1.1024,0,0
1.2198,1.2198,1.2198,5.6983e-09,0,-2.8209e-05,-7.0002e-05,1,1,3.1044,1.1044,0,0
1.2242,1.2242,1.2242,9.701e-09,0,-3.5446e-05,-9.1875e-05,1,1,3.1064,1.1064,0,0
1.2287,1.2287,1.2287,1.4624e-08,0,-4.9951e-05,-0.00011012,1,1,3.1084,1.1084,0,0
1.2331,1.2331,1.2331,1.8067e-08,0,-6.7665e-05,-0.00011613,1,1,3.1104,1.1104,0,0
1.2375,1.2375,1.2375,1.8253e-08,0,-8.3891e-05,-0.00010589,1,1,3.1124,1.1124,0,0
1.242,1.242,1.242,1.5612e-08,0,-9.4489e-05,-8.1725e-05,1,1,3.1144,1.1144,0,0
1.2464,1.2464,1.2464,1.2045e-08,0,-9.6806e-05,-5.1647e-05,1,1,3.1164,1.1164,0,0
1.2509,1.2509,1.2509,8.8632e-09,0,-9.0361e-05,-2.6358e-05,1,1,3.1184,1.1184,0,0
1.2554,1.2554,1.2554,6.1866e-09,0,-7.7169e-05,-1.5164e-05,1,1,3.1204,1.1204,0,0
1.2599,1.2599,1.2599,4.2817e-09,0,-6.1506e-05,-2.2266e-05,1,1,3.1224,1.1224,0,0
1.2644,1.2644,1.2644,4.4131e-09,0,-4.8863e-05,-4.4942e-05,1,1,3.1244,1.1244,0,0
1.2689,1.2689,1.2689,7.4985e-09,0,-4.4225e-05,-7.4409e-05,1,1,3.1264,1.1264,0,0
1.2734,1.2734,1.2734,1.2342e-08,0,-5.0218e-05,-9.9079e-05,1,1,3.1284,1.1284,0,0
1.2779,1.2779,1.2779,1.6213e-08,0,-6.5869e-05,-0.00010896,1,1,3.1304,1.1304,0,0
1.2824,1.2824,1.2824,1.7384e-08,0,-8.6576e-05,-9.9414e-05,1,1,3.1324,1.1324,0,0
1.2869,1.2869,1.2869,1.6443e-08,0,-0.00010542,-7.2932e-05,1,1,3.1344,1.1344,0,0
1.2915,1.2915,1.2915,1.4821e-08,0,-0.00011554,-3.823e-05,1,1,3.1364,1.1364,0,0
1.296,1.296,1.296,1.2761e-08,0,-0.00011272,-7.1104e-06,1,1,3.1384,1.1384,0,0
1.3006,1.3006,1.3006,9.5693e-09,0,-9.7314e-05,9.7868e-06,1,1,3.1404,1.1404,0,0
1.3051,1.3051,1.3051,5.6187e-09,0,-7.461e-05,6.8338e-06,1,1,3.1424,1.1424,0,0
1.3097,1.3097,1.3097,3.045e-09,0,-5.3157e-05,-1.4523e-05,1,1,3.1444,1.1444,0,0
1.3143,1.3143,1.3143,3.877e-09,0,-4.162e-05,-4.6217e-05,1,1,3.1464,1.1464,0,0
1.3189,1.3189,1.3189,7.8983e-09,0,-4.5275e-05,-7.6434e-05,1,1,3.1484,1.1484,0,0
1.3235,1.3235,1.3235,1.2868e-08,0,-6.3639e-05,-9.3877e-05,1,1,3.1504,1.1504,0,0
1.3281,1.3281,1.3281,1.6613e-08,0,-9.0348e-05,-9.1886e-05,1,1,3.1524,1.1524,0,0
1.3327,1.3327,1.3327,1.8363e-08,0,-0.00011545,-7.0875e-05,1,1,3.1544,1.1544,0,0
1.3373,1.3373,1.3373,1.8164e-08,0,-0.00012921,-3.8192e-05,1,1,3.1564,1.1564,0,0
1.3419,1.3419,1.3419,1.5894e-08,0,-0.00012592,-5.4416e-06,1,1,3.1584,1.1584,0,0
1.3466,1.3466,1.3466,1.1541e-08,0,-0.00010624,1.575e-05,1,1,3.1604,1.1604,0,0
1.3512,1.3512,1.3512,6.2763e-09,0,-7.7095e-05,1.8015e-05,1,1,3.1624,1.1624,0,0
1.3559,1.3559,1.3559,2.4334e-09,0,-4.9218e-05,9.9275e-07,1,1,3.1644,1.1644,0,0
1.3605,1.3605,1.3605,1.9199e-09,0,-3.3134e-05,-2.8504e-05,1,1,3.1664,1.1664,0,0
1.3652,1.3652,1.3652,4.7261e-09,0,-3.5185e-05,-5.8995e-05,1,1,3.1684,1.1684,0,0
1.3699,1.3699,1.3699,9.2172e-09,0,-5.5024e-05,-7.8627e-05,1,1,3.1704,1.1704,0,0
1.3746,1.3746,1.3746,1.3679e-08,0,-8.5584e-05,-7.9653e-05,1,1,3.1724,1.1724,0,0
1.3792,1.3792,1.3792,1.715e-08,0,-0.0001156,-6.1442e-05,1,1,3.1744,1.1744,0,0
1.3839,1.3839,1.3839,1.886e-08,0,-0.00013379,-3.0825e-05,1,1,3.1764,1.1764,0,0
1.3887,1.3887,1.3887,1.7743e-08,0,-0.00013317,4.1394e-07,1,1,3.1784,1.1784,0,0
1.3934,1.3934,1.3934,1.3361e-08,0,-0.00011381,2.0027e-05,1,1,3.1804,1.1804,0,0
1.3981,1.3981,1.3981,7.2765e-09,0,-8.2835e-05,2.0097e-05,1,1,3.1824,1.1824,0,0
1.4028,1.4028,1.4028,2.6974e-09,0,-5.1799e-05,2.4811e-07,1,1,3.1844,1.1844,0,0
1.4076,1.4076,1.4076,2.0784e-09,0,-3.222e-05,-3.2054e-05,1,1,3.1864,1.1864,0,0
1.4123,1.4123,1.4123,5.1178e-09,0,-3.1188e-05,-6.4317e-05,1,1,3.1884,1.1884,0,0
1.4171,1.4171,1.4171,9.4146e-09,0,-4.8695e-05,-8.3884e-05,1,1,3.1904,1.1904,0,0
1.4218,1.4218,1.4218,1.2918e-08,0,-7.7702e-05,-8.2884e-05,1,1,3.1924,1.1924,0,0
1.4266,1.4266,1.4266,1.5195e-08,0,-0.00010686,-6.1335e-05,1,1,3.1944,1.1944,0,0
1.4314,1.4314,1.4314,1.6325e-08,0,-0.00012479,-2.7182e-05,1,1,3.1964,1.1964,0,0
1.4362,1.4362,1.4362,1.5531e-08,0,-0.00012441,6.6789e-06,1,1,3.1984,1.1984,0,0
1.441,1.441,1.441,1.1908e-08,0,-0.00010563,2.7258e-05,1,1,3.2004,1.2004,0,0
1.4458,1.4458,1.4458,6.4141e-09,0,-7.5535e-05,2.64e-05,1,1,3.2024,1.2024,0,0
1.4506,1.4506,1.4506,2.1269e-09,0,-4.5772e-05,3.9384e-06,1,1,3.2044,1.2044,0,0
1.4554,1.4554,1.4554,1.8388e-09,0,-2.8089e-05,-3.2147e-05,1,1,3.2064,1.2064,0,0
1.4602,1.4602,1.4602,5.6138e-09,0,-2.9703e-05,-6.8696e-05,1,1,3.2084,1.2084,0,0
1.4651,1.4651,1.4651,1.1074e-08,0,-5.0334e-05,-9.2362e-05,1,1,3.2104,1.2104,0,0
1.4699,1.4699,1.4699,1.5725e-08,0,-8.2135e-05,-9.4694e-05,1,1,3.2124,1.2124,0,0
1.4747,1.4747,1.4747,1.8363e-08,0,-0.00011258,-7.5314e-05,1,1,3.2144,1.2144,0,0
1.4796,1.4796,1.4796,1.8473e-08,0,-0.00012922,-4.1974e-05,1,1,3.2164,1.2164,0,0
1.4845,1.4845,1.4845,1.5547e-08,0,-0.00012441,-7.5276e-06,1,1,3.2184,1.2184,0,0
1.4894,1.4894,1.4894,9.9315e-09,0,-9.8458e-05,1.4942e-05,1,1,3.2204,1.2204,0,0
1.4942,1.4942,1.4942,3.8816e-09,0,-5.9788e-05,1.6982e-05,1,1,3.2224,1.2224,0,0
1.4991,1.4991,1.4991,5.1633e-10,0,-2.2176e-05,-2.1553e-06,1,1,3.2244,1.2244,0,0
1.504,1.504,1.504,1.2639e-09,0,2.3217e-07,-3.5323e-05,1,1,3.2264,1.2264,0,0
1.5089,1.5089,1.5089,4.9499e-09,0,-1.6577e-06,-7.0241e-05,1,1,3.2284,1.2284,0,0
1.5138,1.5138,1.5138,9.6778e-09,0,-2.8066e-05,-9.4198e-05,1,1,3.2304,1.2304,0,0
1.5188,1.5188,1.5188,1.4671e-08,0,-6.9793e-05,-9.8881e-05,1,1,3.2324,1.2324,0,0
1.5237,1.5237,1.5237,1.9385e-08,0,-0.00011138,-8.342e-05,1,1,3.2344,1.2344,0,0
1.5286,1.5286,1.5286,2.1706e-08,0,-0.00013683,-5.4487e-05,1,1,3.2364,1.2364,0,0
1.5336,1.5336,1.5336,1.8988e-08,0,-0.00013573,-2.3522e-05,1,1,3.2384,1.2384,0,0
1.5385,1.5385,1.5385,1.1531e-08,0,-0.00010727,-2.3498e-06,1,1,3.2404,1.2404,0,0
1.5435,1.5435,1.5435,3.722e-09,0,-6.0757e-05,1.0842e-06,1,1,3.2424,1.2424,0,0
1.5485,1.5485,1.5485,3.97e-10,0,-1.2381e-05,-1.4656e-05,1,1,3.2444,1.2444,0,0
1.5535,1.5535,1.5535,2.404e-09,0,2.0677e-05,-4.4247e-05,1,1,3.2464,1.2464,0,0
1.5584,1.5584,1.5584,6.75e-09,0,2.6623e-05,-7.7645e-05,1,1,3.2484,1.2484,0,0
1.5634,1.5634,1.5634,1.077e-08,0,3.6402e-06,-0.00010363,1,1,3.2504,1.2504,0,0
1.5684,1.5684,1.5684,1.4478e-08,0,-3.9133e-05,-0.00011367,1,1,3.2524,1.2524,0,0
1.5735,1.5735,1.5735,1.8213e-08,0,-8.4851e-05,-0.00010483,1,1,3.2544,1.2544,0,0
1.5785,1.5785,1.5785,1.9828e-08,0,-0.00011535,-8.067e-05,1,1,3.2564,1.2564,0,0
1.5835,1.5835,1.5835,1.6479e-08,0,-0.00011824,-4.9864e-05,1,1,3.2584,1.2584,0,0
1.5885,1.5885,1.5885,8.9802e-09,0,-9.1785e-05,-2.3083e-05,1,1,3.2604,1.2604,0,0
1.5936,1.5936,1.5936,2.1982e-09,0,-4.5594e-05,-9.3768e-06,1,1,3.2624,1.2624,0,0
1.5986,1.5986,1.5986,2.1273e-10,0,3.1921e-06,-1.3284e-05,1,1,3.2644,1.2644,0,0
1.6037,1.6037,1.6037,2.4814e-09,0,3.6612e-05,-3.3561e-05,1,1,3.2664,1.2664,0,0
1.6088,1.6088,1.6088,5.9118e-09,0,4.2837e-05,-6.3746e-05,1,1,3.2684,1.2684,0,0
1.6138,1.6138,1.6138,9.3409e-09,0,2.0696e-05,-9.4285e-05,1,1,3.2704,1.2704,0,0
1.6189,1.6189,1.6189,1.3787e-08,0,-1.9954e-05,-0.00011559,1,1,3.2724,1.2724,0,0
1.624,1.624,1.624,1.8549e-08,0,-6.2125e-05,-0.00012112,1,1,3.2744,1.2744,0,0
1.6291,1.6291,1.6291,1.9817e-08,0,-8.8349e-05,-0.00010957,1,1,3.2764,1.2764,0,0
1.6342,1.6342,1.6342,1.4934e-08,0,-8.7479e-05,-8.5259e-05,1,1,3.2784,1.2784,0,0
1.6393,1.6393,1.6393,6.7252e-09,0,-5.8959e-05,-5.6749e-05,1,1,3.2804,1.2804,0,0
1.6444,1.6444,1.6444,1.3457e-09,0,-1.2873e-05,-3.3834e-05,1,1,3.2824,1.2824,0,0
1.6496,1.6496,1.6496,1.7784e-09,0,3.4191e-05,-2.4211e-05,1,1,3.2844,1.2844,0,0
1.6547,1.6547,1.6547,5.2739e-09,0,6.5673e-05,-3.0871e-05,1,1,3.2864,1.2864,0,0
1.6599,1.6599,1.6599,7.7131e-09,0,7.1374e-05,-5.1093e-05,1,1,3.2884,1.2884,0,0
1.665,1.665,1.665,8.6191e-09,0,5.1111e-05,-7.7371e-05,1,1,3.2904,1.2904,0,0
1.6702,1.6702,1.6702,1.0224e-08,0,1.4427e-05,-9.9955e-05,1,1,3.2924,1.2924,0,0
1.6753,1.6753,1.6753,1.2716e-08,0,-2.3336e-05,-0.00011026,1,1,3.2944,1.2944,0,0
1.6805,1.6805,1.6805,1.3035e-08,0,-4.7025e-05,-0.00010401,1,1,3.2964,1.2964,0,0
1.6857,1.6857,1.6857,9.1443e-09,0,-4.7346e-05,-8.302e-05,1,1,3.2984,1.2984,0,0
1.6909,1.6909,1.6909,3.597e-09,0,-2.4141e-05,-5.468e-05,1,1,3.3003,1.3003,0,0
1.6961,1.6961,1.6961,1.0864e-09,0,1.3967e-05,-2.9379e-05,1,1,3.3023,1.3023,0,0
1.7013,1.7013,1.7013,3.128e-09,0,5.3249e-05,-1.659e-05,1,1,3.3043,1.3043,0,0
1.7065,1.7065,1.7065,6.9074e-09,0,8.0324e-05,-2.1185e-05,1,1,3.3063,1.3063,0,0
1.7118,1.7118,1.7118,9.3234e-09,0,8.7176e-05,-4.1412e-05,1,1,3.3083,1.3083,0,0
1.717,1.717,1.717,1.028e-08,0,7.384e-05,-6.9363e-05,1,1,3.3103,1.3103,0,0
1.7222,1.7222,1.7222,1.1104e-08,0,4.7856e-05,-9.3797e-05,1,1,3.3123,1.3123,0,0
1.7275,1.7275,1.7275,1.1322e-08,0,2.0922e-05,-0.00010429,1,1,3.3143,1.3143,0,0
1.7328,1.7328,1.7328,9.0851e-09,0,4.217e-06,-9.5192e-05,1,1,3.3163,1.3163,0,0
1.738,1.738,1.738,4.6419e-09,0,4.2655e-06,-6.7877e-05,1,1,3.3183,1.3183,0,0
1.7433,1.7433,1.7433,1.393e-09,0,2.0861e-05,-3.0504e-05,1,1,3.3203,1.3203,0,0
1.7486,1.7486,1.7486,2.318e-09,0,4.7655e-05,4.7742e-06,1,1,3.3223,1.3223,0,0
1.7539,1.7539,1.7539,6.3159e-09,0,7.4965e-05,2.6185e-05,1,1,3.3243,1.3243,0,0
1.7592,1.7592,1.7592,9.4743e-09,0,9.3577e-05,2.6724e-05,1,1,3.3263,1.3263,0,0
1.7645,1.7645,1.7645,9.6652e-09,0,9.8014e-05,6.932e-06,1,1,3.3283,1.3283,0,0
1.7698,1.7698,1.7698,8.4151e-09,0,8.8136e-05,-2.5054e-05,1,1,3.3303,1.3303,0,0
1.7751,1.7751,1.7751,7.9059e-09,0,6.868e-05,-5.6323e-05,1,1,3.3323,1.3323,0,0
1.7804,1.7804,1.7804,7.6921e-09,0,4.7144e-05,-7.3911e-05,1,1,3.3343,1.3343,0,0
1.7858,1.7858,1.7858,5.8235e-09,0,3.0942e-05,-6.972e-05,1,1,3.3363,1.3363,0,0
1.7911,1.7911,1.7911,2.5428e-09,0,2.4911e-05,-4.3654e-05,1,1,3.3383,1.3383,0,0
1.7965,1.7965,1.7965,9.4224e-10,0,3.0023e-05,-3.7332e-06,1,1,3.3403,1.3403,0,0
1.8018,1.8018,1.8018,3.2849e-09,0,4.3602e-05,3.6891e-05,1,1,3.3423,1.3423,0,0
1.8072,1.8072,1.8072,7.9051e-09,0,6.0726e-05,6.487e-05,1,1,3.3443,1.3443,0,0
1.8126,1.8126,1.8126,1.0921e-08,0,7.6096e-05,7.1607e-05,1,1,3.3463,1.3463,0,0
1.818,1.818,1.818,1.0522e-08,0,8.5614e-05,5.6421e-05,1,1,3.3483,1.3483,0,0
1.8234,1.8234,1.8234,8.3404e-09,0,8.7234e-05,2.6744e-05,1,1,3.3503,1.3503,0,0
1.8288,1.8288,1.8288,6.5986e-09,0,8.1018e-05,-4.6926e-06,1,1,3.3523,1.3523,0,0
1.8342,1.8342,1.8342,5.3272e-09,0,6.867e-05,-2.4633e-05,1,1,3.3543,1.3543,0,0
1.8396,1.8396,1.8396,3.3875e-09,0,5.2846e-05,-2.4275e-05,1,1,3.3563,1.3563,0,0
1.845,1.845,1.845,1.3561e-09,0,3.651e-05,-2.539e-06,1,1,3.3583,1.3583,0,0
1.8505,1.8505,1.8505,1.6572e-09,0,2.2421e-05,3.3613e-05,1,1,3.3603,1.3603,0,0
1.8559,1.8559,1.8559,5.3572e-09,0,1.276e-05,7.1941e-05,1,1,3.3623,1.3623,0,0
1.8614,1.8614,1.8614,1.001e-08,0,8.8466e-06,9.9629e-05,1,1,3.3643,1.3643,0,0
1.8668,1.8668,1.8668,1.1787e-08,0,1.0874e-05,0.00010802,1,1,3.3663,1.3663,0,0
1.8723,1.8723,1.8723,9.4556e-09,0,1.7662e-05,9.5584e-05,1,1,3.3683,1.3683,0,0
1.8778,1.8778,1.8778,5.3614e-09,0,2.6594e-05,6.8106e-05,1,1,3.3703,1.3703,0,0
1.8832,1.8832,1.8832,2.4862e-09,0,3.4012e-05,3.627e-05,1,1,3.3723,1.3723,0,0
1.8887,1.8887,1.8887,1.4502e-09,0,3.6194e-05,1.1631e-05,1,1,3.3743,1.3743,0,0
1.8942,1.8942,1.8942,9.488e-10,0,3.0681e-05,2.4877e-06,1,1,3.3763,1.3763,0,0
1.8997,1.8997,1.8997,4.3316e-10,0,1.7376e-05,1.1109e-05,1,1,3.3783,1.3783,0,0
1.9053,1.9053,1.9053,1.1233e-09,0,-1.1726e-06,3.3258e-05,1,1,3.3803,1.3803,0,0
1.9108,1.9108,1.9108,4.0512e-09,0,-2.0514e-05,6.0129e-05,1,1,3.3823,1.3823,0,0
1.9163,1.9163,1.9163,7.9893e-09,0,-3.5782e-05,8.1869e-05,1,1,3.3843,1.3843,0,0
1.9218,1.9218,1.9218,1.0202e-08,0,-4.3354e-05,9.1228e-05,1,1,3.3863,1.3863,0,0
1.9274,1.9274,1.9274,9.1515e-09,0,-4.2096e-05,8.5889e-05,1,1,3.3883,1.3883,0,0
1.9329,1.9329,1.9329,5.8753e-09,0,-3.3836e-05,6.8719e-05,1,1,3.3903,1.3903,0,0
1.9385,1.9385,1.9385,2.6577e-09,0,-2.2869e-05,4.61e-05,1,1,3.3923,1.3923,0,0
1.9441,1.9441,1.9441,8.5631e-10,0,-1.4607e-05,2.5251e-05,1,1,3.3943,1.3943,0,0
1.9497,1.9497,1.9497,3.2392e-10,0,-1.3674e-05,1.164e-05,1,1,3.3963,1.3963,0,0
1.9552,1.9552,1.9552,5.4545e-10,0,-2.2109e-05,7.3625e-06,1,1,3.3983,1.3983,0,0
1.9608,1.9608,1.9608,1.5992e-09,0,-3.8403e-05,1.089e-05,1,1,3.4003,1.4003,0,0
1.9664,1.9664,1.9664,3.6837e-09,0,-5.788e-05,1.8092e-05,1,1,3.4023,1.4023,0,0
1.9721,1.9721,1.9721,6.1109e-09,0,-7.4358e-05,2.4059e-05,1,1,3.4043,1.4043,0,0
1.9777,1.9777,1.9777,7.4145e-09,0,-8.24e-05,2.4992e-05,1,1,3.4063,1.4063,0,0
1.9833,1.9833,1.9833,6.6643e-09,0,-7.9276e-05,1.9426e-05,1,1,3.4083,1.4083,0,0
1.9889,1.9889,1.9889,4.4243e-09,0,-6.5932e-05,8.384e-06,1,1,3.4103,1.4103,0,0
1.9946,1.9946,1.9946,2.2173e-09,0,-4.6674e-05,-5.4372e-06,1,1,3.4123,1.4123,0,0
2.0002,2.0002,2.0002,1.1337e-09,0,-2.7741e-05,-1.8908e-05,1,1,3.4143,1.4143,0,0
2.0059,2.0059,2.0059,1.1064e-09,0,-1.5191e-05,-2.9555e-05,1,1,3.4163,1.4163,0,0
2.0115,2.0115,2.0115,1.4699e-09,0,-1.279e-05,-3.6136e-05,1,1,3.4183,1.4183,0,0
2.0172,2.0172,2.0172,1.9235e-09,0,-2.0617e-05,-3.8682e-05,1,1,3.4203,1.4203,0,0
2.0229,2.0229,2.0229,2.6812e-09,0,-3.4967e-05,-3.8141e-05,1,1,3.4223,1.4223,0,0
2.0286,2.0286,2.0286,3.7514e-09,0,-4.963e-05,-3.5857e-05,1,1,3.4243,1.4243,0,0
2.0343,2.0343,2.0343,4.473e-09,0,-5.811e-05,-3.3103e-05,1,1,3.4263,1.4263,0,0
2.04,2.04,2.04,4.0827e-09,0,-5.5955e-05,-3.0833e-05,1,1,3.4283,1.4283,0,0
2.0457,2.0457,2.0457,2.6788e-09,0,-4.2322e-05,-2.9705e-05,1,1,3.4303,1.4303,0,0
2.0514,2.0514,2.0514,1.3367e-09,0,-2.0269e-05,-3.0276e-05,1,1,3.4323,1.4323,0,0
2.0572,2.0572,2.0572,1.1236e-09,0,4.3034e-06,-3.3109e-05,1,1,3.4343,1.4343,0,0
2.0629,2.0629,2.0629,2.1019e-09,0,2.4638e-05,-3.8601e-05,1,1,3.4363,1.4363,0,0
2.0687,2.0687,2.0687,3.4177e-09,0,3.5395e-05,-4.6511e-05,1,1,3.4383,1.4383,0,0
2.0744,2.0744,2.0744,4.271e-09,0,3.447e-05,-5.5506e-05,1,1,3.4403,1.4403,0,0
2.0802,2.0802,2.0802,4.5526e-09,0,2.3768e-05,-6.312e-05,1,1,3.4423,1.4423,0,0
2.0859,2.0859,2.0859,4.4795e-09,0,8.6089e-06,-6.6346e-05,1,1,3.4443,1.4443,0,0
2.0917,2.0917,2.0917,3.951e-09,0,-4.0652e-06,-6.2708e-05,1,1,3.4463,1.4463,0,0
2.0975,2.0975,2.0975,2.7067e-09,0,-8.0764e-06,-5.1361e-05,1,1,3.4483,1.4483,0,0
2.1033,2.1033,2.1033,1.148e-09,0,-1.4839e-07,-3.3749e-05,1,1,3.4503,1.4503,0,0
2.1091,2.1091,2.1091,5.5424e-10,0,1.8925e-05,-1.3468e-05,1,1,3.4523,1.4523,0,0
2.1149,2.1149,2.1149,2.0132e-09,0,4.4457e-05,4.6926e-06,1,1,3.4543,1.4543,0,0
2.1207,2.1207,2.1207,5.0799e-09,0,6.9328e-05,1.6281e-05,1,1,3.4563,1.4563,0,0
2.1266,2.1266,2.1266,7.791e-09,0,8.6241e-05,1.8747e-05,1,1,3.4583,1.4583,0,0
2.1324,2.1324,2.1324,8.2635e-09,0,9.0034e-05,1.2477e-05,1,1,3.4603,1.4603,0,0
2.1382,2.1382,2.1382,6.2949e-09,0,7.9291e-05,8.7542e-07,1,1,3.4623,1.4623,0,0
2.1441,2.1441,2.1441,3.3487e-09,0,5.6779e-05,-1.0601e-05,1,1,3.4643,1.4643,0,0
2.1499,2.1499,2.1499,1.096e-09,0,2.8642e-05,-1.6218e-05,1,1,3.4663,1.4663,0,0
2.1558,2.1558,2.1558,1.5963e-10,0,2.5835e-06,-1.1981e-05,1,1,3.4683,1.4683,0,0
2.1617,2.1617,2.1617,2.2267e-10,0,-1.4393e-05,2.8071e-06,1,1,3.4703,1.4703,0,0
2.1676,2.1676,2.1676,9.6537e-10,0,-1.8074e-05,2.5087e-05,1,1,3.4723,1.4723,0,0
2.1735,2.1735,2.1735,2.4746e-09,0,-8.3318e-06,4.8925e-05,1,1,3.4743,1.4743,0,0
2.1793,2.1793,2.1793,4.6767e-09,0,1.0772e-05,6.7456e-05,1,1,3.4763,1.4763,0,0
2.1853,2.1853,2.1853,6.7e-09,0,3.2152e-05,7.5234e-05,1,1,3.4783,1.4783,0,0
2.1912,2.1912,2.1912,7.2045e-09,0,4.7828e-05,7.0095e-05,1,1,3.4803,1.4803,0,0
2.1971,2.1971,2.1971,5.5534e-09,0,5.1396e-05,5.39e-05,1,1,3.4823,1.4823,0,0
2.203,2.203,2.203,2.6364e-09,0,4.0061e-05,3.1908e-05,1,1,3.4843,1.4843,0,0
2.209,2.209,2.209,3.8378e-10,0,1.5594e-05,1.1047e-05,1,1,3.4863,1.4863,0,0
2.2149,2.2149,2.2149,2.819e-10,0,-1.6092e-05,-2.2936e-06,1,1,3.4883,1.4883,0,0
2.2209,2.2209,2.2209,2.2074e-09,0,-4.6658e-05,-4.3137e-06,1,1,3.4903,1.4903,0,0
2.2268,2.2268,2.2268,4.6386e-09,0,-6.7881e-05,4.9584e-06,1,1,3.4923,1.4923,0,0
2.2328,2.2328,2.2328,5.9902e-09,0,-7.4274e-05,2.1639e-05,1,1,3.4943,1.4943,0,0
2.2388,2.2388,2.2388,5.7644e-09,0,-6.4937e-05,3.9237e-05,1,1,3.4963,1.4963,0,0
2.2448,2.2448,2.2448,4.5203e-09,0,-4.3927e-05,5.08e-05,1,1,3.4983,1.4983,0,0
2.2507,2.2507,2.2507,2.9907e-09,0,-1.8966e-05,5.12e-05,1,1,3.5002,1.5002,0,0
2.2568,2.2568,2.2568,1.5136e-09,0,1.1038e-06,3.8775e-05,1,1,3.5022,1.5022,0,0
2.2628,2.2628,2.2628,3.4655e-10,0,9.2356e-06,1.5816e-05,1,1,3.5042,1.5042,0,0
2.2688,2.2688,2.2688,1.7004e-10,0,2.5003e-06,-1.2178e-05,1,1,3.5062,1.5062,0,0
2.2748,2.2748,2.2748,1.7582e-09,0,-1.6893e-05,-3.8156e-05,1,1,3.5082,1.5082,0,0
2.2808,2.2808,2.2808,4.8862e-09,0,-4.2194e-05,-5.5622e-05,1,1,3.5102,1.5102,0,0
2.2869,2.2869,2.2869,7.7965e-09,0,-6.4177e-05,-6.0606e-05,1,1,3.5122,1.5122,0,0
2.2929,2.2929,2.2929,8.3075e-09,0,-7.4159e-05,-5.2964e-05,1,1,3.5142,1.5142,0,0
2.299,2.299,2.299,5.8317e-09,0,-6.7009e-05,-3.6494e-05,1,1,3.5162,1.5162,0,0
2.3051,2.3051,2.3051,2.1917e-09,0,-4.3097e-05,-1.7742e-05,1,1,3.5182,1.5182,0,0
2.3111,2.3111,2.3111,1.0766e-10,0,-8.3748e-06,-3.8188e-06,1,1,3.5202,1.5202,0,0
2.3172,2.3172,2.3172,7.7585e-10,0,2.7545e-05,2.0842e-08,1,1,3.5222,1.5222,0,0
2.3233,2.3233,2.3233,3.0514e-09,0,5.4601e-05,-7.8281e-06,1,1,3.5242,1.5242,0,0
2.3294,2.3294,2.3294,4.9281e-09,0,6.5649e-05,-2.4743e-05,1,1,3.5262,1.5262,0,0
2.3355,2.3355,2.3355,5.4592e-09,0,5.8772e-05,-4.4676e-05,1,1,3.5282,1.5282,0,0
2.3416,2.3416,2.3416,5.049e-09,0,3.782e-05,-6.0055e-05,1,1,3.5302,1.5302,0,0
2.3477,2.3477,2.3477,4.2584e-09,0,1.1085e-05,-6.4223e-05,1,1,3.5322,1.5322,0,0
2.3539,2.3539,2.3539,3.0242e-09,0,-1.1437e-05,-5.37e-05,1,1,3.5342,1.5342,0,0
2.36,2.36,2.36,1.3425e-09,0,-2.1329e-05,-2.9563e-05,1,1,3.5362,1.5362,0,0
2.3662,2.3662,2.3662,2.4107e-10,0,-1.4604e-05,2.6063e-06,1,1,3.5382,1.5382,0,0
2.3723,2.3723,2.3723,1.2486e-09,0,6.8733e-06,3.4316e-05,1,1,3.5402,1.5402,0,0
2.3785,2.3785,2.3785,4.5396e-09,0,3.5959e-05,5.6826e-05,1,1,3.5422,1.5422,0,0
2.3846,2.3846,2.3846,8.0255e-09,0,6.2649e-05,6.3977e-05,1,1,3.5442,1.5442,0,0
2.3908,2.3908,2.3908,8.95e-09,0,7.7488e-05,5.4223e-05,1,1,3.5462,1.5462,0,0
2.397,2.397,2.397,6.576e-09,0,7.4742e-05,3.1235e-05,1,1,3.5482,1.5482,0,0
2.4032,2.4032,2.4032,2.9782e-09,0,5.4273e-05,2.9067e-06,1,1,3.5502,1.5502,0,0
2.4094,2.4094,2.4094,9.3056e-10,0,2.1548e-05,-2.0998e-05,1,1,3.5522,1.5522,0,0
2.4156,2.4156,2.4156,1.2357e-09,0,-1.4171e-05,-3.1894e-05,1,1,3.5542,1.5542,0,0
2.4218,2.4218,2.4218,2.4842e-09,0,-4.2854e-05,-2.5224e-05,1,1,3.5562,1.5562,0,0
2.4281,2.4281,2.4281,3.2637e-09,0,-5.6967e-05,-2.1314e-06,1,1,3.5582,1.5582,0,0
2.4343,2.4343,2.4343,3.86e-09,0,-5.3852e-05,3.0655e-05,1,1,3.5602,1.5602,0,0
2.4405,2.4405,2.4405,5.2931e-09,0,-3.6469e-05,6.2796e-05,1,1,3.5622,1.5622,0,0
2.4468,2.4468,2.4468,7.145e-09,0,-1.2215e-05,8.3572e-05,1,1,3.5642,1.5642,0,0
2.453,2.453,2.453,7.3812e-09,0,9.7097e-06,8.5327e-05,1,1,3.5662,1.5662,0,0
2.4593,2.4593,2.4593,4.8275e-09,0,2.1443e-05,6.5986e-05,1,1,3.5682,1.5682,0,0
2.4656,2.4656,2.4656,1.2793e-09,0,1.9006e-05,2.9827e-05,1,1,3.5702,1.5702,0,0
2.4719,2.4719,2.4719,2.349e-10,0,3.4122e-06,-1.3709e-05,1,1,3.5722,1.5722,0,0
2.4781,2.4781,2.4781,3.2101e-09,0,-1.9906e-05,-5.2802e-05,1,1,3.5742,1.5742,0,0
2.4844,2.4844,2.4844,7.7665e-09,0,-4.309e-05,-7.6816e-05,1,1,3.5762,1.5762,0,0
2.4907,2.4907,2.4907,9.7568e-09,0,-5.8512e-05,-7.9565e-05,1,1,3.5782,1.5782,0,0
2.4971,2.4971,2.4971,7.519e-09,0,-6.1222e-05,-6.1312e-05,1,1,3.5802,1.5802,0,0
2.5034,2.5034,2.5034,3.3902e-09,0,-5.0374e-05,-2.8777e-05,1,1,3.5822,1.5822,0,0
2.5097,2.5097,2.5097,9.2802e-10,0,-2.9235e-05,6.9047e-06,1,1,3.5842,1.5842,0,0
2.5161,2.5161,2.5161,1.1668e-09,0,-3.8643e-06,3.372e-05,1,1,3.5862,1.5862,0,0
2.5224,2.5224,2.5224,2.1863e-09,0,1.8978e-05,4.2666e-05,1,1,3.5882,1.5882,0,0
2.5288,2.5288,2.5288,2.1065e-09,0,3.3967e-05,3.0723e-05,1,1,3.5902,1.5902,0,0
2.5351,2.5351,2.5351,1.5206e-09,0,3.8716e-05,1.9049e-06,1,1,3.5922,1.5922,0,0
2.5415,2.5415,2.5415,2.3476e-09,0,3.4206e-05,-3.4026e-05,1,1,3.5942,1.5942,0,0
2.5479,2.5479,2.5479,4.7817e-09,0,2.4088e-05,-6.4737e-05,1,1,3.5962,1.5962,0,0
2.5542,2.5542,2.5542,6.4762e-09,0,1.3163e-05,-7.9381e-05,1,1,3.5982,1.5982,0,0
2.5606,2.5606,2.5606,5.2406e-09,0,5.6658e-06,-7.213e-05,1,1,3.6002,1.6002,0,0
2.567,2.567,2.567,1.9784e-09,0,3.9824e-06,-4.4071e-05,1,1,3.6022,1.6022,0,0
2.5735,2.5735,2.5735,1.0442e-10,0,8.1511e-06,-2.8631e-06,1,1,3.6042,1.6042,0,0
2.5799,2.5799,2.5799,1.8591e-09,0,1.6145e-05,3.9684e-05,1,1,3.6062,1.6062,0,0
2.5863,2.5863,2.5863,5.7067e-09,0,2.471e-05,7.1329e-05,1,1,3.6082,1.6082,0,0
2.5927,2.5927,2.5927,7.8645e-09,0,3.0465e-05,8.3284e-05,1,1,3.6102,1.6102,0,0
2.5992,2.5992,2.5992,6.2945e-09,0,3.0953e-05,7.3005e-05,1,1,3.6122,1.6122,0,0
2.6056,2.6056,2.6056,2.6804e-09,0,2.5316e-05,4.4956e-05,1,1,3.6142,1.6142,0,0
2.6121,2.6121,2.6121,3.108e-10,0,1.4406e-05,9.0485e-06,1,1,3.6162,1.6162,0,0
2.6185,2.6185,2.6185,5.2883e-10,0,3.4024e-07,-2.2712e-05,1,1,3.6182,1.6182,0,0
2.625,2.625,2.625,1.8203e-09,0,-1.4204e-05,-4.0186e-05,1,1,3.6202,1.6202,0,0
2.6315,2.6315,2.6315,2.1857e-09,0,-2.6667e-05,-3.835e-05,1,1,3.6222,1.6222,0,0
2.638,2.638,2.638,1.5939e-09,0,-3.5072e-05,-1.8787e-05,1,1,3.6242,1.6242,0,0
2.6445,2.6445,2.6445,1.5998e-09,0,-3.8277e-05,1.0968e-05,1,1,3.6262,1.6262,0,0
2.651,2.651,2.651,2.9096e-09,0,-3.6102e-05,3.9963e-05,1,1,3.6282,1.6282,0,0
2.6575,2.6575,2.6575,4.1619e-09,0,-2.9311e-05,5.7451e-05,1,1,3.6302,1.6302,0,0
2.664,2.664,2.664,3.5711e-09,0,-1.9449e-05,5.6473e-05,1,1,3.6322,1.6322,0,0
2.6706,2.6706,2.6706,1.3965e-09,0,-8.5198e-06,3.6194e-05,1,1,3.6342,1.6342,0,0
2.6771,2.6771,2.6771,2.8648e-11,0,1.4153e-06,2.1584e-06,1,1,3.6362,1.6362,0,0
2.6836,2.6836,2.6836,1.3621e-09,0,8.6347e-06,-3.5621e-05,1,1,3.6382,1.6382,0,0
2.6902,2.6902,2.6902,4.5071e-09,0,1.2046e-05,-6.5988e-05,1,1,3.6402,1.6402,0,0
2.6968,2.6968,2.6968,6.5536e-09,0,1.1338e-05,-8.0154e-05,1,1,3.6422,1.6422,0,0
2.7033,2.7033,2.7033,5.5748e-09,0,7.0287e-06,-7.4304e-05,1,1,3.6442,1.6442,0,0
2.7099,2.7099,2.7099,2.5746e-09,0,4.4964e-07,-5.0596e-05,1,1,3.6462,1.6462,0,0
2.7165,2.7165,2.7165,3.2825e-10,0,-6.3759e-06,-1.6382e-05,1,1,3.6482,1.6482,0,0
2.7231,2.7231,2.7231,4.6453e-10,0,-1.1073e-05,1.8119e-05,1,1,3.6502,1.6502,0,0
2.7297,2.7297,2.7297,1.99e-09,0,-1.1527e-05,4.3046e-05,1,1,3.6522,1.6522,0,0
2.7363,2.7363,2.7363,2.7457e-09,0,-6.5946e-06,5.1975e-05,1,1,3.6542,1.6542,0,0
2.7429,2.7429,2.7429,1.9358e-09,0,3.3743e-06,4.3802e-05,1,1,3.6562,1.6562,0,0
2.7495,2.7495,2.7495,8.0201e-10,0,1.6462e-05,2.2791e-05,1,1,3.6582,1.6582,0,0
2.7562,2.7562,2.7562,8.948e-10,0,2.9567e-05,-3.1177e-06,1,1,3.6602,1.6602,0,0
2.7628,2.7628,2.7628,2.1611e-09,0,3.9125e-05,-2.5016e-05,1,1,3.6622,1.6622,0,0
2.7695,2.7695,2.7695,3.0489e-09,0,4.2004e-05,-3.5838e-05,1,1,3.6642,1.6642,0,0
2.7761,2.7761,2.7761,2.3825e-09,0,3.6423e-05,-3.2445e-05,1,1,3.6662,1.6662,0,0
2.7828,2.7828,2.7828,7.9291e-10,0,2.265e-05,-1.6416e-05,1,1,3.6682,1.6682,0,0
2.7895,2.7895,2.7895,6.9267e-11,0,3.1836e-06,6.7001e-06,1,1,3.6702,1.6702,0,0
2.7961,2.7961,2.7961,1.188e-09,0,-1.7741e-05,2.9368e-05,1,1,3.6722,1.6722,0,0
2.8028,2.8028,2.8028,3.2315e-09,0,-3.5239e-05,4.4563e-05,1,1,3.6742,1.6742,0,0
2.8095,2.8095,2.8095,4.3313e-09,0,-4.5107e-05,4.7918e-05,1,1,3.6762,1.6762,0,0
2.8162,2.8162,2.8162,3.5378e-09,0,-4.4982e-05,3.8871e-05,1,1,3.6782,1.6782,0,0
2.8229,2.8229,2.8229,1.6605e-09,0,-3.5043e-05,2.0578e-05,1,1,3.6802,1.6802,0,0
2.8297,2.8297,2.8297,3.3894e-10,0,-1.8057e-05,-1.2979e-06,1,1,3.6822,1.6822,0,0
2.8364,2.8364,2.8364,4.3045e-10,0,1.2691e-06,-2.0514e-05,1,1,3.6842,1.6842,0,0
2.8431,2.8431,2.8431,1.3495e-09,0,1.7558e-05,-3.2225e-05,1,1,3.6862,1.6862,0,0
2.8499,2.8499,2.8499,1.8731e-09,0,2.6349e-05,-3.4329e-05,1,1,3.6882,1.6882,0,0
2.8566,2.8566,2.8566,1.4221e-09,0,2.5475e-05,-2.7771e-05,1,1,3.6902,1.6902,0,0
2.8634,2.8634,2.8634,5.0391e-10,0,1.5746e-05,-1.585e-05,1,1,3.6922,1.6922,0,0
2.8702,2.8702,2.8702,1.4362e-11,0,6.676e-07,-2.9312e-06,1,1,3.6942,1.6942,0,0
2.8769,2.8769,2.8769,2.6708e-10,0,-1.4676e-05,6.9724e-06,1,1,3.6962,1.6962,0,0
2.8837,2.8837,2.8837,7.6398e-10,0,-2.52e-05,1.1332e-05,1,1,3.6982,1.6982,0,0
2.8905,2.8905,2.8905,8.429e-10,0,-2.7361e-05,9.6897e-06,1,1,3.7002,1.7001,0,0
2.8973,2.8973,2.8973,4.2409e-10,0,-2.022e-05,3.5585e-06,1,1,3.7021,1.7021,0,0
2.9041,2.9041,2.9041,5.5706e-11,0,-5.7052e-06,-4.3093e-06,1,1,3.7041,1.7041,0,0
2.9109,2.9109,2.9109,2.6937e-10,0,1.2013e-05,-1.0988e-05,1,1,3.7061,1.7061,0,0
2.9178,2.9178,2.9178,9.8117e-10,0,2.7798e-05,-1.4362e-05,1,1,3.7081,1.7081,0,0
2.9246,2.9246,2.9246,1.5607e-09,0,3.706e-05,-1.3671e-05,1,1,3.7101,1.7101,0,0
2.9314,2.9314,2.9314,1.4637e-09,0,3.7055e-05,-9.4795e-06,1,1,3.7121,1.7121,0,0
2.9383,2.9383,2.9383,7.7832e-10,0,2.7658e-05,-3.2149e-06,1,1,3.7141,1.7141,0,0
2.9451,2.9451,2.9451,1.4745e-10,0,1.1431e-05,3.46e-06,1,1,3.7161,1.7161,0,0
2.952,2.952,2.952,1.3855e-10,0,-7.072e-06,9.1794e-06,1,1,3.7181,1.7181,0,0
2.9589,2.9589,2.9589,6.8757e-10,0,-2.2633e-05,1.3167e-05,1,1,3.7201,1.7201,0,0
2.9658,2.9658,2.9658,1.1904e-09,0,-3.0937e-05,1.527e-05,1,1,3.7221,1.7221,0,0
2.9727,2.9727,2.9727,1.141e-09,0,-2.9855e-05,1.5786e-05,1,1,3.7241,1.7241,0,0
2.9795,2.9795,2.9795,6.3205e-10,0,-1.9998e-05,1.5158e-05,1,1,3.7261,1.7261,0,0
2.9865,2.9865,2.9865,2.0986e-10,0,-4.4312e-06,1.366e-05,1,1,3.7281,1.7281,0,0
2.9934,2.9934,2.9934,2.7946e-10,0,1.226e-05,1.1231e-05,1,1,3.7301,1.7301,0,0
3.0003,3.0003,3.0003,6.9455e-10,0,2.5213e-05,7.5883e-06,1,1,3.7321,1.7321,0,0
3.0072,3.0072,3.0072,9.4039e-10,0,3.0552e-05,2.5647e-06,1,1,3.7341,1.7341,0,0
3.0142,3.0142,3.0142,7.1221e-10,0,2.6419e-05,-3.5584e-06,1,1,3.7361,1.7361,0,0
3.0211,3.0211,3.0211,2.8575e-10,0,1.3533e-05,-9.9389e-06,1,1,3.7381,1.7381,0,0
3.0281,3.0281,3.0281,2.6481e-10,0,-4.9426e-06,-1.5344e-05,1,1,3.7401,1.7401,0,0
3.035,3.035,3.035,9.3201e-10,0,-2.4234e-05,-1.8464e-05,1,1,3.7421,1.7421,0,0
3.042,3.042,3.042,1.8748e-09,0,-3.9243e-05,-1.8257e-05,1,1,3.7441,1.7441,0,0
3.049,3.049,3.049,2.3076e-09,0,-4.5858e-05,-1.4287e-05,1,1,3.7461,1.7461,0,0
3.0559,3.0559,3.0559,1.8126e-09,0,-4.1963e-05,-7.046e-06,1,1,3.7481,1.7481,0,0
3.0629,3.0629,3.0629,7.904e-10,0,-2.7957e-05,1.9258e-06,1,1,3.7501,1.7501,0,0
3.0699,3.0699,3.0699,1.5874e-10,0,-6.7529e-06,1.0302e-05,1,1,3.7521,1.7521,0,0
3.0769,3.0769,3.0769,5.3357e-10,0,1.682e-05,1.5639e-05,1,1,3.7541,1.7541,0,0
3.084,3.084,3.084,1.6453e-09,0,3.7152e-05,1.6183e-05,1,1,3.7561,1.7561,0,0
3.091,3.091,3.091,2.5624e-09,0,4.929e-05,1.1484e-05,1,1,3.7581,1.7581,0,0
3.098,3.098,3.098,2.5336e-09,0,5.0251e-05,2.6149e-06,1,1,3.7601,1.7601,0,0
3.1051,3.1051,3.1051,1.6529e-09,0,3.98e-05,-8.0425e-06,1,1,3.7621,1.7621,0,0
3.1121,3.1121,3.1121,7.2945e-10,0,2.0492e-05,-1.7411e-05,1,1,3.7641,1.7641,0,0
3.1192,3.1192,3.1192,5.2591e-10,0,-2.9707e-06,-2.2601e-05,1,1,3.7661,1.7661,0,0
3.1262,3.1262,3.1262,1.0986e-09,0,-2.4867e-05,-2.1819e-05,1,1,3.7681,1.7681,0,0
3.1333,3.1333,3.1333,1.8111e-09,0,-3.9817e-05,-1.4958e-05,1,1,3.7701,1.7701,0,0
3.1404,3.1404,3.1404,1.9598e-09,0,-4.4097e-05,-3.6617e-06,1,1,3.7721,1.7721,0,0
3.1475,3.1475,3.1475,1.427e-09,0,-3.6606e-05,9.1268e-06,1,1,3.7741,1.7741,0,0
3.1546,3.1546,3.1546,7.7391e-10,0,-1.9226e-05,1.9963e-05,1,1,3.7761,1.7761,0,0
3.1617,3.1617,3.1617,6.8672e-10,0,3.5696e-06,2.5845e-05,1,1,3.7781,1.7781,0,0
3.1688,3.1688,3.1688,1.3012e-09,0,2.5819e-05,2.5107e-05,1,1,3.7801,1.7801,0,0
3.1759,3.1759,3.1759,2.0564e-09,0,4.1596e-05,1.8001e-05,1,1,3.7821,1.7821,0,0
3.183,3.183,3.183,2.2167e-09,0,4.6583e-05,6.7122e-06,1,1,3.7841,1.7841,0,0
3.1902,3.1902,3.1902,1.5696e-09,0,3.9221e-05,-5.2888e-06,1,1,3.7861,1.7861,0,0
3.1973,3.1973,3.1973,6.5914e-10,0,2.1162e-05,-1.4339e-05,1,1,3.7881,1.7881,0,0
3.2045,3.2045,3.2045,3.3109e-10,0,-3.1249e-06,-1.7738e-05,1,1,3.7901,1.7901,0,0
3.2116,3.2116,3.2116,9.7048e-10,0,-2.7449e-05,-1.455e-05,1,1,3.7921,1.7921,0,0
3.2188,3.2188,3.2188,2.1037e-09,0,-4.5459e-05,-5.8721e-06,1,1,3.7941,1.7941,0,0
3.226,3.226,3.226,2.7658e-09,0,-5.2289e-05,5.4994e-06,1,1,3.7961,1.7961,0,0
3.2332,3.2332,3.2332,2.362e-09,0,-4.5906e-05,1.5876e-05,1,1,3.7981,1.7981,0,0
3.2404,3.2404,3.2404,1.251e-09,0,-2.7763e-05,2.1788e-05,1,1,3.8001,1.8001,0,0
3.2476,3.2476,3.2476,4.5763e-10,0,-2.525e-06,2.107e-05,1,1,3.8021,1.8021,0,0
3.2548,3.2548,3.2548,7.2559e-10,0,2.3142e-05,1.3552e-05,1,1,3.8041,1.8041,0,0
3.262,3.262,3.262,1.7974e-09,0,4.2339e-05,1.0947e-06,1,1,3.8061,1.8061,0,0
3.2692,3.2692,3.2692,2.6492e-09,0,4.9778e-05,-1.3023e-05,1,1,3.8081,1.8081,0,0
3.2764,3.2764,3.2764,2.498e-09,0,4.3203e-05,-2.5073e-05,1,1,3.8101,1.8101,0,0
3.2837,3.2837,3.2837,1.6022e-09,0,2.4076e-05,-3.1886e-05,1,1,3.8121,1.8121,0,0
3.2909,3.2909,3.2909,1.0144e-09,0,-2.6763e-06,-3.1614e-05,1,1,3.8141,1.8141,0,0
3.2982,3.2982,3.2982,1.4822e-09,0,-2.9856e-05,-2.417e-05,1,1,3.8161,1.8161,0,0
3.3055,3.3055,3.3055,2.6205e-09,0,-4.9899e-05,-1.1267e-05,1,1,3.8181,1.8181,0,0
3.3127,3.3127,3.3127,3.2608e-09,0,-5.6946e-05,3.9778e-06,1,1,3.8201,1.8201,0,0
3.32,3.32,3.32,2.6764e-09,0,-4.8514e-05,1.7858e-05,1,1,3.8221,1.8221,0,0
3.3273,3.3273,3.3273,1.4303e-09,0,-2.6245e-05,2.7091e-05,1,1,3.8241,1.8241,0,0
3.3346,3.3346,3.3346,9.1069e-10,0,4.4334e-06,2.9691e-05,1,1,3.8261,1.8261,0,0
3.3419,3.3419,3.3419,1.9248e-09,0,3.5664e-05,2.5403e-05,1,1,3.8281,1.8281,0,0
3.3492,3.3492,3.3492,3.7524e-09,0,5.9207e-05,1.5599e-05,1,1,3.8301,1.8301,0,0
3.3565,3.3565,3.3565,4.721e-09,0,6.8642e-05,2.7782e-06,1,1,3.8321,1.8321,0,0
3.3639,3.3639,3.3639,3.8436e-09,0,6.1139e-05,-1.0093e-05,1,1,3.8341,1.8341,0,0
3.3712,3.3712,3.3712,1.8833e-09,0,3.8281e-05,-2.0244e-05,1,1,3.8361,1.8361,0,0
3.3785,3.3785,3.3785,7.0079e-10,0,5.7104e-06,-2.5648e-05,1,1,3.8381,1.8381,0,0
3.3859,3.3859,3.3859,1.4541e-09,0,-2.8293e-05,-2.5404e-05,1,1,3.8401,1.8401,0,0
3.3933,3.3933,3.3933,3.4194e-09,0,-5.4961e-05,-1.9878e-05,1,1,3.8421,1.8421,0,0
3.4006,3.4006,3.4006,4.6447e-09,0,-6.7324e-05,-1.0543e-05,1,1,3.8441,1.8441,0,0
3.408,3.408,3.408,3.859e-09,0,-6.2096e-05,4.4084e-07,1,1,3.8461,1.8461,0,0
3.4154,3.4154,3.4154,1.7696e-09,0,-4.0576e-05,1.0758e-05,1,1,3.8481,1.8481,0,0
3.4228,3.4228,3.4228,4.1963e-10,0,-8.3388e-06,1.8439e-05,1,1,3.8501,1.8501,0,0
3.4302,3.4302,3.4302,1.1895e-09,0,2.6223e-05,2.2222e-05,1,1,3.8521,1.8521,0,0
3.4376,3.4376,3.4376,3.4024e-09,0,5.4096e-05,2.1742e-05,1,1,3.8541,1.8541,0,0
3.445,3.445,3.445,4.9288e-09,0,6.7975e-05,1.7546e-05,1,1,3.8561,1.8561,0,0
3.4524,3.4524,3.4524,4.2386e-09,0,6.4166e-05,1.0923e-05,1,1,3.8581,1.8581,0,0
3.4599,3.4599,3.4599,1.9166e-09,0,4.3559e-05,3.5542e-06,1,1,3.8601,1.8601,0,0
3.4673,3.4673,3.4673,1.4866e-10,0,1.142e-05,-2.9342e-06,1,1,3.8621,1.8621,0,0
3.4747,3.4747,3.4747,6.3616e-10,0,-2.3951e-05,-7.3701e-06,1,1,3.8641,1.8641,0,0
3.4822,3.4822,3.4822,2.9403e-09,0,-5.3397e-05,-9.2446e-06,1,1,3.8661,1.8661,0,0
3.4897,3.4897,3.4897,4.8795e-09,0,-6.9311e-05,-8.6781e-06,1,1,3.8681,1.8681,0,0
3.4971,3.4971,3.4971,4.6177e-09,0,-6.7658e-05,-6.2398e-06,1,1,3.8701,1.8701,0,0
3.5046,3.5046,3.5046,2.4141e-09,0,-4.9004e-05,-2.753e-06,1,1,3.8721,1.8721,0,0
3.5121,3.5121,3.5121,3.4366e-10,0,-1.8293e-05,8.5029e-07,1,1,3.8741,1.8741,0,0
3.5196,3.5196,3.5196,2.9309e-10,0,1.6495e-05,3.6668e-06,1,1,3.8761,1.8761,0,0
3.5271,3.5271,3.5271,2.1838e-09,0,4.6423e-05,5.0001e-06,1,1,3.8781,1.8781,0,0
3.5346,3.5346,3.5346,4.0976e-09,0,6.3848e-05,4.5354e-06,1,1,3.8801,1.8801,0,0
3.5421,3.5421,3.5421,4.1487e-09,0,6.436e-05,2.4157e-06,1,1,3.8821,1.8821,0,0
3.5497,3.5497,3.5497,2.3005e-09,0,4.7914e-05,-8.3484e-07,1,1,3.8841,1.8841,0,0
3.5572,3.5572,3.5572,3.8258e-10,0,1.8851e-05,-4.4801e-06,1,1,3.8861,1.8861,0,0
3.5648,3.5648,3.5648,2.9923e-10,0,-1.5249e-05,-7.732e-06,1,1,3.8881,1.8881,0,0
3.5723,3.5723,3.5723,2.1798e-09,0,-4.5595e-05,-9.858e-06,1,1,3.8901,1.8901,0,0
3.5799,3.5799,3.5799,4.2648e-09,0,-6.449e-05,-1.026e-05,1,1,3.8921,1.8921,0,0
3.5874,3.5874,3.5874,4.6012e-09,0,-6.7285e-05,-8.5736e-06,1,1,3.8941,1.8941,0,0
3.595,3.595,3.595,2.8859e-09,0,-5.3479e-05,-4.7789e-06,1,1,3.8961,1.8961,0,0
3.6026,3.6026,3.6026,7.2177e-10,0,-2.6745e-05,7.0983e-07,1,1,3.8981,1.8981,0,0
3.6102,3.6102,3.6102,9.2548e-11,0,6.0756e-06,7.024e-06,1,1,3.9,1.9,0,0
3.6178,3.6178,3.6178,1.5216e-09,0,3.6752e-05,1.2925e-05,1,1,3.902,1.902,0,0
3.6254,3.6254,3.6254,3.6251e-09,0,5.7751e-05,1.7001e-05,1,1,3.904,1.904,0,0
3.633,3.633,3.633,4.4374e-09,0,6.4146e-05,1.7963e-05,1,1,3.906,1.906,0,0
3.6406,3.6406,3.6406,3.2303e-09,0,5.4808e-05,1.4985e-05,1,1,3.908,1.908,0,0
3.6483,3.6483,3.6483,1.1294e-09,0,3.2571e-05,8.009e-06,1,1,3.91,1.91,0,0
3.6559,3.6559,3.6559,2.072e-11,0,3.349e-06,-2.0733e-06,1,1,3.912,1.912,0,0
3.6636,3.6636,3.6636,8.3501e-10,0,-2.5488e-05,-1.3476e-05,1,1,3.914,1.914,0,0
3.6712,3.6712,3.6712,2.7753e-09,0,-4.6965e-05,-2.3838e-05,1,1,3.916,1.916,0,0
3.6789,3.6789,3.6789,4.0999e-09,0,-5.615e-05,-3.0774e-05,1,1,3.918,1.918,0,0
3.6866,3.6866,3.6866,3.6795e-09,0,-5.1235e-05,-3.2461e-05,1,1,3.92,1.92,0,0
3.6942,3.6942,3.6942,1.9403e-09,0,-3.3878e-05,-2.8105e-05,1,1,3.922,1.922,0,0
3.7019,3.7019,3.7019,4.1008e-10,0,-8.7189e-06,-1.817e-05,1,1,3.924,1.924,0,0
3.7096,3.7096,3.7096,3.4057e-10,0,1.7839e-05,-4.3391e-06,1,1,3.926,1.926,0,0
3.7173,3.7173,3.7173,1.6613e-09,0,3.9289e-05,1.0759e-05,1,1,3.928,1.928,0,0
3.725,3.725,3.725,3.1474e-09,0,5.0672e-05,2.4066e-05,1,1,3.93,1.93,0,0
3.7328,3.7328,3.7328,3.5466e-09,0,4.9728e-05,3.2762e-05,1,1,3.932,1.932,0,0
3.7405,3.7405,3.7405,2.6093e-09,0,3.7258e-05,3.4927e-05,1,1,3.934,1.934,0,0
3.7482,3.7482,3.7482,1.1837e-09,0,1.6721e-05,3.003e-05,1,1,3.936,1.936,0,0
3.756,3.756,3.756,4.1265e-10,0,-6.7515e-06,1.9092e-05,1,1,3.938,1.938,0,0
3.7637,3.7637,3.7637,7.8383e-10,0,-2.7603e-05,4.4798e-06,1,1,3.94,1.94,0,0
3.7715,3.7715,3.7715,1.8055e-09,0,-4.1127e-05,-1.064e-05,1,1,3.942,1.942,0,0
3.7792,3.7792,3.7792,2.512e-09,0,-4.451e-05,-2.3034e-05,1,1,3.944,1.944,0,0
3.787,3.787,3.787,2.3086e-09,0,-3.7413e-05,-3.0137e-05,1,1,3.946,1.946,0,0
3.7948,3.7948,3.7948,1.4204e-09,0,-2.1948e-05,-3.0619e-05,1,1,3.948,1.948,0,0
3.8026,3.8026,3.8026,6.1228e-10,0,-2.0291e-06,-2.463e-05,1,1,3.95,1.95,0,0
3.8104,3.8104,3.8104,5.0151e-10,0,1.7654e-05,-1.373e-05,1,1,3.952,1.952,0,0
3.8182,3.8182,3.8182,1.0753e-09,0,3.2776e-05,-5.1851e-07,1,1,3.954,1.954,0,0
3.826,3.826,3.826,1.7669e-09,0,4.0297e-05,1.1947e-05,1,1,3.956,1.956,0,0
3.8338,3.8338,3.8338,1.9572e-09,0,3.9026e-05,2.0833e-05,1,1,3.958,1.958,0,0
3.8417,3.8417,3.8417,1.4685e-09,0,2.9751e-05,2.4145e-05,1,1,3.96,1.96,0,0
3.8495,3.8495,3.8495,6.723e-10,0,1.4963e-05,2.1159e-05,1,1,3.962,1.962,0,0
3.8574,3.8574,3.8574,1.625e-10,0,-1.7903e-06,1.2588e-05,1,1,3.964,1.964,0,0
3.8652,3.8652,3.8652,2.8301e-10,0,-1.6797e-05,4.5289e-07,1,1,3.966,1.966,0,0
3.8731,3.8731,3.8731,8.8568e-10,0,-2.7077e-05,-1.2336e-05,1,1,3.968,1.968,0,0
3.881,3.881,3.881,1.4733e-09,0,-3.1002e-05,-2.2629e-05,1,1,3.97,1.97,0,0
3.8888,3.8888,3.8888,1.5828e-09,0,-2.8488e-05,-2.777e-05,1,1,3.972,1.972,0,0
3.8967,3.8967,3.8967,1.1195e-09,0,-2.076e-05,-2.6236e-05,1,1,3.974,1.974,0,0
3.9046,3.9046,3.9046,4.2271e-10,0,-9.9002e-06,-1.8008e-05,1,1,3.976,1.976,0,0
3.9125,3.9125,3.9125,2.4599e-11,0,1.6814e-06,-4.6142e-06,1,1,3.978,1.978,0,0
3.9204,3.9204,3.9204,2.6274e-10,0,1.1718e-05,1.1183e-05,1,1,3.98,1.98,0,0
3.9284,3.9284,3.9284,1.0164e-09,0,1.8493e-05,2.5966e-05,1,1,3.982,1.982,0,0
3.9363,3.9363,3.9363,1.772e-09,0,2.1135e-05,3.6404e-05,1,1,3.984,1.984,0,0
3.9442,3.9442,3.9442,1.9871e-09,0,1.9711e-05,3.9982e-05,1,1,3.986,1.986,0,0
3.9522,3.9522,3.9522,1.4915e-09,0,1.5075e-05,3.5555e-05,1,1,3.988,1.988,0,0
3.9601,3.9601,3.9601,6.3118e-10,0,8.5118e-06,2.3634e-05,1,1,3.99,1.99,0,0
3.9681,3.9681,3.9681,4.2096e-11,0,1.3567e-06,6.3282e-06,1,1,3.992,1.992,0,0
3.976,3.976,3.976,1.9795e-10,0,-5.27e-06,-1.304e-05,1,1,3.994,1.994,0,0
3.984,3.984,3.984,1.0484e-09,0,-1.0546e-05,-3.0612e-05,1,1,3.996,1.996,0,0
3.992,3.992,3.992,2.028e-09,0,-1.3923e-05,-4.2827e-05,1,1,3.998,1.998,0,0
4,4,4,2.4546e-09,0,-1.5082e-05,-4.7193e-05,1,1,4,2,0,0


==> data/line_wb0.csv <==
"bot","eta","etah","h","hex","u_i","u_r","attribute","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
3.8235188e-18,1,1.0000004,1.0000004,1,0.50636409,0.86232,1,1,0,-2,0,0
4.1416423e-18,1,1.0000004,1.0000004,1,0.50636409,0.86232,1,1,0.0019990206,-1.998001,0,0
4.4858757e-18,1,1.0000004,1.0000004,1,0.50636408,0.86232,1,1,0.0039980412,-1.996002,0,0
4.8583089e-18,1,1.0000004,1.0000004,1,0.50636408,0.86232,1,1,0.0059969425,-1.9940031,0,0
5.2612671e-18,1,1.0000004,1.0000004,1,0.50636407,0.86232001,1,1,0.0079959631,-1.992004,0,0
5.6971921e-18,1,1.0000004,1.0000004,1,0.50636406,0.86232002,1,1,0.0099949837,-1.990005,0,0
6.1687428e-18,1,1.0000004,1.0000004,1,0.50636405,0.86232003,1,1,0.011994004,-1.988006,0,0
6.6787895e-18,1,1.0000004,1.0000004,1,0.50636404,0.86232004,1,1,0.013993025,-1.986007,0,0
7.2304302e-18,1,1.0000004,1.0000004,1,0.50636402,0.86232005,1,1,0.015992045,-1.984008,0,0
7.826972e-18,1,1.0000004,1.0000004,1,0.506364,0.86232006,1,1,0.017990947,-1.9820091,0,0
8.4720935e-18,1,1.0000004,1.0000004,1,0.50636398,0.86232007,1,1,0.019989967,-1.98001,0,0
9.1696549e-18,1,1.0000004,1.0000004,1,0.50636396,0.86232009,1,1,0.021988988,-1.978011,0,0
9.9238578e-18,1,1.0000004,1.0000004,1,0.50636393,0.86232011,1,1,0.023988008,-1.976012,0,0
1.0739235e-17,1,1.0000004,1.0000004,1,0.5063639,0.86232013,1,1,0.025987029,-1.974013,0,0
1.1620678e-17,1,1.0000004,1.0000004,1,0.50636387,0.86232015,1,1,0.02798605,-1.972014,0,0
1.2573404e-17,1,1.0000004,1.0000004,1,0.50636384,0.86232017,1,1,0.029984951,-1.970015,0,0
1.3603215e-17,1,1.0000004,1.0000004,1,0.5063638,0.8623202,1,1,0.031983972,-1.968016,0,0
1.4716196e-17,1,1.0000004,1.0000004,1,0.50636377,0.86232023,1,1,0.033982992,-1.966017,0,0
1.5918965e-17,1,1.0000004,1.0000004,1,0.50636373,0.86232025,1,1,0.035982013,-1.964018,0,0
1.7218662e-17,1,1.0000005,1.0000005,1,0.50636368,0.86232028,1,1,0.037981033,-1.962019,0,0
1.8622983e-17,1,1.0000005,1.0000005,1,0.50636364,0.86232032,1,1,0.039980054,-1.9600199,0,0
2.0140136e-17,1,1.0000005,1.0000005,1,0.50636359,0.86232035,1,1,0.041978955,-1.958021,0,0
2.1779245e-17,1,1.0000005,1.0000005,1,0.50636354,0.86232039,1,1,0.043977976,-1.956022,0,0
2.3549872e-17,1,1.0000005,1.0000005,1,0.50636348,0.86232042,1,1,0.045976996,-1.954023,0,0
2.5462414e-17,1,1.0000005,1.0000005,1,0.50636343,0.86232046,1,1,0.047976017,-1.952024,0,0
2.7528077e-17,1,1.0000005,1.0000005,1,0.50636337,0.86232051,1,1,0.049975038,-1.950025,0,0
2.9758941e-17,1,1.0000005,1.0000005,1,0.50636331,0.86232055,1,1,0.051974058,-1.9480259,0,0
3.2167874e-17,1,1.0000005,1.0000005,1,0.50636324,0.8623206,1,1,0.05397296,-1.946027,0,0
3.4769186e-17,1,1.0000006,1.0000006,1,0.50636317,0.86232064,1,1,0.05597198,-1.944028,0,0
3.7577855e-17,1,1.0000006,1.0000006,1,0.5063631,0.86232069,1,1,0.057971001,-1.942029,0,0
4.0610164e-17,1,1.0000006,1.0000006,1,0.50636303,0.86232075,1,1,0.059970021,-1.94003,0,0
4.3883654e-17,1,1.0000006,1.0000006,1,0.50636295,0.8623208,1,1,0.061969042,-1.938031,0,0
4.7417223e-17,1,1.0000006,1.0000006,1,0.50636287,0.86232086,1,1,0.063968062,-1.9360319,0,0
5.123099e-17,1,1.0000006,1.0000006,1,0.50636278,0.86232092,1,1,0.065966964,-1.934033,0,0
5.5347329e-17,1,1.0000007,1.0000007,1,0.5063627,0.86232098,1,1,0.067965984,-1.932034,0,0
5.978963e-17,1,1.0000007,1.0000007,1,0.5063626,0.86232104,1,1,0.069965005,-1.930035,0,0
6.4583318e-17,1,1.0000007,1.0000007,1,0.50636251,0.86232111,1,1,0.071964025,-1.928036,0,0
6.975577e-17,1,1.0000007,1.0000007,1,0.50636241,0.86232118,1,1,0.073963046,-1.926037,0,0
7.5336459e-17,1,1.0000007,1.0000007,1,0.50636231,0.86232125,1,1,0.075962067,-1.9240379,0,0
8.1356749e-17,1,1.0000007,1.0000007,1,0.5063622,0.86232133,1,1,0.077960968,-1.922039,0,0
8.7851512e-17,1,1.0000008,1.0000008,1,0.50636209,0.86232141,1,1,0.079959989,-1.92004,0,0
9.4857173e-17,1,1.0000008,1.0000008,1,0.50636197,0.86232149,1,1,0.081959009,-1.918041,0,0
1.0241331e-16,1,1.0000008,1.0000008,1,0.50636185,0.86232157,1,1,0.08395803,-1.916042,0,0
1.1056252e-16,1,1.0000008,1.0000008,1,0.50636173,0.86232166,1,1,0.08595705,-1.9140429,0,0
1.1935063e-16,1,1.0000009,1.0000009,1,0.5063616,0.86232175,1,1,0.087956071,-1.9120439,0,0
1.288264e-16,1,1.0000009,1.0000009,1,0.50636147,0.86232184,1,1,0.089954972,-1.910045,0,0
1.39044e-16,1,1.0000009,1.0000009,1,0.50636133,0.86232194,1,1,0.091953993,-1.908046,0,0
1.5006e-16,1,1.0000009,1.0000009,1,0.50636119,0.86232204,1,1,0.093953013,-1.906047,0,0
1.6193581e-16,1,1.000001,1.000001,1,0.50636104,0.86232214,1,1,0.095952034,-1.904048,0,0
1.7473751e-16,1,1.000001,1.000001,1,0.50636089,0.86232225,1,1,0.097951055,-1.9020489,0,0
1.8853618e-16,1,1.000001,1.000001,1,0.50636073,0.86232236,1,1,0.099950075,-1.9000499,0,0
2.0340732e-16,1,1.0000011,1.0000011,1,0.50636057,0.86232247,1,1,0.10194898,-1.898051,0,0
2.194349e-16,1,1.0000011,1.0000011,1,0.5063604,0.86232259,1,1,0.103948,-1.896052,0,0
2.3670647e-16,1,1.0000011,1.0000011,1,0.50636022,0.86232271,1,1,0.10594702,-1.894053,0,0
2.5531706e-16,1,1.0000012,1.0000012,1,0.50636004,0.86232284,1,1,0.10794604,-1.892054,0,0
2.7536886e-16,1,1.0000012,1.0000012,1,0.50635985,0.86232297,1,1,0.10994506,-1.8900549,0,0
2.9697173e-16,1,1.0000012,1.0000012,1,0.50635966,0.8623231,1,1,0.11194408,-1.8880559,0,0
3.2024233e-16,1,1.0000013,1.0000013,1,0.50635946,0.86232324,1,1,0.11394298,-1.886057,0,0
3.4531036e-16,1,1.0000013,1.0000013,1,0.50635926,0.86232338,1,1,0.115942,-1.884058,0,0
3.723109e-16,1,1.0000014,1.0000014,1,0.50635904,0.86232353,1,1,0.11794102,-1.882059,0,0
4.013906e-16,1,1.0000014,1.0000014,1,0.50635882,0.86232368,1,1,0.11994004,-1.88006,0,0
4.3270701e-16,1,1.0000014,1.0000014,1,0.5063586,0.86232384,1,1,0.12193906,-1.8780609,0,0
4.6642944e-16,1,1.0000015,1.0000015,1,0.50635836,0.862324,1,1,0.12393808,-1.8760619,0,0
5.0273757e-16,1,1.0000015,1.0000015,1,0.50635812,0.86232417,1,1,0.12593699,-1.874063,0,0
5.4183112e-16,1,1.0000016,1.0000016,1,0.50635787,0.86232434,1,1,0.12793601,-1.872064,0,0
5.8391796e-16,1,1.0000016,1.0000016,1,0.50635762,0.86232452,1,1,0.12993503,-1.870065,0,0
6.2922362e-16,1,1.0000017,1.0000017,1,0.50635735,0.86232471,1,1,0.13193405,-1.868066,0,0
6.7799031e-16,1,1.0000017,1.0000017,1,0.50635708,0.86232489,1,1,0.13393307,-1.8660669,0,0
7.3047818e-16,1,1.0000018,1.0000018,1,0.5063568,0.86232509,1,1,0.13593209,-1.8640679,0,0
7.8696312e-16,1,1.0000018,1.0000018,1,0.50635651,0.86232529,1,1,0.13793099,-1.862069,0,0
8.4775181e-16,1,1.0000019,1.0000019,1,0.50635621,0.8623255,1,1,0.13993001,-1.86007,0,0
9.131631e-16,1,1.0000019,1.0000019,1,0.5063559,0.86232571,1,1,0.14192903,-1.858071,0,0
9.8354283e-16,1,1.000002,1.000002,1,0.50635558,0.86232593,1,1,0.14392805,-1.8560719,0,0
1.0592622e-15,1,1.000002,1.000002,1,0.50635525,0.86232616,1,1,0.14592707,-1.8540729,0,0
1.1407198e-15,1,1.0000021,1.0000021,1,0.50635491,0.86232639,1,1,0.14792609,-1.8520739,0,0
1.228338e-15,1,1.0000022,1.0000022,1,0.50635456,0.86232663,1,1,0.14992499,-1.850075,0,0
1.3225861e-15,1,1.0000022,1.0000022,1,0.50635421,0.86232688,1,1,0.15192401,-1.848076,0,0
1.4239519e-15,1,1.0000023,1.0000023,1,0.50635384,0.86232713,1,1,0.15392303,-1.846077,0,0
1.5329641e-15,1,1.0000024,1.0000024,1,0.50635346,0.8623274,1,1,0.15592206,-1.8440779,0,0
1.6501899e-15,1,1.0000024,1.0000024,1,0.50635306,0.86232767,1,1,0.15792108,-1.8420789,0,0
1.776238e-15,1,1.0000025,1.0000025,1,0.50635266,0.86232795,1,1,0.1599201,-1.8400799,0,0
1.9117531e-15,1,1.0000026,1.0000026,1,0.50635224,0.86232823,1,1,0.161919,-1.838081,0,0
2.0574516e-15,1,1.0000026,1.0000026,1,0.50635182,0.86232853,1,1,0.16391802,-1.836082,0,0
2.2140771e-15,1,1.0000027,1.0000027,1,0.50635138,0.86232883,1,1,0.16591704,-1.834083,0,0
2.3824354e-15,1,1.0000028,1.0000028,1,0.50635092,0.86232914,1,1,0.16791606,-1.8320839,0,0
2.5633908e-15,1,1.0000029,1.0000029,1,0.50635046,0.86232946,1,1,0.16991508,-1.8300849,0,0
2.75787e-15,1,1.000003,1.000003,1,0.50634998,0.86232979,1,1,0.1719141,-1.8280859,0,0
2.9668541e-15,1,1.000003,1.000003,1,0.50634948,0.86233013,1,1,0.173913,-1.826087,0,0
3.1914331e-15,1,1.0000031,1.0000031,1,0.50634897,0.86233048,1,1,0.17591202,-1.824088,0,0
3.4327375e-15,1,1.0000032,1.0000032,1,0.50634845,0.86233083,1,1,0.17791104,-1.822089,0,0
3.6919918e-15,1,1.0000033,1.0000033,1,0.50634791,0.8623312,1,1,0.17991006,-1.8200899,0,0
3.9705087e-15,1,1.0000034,1.0000034,1,0.50634736,0.86233158,1,1,0.18190908,-1.8180909,0,0
4.2696952e-15,1,1.0000035,1.0000035,1,0.50634679,0.86233197,1,1,0.1839081,-1.8160919,0,0
4.5910393e-15,1,1.0000036,1.0000036,1,0.50634621,0.86233237,1,1,0.18590701,-1.814093,0,0
4.936195e-15,1,1.0000037,1.0000037,1,0.50634561,0.86233278,1,1,0.18790603,-1.812094,0,0
5.3068754e-15,1,1.0000038,1.0000038,1,0.50634499,0.8623332,1,1,0.18990505,-1.810095,0,0
5.7049359e-15,1,1.0000039,1.0000039,1,0.50634435,0.86233364,1,1,0.19190407,-1.8080959,0,0
6.1323642e-15,1,1.000004,1.000004,1,0.5063437,0.86233408,1,1,0.19390309,-1.8060969,0,0
6.5912614e-15,1,1.0000041,1.0000041,1,0.50634303,0.86233454,1,1,0.19590199,-1.804098,0,0
7.083963e-15,1,1.0000042,1.0000042,1,0.50634234,0.86233501,1,1,0.19790101,-1.802099,0,0
7.6128859e-15,1,1.0000044,1.0000044,1,0.50634163,0.8623355,1,1,0.19990003,-1.8001,0,0
8.1806469e-15,1,1.0000045,1.0000045,1,0.5063409,0.86233599,1,1,0.20189905,-1.7981009,0,0
8.7900484e-15,1,1.0000046,1.0000046,1,0.50634015,0.8623365,1,1,0.20389807,-1.7961019,0,0
9.4440912e-15,1,1.0000047,1.0000047,1,0.50633938,0.86233702,1,1,0.20589709,-1.7941029,0,0
1.0145945e-14,1,1.0000048,1.0000048,1,0.5063386,0.86233756,1,1,0.20789599,-1.792104,0,0
1.0899134e-14,1,1.000005,1.000005,1,0.50633778,0.86233811,1,1,0.20989501,-1.790105,0,0
1.1707301e-14,1,1.0000051,1.0000051,1,0.50633695,0.86233868,1,1,0.21189404,-1.788106,0,0
1.2574388e-14,1,1.0000052,1.0000052,1,0.5063361,0.86233926,1,1,0.21389306,-1.7861069,0,0
1.3504615e-14,1,1.0000054,1.0000054,1,0.50633522,0.86233986,1,1,0.21589208,-1.7841079,0,0
1.4502499e-14,1,1.0000055,1.0000055,1,0.50633432,0.86234047,1,1,0.2178911,-1.7821089,0,0
1.5572809e-14,1,1.0000057,1.0000057,1,0.50633339,0.86234109,1,1,0.21989,-1.78011,0,0
1.6720844e-14,1,1.0000058,1.0000058,1,0.50633244,0.86234174,1,1,0.22188902,-1.778111,0,0
1.7952077e-14,1,1.000006,1.000006,1,0.50633147,0.8623424,1,1,0.22388804,-1.776112,0,0
1.9272431e-14,1,1.0000061,1.0000061,1,0.50633047,0.86234307,1,1,0.22588706,-1.7741129,0,0
2.0688243e-14,1,1.0000063,1.0000063,1,0.50632944,0.86234377,1,1,0.22788608,-1.7721139,0,0
2.2206289e-14,1,1.0000064,1.0000064,1,0.50632839,0.86234448,1,1,0.2298851,-1.7701149,0,0
2.383372e-14,1,1.0000066,1.0000066,1,0.50632731,0.86234521,1,1,0.231884,-1.768116,0,0
2.5578484e-14,1,1.0000068,1.0000068,1,0.5063262,0.86234596,1,1,0.23388302,-1.766117,0,0
2.7448781e-14,1,1.0000069,1.0000069,1,0.50632506,0.86234673,1,1,0.23588204,-1.764118,0,0
2.945348e-14,1,1.0000071,1.0000071,1,0.5063239,0.86234752,1,1,0.23788106,-1.7621189,0,0
3.1602064e-14,1,1.0000073,1.0000073,1,0.5063227,0.86234832,1,1,0.23988008,-1.7601199,0,0
3.3904674e-14,1,1.0000075,1.0000075,1,0.50632147,0.86234915,1,1,0.24187911,-1.7581209,0,0
3.6372e-14,1,1.0000077,1.0000077,1,0.50632022,0.86235,1,1,0.24387801,-1.756122,0,0
3.9015923e-14,1,1.0000079,1.0000079,1,0.50631893,0.86235086,1,1,0.24587703,-1.754123,0,0
4.1848691e-14,1,1.0000081,1.0000081,1,0.50631761,0.86235175,1,1,0.24787605,-1.752124,0,0
4.4883547e-14,1,1.0000083,1.0000083,1,0.50631625,0.86235266,1,1,0.24987507,-1.7501249,0,0
4.8134642e-14,1,1.0000085,1.0000085,1,0.50631487,0.8623536,1,1,0.25187409,-1.7481259,0,0
5.1617101e-14,1,1.0000087,1.0000087,1,0.50631344,0.86235455,1,1,0.25387311,-1.7461269,0,0
5.5346857e-14,1,1.0000089,1.0000089,1,0.50631198,0.86235553,1,1,0.25587201,-1.744128,0,0
5.9341622e-14,1,1.0000091,1.0000091,1,0.50631049,0.86235654,1,1,0.25787103,-1.742129,0,0
6.3619632e-14,1,1.0000093,1.0000093,1,0.50630896,0.86235756,1,1,0.25987005,-1.7401299,0,0
6.8200597e-14,1,1.0000096,1.0000096,1,0.50630739,0.86235861,1,1,0.26186907,-1.7381309,0,0
7.3105574e-14,1,1.0000098,1.0000098,1,0.50630579,0.86235969,1,1,0.26386809,-1.7361319,0,0
7.8357054e-14,1,1.00001,1.00001,1,0.50630414,0.86236079,1,1,0.26586711,-1.7341329,0,0
8.3978712e-14,1,1.0000103,1.0000103,1,0.50630246,0.86236192,1,1,0.26786602,-1.732134,0,0
8.9996868e-14,1,1.0000105,1.0000105,1,0.50630073,0.86236307,1,1,0.26986504,-1.730135,0,0
9.6438595e-14,1,1.0000108,1.0000108,1,0.50629897,0.86236425,1,1,0.27186406,-1.7281359,0,0
1.0333314e-13,1,1.000011,1.000011,1,0.50629716,0.86236546,1,1,0.27386308,-1.7261369,0,0
1.1071175e-13,1,1.0000113,1.0000113,1,0.50629531,0.8623667,1,1,0.2758621,-1.7241379,0,0
1.1860774e-13,1,1.0000115,1.0000115,1,0.50629341,0.86236796,1,1,0.27786112,-1.7221389,0,0
1.2705621e-13,1,1.0000118,1.0000118,1,0.50629147,0.86236926,1,1,0.27986002,-1.72014,0,0
1.3609615e-13,1,1.0000121,1.0000121,1,0.50628949,0.86237058,1,1,0.28185904,-1.718141,0,0
1.4576762e-13,1,1.0000123,1.0000123,1,0.50628746,0.86237194,1,1,0.28385806,-1.7161419,0,0
1.5611389e-13,1,1.0000126,1.0000126,1,0.50628538,0.86237332,1,1,0.28585708,-1.7141429,0,0
1.6718117e-13,1,1.0000129,1.0000129,1,0.50628325,0.86237474,1,1,0.2878561,-1.7121439,0,0
1.7901872e-13,1,1.0000132,1.0000132,1,0.50628108,0.86237618,1,1,0.28985512,-1.7101449,0,0
1.9167835e-13,1,1.0000135,1.0000135,1,0.50627886,0.86237766,1,1,0.29185402,-1.708146,0,0
2.0521766e-13,1,1.0000138,1.0000138,1,0.50627658,0.86237918,1,1,0.29385304,-1.706147,0,0
2.1969576e-13,1,1.0000141,1.0000141,1,0.50627425,0.86238072,1,1,0.29585207,-1.7041479,0,0
2.3517651e-13,1,1.0000144,1.0000144,1,0.50627187,0.8623823,1,1,0.29785109,-1.7021489,0,0
2.5172797e-13,1,1.0000148,1.0000148,1,0.50626944,0.86238392,1,1,0.29985011,-1.7001499,0,0
2.6942277e-13,1,1.0000151,1.0000151,1,0.50626695,0.86238557,1,1,0.30184913,-1.6981509,0,0
2.8833719e-13,1,1.0000154,1.0000154,1,0.50626441,0.86238726,1,1,0.30384803,-1.696152,0,0
3.0855606e-13,1,1.0000158,1.0000158,1,0.50626181,0.86238898,1,1,0.30584705,-1.694153,0,0
3.3016632e-13,1,1.0000161,1.0000161,1,0.50625915,0.86239074,1,1,0.30784607,-1.6921539,0,0
3.5326187e-13,1,1.0000165,1.0000165,1,0.50625643,0.86239254,1,1,0.30984509,-1.6901549,0,0
3.7794277e-13,1,1.0000168,1.0000168,1,0.50625366,0.86239437,1,1,0.31184411,-1.6881559,0,0
4.043157e-13,1,1.0000172,1.0000172,1,0.50625082,0.86239625,1,1,0.31384313,-1.6861569,0,0
4.3249265e-13,1,1.0000176,1.0000176,1,0.50624793,0.86239816,1,1,0.31584203,-1.684158,0,0
4.6259814e-13,1,1.0000179,1.0000179,1,0.50624497,0.86240012,1,1,0.31784105,-1.6821589,0,0
4.947597e-13,1,1.0000183,1.0000183,1,0.50624194,0.86240211,1,1,0.31984007,-1.6801599,0,0
5.2911497e-13,1,1.0000187,1.0000187,1,0.50623885,0.86240415,1,1,0.32183909,-1.6781609,0,0
5.6581059e-13,1,1.0000191,1.0000191,1,0.5062357,0.86240623,1,1,0.32383811,-1.6761619,0,0
6.0500279e-13,1,1.0000195,1.0000195,1,0.50623248,0.86240835,1,1,0.32583714,-1.6741629,0,0
6.4685547e-13,1,1.0000199,1.0000199,1,0.50622919,0.86241052,1,1,0.32783604,-1.672164,0,0
6.9155089e-13,1,1.0000203,1.0000203,1,0.50622583,0.86241273,1,1,0.32983506,-1.6701649,0,0
7.3927552e-13,1,1.0000207,1.0000207,1,0.5062224,0.86241499,1,1,0.33183408,-1.6681659,0,0
7.9023052e-13,1,1.0000212,1.0000212,1,0.5062189,0.86241729,1,1,0.3338331,-1.6661669,0,0
8.4463011e-13,1,1.0000216,1.0000216,1,0.50621533,0.86241964,1,1,0.33583212,-1.6641679,0,0
9.0270242e-13,1,1.000022,1.000022,1,0.50621169,0.86242203,1,1,0.33783114,-1.6621689,0,0
9.6468658e-13,1,1.0000225,1.0000225,1,0.50620797,0.86242447,1,1,0.33983004,-1.66017,0,0
1.0308486e-12,1,1.0000229,1.0000229,1,0.50620417,0.86242696,1,1,0.34182906,-1.6581709,0,0
1.1014602e-12,1,1.0000234,1.0000234,1,0.5062003,0.8624295,1,1,0.34382808,-1.6561719,0,0
1.1768145e-12,1,1.0000239,1.0000239,1,0.50619635,0.86243209,1,1,0.3458271,-1.6541729,0,0
1.2572235e-12,1,1.0000243,1.0000243,1,0.50619232,0.86243473,1,1,0.34782612,-1.6521739,0,0
1.3430194e-12,1,1.0000248,1.0000248,1,0.50618821,0.86243743,1,1,0.34982514,-1.6501749,0,0
1.43455e-12,1,1.0000253,1.0000253,1,0.50618401,0.86244017,1,1,0.35182405,-1.648176,0,0
1.5322021e-12,1,1.0000258,1.0000258,1,0.50617974,0.86244296,1,1,0.35382307,-1.6461769,0,0
1.6363708e-12,1,1.0000263,1.0000263,1,0.50617538,0.86244581,1,1,0.35582209,-1.6441779,0,0
1.7474818e-12,1,1.0000268,1.0000268,1,0.50617094,0.86244872,1,1,0.35782111,-1.6421789,0,0
1.8659883e-12,1,1.0000273,1.0000273,1,0.5061664,0.86245168,1,1,0.35982013,-1.6401799,0,0
1.9923721e-12,1,1.0000278,1.0000278,1,0.50616178,0.86245469,1,1,0.36181915,-1.6381809,0,0
2.1271376e-12,1,1.0000284,1.0000284,1,0.50615708,0.86245776,1,1,0.36381805,-1.636182,0,0
2.270846e-12,1,1.0000289,1.0000289,1,0.50615228,0.86246089,1,1,0.36581707,-1.6341829,0,0
2.4240697e-12,1,1.0000295,1.0000295,1,0.50614739,0.86246408,1,1,0.36781609,-1.6321839,0,0
2.5874251e-12,1,1.00003,1.00003,1,0.5061424,0.86246732,1,1,0.36981511,-1.6301849,0,0
2.7615682e-12,1,1.0000306,1.0000306,1,0.50613733,0.86247062,1,1,0.37181413,-1.6281859,0,0
2.9471962e-12,1,1.0000311,1.0000311,1,0.50613216,0.86247399,1,1,0.37381315,-1.6261868,0,0
3.1450383e-12,1,1.0000317,1.0000317,1,0.50612689,0.86247741,1,1,0.37581205,-1.6241879,0,0
3.3559061e-12,1,1.0000323,1.0000323,1,0.50612152,0.8624809,1,1,0.37781107,-1.6221889,0,0
3.5806258e-12,1,1.0000329,1.0000329,1,0.50611605,0.86248445,1,1,0.37981009,-1.6201899,0,0
3.8200881e-12,1,1.0000335,1.0000335,1,0.50611049,0.86248806,1,1,0.38180912,-1.6181909,0,0
4.0752392e-12,1,1.0000341,1.0000341,1,0.50610482,0.86249174,1,1,0.38380814,-1.6161919,0,0
4.3470682e-12,1,1.0000347,1.0000347,1,0.50609905,0.86249548,1,1,0.38580704,-1.614193,0,0
4.6366761e-12,1,1.0000353,1.0000353,1,0.50609318,0.86249928,1,1,0.38780606,-1.6121939,0,0
4.9451829e-12,1,1.0000359,1.0000359,1,0.5060872,0.86250316,1,1,0.38980508,-1.6101949,0,0
5.2737951e-12,1,1.0000366,1.0000366,1,0.50608111,0.8625071,1,1,0.3918041,-1.6081959,0,0
5.6237943e-12,1,1.0000372,1.0000372,1,0.50607491,0.8625111,1,1,0.39380312,-1.6061969,0,0
5.9965422e-12,1,1.0000379,1.0000379,1,0.50606861,0.86251518,1,1,0.39580214,-1.6041979,0,0
6.3934607e-12,1,1.0000385,1.0000385,1,0.50606219,0.86251932,1,1,0.39780104,-1.602199,0,0
6.8161329e-12,1,1.0000392,1.0000392,1,0.50605567,0.86252354,1,1,0.39980006,-1.6001999,0,0
7.2661672e-12,1,1.0000399,1.0000399,1,0.50604903,0.86252782,1,1,0.40179908,-1.5982009,0,0
7.745296e-12,1,1.0000405,1.0000405,1,0.50604227,0.86253218,1,1,0.4037981,-1.5962019,0,0
8.2553585e-12,1,1.0000412,1.0000412,1,0.5060354,0.86253661,1,1,0.40579712,-1.5942029,0,0
8.7983078e-12,1,1.0000419,1.0000419,1,0.50602841,0.86254111,1,1,0.40779614,-1.5922039,0,0
9.3761815e-12,1,1.0000426,1.0000426,1,0.5060213,0.86254569,1,1,0.40979505,-1.590205,0,0
9.9912493e-12,1,1.0000433,1.0000433,1,0.50601408,0.86255034,1,1,0.41179407,-1.5882059,0,0
1.0645814e-11,1,1.000044,1.000044,1,0.50600673,0.86255506,1,1,0.41379309,-1.5862069,0,0
1.1342355e-11,1,1.0000448,1.0000448,1,0.50599926,0.86255987,1,1,0.41579211,-1.5842079,0,0
1.2083505e-11,1,1.0000455,1.0000455,1,0.50599166,0.86256475,1,1,0.41779113,-1.5822089,0,0
1.2872054e-11,1,1.0000462,1.0000462,1,0.50598395,0.8625697,1,1,0.41979015,-1.5802099,0,0
1.3710916e-11,1,1.000047,1.000047,1,0.5059761,0.86257474,1,1,0.42178905,-1.5782109,0,0
1.4603334e-11,1,1.0000477,1.0000477,1,0.50596813,0.86257985,1,1,0.42378807,-1.5762119,0,0
1.5552594e-11,1,1.0000485,1.0000485,1,0.50596003,0.86258504,1,1,0.42578709,-1.5742129,0,0
1.6562235e-11,1,1.0000493,1.0000493,1,0.5059518,0.86259032,1,1,0.42778611,-1.5722139,0,0
1.7636011e-11,1,1.00005,1.00005,1,0.50594343,0.86259567,1,1,0.42978513,-1.5702149,0,0
1.8777901e-11,1,1.0000508,1.0000508,1,0.50593494,0.86260111,1,1,0.43178415,-1.5682158,0,0
1.9992054e-11,1,1.0000516,1.0000516,1,0.50592631,0.86260663,1,1,0.43378305,-1.5662169,0,0
2.128309e-11,1,1.0000524,1.0000524,1,0.50591754,0.86261223,1,1,0.43578207,-1.5642179,0,0
2.2655688e-11,1,1.0000532,1.0000532,1,0.50590864,0.86261791,1,1,0.4377811,-1.5622189,0,0
2.411488e-11,1,1.000054,1.000054,1,0.50589961,0.86262369,1,1,0.43978012,-1.5602199,0,0
2.5666004e-11,1,1.0000549,1.0000549,1,0.50589043,0.86262954,1,1,0.44177914,-1.5582209,0,0
2.7314716e-11,1,1.0000557,1.0000557,1,0.50588111,0.86263548,1,1,0.44377816,-1.5562218,0,0
2.9066906e-11,1,1.0000565,1.0000565,1,0.50587165,0.86264151,1,1,0.44577706,-1.5542229,0,0
3.0929139e-11,1,1.0000573,1.0000573,1,0.50586205,0.86264763,1,1,0.44777608,-1.5522239,0,0
3.2908049e-11,1,1.0000582,1.0000582,1,0.50585231,0.86265383,1,1,0.4497751,-1.5502249,0,0
3.5010776e-11,1,1.000059,1.000059,1,0.50584242,0.86266013,1,1,0.45177412,-1.5482259,0,0
3.7244884e-11,1,1.0000599,1.0000599,1,0.50583238,0.86266651,1,1,0.45377314,-1.5462269,0,0
3.9618389e-11,1,1.0000608,1.0000608,1,0.5058222,0.86267298,1,1,0.45577216,-1.5442278,0,0
4.2139626e-11,1,1.0000616,1.0000616,1,0.50581187,0.86267954,1,1,0.45777106,-1.5422289,0,0
4.4817894e-11,1,1.0000625,1.0000625,1,0.50580139,0.8626862,1,1,0.45977008,-1.5402299,0,0
4.7662574e-11,1,1.0000634,1.0000634,1,0.50579076,0.86269294,1,1,0.4617691,-1.5382309,0,0
5.0683761e-11,1,1.0000643,1.0000643,1,0.50577998,0.86269978,1,1,0.46376812,-1.5362319,0,0
5.3892144e-11,1,1.0000652,1.0000652,1,0.50576904,0.86270671,1,1,0.46576715,-1.5342329,0,0
5.7299045e-11,1,1.0000661,1.0000661,1,0.50575795,0.86271374,1,1,0.46776617,-1.5322338,0,0
6.091623e-11,1,1.000067,1.000067,1,0.50574671,0.86272086,1,1,0.46976507,-1.5302349,0,0
6.4756821e-11,1,1.0000679,1.0000679,1,0.50573531,0.86272807,1,1,0.47176409,-1.5282359,0,0
6.8834048e-11,1,1.0000688,1.0000688,1,0.50572375,0.86273538,1,1,0.47376311,-1.5262369,0,0
7.3162139e-11,1,1.0000698,1.0000698,1,0.50571203,0.86274279,1,1,0.47576213,-1.5242379,0,0
7.7756154e-11,1,1.0000707,1.0000707,1,0.50570016,0.86275029,1,1,0.47776115,-1.5222389,0,0
8.2632032e-11,1,1.0000716,1.0000716,1,0.50568812,0.86275789,1,1,0.47976017,-1.5202398,0,0
8.7806328e-11,1,1.0000726,1.0000726,1,0.50567593,0.86276558,1,1,0.48175907,-1.5182409,0,0
9.3297512e-11,1,1.0000735,1.0000735,1,0.50566357,0.86277338,1,1,0.48375809,-1.5162419,0,0
9.9124178e-11,1,1.0000745,1.0000745,1,0.50565105,0.86278127,1,1,0.48575711,-1.5142429,0,0
1.0530632e-10,1,1.0000755,1.0000755,1,0.50563836,0.86278926,1,1,0.48775613,-1.5122439,0,0
1.1186508e-10,1,1.0000764,1.0000764,1,0.50562551,0.86279735,1,1,0.48975515,-1.5102448,0,0
1.1882285e-10,1,1.0000774,1.0000774,1,0.50561249,0.86280554,1,1,0.49175417,-1.5082458,0,0
1.2620283e-10,1,1.0000784,1.0000784,1,0.50559931,0.86281383,1,1,0.49375308,-1.5062469,0,0
1.3403094e-10,1,1.0000793,1.0000793,1,0.50558596,0.86282222,1,1,0.4957521,-1.5042479,0,0
1.4233325e-10,1,1.0000803,1.0000803,1,0.50557244,0.86283071,1,1,0.49775112,-1.5022489,0,0
1.5113774e-10,1,1.0000813,1.0000813,1,0.50555875,0.8628393,1,1,0.49975014,-1.5002499,0,0
1.6047404e-10,1,1.0000823,1.0000823,1,0.5055449,0.862848,1,1,0.50174916,-1.4982508,0,0
1.7037346e-10,1,1.0000833,1.0000833,1,0.50553087,0.8628568,1,1,0.50374818,-1.4962518,0,0
1.8086845e-10,1,1.0000843,1.0000843,1,0.50551667,0.8628657,1,1,0.50574708,-1.4942529,0,0
1.9199528e-10,1,1.0000853,1.0000853,1,0.5055023,0.8628747,1,1,0.5077461,-1.4922539,0,0
2.0379033e-10,1,1.0000863,1.0000863,1,0.50548775,0.8628838,1,1,0.50974512,-1.4902549,0,0
2.1629271e-10,1,1.0000873,1.0000873,1,0.50547303,0.86289301,1,1,0.51174414,-1.4882559,0,0
2.2954376e-10,1,1.0000884,1.0000884,1,0.50545814,0.86290233,1,1,0.51374316,-1.4862568,0,0
2.4358716e-10,1,1.0000894,1.0000894,1,0.50544307,0.86291175,1,1,0.51574218,-1.4842578,0,0
2.5846815e-10,1,1.0000904,1.0000904,1,0.50542782,0.86292127,1,1,0.51774108,-1.4822589,0,0
2.7423729e-10,1,1.0000914,1.0000914,1,0.5054124,0.86293089,1,1,0.5197401,-1.4802599,0,0
2.9094525e-10,1,1.0000925,1.0000925,1,0.5053968,0.86294062,1,1,0.52173913,-1.4782609,0,0
3.0864648e-10,1,1.0000935,1.0000935,1,0.50538103,0.86295046,1,1,0.52373815,-1.4762619,0,0
3.2739849e-10,1,1.0000945,1.0000945,1,0.50536508,0.8629604,1,1,0.52573717,-1.4742628,0,0
3.4726204e-10,1,1.0000956,1.0000956,1,0.50534895,0.86297045,1,1,0.52773619,-1.4722638,0,0
3.6829999e-10,1,1.0000966,1.0000966,1,0.50533264,0.8629806,1,1,0.52973509,-1.4702649,0,0
3.9058263e-10,1,1.0000976,1.0000976,1,0.50531615,0.86299086,1,1,0.53173411,-1.4682659,0,0
4.141803e-10,1,1.0000987,1.0000987,1,0.50529948,0.86300123,1,1,0.53373313,-1.4662669,0,0
4.3916855e-10,1,1.0000997,1.0000997,1,0.50528263,0.8630117,1,1,0.53573215,-1.4642678,0,0
4.6562718e-10,1,1.0001008,1.0001008,1,0.5052656,0.86302227,1,1,0.53773117,-1.4622688,0,0
4.9364041e-10,1,1.0001018,1.0001018,1,0.50524839,0.86303296,1,1,0.53973019,-1.4602698,0,0
5.2329533e-10,1,1.0001029,1.0001029,1,0.505231,0.86304374,1,1,0.54172909,-1.4582709,0,0
5.5468934e-10,1,1.0001039,1.0001039,1,0.50521343,0.86305464,1,1,0.54372811,-1.4562719,0,0
5.8791978e-10,1,1.000105,1.000105,1,0.50519568,0.86306564,1,1,0.54572713,-1.4542729,0,0
6.2309119e-10,1,1.000106,1.000106,1,0.50517774,0.86307675,1,1,0.54772615,-1.4522738,0,0
6.6031391e-10,1,1.0001071,1.0001071,1,0.50515962,0.86308797,1,1,0.54972517,-1.4502748,0,0
6.9970434e-10,1,1.0001081,1.0001081,1,0.50514132,0.86309929,1,1,0.5517242,-1.4482758,0,0
7.4138276e-10,1,1.0001092,1.0001092,1,0.50512284,0.86311071,1,1,0.5537231,-1.4462769,0,0
7.8548371e-10,1,1.0001102,1.0001102,1,0.50510418,0.86312225,1,1,0.55572212,-1.4442779,0,0
8.321415e-10,1,1.0001113,1.0001113,1,0.50508533,0.86313389,1,1,0.55772114,-1.4422789,0,0
8.815003e-10,1,1.0001124,1.0001124,1,0.50506631,0.86314563,1,1,0.55972016,-1.4402798,0,0
9.3371221e-10,1,1.0001134,1.0001134,1,0.50504709,0.86315749,1,1,0.56171918,-1.4382808,0,0
9.8893763e-10,1,1.0001145,1.0001145,1,0.5050277,0.86316944,1,1,0.5637182,-1.4362818,0,0
1.0473421e-09,1,1.0001155,1.0001155,1,0.50500813,0.86318151,1,1,0.5657171,-1.4342829,0,0
1.109111e-09,1,1.0001166,1.0001166,1,0.50498837,0.86319367,1,1,0.56771612,-1.4322839,0,0
1.174429e-09,1,1.0001176,1.0001176,1,0.50496843,0.86320595,1,1,0.56971514,-1.4302849,0,0
1.2434943e-09,1,1.0001187,1.0001187,1,0.5049483,0.86321833,1,1,0.57171416,-1.4282858,0,0
1.3165159e-09,1,1.0001197,1.0001197,1,0.504928,0.86323081,1,1,0.57371318,-1.4262868,0,0
1.3937094e-09,1,1.0001208,1.0001208,1,0.50490752,0.8632434,1,1,0.57571208,-1.4242879,0,0
1.4753163e-09,1,1.0001218,1.0001218,1,0.50488685,0.86325609,1,1,0.57771111,-1.4222889,0,0
1.5615767e-09,1,1.0001229,1.0001229,1,0.504866,0.86326889,1,1,0.57971013,-1.4202899,0,0
1.6527487e-09,1,1.0001239,1.0001239,1,0.50484497,0.86328179,1,1,0.58170915,-1.4182909,0,0
1.7491038e-09,1,1.0001249,1.0001249,1,0.50482376,0.86329479,1,1,0.58370817,-1.4162918,0,0
1.8509285e-09,1,1.000126,1.000126,1,0.50480237,0.8633079,1,1,0.58570719,-1.4142928,0,0
1.9585178e-09,1,1.000127,1.000127,1,0.5047808,0.86332111,1,1,0.58770609,-1.4122939,0,0
2.0722024e-09,1,1.000128,1.000128,1,0.50475906,0.86333442,1,1,0.58970511,-1.4102949,0,0
2.1923107e-09,1,1.0001291,1.0001291,1,0.50473713,0.86334783,1,1,0.59170413,-1.4082959,0,0
2.3191954e-09,1,1.0001301,1.0001301,1,0.50471503,0.86336135,1,1,0.59370315,-1.4062968,0,0
2.4532277e-09,1,1.0001311,1.0001311,1,0.50469274,0.86337496,1,1,0.59570217,-1.4042978,0,0
2.5947986e-09,1,1.0001321,1.0001321,1,0.50467029,0.86338868,1,1,0.59770119,-1.4022988,0,0
2.7443109e-09,1,1.0001331,1.0001331,1,0.50464765,0.86340249,1,1,0.59970009,-1.4002999,0,0
2.9022157e-09,1,1.0001341,1.0001341,1,0.50462484,0.86341641,1,1,0.60169911,-1.3983009,0,0
3.068961e-09,1,1.0001351,1.0001351,1,0.50460186,0.86343042,1,1,0.60369813,-1.3963019,0,0
3.2450272e-09,1,1.0001361,1.0001361,1,0.5045787,0.86344453,1,1,0.60569715,-1.3943028,0,0
3.43092e-09,1,1.0001371,1.0001371,1,0.50455536,0.86345874,1,1,0.60769618,-1.3923038,0,0
3.627172e-09,1,1.0001381,1.0001381,1,0.50453186,0.86347305,1,1,0.6096952,-1.3903048,0,0
3.8343305e-09,1,1.0001391,1.0001391,1,0.50450818,0.86348745,1,1,0.6116941,-1.3883059,0,0
4.05301e-09,1,1.0001401,1.0001401,1,0.50448433,0.86350195,1,1,0.61369312,-1.3863069,0,0
4.2838189e-09,1,1.000141,1.000141,1,0.50446031,0.86351655,1,1,0.61569214,-1.3843079,0,0
4.5274099e-09,1,1.000142,1.000142,1,0.50443612,0.86353124,1,1,0.61769116,-1.3823088,0,0
4.7844698e-09,1,1.000143,1.000143,1,0.50441177,0.86354602,1,1,0.61969018,-1.3803098,0,0
5.0557211e-09,1,1.0001439,1.0001439,0.99999999,0.50438724,0.86356089,1,1,0.6216892,-1.3783108,0,0
5.3419063e-09,1,1.0001449,1.0001449,0.99999999,0.50436256,0.86357586,1,1,0.6236881,-1.3763119,0,0
5.6438588e-09,1,1.0001458,1.0001458,0.99999999,0.5043377,0.86359092,1,1,0.62568712,-1.3743129,0,0
5.9624027e-09,1,1.0001467,1.0001467,0.99999999,0.50431268,0.86360607,1,1,0.62768614,-1.3723139,0,0
6.2984221e-09,1,1.0001477,1.0001477,0.99999999,0.5042875,0.86362131,1,1,0.62968516,-1.3703148,0,0
6.6528466e-09,1,1.0001486,1.0001486,0.99999999,0.50426216,0.86363664,1,1,0.63168418,-1.3683158,0,0
7.0266536e-09,1,1.0001495,1.0001495,0.99999999,0.50423666,0.86365206,1,1,0.6336832,-1.3663168,0,0
7.4208467e-09,1,1.0001504,1.0001504,0.99999999,0.50421099,0.86366756,1,1,0.63568211,-1.3643179,0,0
7.8365531e-09,1,1.0001513,1.0001513,0.99999999,0.50418517,0.86368315,1,1,0.63768113,-1.3623189,0,0
8.2748854e-09,1,1.0001522,1.0001522,0.99999999,0.5041592,0.86369883,1,1,0.63968015,-1.3603199,0,0
8.7370373e-09,1,1.000153,1.000153,0.99999999,0.50413307,0.86371459,1,1,0.64167917,-1.3583208,0,0
9.2242631e-09,1,1.0001539,1.0001539,0.99999999,0.50410678,0.86373043,1,1,0.64367819,-1.3563218,0,0
9.737881e-09,1,1.0001548,1.0001548,0.99999999,0.50408034,0.86374636,1,1,0.64567721,-1.3543228,0,0
1.0279243e-08,1,1.0001556,1.0001556,0.99999999,0.50405376,0.86376237,1,1,0.64767611,-1.3523239,0,0
1.0849869e-08,1,1.0001565,1.0001565,0.99999999,0.50402702,0.86377845,1,1,0.64967513,-1.3503249,0,0
1.1451257e-08,1,1.0001573,1.0001573,0.99999999,0.50400014,0.86379462,1,1,0.65167415,-1.3483258,0,0
1.2085012e-08,1,1.0001581,1.0001581,0.99999999,0.50397311,0.86381087,1,1,0.65367317,-1.3463268,0,0
1.2752823e-08,1,1.0001589,1.0001589,0.99999999,0.50394593,0.86382719,1,1,0.65567219,-1.3443278,0,0
1.3456461e-08,1,1.0001597,1.0001597,0.99999999,0.50391861,0.86384359,1,1,0.65767121,-1.3423288,0,0
1.4197742e-08,1,1.0001605,1.0001605,0.99999999,0.50389116,0.86386007,1,1,0.65967011,-1.3403299,0,0
1.4978709e-08,1,1.0001613,1.0001613,0.99999999,0.50386356,0.86387662,1,1,0.66166914,-1.3383309,0,0
1.5801371e-08,1,1.0001621,1.0001621,0.99999998,0.50383583,0.86389324,1,1,0.66366816,-1.3363318,0,0
1.6667884e-08,1,1.0001628,1.0001628,0.99999998,0.50380795,0.86390994,1,1,0.66566718,-1.3343328,0,0
1.7580509e-08,1,1.0001636,1.0001636,0.99999998,0.50377995,0.8639267,1,1,0.6676662,-1.3323338,0,0
1.8541622e-08,1,1.0001643,1.0001643,0.99999998,0.50375181,0.86394353,1,1,0.66966522,-1.3303348,0,0
1.9553653e-08,1,1.0001651,1.000165,0.99999998,0.50372355,0.86396043,1,1,0.67166412,-1.3283359,0,0
2.061934e-08,1,1.0001658,1.0001658,0.99999998,0.50369515,0.8639774,1,1,0.67366314,-1.3263369,0,0
2.1741369e-08,1,1.0001665,1.0001665,0.99999998,0.50366663,0.86399444,1,1,0.67566216,-1.3243378,0,0
2.2922624e-08,1,1.0001672,1.0001672,0.99999998,0.50363798,0.86401154,1,1,0.67766118,-1.3223388,0,0
2.4166127e-08,1,1.0001679,1.0001678,0.99999998,0.50360922,0.8640287,1,1,0.6796602,-1.3203398,0,0
2.5475051e-08,1,1.0001685,1.0001685,0.99999997,0.50358033,0.86404592,1,1,0.68165922,-1.3183408,0,0
2.6852641e-08,1,1.0001692,1.0001692,0.99999997,0.50355132,0.8640632,1,1,0.68365812,-1.3163419,0,0
2.8302552e-08,1,1.0001698,1.0001698,0.99999997,0.5035222,0.86408054,1,1,0.68565714,-1.3143429,0,0
2.9828368e-08,1,1.0001704,1.0001704,0.99999997,0.50349296,0.86409794,1,1,0.68765616,-1.3123438,0,0
3.1433929e-08,1,1.0001711,1.000171,0.99999997,0.50346362,0.8641154,1,1,0.68965518,-1.3103448,0,0
3.3123264e-08,1,1.0001717,1.0001716,0.99999997,0.50343416,0.86413291,1,1,0.69165421,-1.3083458,0,0
3.49006e-08,1,1.0001723,1.0001722,0.99999997,0.50340459,0.86415047,1,1,0.69365323,-1.3063468,0,0
3.677025e-08,1,1.0001728,1.0001728,0.99999996,0.50337493,0.86416808,1,1,0.69565213,-1.3043479,0,0
3.8737084e-08,1,1.0001734,1.0001733,0.99999996,0.50334516,0.86418574,1,1,0.69765115,-1.3023489,0,0
4.0805862e-08,1,1.0001739,1.0001739,0.99999996,0.50331529,0.86420345,1,1,0.69965017,-1.3003498,0,0
4.2981689e-08,1,1.0001745,1.0001744,0.99999996,0.50328532,0.86422121,1,1,0.70164919,-1.2983508,0,0
4.5269916e-08,1,1.000175,1.0001749,0.99999995,0.50325526,0.86423901,1,1,0.70364821,-1.2963518,0,0
4.7676152e-08,1,1.0001755,1.0001754,0.99999995,0.5032251,0.86425686,1,1,0.70564723,-1.2943528,0,0
5.0206118e-08,1,1.000176,1.0001759,0.99999995,0.50319486,0.86427475,1,1,0.70764613,-1.2923539,0,0
5.2866277e-08,1,1.0001764,1.0001764,0.99999995,0.50316453,0.86429267,1,1,0.70964515,-1.2903548,0,0
5.5662935e-08,1,1.0001769,1.0001768,0.99999994,0.50313411,0.86431064,1,1,0.71164417,-1.2883558,0,0
5.8602854e-08,1,1.0001773,1.0001773,0.99999994,0.50310362,0.86432864,1,1,0.71364319,-1.2863568,0,0
6.1693119e-08,1,1.0001777,1.0001777,0.99999994,0.50307304,0.86434668,1,1,0.71564221,-1.2843578,0,0
6.494115e-08,1,1.0001781,1.0001781,0.99999994,0.50304239,0.86436475,1,1,0.71764123,-1.2823588,0,0
6.8354511e-08,1,1.0001785,1.0001785,0.99999993,0.50301167,0.86438285,1,1,0.71964014,-1.2803599,0,0
7.1941752e-08,1,1.0001789,1.0001788,0.99999993,0.50298087,0.86440099,1,1,0.72163916,-1.2783608,0,0
7.57112e-08,1,1.0001793,1.0001792,0.99999992,0.50295001,0.86441915,1,1,0.72363818,-1.2763618,0,0
7.9671784e-08,1,1.0001796,1.0001795,0.99999992,0.50291908,0.86443734,1,1,0.7256372,-1.2743628,0,0
8.3832852e-08,1,1.0001799,1.0001798,0.99999992,0.50288809,0.86445555,1,1,0.72763622,-1.2723638,0,0
8.8204194e-08,1,1.0001802,1.0001801,0.99999991,0.50285704,0.86447378,1,1,0.72963524,-1.2703648,0,0
9.2795774e-08,1,1.0001805,1.0001804,0.99999991,0.50282594,0.86449204,1,1,0.73163414,-1.2683659,0,0
9.7618869e-08,1,1.0001808,1.0001807,0.9999999,0.50279478,0.86451031,1,1,0.73363316,-1.2663668,0,0
1.0268444e-07,1,1.000181,1.0001809,0.9999999,0.50276357,0.8645286,1,1,0.73563218,-1.2643678,0,0
1.0800424e-07,1,1.0001812,1.0001811,0.99999989,0.50273231,0.86454691,1,1,0.7376312,-1.2623688,0,0
1.1359056e-07,1,1.0001815,1.0001813,0.99999989,0.50270101,0.86456523,1,1,0.73963022,-1.2603698,0,0
1.1945628e-07,1,1.0001817,1.0001815,0.99999988,0.50266967,0.86458356,1,1,0.74162924,-1.2583708,0,0
1.2561448e-07,1,1.0001818,1.0001817,0.99999987,0.5026383,0.8646019,1,1,0.74362814,-1.2563719,0,0
1.3207999e-07,1,1.000182,1.0001819,0.99999987,0.50260688,0.86462025,1,1,0.74562716,-1.2543728,0,0
1.3886718e-07,1,1.0001821,1.000182,0.99999986,0.50257544,0.8646386,1,1,0.74762619,-1.2523738,0,0
1.4599148e-07,1,1.0001822,1.0001821,0.99999985,0.50254397,0.86465696,1,1,0.74962521,-1.2503748,0,0
1.5346902e-07,1,1.0001823,1.0001822,0.99999985,0.50251247,0.86467532,1,1,0.75162423,-1.2483758,0,0
1.6131665e-07,1,1.0001824,1.0001823,0.99999984,0.50248095,0.86469367,1,1,0.75362325,-1.2463768,0,0
1.6955152e-07,1,1.0001825,1.0001823,0.99999983,0.50244942,0.86471203,1,1,0.75562215,-1.2443779,0,0
1.7819304e-07,1,1.0001825,1.0001823,0.99999982,0.50241787,0.86473037,1,1,0.75762117,-1.2423788,0,0
1.8726003e-07,1,1.0001825,1.0001823,0.99999981,0.50238631,0.86474871,1,1,0.75962019,-1.2403798,0,0
1.9677265e-07,1,1.0001825,1.0001823,0.9999998,0.50235474,0.86476704,1,1,0.76161921,-1.2383808,0,0
2.0675198e-07,1,1.0001825,1.0001823,0.99999979,0.50232317,0.86478536,1,1,0.76361823,-1.2363818,0,0
2.172194e-07,1,1.0001824,1.0001822,0.99999978,0.5022916,0.86480366,1,1,0.76561713,-1.2343829,0,0
2.2819921e-07,1,1.0001824,1.0001821,0.99999977,0.50226004,0.86482195,1,1,0.76761615,-1.2323838,0,0
2.3971485e-07,1,1.0001823,1.000182,0.99999976,0.50222848,0.86484021,1,1,0.76961517,-1.2303848,0,0
2.5179149e-07,1,1.0001822,1.0001819,0.99999975,0.50219693,0.86485846,1,1,0.77161419,-1.2283858,0,0
2.644554e-07,1,1.000182,1.0001818,0.99999974,0.5021654,0.86487668,1,1,0.77361321,-1.2263868,0,0
2.7773404e-07,1,1.0001819,1.0001816,0.99999972,0.50213388,0.86489488,1,1,0.77561224,-1.2243878,0,0
2.9165526e-07,1,1.0001817,1.0001814,0.99999971,0.5021024,0.86491304,1,1,0.77761114,-1.2223889,0,0
3.0625069e-07,1,1.0001815,1.0001812,0.99999969,0.50207093,0.86493117,1,1,0.77961016,-1.2203898,0,0
3.2155083e-07,1,1.0001812,1.0001809,0.99999968,0.5020395,0.86494927,1,1,0.78160918,-1.2183908,0,0
3.3758837e-07,1,1.000181,1.0001806,0.99999966,0.50200811,0.86496734,1,1,0.7836082,-1.2163918,0,0
3.5439747e-07,1,1.0001807,1.0001803,0.99999965,0.50197675,0.86498536,1,1,0.78560722,-1.2143928,0,0
3.7201379e-07,1,1.0001804,1.00018,0.99999963,0.50194544,0.86500335,1,1,0.78760624,-1.2123938,0,0
3.9047344e-07,1,1.0001801,1.0001797,0.99999961,0.50191418,0.86502129,1,1,0.78960514,-1.2103949,0,0
4.098175e-07,1,1.0001797,1.0001793,0.99999959,0.50188297,0.86503918,1,1,0.79160416,-1.2083958,0,0
4.300855e-07,1,1.0001793,1.0001789,0.99999957,0.50185181,0.86505702,1,1,0.79360318,-1.2063968,0,0
4.513198e-07,1,1.0001789,1.0001785,0.99999955,0.50182071,0.86507482,1,1,0.7956022,-1.2043978,0,0
4.7356464e-07,1,1.0001785,1.000178,0.99999953,0.50178968,0.86509256,1,1,0.79760122,-1.2023988,0,0
4.9686618e-07,1,1.000178,1.0001775,0.9999995,0.50175872,0.86511024,1,1,0.79960024,-1.2003998,0,0
5.2127111e-07,1,1.0001776,1.000177,0.99999948,0.50172783,0.86512786,1,1,0.80159914,-1.1984009,0,0
5.4683261e-07,1,1.0001771,1.0001765,0.99999945,0.50169702,0.86514542,1,1,0.80359817,-1.1964018,0,0
5.7360173e-07,1,1.0001765,1.0001759,0.99999943,0.50166629,0.86516292,1,1,0.80559719,-1.1944028,0,0
6.0163319e-07,1,1.000176,1.0001754,0.9999994,0.50163565,0.86518035,1,1,0.80759621,-1.1924038,0,0
6.3098409e-07,1,1.0001754,1.0001748,0.99999937,0.5016051,0.86519771,1,1,0.80959523,-1.1904048,0,0
6.6171401e-07,1,1.0001748,1.0001741,0.99999934,0.50157464,0.86521499,1,1,0.81159425,-1.1884058,0,0
6.9388308e-07,1,1.0001741,1.0001734,0.99999931,0.50154429,0.8652322,1,1,0.81359315,-1.1864069,0,0
7.2755997e-07,1,1.0001735,1.0001727,0.99999927,0.50151404,0.86524934,1,1,0.81559217,-1.1844078,0,0
7.6281037e-07,1,1.0001728,1.000172,0.99999924,0.50148389,0.86526639,1,1,0.81759119,-1.1824088,0,0
7.9970473e-07,1,1.0001721,1.0001713,0.9999992,0.50145386,0.86528335,1,1,0.81959021,-1.1804098,0,0
8.3831654e-07,1,1.0001713,1.0001705,0.99999916,0.50142395,0.86530023,1,1,0.82158923,-1.1784108,0,0
8.787224e-07,1,1.0001705,1.0001697,0.99999912,0.50139417,0.86531702,1,1,0.82358825,-1.1764117,0,0
9.2099957e-07,1,1.0001697,1.0001688,0.99999908,0.50136451,0.86533371,1,1,0.82558715,-1.1744128,0,0
9.6523635e-07,1,1.0001689,1.0001679,0.99999903,0.50133498,0.86535031,1,1,0.82758617,-1.1724138,0,0
1.011517e-06,1,1.000168,1.000167,0.99999899,0.5013056,0.86536681,1,1,0.82958519,-1.1704148,0,0
1.0599321e-06,1,1.0001671,1.0001661,0.99999894,0.50127635,0.8653832,1,1,0.83158422,-1.1684158,0,0
1.1105756e-06,1,1.0001662,1.0001651,0.99999889,0.50124726,0.86539949,1,1,0.83358324,-1.1664168,0,0
1.163546e-06,1,1.0001652,1.0001641,0.99999884,0.50121832,0.86541567,1,1,0.83558226,-1.1644177,0,0
1.218942e-06,1,1.0001642,1.000163,0.99999878,0.50118953,0.86543173,1,1,0.83758116,-1.1624188,0,0
1.2768769e-06,1,1.0001632,1.0001619,0.99999872,0.50116092,0.86544768,1,1,0.83958018,-1.1604198,0,0
1.3374585e-06,1,1.0001622,1.0001608,0.99999866,0.50113247,0.86546351,1,1,0.8415792,-1.1584208,0,0
1.4008024e-06,1,1.0001611,1.0001597,0.9999986,0.5011042,0.86547921,1,1,0.84357822,-1.1564218,0,0
1.4670291e-06,1,1.00016,1.0001585,0.99999853,0.50107611,0.86549479,1,1,0.84557724,-1.1544228,0,0
1.5362641e-06,1,1.0001588,1.0001573,0.99999846,0.5010482,0.86551023,1,1,0.84757626,-1.1524237,0,0
1.6086336e-06,1,1.0001576,1.000156,0.99999839,0.50102049,0.86552554,1,1,0.84957516,-1.1504248,0,0
1.6842822e-06,1,1.0001564,1.0001547,0.99999832,0.50099298,0.86554072,1,1,0.85157418,-1.1484258,0,0
1.7633474e-06,1,1.0001551,1.0001534,0.99999824,0.50096567,0.86555575,1,1,0.8535732,-1.1464268,0,0
1.8459767e-06,1,1.0001538,1.000152,0.99999815,0.50093858,0.86557063,1,1,0.85557222,-1.1444278,0,0
1.9323234e-06,1,1.0001525,1.0001506,0.99999807,0.5009117,0.86558537,1,1,0.85757124,-1.1424288,0,0
2.0225474e-06,1,1.0001511,1.0001491,0.99999798,0.50088504,0.86559995,1,1,0.85957026,-1.1404297,0,0
2.1168092e-06,1,1.0001497,1.0001476,0.99999788,0.50085862,0.86561438,1,1,0.86156917,-1.1384308,0,0
2.2152931e-06,1,1.0001483,1.0001461,0.99999778,0.50083242,0.86562864,1,1,0.86356819,-1.1364318,0,0
2.3181736e-06,1,1.0001468,1.0001445,0.99999768,0.50080647,0.86564274,1,1,0.86556721,-1.1344328,0,0
2.4256382e-06,1,1.0001453,1.0001429,0.99999757,0.50078077,0.86565667,1,1,0.86756623,-1.1324338,0,0
2.5378817e-06,1,1.0001437,1.0001412,0.99999746,0.50075532,0.86567043,1,1,0.86956525,-1.1304348,0,0
2.6551069e-06,1,1.0001421,1.0001395,0.99999734,0.50073013,0.86568402,1,1,0.87156427,-1.1284357,0,0
2.7775173e-06,1,1.0001405,1.0001377,0.99999722,0.50070521,0.86569742,1,1,0.87356317,-1.1264368,0,0
2.9053469e-06,1,1.0001388,1.0001359,0.99999709,0.50068057,0.86571064,1,1,0.87556219,-1.1244378,0,0
3.0388168e-06,1,1.0001371,1.0001341,0.99999696,0.5006562,0.86572367,1,1,0.87756121,-1.1224388,0,0
3.1781641e-06,1,1.0001354,1.0001322,0.99999682,0.50063212,0.86573651,1,1,0.87956023,-1.1204398,0,0
3.3236357e-06,1,1.0001336,1.0001303,0.99999668,0.50060833,0.86574916,1,1,0.88155925,-1.1184407,0,0
3.4754881e-06,1,1.0001318,1.0001283,0.99999652,0.50058484,0.8657616,1,1,0.88355827,-1.1164417,0,0
3.6339783e-06,1,1.00013,1.0001263,0.99999637,0.50056165,0.86577385,1,1,0.88555717,-1.1144428,0,0
3.7994024e-06,1,1.0001281,1.0001243,0.9999962,0.50053878,0.86578588,1,1,0.8875562,-1.1124438,0,0
3.9720395e-06,1,1.0001261,1.0001222,0.99999603,0.50051623,0.8657977,1,1,0.88955522,-1.1104448,0,0
4.1521889e-06,1,1.0001242,1.00012,0.99999585,0.500494,0.86580931,1,1,0.89155424,-1.1084458,0,0
4.3401621e-06,1,1.0001221,1.0001178,0.99999566,0.50047211,0.86582069,1,1,0.89355326,-1.1064467,0,0
4.5362824e-06,1,1.0001201,1.0001156,0.99999546,0.50045055,0.86583185,1,1,0.89555228,-1.1044477,0,0
4.7408734e-06,1,1.000118,1.0001133,0.99999526,0.50042934,0.86584279,1,1,0.89755118,-1.1024488,0,0
4.9543088e-06,1,1.0001159,1.0001109,0.99999505,0.50040848,0.86585349,1,1,0.8995502,-1.1004498,0,0
5.1769394e-06,1,1.0001137,1.0001085,0.99999482,0.50038798,0.86586395,1,1,0.90154922,-1.0984508,0,0
5.4091419e-06,1,1.0001115,1.0001061,0.99999459,0.50036785,0.86587417,1,1,0.90354824,-1.0964518,0,0
5.6513078e-06,1,1.0001092,1.0001036,0.99999435,0.50034809,0.86588415,1,1,0.90554726,-1.0944527,0,0
5.9038436e-06,1,1.0001069,1.000101,0.9999941,0.50032871,0.86589387,1,1,0.90754628,-1.0924537,0,0
6.1671552e-06,1,1.0001046,1.0000984,0.99999383,0.50030972,0.86590334,1,1,0.90954518,-1.0904548,0,0
6.4417125e-06,1,1.0001022,1.0000957,0.99999356,0.50029112,0.86591254,1,1,0.9115442,-1.0884558,0,0
6.7279552e-06,1,1.0000997,1.000093,0.99999327,0.50027293,0.86592148,1,1,0.91354322,-1.0864568,0,0
7.0263557e-06,1,1.0000973,1.0000902,0.99999297,0.50025514,0.86593016,1,1,0.91554224,-1.0844578,0,0
7.3374046e-06,1,1.0000947,1.0000874,0.99999266,0.50023777,0.86593855,1,1,0.91754127,-1.0824587,0,0
7.6616109e-06,1,1.0000922,1.0000845,0.99999234,0.50022083,0.86594667,1,1,0.91954029,-1.0804597,0,0
7.9994823e-06,1,1.0000895,1.0000816,0.999992,0.50020432,0.86595449,1,1,0.92153919,-1.0784608,0,0
8.3516078e-06,1,1.0000869,1.0000785,0.99999165,0.50018825,0.86596203,1,1,0.92353821,-1.0764618,0,0
8.7185365e-06,1,1.0000842,1.0000754,0.99999128,0.50017263,0.86596927,1,1,0.92553723,-1.0744628,0,0
9.1008588e-06,1,1.0000814,1.0000723,0.9999909,0.50015747,0.86597621,1,1,0.92753625,-1.0724638,0,0
9.4991874e-06,1,1.0000786,1.0000691,0.9999905,0.50014277,0.86598284,1,1,0.92953527,-1.0704647,0,0
9.9141577e-06,1,1.0000757,1.0000658,0.99999009,0.50012855,0.86598915,1,1,0.93153429,-1.0684657,0,0
1.0346403e-05,1,1.0000728,1.0000624,0.99998965,0.50011481,0.86599515,1,1,0.93353319,-1.0664668,0,0
1.0796658e-05,1,1.0000698,1.000059,0.9999892,0.50010156,0.86600082,1,1,0.93553221,-1.0644678,0,0
1.1265606e-05,1,1.0000668,1.0000555,0.99998873,0.50008882,0.86600616,1,1,0.93753123,-1.0624688,0,0
1.1753984e-05,1,1.0000637,1.0000519,0.99998825,0.50007658,0.86601116,1,1,0.93953025,-1.0604697,0,0
1.2262554e-05,1,1.0000605,1.0000483,0.99998774,0.50006486,0.86601581,1,1,0.94152927,-1.0584707,0,0
1.2792106e-05,1,1.0000573,1.0000445,0.99998721,0.50005368,0.86602011,1,1,0.94352829,-1.0564717,0,0
1.3343426e-05,1,1.000054,1.0000407,0.99998666,0.50004303,0.86602406,1,1,0.9455272,-1.0544728,0,0
1.391743e-05,1,1.0000507,1.0000368,0.99998608,0.50003293,0.86602764,1,1,0.94752622,-1.0524738,0,0
1.4514967e-05,1,1.0000473,1.0000328,0.99998549,0.50002338,0.86603086,1,1,0.94952524,-1.0504748,0,0
1.5136948e-05,1,1.0000439,1.0000288,0.99998486,0.50001441,0.86603369,1,1,0.95152426,-1.0484757,0,0
1.5784321e-05,1,1.0000404,1.0000246,0.99998422,0.50000601,0.86603614,1,1,0.95352328,-1.0464767,0,0
1.6458023e-05,1,1.0000368,1.0000204,0.99998354,0.49999821,0.86603821,1,1,0.95552218,-1.0444778,0,0
1.7159152e-05,1,1.0000332,1.0000161,0.99998284,0.499991,0.86603987,1,1,0.9575212,-1.0424788,0,0
1.788872e-05,1,1.0000295,1.0000116,0.99998211,0.4999844,0.86604114,1,1,0.95952022,-1.0404798,0,0
1.8647817e-05,1,1.0000258,1.0000071,0.99998135,0.49997841,0.86604199,1,1,0.96151924,-1.0384808,0,0
1.9437572e-05,1,1.000022,1.0000025,0.99998056,0.49997306,0.86604242,1,1,0.96351826,-1.0364817,0,0
2.0259156e-05,1,1.0000181,0.99999785,0.99997974,0.49996835,0.86604244,1,1,0.96551728,-1.0344827,0,0
2.1113726e-05,1,1.0000142,0.99999307,0.99997889,0.49996429,0.86604202,1,1,0.96751618,-1.0324838,0,0
2.2002639e-05,1,1.0000102,0.99998818,0.999978,0.49996088,0.86604116,1,1,0.9695152,-1.0304848,0,0
2.2927144e-05,1,1.0000061,0.9999832,0.99997707,0.49995815,0.86603987,1,1,0.97151423,-1.0284858,0,0
2.3888586e-05,1,1.000002,0.99997813,0.99997611,0.4999561,0.86603812,1,1,0.97351325,-1.0264868,0,0
2.4888356e-05,1,0.99999784,0.99997295,0.99997511,0.49995474,0.86603591,1,1,0.97551227,-1.0244877,0,0
2.5927896e-05,1,0.9999936,0.99996767,0.99997407,0.49995409,0.86603324,1,1,0.97751129,-1.0224887,0,0
2.7008631e-05,1,0.99998929,0.99996228,0.99997299,0.49995414,0.8660301,1,1,0.97951019,-1.0204898,0,0
2.8132233e-05,1,0.99998493,0.9999568,0.99997187,0.49995492,0.86602649,1,1,0.98150921,-1.0184908,0,0
2.9300238e-05,1,0.99998051,0.99995121,0.9999707,0.49995643,0.86602238,1,1,0.98350823,-1.0164918,0,0
3.0514297e-05,1,0.99997602,0.99994551,0.99996949,0.49995869,0.86601779,1,1,0.98550725,-1.0144928,0,0
3.1776122e-05,1,0.99997147,0.9999397,0.99996822,0.49996169,0.8660127,1,1,0.98750627,-1.0124937,0,0
3.3087481e-05,1,0.99996687,0.99993378,0.99996691,0.49996546,0.86600711,1,1,0.98950529,-1.0104947,0,0
3.4450121e-05,1,0.9999622,0.99992775,0.99996555,0.49997,0.86600101,1,1,0.99150419,-1.0084958,0,0
3.5866099e-05,1,0.99995748,0.99992161,0.99996413,0.49997533,0.86599439,1,1,0.99350321,-1.0064968,0,0
3.7337293e-05,1,0.99995269,0.99991535,0.99996266,0.49998145,0.86598724,1,1,0.99550223,-1.0044978,0,0
3.8865727e-05,1,0.99994785,0.99990898,0.99996113,0.49998837,0.86597957,1,1,0.99750125,-1.0024987,0,0
4.0453496e-05,1,0.99994294,0.99990249,0.99995955,0.4999961,0.86597136,1,1,0.99950027,-1.0004997,0,0
4.210272e-05,1,0.99993798,0.99989588,0.9999579,0.50000465,0.8659626,1,1,1.0014992,-0.99850076,0,0
4.3815733e-05,1,0.99993296,0.99988914,0.99995618,0.50001403,0.86595329,1,1,1.0034983,-0.99650174,0,0
4.5594798e-05,1,0.99992788,0.99988228,0.99995441,0.50002426,0.86594343,1,1,1.0054972,-0.99450272,0,0
4.7442251e-05,1,0.99992274,0.99987529,0.99995256,0.50003533,0.865933,1,1,1.0074962,-0.99250376,0,0
4.9360675e-05,1,0.99991754,0.99986817,0.99995064,0.50004727,0.865922,1,1,1.0094953,-0.99050474,0,0
5.1352569e-05,1,0.99991228,0.99986092,0.99994865,0.50006007,0.86591042,1,1,1.0114943,-0.98850572,0,0
5.3420511e-05,1,0.99990696,0.99985354,0.99994658,0.50007375,0.86589825,1,1,1.0134933,-0.98650676,0,0
5.5567353e-05,1,0.99990158,0.99984601,0.99994443,0.50008832,0.86588549,1,1,1.0154922,-0.98450774,0,0
5.7795851e-05,1,0.99989614,0.99983834,0.9999422,0.50010378,0.86587213,1,1,1.0174913,-0.98250872,0,0
6.0108848e-05,1,0.99989064,0.99983053,0.99993989,0.50012016,0.86585816,1,1,1.0194902,-0.98050976,0,0
6.2509488e-05,1,0.99988507,0.99982256,0.99993749,0.50013744,0.86584358,1,1,1.0214893,-0.97851074,0,0
6.5000811e-05,1,0.99987945,0.99981445,0.999935,0.50015566,0.86582837,1,1,1.0234883,-0.97651172,0,0
6.7585945e-05,1,0.99987376,0.99980617,0.99993241,0.50017481,0.86581253,1,1,1.0254872,-0.97451276,0,0
7.0268357e-05,1,0.99986801,0.99979774,0.99992973,0.5001949,0.86579605,1,1,1.0274863,-0.97251374,0,0
7.3051392e-05,1,0.99986219,0.99978914,0.99992695,0.50021595,0.86577892,1,1,1.0294852,-0.97051471,0,0
7.5938495e-05,1,0.9998563,0.99978037,0.99992406,0.50023797,0.86576113,1,1,1.0314842,-0.96851575,0,0
7.8933483e-05,1,0.99985035,0.99977142,0.99992107,0.50026096,0.86574268,1,1,1.0334833,-0.96651673,0,0
8.2040035e-05,1,0.99984433,0.99976229,0.99991796,0.50028493,0.86572356,1,1,1.0354823,-0.96451771,0,0
8.5261939e-05,1,0.99983824,0.99975298,0.99991474,0.5003099,0.86570375,1,1,1.0374813,-0.96251875,0,0
8.8603393e-05,1,0.99983208,0.99974347,0.9999114,0.50033588,0.86568324,1,1,1.0394802,-0.96051973,0,0
9.2068442e-05,1,0.99982584,0.99973377,0.99990793,0.50036288,0.86566204,1,1,1.0414793,-0.95852071,0,0
9.5661246e-05,1,0.99981953,0.99972387,0.99990434,0.5003909,0.86564012,1,1,1.0434783,-0.95652175,0,0
9.9386422e-05,1,0.99981315,0.99971376,0.99990061,0.50041997,0.86561748,1,1,1.0454773,-0.95452273,0,0
0.00010324841,1,0.99980668,0.99970344,0.99989675,0.50045008,0.8655941,1,1,1.0474763,-0.95252371,0,0
0.00010725177,1,0.99980014,0.99969289,0.99989275,0.50048126,0.86556998,1,1,1.0494752,-0.95052475,0,0
0.00011140159,1,0.99979352,0.99968212,0.9998886,0.50051351,0.86554511,1,1,1.0514743,-0.94852573,0,0
0.00011570259,1,0.99978681,0.99967111,0.9998843,0.50054685,0.86551947,1,1,1.0534732,-0.94652677,0,0
0.00012016017,1,0.99978002,0.99965986,0.99987984,0.50058129,0.86549305,1,1,1.0554723,-0.94452775,0,0
0.00012477952,1,0.99977314,0.99964836,0.99987522,0.50061685,0.86546585,1,1,1.0574713,-0.94252872,0,0
0.00012956595,1,0.99976618,0.99963661,0.99987043,0.50065353,0.86543784,1,1,1.0594702,-0.94052976,0,0
0.00013452538,1,0.99975912,0.99962459,0.99986547,0.50069134,0.86540902,1,1,1.0614693,-0.93853074,0,0
0.00013966348,1,0.99975197,0.99961231,0.99986034,0.50073031,0.86537938,1,1,1.0634682,-0.93653172,0,0
0.00014498608,1,0.99974473,0.99959974,0.99985501,0.50077045,0.86534889,1,1,1.0654672,-0.93453276,0,0
0.00015049966,1,0.99973739,0.99958689,0.9998495,0.50081176,0.86531756,1,1,1.0674663,-0.93253374,0,0
0.00015621043,1,0.99972996,0.99957375,0.99984379,0.50085427,0.86528536,1,1,1.0694653,-0.93053472,0,0
0.00016212476,1,0.99972243,0.99956031,0.99983788,0.50089799,0.86525228,1,1,1.0714643,-0.92853576,0,0
0.00016824975,1,0.9997148,0.99954655,0.99983175,0.50094293,0.86521831,1,1,1.0734632,-0.92653674,0,0
0.00017459219,1,0.99970707,0.99953248,0.99982541,0.50098911,0.86518344,1,1,1.0754623,-0.92453772,0,0
0.00018115904,1,0.99969923,0.99951807,0.99981884,0.50103654,0.86514765,1,1,1.0774612,-0.92253876,0,0
0.00018795807,1,0.99969129,0.99950333,0.99981204,0.50108525,0.86511092,1,1,1.0794603,-0.92053974,0,0
0.00019499668,1,0.99968325,0.99948825,0.999805,0.50113524,0.86507325,1,1,1.0814593,-0.91854072,0,0
0.00020228249,1,0.9996751,0.99947282,0.99979772,0.50118652,0.86503462,1,1,1.0834582,-0.91654176,0,0
0.00020982398,1,0.99966684,0.99945702,0.99979018,0.50123913,0.864995,1,1,1.0854573,-0.91454273,0,0
0.00021762923,1,0.99965848,0.99944085,0.99978237,0.50129306,0.8649544,1,1,1.0874562,-0.91254371,0,0
0.00022570656,1,0.99965001,0.9994243,0.99977429,0.50134835,0.86491279,1,1,1.0894552,-0.91054475,0,0
0.00023406522,1,0.99964142,0.99940736,0.99976593,0.50140499,0.86487016,1,1,1.0914543,-0.90854573,0,0
0.00024271402,1,0.99963273,0.99939002,0.99975729,0.50146302,0.86482649,1,1,1.0934533,-0.90654671,0,0
0.00025166202,1,0.99962393,0.99937227,0.99974834,0.50152245,0.86478177,1,1,1.0954523,-0.90454775,0,0
0.00026091933,1,0.99961502,0.9993541,0.99973908,0.50158328,0.86473598,1,1,1.0974512,-0.90254873,0,0
0.00027049555,1,0.999606,0.99933551,0.9997295,0.50164555,0.86468911,1,1,1.0994503,-0.90054971,0,0
0.00028040052,1,0.99959688,0.99931648,0.9997196,0.50170925,0.86464114,1,1,1.1014493,-0.89855075,0,0
0.00029064527,1,0.99958764,0.99929699,0.99970935,0.50177442,0.86459206,1,1,1.1034483,-0.89655173,0,0
0.00030124025,1,0.99957829,0.99927705,0.99969876,0.50184107,0.86454184,1,1,1.1054473,-0.89455271,0,0
0.00031219616,1,0.99956884,0.99925665,0.9996878,0.5019092,0.86449049,1,1,1.1074462,-0.89255375,0,0
0.00032352502,1,0.99955929,0.99923576,0.99967647,0.50197884,0.86443797,1,1,1.1094453,-0.89055473,0,0
0.00033523818,1,0.99954962,0.99921439,0.99966476,0.50205001,0.86438428,1,1,1.1114442,-0.88855571,0,0
0.00034734729,1,0.99953986,0.99919251,0.99965265,0.50212271,0.86432939,1,1,1.1134433,-0.88655674,0,0
0.00035986541,1,0.99952999,0.99917012,0.99964013,0.50219696,0.8642733,1,1,1.1154423,-0.88455772,0,0
0.00037280488,1,0.99952002,0.99914722,0.9996272,0.50227277,0.86421599,1,1,1.1174413,-0.8825587,0,0
0.00038617833,1,0.99950996,0.99912378,0.99961382,0.50235016,0.86415745,1,1,1.1194403,-0.88055974,0,0
0.00039999997,1,0.9994998,0.9990998,0.9996,0.50242915,0.86409765,1,1,1.1214392,-0.87856072,0,0
0.00041428318,1,0.99948954,0.99907526,0.99958572,0.50250974,0.86403659,1,1,1.1234384,-0.8765617,0,0
0.00042904169,1,0.9994792,0.99905016,0.99957096,0.50259194,0.86397424,1,1,1.1254373,-0.87456274,0,0
0.00044429091,1,0.99946876,0.99902447,0.99955571,0.50267578,0.86391061,1,1,1.1274363,-0.87256372,0,0
0.00046004535,1,0.99945825,0.9989982,0.99953995,0.50276125,0.86384566,1,1,1.1294353,-0.8705647,0,0
0.00047631988,1,0.99944765,0.99897133,0.99952368,0.50284838,0.86377939,1,1,1.1314342,-0.86856574,0,0
0.00049313123,1,0.99943697,0.99894383,0.99950687,0.50293716,0.86371178,1,1,1.1334333,-0.86656672,0,0
0.00051049513,1,0.99942621,0.99891571,0.9994895,0.50302762,0.86364282,1,1,1.1354322,-0.8645677,0,0
0.00052842765,1,0.99941538,0.99888696,0.99947157,0.50311975,0.86357251,1,1,1.1374313,-0.86256874,0,0
0.00054694696,1,0.99940449,0.99885754,0.99945305,0.50321357,0.86350081,1,1,1.1394303,-0.86056972,0,0
0.00056607004,1,0.99939353,0.99882746,0.99943393,0.50330909,0.86342772,1,1,1.1414293,-0.85857069,0,0
0.00058581432,1,0.99938251,0.9987967,0.99941419,0.5034063,0.86335323,1,1,1.1434283,-0.85657173,0,0
0.00060619944,1,0.99937144,0.99876524,0.9993938,0.50350522,0.86327732,1,1,1.1454272,-0.85457271,0,0
0.00062724378,1,0.99936031,0.99873307,0.99937276,0.50360584,0.86319999,1,1,1.1474264,-0.85257369,0,0
0.00064896616,1,0.99934914,0.99870017,0.99935103,0.50370818,0.86312122,1,1,1.1494253,-0.85057473,0,0
0.00067138783,1,0.99933792,0.99866653,0.99932861,0.50381224,0.863041,1,1,1.1514243,-0.84857571,0,0
0.00069452866,1,0.99932667,0.99863214,0.99930547,0.50391802,0.86295931,1,1,1.1534233,-0.84657669,0,0
0.00071840895,1,0.99931538,0.99859698,0.99928159,0.50402551,0.86287616,1,1,1.1554222,-0.84457773,0,0
0.00074305168,1,0.99930407,0.99856102,0.99925695,0.50413472,0.86279152,1,1,1.1574214,-0.84257871,0,0
0.00076847828,1,0.99929274,0.99852426,0.99923152,0.50424566,0.86270538,1,1,1.1594203,-0.84057969,0,0
0.00079471065,1,0.99928138,0.99848667,0.99920529,0.5043583,0.86261775,1,1,1.1614193,-0.83858073,0,0
0.00082177362,1,0.99927002,0.99844824,0.99917823,0.50447266,0.8625286,1,1,1.1634183,-0.83658171,0,0
0.00084969027,1,0.99925865,0.99840896,0.99915031,0.50458873,0.86243792,1,1,1.1654173,-0.83458269,0,0
0.0008784842,1,0.99924727,0.99836879,0.99912152,0.5047065,0.86234572,1,1,1.1674163,-0.83258373,0,0
0.0009081822,1,0.9992359,0.99832772,0.99909182,0.50482597,0.86225197,1,1,1.1694152,-0.8305847,0,0
0.00093880913,1,0.99922454,0.99828574,0.99906119,0.50494713,0.86215668,1,1,1.1714144,-0.82858568,0,0
0.0009703904,1,0.9992132,0.99824281,0.99902961,0.50506996,0.86205983,1,1,1.1734133,-0.82658672,0,0
0.0010029549,1,0.99920188,0.99819892,0.99899705,0.50519447,0.86196141,1,1,1.1754123,-0.8245877,0,0
0.0010365293,1,0.99919058,0.99815405,0.99896347,0.50532063,0.86186142,1,1,1.1774113,-0.82258868,0,0
0.001071141,1,0.99917932,0.99810818,0.99892886,0.50544844,0.86175985,1,1,1.1794102,-0.82058972,0,0
0.0011068211,1,0.99916809,0.99806127,0.99889318,0.50557789,0.8616567,1,1,1.1814094,-0.8185907,0,0
0.0011435983,1,0.99915691,0.99801331,0.9988564,0.50570896,0.86155195,1,1,1.1834083,-0.81659168,0,0
0.0011815019,1,0.99914577,0.99796427,0.9988185,0.50584163,0.8614456,1,1,1.1854073,-0.81459272,0,0
0.0012205654,1,0.9991347,0.99791413,0.99877943,0.50597588,0.86133764,1,1,1.1874063,-0.8125937,0,0
0.0012608197,1,0.99912368,0.99786286,0.99873918,0.50611171,0.86122808,1,1,1.1894053,-0.81059468,0,0
0.0013022963,1,0.99911273,0.99781043,0.9986977,0.50624908,0.86111689,1,1,1.1914043,-0.80859572,0,0
0.0013450311,1,0.99910185,0.99775682,0.99865497,0.50638798,0.86100408,1,1,1.1934032,-0.8065967,0,0
0.0013890572,1,0.99909105,0.99770199,0.99861094,0.50652839,0.86088965,1,1,1.1954024,-0.80459768,0,0
0.0014344084,1,0.99908033,0.99764592,0.99856559,0.50667027,0.86077358,1,1,1.1974013,-0.80259871,0,0
0.0014811233,1,0.9990697,0.99758858,0.99851888,0.50681362,0.86065587,1,1,1.1994003,-0.80059969,0,0
0.0015292373,1,0.99905916,0.99752993,0.99847076,0.50695841,0.86053652,1,1,1.2013993,-0.79860067,0,0
0.0015787866,1,0.99904873,0.99746994,0.99842121,0.50710459,0.86041552,1,1,1.2033982,-0.79660171,0,0
0.0016298127,1,0.9990384,0.99740859,0.99837019,0.50725216,0.86029288,1,1,1.2053974,-0.79460269,0,0
0.0016823535,1,0.99902818,0.99734583,0.99831765,0.50740108,0.86016857,1,1,1.2073963,-0.79260367,0,0
0.0017364476,1,0.99901808,0.99728163,0.99826355,0.50755132,0.86004261,1,1,1.2093953,-0.79060471,0,0
0.0017921395,1,0.99900809,0.99721596,0.99820786,0.50770284,0.85991498,1,1,1.2113943,-0.78860569,0,0
0.0018494698,1,0.99899824,0.99714877,0.99815053,0.50785563,0.85978569,1,1,1.2133933,-0.78660667,0,0
0.0019084797,1,0.99898851,0.99708003,0.99809152,0.50800963,0.85965473,1,1,1.2153924,-0.78460771,0,0
0.0019692169,1,0.99897892,0.99700971,0.99803078,0.50816482,0.85952209,1,1,1.2173913,-0.78260869,0,0
0.0020317247,1,0.99896947,0.99693775,0.99796828,0.50832117,0.85938777,1,1,1.2193904,-0.78060967,0,0
0.0020960471,1,0.99896017,0.99686412,0.99790395,0.50847862,0.85925178,1,1,1.2213893,-0.77861071,0,0
0.0021622351,1,0.99895102,0.99678878,0.99783776,0.50863716,0.85911409,1,1,1.2233883,-0.77661169,0,0
0.0022303349,1,0.99894202,0.99671168,0.99776967,0.50879673,0.85897472,1,1,1.2253873,-0.77461267,0,0
0.0023003935,1,0.99893318,0.99663278,0.99769961,0.50895729,0.85883366,1,1,1.2273862,-0.7726137,0,0
0.0023724654,1,0.9989245,0.99655203,0.99762753,0.50911881,0.8586909,1,1,1.2293854,-0.77061468,0,0
0.0024465997,1,0.99891599,0.99646939,0.9975534,0.50928125,0.85854644,1,1,1.2313843,-0.76861566,0,0
0.0025228467,1,0.99890765,0.9963848,0.99747715,0.50944455,0.85840029,1,1,1.2333833,-0.7666167,0,0
0.0026012643,1,0.99889948,0.99629822,0.99739874,0.50960867,0.85825242,1,1,1.2353823,-0.76461768,0,0
0.002681905,1,0.9988915,0.99620959,0.9973181,0.50977358,0.85810284,1,1,1.2373813,-0.76261866,0,0
0.0027648221,1,0.99888369,0.99611887,0.99723518,0.50993921,0.85795155,1,1,1.2393804,-0.7606197,0,0
0.0028500776,1,0.99887608,0.996026,0.99714992,0.51010554,0.85779854,1,1,1.2413793,-0.75862068,0,0
0.0029377246,1,0.99886865,0.99593092,0.99706228,0.51027249,0.85764381,1,1,1.2433783,-0.75662172,0,0
0.0030278276,1,0.99886141,0.99583358,0.99697217,0.51044004,0.85748735,1,1,1.2453773,-0.7546227,0,0
0.0031204448,1,0.99885437,0.99573393,0.99687956,0.51060812,0.85732915,1,1,1.2473763,-0.75262368,0,0
0.0032156352,1,0.99884753,0.99563189,0.99678436,0.51077668,0.85716922,1,1,1.2493753,-0.75062472,0,0
0.0033134675,1,0.99884089,0.99552742,0.99668653,0.51094568,0.85700754,1,1,1.2513742,-0.7486257,0,0
0.0034140035,1,0.99883445,0.99542044,0.996586,0.51111506,0.85684412,1,1,1.2533734,-0.74662668,0,0
0.0035173056,1,0.99882822,0.99531091,0.99648269,0.51128476,0.85667894,1,1,1.2553723,-0.74462771,0,0
0.003623447,1,0.99882219,0.99519875,0.99637655,0.51145474,0.85651199,1,1,1.2573713,-0.74262869,0,0
0.0037324932,1,0.99881638,0.99508389,0.99626751,0.51162494,0.85634328,1,1,1.2593703,-0.74062967,0,0
0.0038445104,1,0.99881078,0.99496627,0.99615549,0.51179529,0.85617279,1,1,1.2613692,-0.73863071,0,0
0.0039595764,1,0.99880539,0.99484582,0.99604042,0.51196574,0.85600052,1,1,1.2633684,-0.73663169,0,0
0.0040777604,1,0.99880022,0.99472246,0.99592224,0.51213625,0.85582646,1,1,1.2653673,-0.73463267,0,0
0.0041991327,1,0.99879527,0.99459614,0.99580087,0.51230673,0.8556506,1,1,1.2673663,-0.73263371,0,0
0.0043237757,1,0.99879054,0.99446677,0.99567622,0.51247715,0.85547293,1,1,1.2693653,-0.73063469,0,0
0.0044517627,1,0.99878603,0.99433427,0.99554824,0.51264744,0.85529344,1,1,1.2713643,-0.72863567,0,0
0.004583168,1,0.99878174,0.99419857,0.99541683,0.51281754,0.85511213,1,1,1.2733634,-0.72663671,0,0
0.004718079,1,0.99877768,0.9940596,0.99528192,0.51298738,0.85492897,1,1,1.2753623,-0.72463769,0,0
0.0048565731,1,0.99877384,0.99391726,0.99514343,0.51315691,0.85474397,1,1,1.2773614,-0.72263867,0,0
0.0049987288,1,0.99877022,0.99377149,0.99500127,0.51332606,0.85455711,1,1,1.2793603,-0.72063971,0,0
0.0051446386,1,0.99876683,0.99362219,0.99485536,0.51349477,0.85436837,1,1,1.2813593,-0.71864069,0,0
0.0052943844,1,0.99876366,0.99346928,0.99470562,0.51366298,0.85417774,1,1,1.2833583,-0.71664166,0,0
0.0054480488,1,0.99876072,0.99331267,0.99455195,0.51383062,0.85398522,1,1,1.2853572,-0.7146427,0,0
0.0056057298,1,0.99875801,0.99315228,0.99439427,0.51399764,0.85379079,1,1,1.2873564,-0.71264368,0,0
0.0057675136,1,0.99875552,0.99298801,0.99423249,0.51416396,0.85359442,1,1,1.2893553,-0.71064466,0,0
0.0059334874,1,0.99875326,0.99281978,0.99406651,0.51432951,0.85339612,1,1,1.2913543,-0.7086457,0,0
0.0061037547,1,0.99875123,0.99264747,0.99389625,0.51449424,0.85319585,1,1,1.2933533,-0.70664668,0,0
0.0062784062,1,0.99874942,0.99247102,0.99372159,0.51465807,0.8529936,1,1,1.2953523,-0.70464766,0,0
0.0064575336,1,0.99874784,0.99229031,0.99354247,0.51482095,0.85278936,1,1,1.2973514,-0.7026487,0,0
0.0066412464,1,0.99874648,0.99210524,0.99335875,0.51498279,0.85258311,1,1,1.2993503,-0.70064968,0,0
0.0068296399,1,0.99874535,0.99191571,0.99317036,0.51514355,0.85237482,1,1,1.3013494,-0.69865066,0,0
0.0070228105,1,0.99874444,0.99172163,0.99297719,0.51530313,0.85216449,1,1,1.3033483,-0.6966517,0,0
0.0072208736,1,0.99874375,0.99152288,0.99277913,0.51546149,0.85195207,1,1,1.3053473,-0.69465268,0,0
0.0074239292,1,0.99874329,0.99131936,0.99257607,0.51561855,0.85173756,1,1,1.3073463,-0.69265366,0,0
0.0076320787,1,0.99874304,0.99111096,0.99236792,0.51577423,0.85152093,1,1,1.3093452,-0.6906547,0,0
0.0078454436,1,0.99874302,0.99089757,0.99215456,0.51592849,0.85130216,1,1,1.3113444,-0.68865567,0,0
0.0080641289,1,0.99874321,0.99067908,0.99193587,0.51608123,0.85108122,1,1,1.3133433,-0.68665665,0,0
0.0082882406,1,0.99874362,0.99045538,0.99171176,0.51623239,0.8508581,1,1,1.3153423,-0.68465769,0,0
0.0085179069,1,0.99874424,0.99022634,0.99148209,0.5163819,0.85063274,1,1,1.3173413,-0.68265867,0,0
0.0087532375,1,0.99874508,0.98999184,0.99124676,0.5165297,0.85040514,1,1,1.3193403,-0.68065965,0,0
0.0089943437,1,0.99874613,0.98975178,0.99100566,0.5166757,0.85017528,1,1,1.3213394,-0.67866069,0,0
0.00924136,1,0.99874739,0.98950603,0.99075864,0.51681985,0.8499431,1,1,1.3233383,-0.67666167,0,0
0.0094944014,1,0.99874885,0.98925445,0.9905056,0.51696206,0.84970858,1,1,1.3253374,-0.67466265,0,0
0.009753584,1,0.99875052,0.98899694,0.99024642,0.51710227,0.84947171,1,1,1.3273363,-0.67266369,0,0
0.010019049,1,0.9987524,0.98873335,0.98998095,0.5172404,0.84923243,1,1,1.3293353,-0.67066467,0,0
0.010290917,1,0.99875447,0.98846356,0.98970908,0.51737639,0.84899071,1,1,1.3313344,-0.66866565,0,0
0.010569309,1,0.99875675,0.98818744,0.98943069,0.51751015,0.84874653,1,1,1.3333333,-0.66666669,0,0
0.010854373,1,0.99875922,0.98790485,0.98914563,0.51764163,0.84849985,1,1,1.3353324,-0.66466767,0,0
0.011146235,1,0.99876189,0.98761565,0.98885376,0.51777074,0.84825062,1,1,1.3373313,-0.66266865,0,0
0.011445021,1,0.99876475,0.98731973,0.98855498,0.51789741,0.84799882,1,1,1.3393303,-0.66066968,0,0
0.011750886,1,0.9987678,0.98701691,0.98824911,0.51802157,0.84774439,1,1,1.3413293,-0.65867066,0,0
0.012063961,1,0.99877103,0.98670707,0.98793604,0.51814315,0.84748731,1,1,1.3433284,-0.65667164,0,0
0.012384378,1,0.99877445,0.98639007,0.98761562,0.51826208,0.84722753,1,1,1.3453274,-0.65467268,0,0
0.012712299,1,0.99877805,0.98606575,0.9872877,0.51837827,0.84696501,1,1,1.3473263,-0.65267366,0,0
0.01304786,1,0.99878183,0.98573397,0.98695214,0.51849166,0.84669969,1,1,1.3493254,-0.65067464,0,0
0.013391198,1,0.99878579,0.98539459,0.9866088,0.51860217,0.84643155,1,1,1.3513243,-0.64867568,0,0
0.013742482,1,0.99878991,0.98504743,0.98625752,0.51870974,0.84616053,1,1,1.3533233,-0.64667666,0,0
0.014101855,1,0.99879421,0.98469236,0.98589814,0.51881428,0.84588658,1,1,1.3553224,-0.64467764,0,0
0.014469458,1,0.99879868,0.98432922,0.98553054,0.51891572,0.84560966,1,1,1.3573213,-0.64267868,0,0
0.014845469,1,0.99880331,0.98395784,0.98515453,0.51901398,0.84532971,1,1,1.3593204,-0.64067966,0,0
0.015230033,1,0.9988081,0.98357806,0.98476997,0.51910901,0.84504668,1,1,1.3613193,-0.63868064,0,0
0.015623299,1,0.99881304,0.98318975,0.9843767,0.51920071,0.84476054,1,1,1.3633183,-0.63668168,0,0
0.016025451,1,0.99881815,0.9827927,0.98397455,0.51928902,0.8444712,1,1,1.3653173,-0.63468266,0,0
0.01643664,1,0.9988234,0.98238676,0.98356336,0.51937385,0.84417863,1,1,1.3673164,-0.63268363,0,0
0.016857021,1,0.9988288,0.98197178,0.98314298,0.51945515,0.84388277,1,1,1.3693154,-0.63068467,0,0
0.017286784,1,0.99883435,0.98154757,0.98271322,0.51953282,0.84358356,1,1,1.3713143,-0.62868565,0,0
0.017726087,1,0.99884004,0.98111396,0.98227391,0.5196068,0.84328093,1,1,1.3733134,-0.62668663,0,0
0.018175088,1,0.99884587,0.98067078,0.98182491,0.51967702,0.84297484,1,1,1.3753123,-0.62468767,0,0
0.018633987,1,0.99885184,0.98021785,0.98136601,0.51974339,0.84266521,1,1,1.3773113,-0.62268865,0,0
0.019102945,1,0.99885794,0.97975499,0.98089705,0.51980584,0.84235199,1,1,1.3793104,-0.62068963,0,0
0.019582127,1,0.99886416,0.97928203,0.98041787,0.5198643,0.84203512,1,1,1.3813093,-0.61869067,0,0
0.020071738,1,0.99887051,0.97879878,0.97992826,0.51991869,0.84171452,1,1,1.3833084,-0.61669165,0,0
0.020571947,1,0.99887699,0.97830504,0.97942805,0.51996894,0.84139013,1,1,1.3853073,-0.61469263,0,0
0.021082922,1,0.99888358,0.97780066,0.97891708,0.52001497,0.84106188,1,1,1.3873063,-0.61269367,0,0
0.021604877,1,0.99889029,0.97728541,0.97839512,0.5200567,0.84072971,1,1,1.3893054,-0.61069465,0,0
0.022137985,1,0.99889711,0.97675913,0.97786201,0.52009407,0.84039353,1,1,1.3913044,-0.60869563,0,0
0.022682419,1,0.99890405,0.97622163,0.97731758,0.52012699,0.8400533,1,1,1.3933034,-0.60669667,0,0
0.023238401,1,0.99891108,0.97567268,0.9767616,0.52015539,0.83970891,1,1,1.3953023,-0.60469764,0,0
0.023806108,1,0.99891822,0.97511211,0.97619389,0.52017919,0.83936031,1,1,1.3973014,-0.60269862,0,0
0.024385718,1,0.99892546,0.97453974,0.97561428,0.52019832,0.83900742,1,1,1.3993003,-0.60069966,0,0
0.024977461,1,0.9989328,0.97395534,0.97502254,0.52021271,0.83865015,1,1,1.4012994,-0.59870064,0,0
0.025581519,1,0.99894023,0.97335871,0.97441848,0.52022227,0.83828843,1,1,1.4032984,-0.59670162,0,0
0.026198073,1,0.99894774,0.97274967,0.97380193,0.52022693,0.8379222,1,1,1.4052973,-0.59470266,0,0
0.026827362,1,0.99895535,0.97212799,0.97317264,0.52022661,0.83755135,1,1,1.4072964,-0.59270364,0,0
0.027469571,1,0.99896304,0.97149346,0.97253043,0.52022124,0.8371758,1,1,1.4092953,-0.59070462,0,0
0.028124886,1,0.9989708,0.97084592,0.97187511,0.52021075,0.83679549,1,1,1.4112943,-0.58870566,0,0
0.028793554,1,0.99897865,0.97018509,0.97120645,0.52019505,0.83641031,1,1,1.4132934,-0.58670664,0,0
0.029475763,1,0.99898657,0.9695108,0.97052424,0.52017406,0.83602018,1,1,1.4152924,-0.58470762,0,0
0.030171703,1,0.99899455,0.96882285,0.9698283,0.52014773,0.83562503,1,1,1.4172914,-0.58270866,0,0
0.030881628,1,0.99900261,0.96812098,0.96911837,0.52011595,0.83522474,1,1,1.4192903,-0.58070964,0,0
0.031605731,1,0.99901073,0.967405,0.96839427,0.52007867,0.83481924,1,1,1.4212894,-0.57871062,0,0
0.032344205,1,0.99901891,0.9666747,0.96765579,0.5200358,0.83440845,1,1,1.4232883,-0.57671165,0,0
0.033097312,1,0.99902715,0.96592983,0.96690269,0.51998727,0.83399225,1,1,1.4252874,-0.57471263,0,0
0.033865247,1,0.99903544,0.96517019,0.96613475,0.51993299,0.83357056,1,1,1.4272864,-0.57271361,0,0
0.034648208,1,0.99904379,0.96439558,0.96535179,0.5198729,0.83314329,1,1,1.4292853,-0.57071465,0,0
0.035446461,1,0.99905218,0.96360572,0.96455354,0.51980691,0.83271033,1,1,1.4312844,-0.56871563,0,0
0.036260183,1,0.99906062,0.96280044,0.96373982,0.51973495,0.8322716,1,1,1.4332833,-0.56671667,0,0
0.037089645,1,0.99906911,0.96197946,0.96291035,0.51965694,0.83182698,1,1,1.4352823,-0.56471765,0,0
0.03793505,1,0.99907763,0.96114258,0.96206495,0.5195728,0.83137638,1,1,1.4372814,-0.56271863,0,0
0.038796597,1,0.99908619,0.9602896,0.9612034,0.51948246,0.83091971,1,1,1.4392803,-0.56071967,0,0
0.039674568,1,0.99909479,0.95942022,0.96032543,0.51938583,0.83045685,1,1,1.4412794,-0.55872065,0,0
0.040569164,1,0.99910342,0.95853426,0.95943084,0.51928285,0.8299877,1,1,1.4432783,-0.55672163,0,0
0.041480589,1,0.99911208,0.95763149,0.95851941,0.51917343,0.82951217,1,1,1.4452773,-0.55472267,0,0
0.042409128,1,0.99912076,0.95671164,0.95759087,0.5190575,0.82903013,1,1,1.4472764,-0.55272365,0,0
0.043354988,1,0.99912947,0.95577449,0.95664501,0.51893497,0.82854148,1,1,1.4492754,-0.55072463,0,0
0.044318373,1,0.99913821,0.95481983,0.95568163,0.51880577,0.82804614,1,1,1.4512744,-0.54872566,0,0
0.045299573,1,0.99914696,0.95384738,0.95470043,0.51866982,0.82754395,1,1,1.4532733,-0.54672664,0,0
0.046298797,1,0.99915572,0.95285693,0.9537012,0.51852705,0.82703484,1,1,1.4552724,-0.54472762,0,0
0.04731625,1,0.9991645,0.95184825,0.95268375,0.51837737,0.8265187,1,1,1.4572713,-0.54272866,0,0
0.048352229,1,0.9991733,0.95082107,0.95164777,0.5182207,0.82599538,1,1,1.4592704,-0.54072964,0,0
0.049406941,1,0.9991821,0.94977516,0.95059306,0.51805698,0.82546479,1,1,1.4612694,-0.53873062,0,0
0.050480593,1,0.99919091,0.94871031,0.94951941,0.51788611,0.82492683,1,1,1.4632683,-0.53673166,0,0
0.051573488,1,0.99919972,0.94762623,0.94842651,0.51770803,0.82438136,1,1,1.4652674,-0.53473264,0,0
0.052685832,1,0.99920854,0.94652271,0.94731417,0.51752264,0.82382827,1,1,1.4672663,-0.53273362,0,0
0.053817833,1,0.99921735,0.94539952,0.94618217,0.51732989,0.82326745,1,1,1.4692653,-0.53073466,0,0
0.054969796,1,0.99922617,0.94425637,0.9450302,0.51712967,0.82269877,1,1,1.4712644,-0.52873564,0,0
0.056141931,1,0.99923498,0.94309305,0.94385807,0.51692192,0.82212211,1,1,1.4732634,-0.52673662,0,0
0.05733444,1,0.99924378,0.94190934,0.94266556,0.51670657,0.82153737,1,1,1.4752624,-0.52473766,0,0
0.058547637,1,0.99925258,0.94070494,0.94145236,0.51648351,0.8209444,1,1,1.4772613,-0.52273864,0,0
0.059781728,1,0.99926136,0.93947963,0.94021827,0.51625269,0.82034309,1,1,1.4792604,-0.52073961,0,0
0.061036915,1,0.99927013,0.93823322,0.93896309,0.51601402,0.81973334,1,1,1.4812593,-0.51874065,0,0
0.062313514,1,0.99927889,0.93696538,0.93768649,0.51576741,0.81911498,1,1,1.4832584,-0.51674163,0,0
0.063611729,1,0.99928764,0.93567591,0.93638827,0.5155128,0.81848791,1,1,1.4852574,-0.51474261,0,0
0.064931762,1,0.99929636,0.9343646,0.93506824,0.51525011,0.81785201,1,1,1.4872563,-0.51274365,0,0
0.06627393,1,0.99930507,0.93303114,0.93372607,0.51497924,0.81720714,1,1,1.4892554,-0.51074463,0,0
0.067638436,1,0.99931375,0.93167532,0.93236156,0.51470013,0.81655317,1,1,1.4912543,-0.50874561,0,0
0.069025478,1,0.99932242,0.93029694,0.93097452,0.5144127,0.81589001,1,1,1.4932534,-0.50674665,0,0
0.070435376,1,0.99933105,0.92889568,0.92956462,0.51411686,0.81521747,1,1,1.4952524,-0.50474763,0,0
0.071868328,1,0.99933967,0.92747134,0.92813167,0.51381253,0.81453546,1,1,1.4972514,-0.50274861,0,0
0.073324528,1,0.99934825,0.92602372,0.92667547,0.51349965,0.81384385,1,1,1.4992504,-0.50074965,0,0
0.0748043,1,0.99935681,0.92455251,0.9251957,0.51317812,0.81314249,1,1,1.5012493,-0.49875063,0,0
0.076307814,1,0.99936533,0.92305752,0.92369219,0.51284787,0.81243127,1,1,1.5032483,-0.49675164,0,0
0.077835349,1,0.99937382,0.92153847,0.92216465,0.51250882,0.81171003,1,1,1.5052474,-0.49475262,0,0
0.079387095,1,0.99938228,0.91999519,0.9206129,0.51216089,0.81097867,1,1,1.5072464,-0.49275362,0,0
0.080963306,1,0.99939071,0.9184274,0.91903669,0.511804,0.81023704,1,1,1.5092454,-0.49075463,0,0
0.082564237,1,0.9993991,0.91683486,0.91743576,0.51143807,0.80948499,1,1,1.5112444,-0.48875561,0,0
0.084190072,1,0.99940745,0.91521738,0.91580993,0.51106303,0.80872242,1,1,1.5132434,-0.48675662,0,0
0.085841061,1,0.99941576,0.9135747,0.91415894,0.51067879,0.80794917,1,1,1.5152423,-0.48475763,0,0
0.087517457,1,0.99942404,0.91190658,0.91248254,0.51028527,0.80716511,1,1,1.5172414,-0.48275861,0,0
0.089219435,1,0.99943227,0.91021284,0.91078057,0.50988241,0.80637011,1,1,1.5192404,-0.48075962,0,0
0.090947243,1,0.99944047,0.90849323,0.90905276,0.50947011,0.80556404,1,1,1.5212394,-0.47876063,0,0
0.092701129,1,0.99944862,0.90674749,0.90729887,0.50904829,0.80474674,1,1,1.5232384,-0.47676161,0,0
0.09448126,1,0.99945673,0.90497547,0.90551874,0.50861689,0.8039181,1,1,1.5252373,-0.47476262,0,0
0.096287879,1,0.99946479,0.90317691,0.90371212,0.50817583,0.80307797,1,1,1.5272363,-0.47276363,0,0
0.098121229,1,0.99947281,0.90135158,0.90187877,0.50772501,0.8022262,1,1,1.5292354,-0.47076461,0,0
0.099981468,1,0.99948078,0.89949931,0.90001853,0.50726437,0.80136268,1,1,1.5312344,-0.46876562,0,0
0.10186883,1,0.9994887,0.89761987,0.89813117,0.50679384,0.80048727,1,1,1.5332334,-0.46676663,0,0
0.10378356,1,0.99949658,0.89571302,0.89621644,0.50631331,0.7995998,1,1,1.5352324,-0.46476761,0,0
0.10572579,1,0.99950441,0.89377861,0.89427421,0.50582274,0.79870016,1,1,1.5372314,-0.46276861,0,0
0.10769577,1,0.99951219,0.89181642,0.89230423,0.50532204,0.79778822,1,1,1.5392303,-0.46076962,0,0
0.10969372,1,0.99951992,0.8898262,0.89030628,0.50481111,0.79686381,1,1,1.5412294,-0.4587706,0,0
0.11171977,1,0.9995276,0.88780783,0.88828023,0.50428991,0.79592682,1,1,1.5432284,-0.45677161,0,0
0.11377415,1,0.99953522,0.88576108,0.88622585,0.50375834,0.7949771,1,1,1.5452274,-0.45477262,0,0
0.11585708,1,0.9995428,0.88368572,0.88414292,0.50321633,0.7940145,1,1,1.5472264,-0.4527736,0,0
0.11796868,1,0.99955033,0.88158165,0.88203132,0.50266381,0.79303892,1,1,1.5492253,-0.45077461,0,0
0.12010917,1,0.9995578,0.87944863,0.87989083,0.50210069,0.79205019,1,1,1.5512244,-0.44877562,0,0
0.12227876,1,0.99956522,0.87728646,0.87772124,0.50152691,0.79104817,1,1,1.5532234,-0.4467766,0,0
0.12447755,1,0.99957258,0.87509503,0.87552245,0.50094239,0.79003274,1,1,1.5552224,-0.44477761,0,0
0.12670576,1,0.9995799,0.87287414,0.87329424,0.50034705,0.78900377,1,1,1.5572214,-0.44277862,0,0
0.12896358,1,0.99958715,0.87062358,0.87103642,0.49974082,0.78796108,1,1,1.5592204,-0.4407796,0,0
0.1312511,1,0.99959436,0.86834325,0.8687489,0.49912364,0.78690459,1,1,1.5612195,-0.43878061,0,0
0.13356853,1,0.99960151,0.86603297,0.86643147,0.49849541,0.78583413,1,1,1.5632184,-0.43678162,0,0
0.13591605,1,0.9996086,0.86369255,0.86408395,0.49785607,0.78474955,1,1,1.5652174,-0.43478259,0,0
0.13829374,1,0.99961564,0.8613219,0.86170626,0.49720556,0.78365076,1,1,1.5672164,-0.4327836,0,0
0.14070178,1,0.99962263,0.85892085,0.85929822,0.4965438,0.78253759,1,1,1.5692154,-0.43078461,0,0
0.14314034,1,0.99962955,0.85648921,0.85685966,0.4958707,0.7814099,1,1,1.5712144,-0.42878559,0,0
0.1456095,1,0.99963643,0.85402693,0.8543905,0.49518621,0.7802676,1,1,1.5732133,-0.4267866,0,0
0.1481094,1,0.99964325,0.85153384,0.8518906,0.49449026,0.77911052,1,1,1.5752124,-0.42478761,0,0
0.15064019,1,0.99965001,0.84900982,0.84935981,0.49378278,0.77793853,1,1,1.5772114,-0.42278862,0,0
0.15320202,1,0.99965672,0.8464547,0.84679798,0.49306368,0.77675149,1,1,1.5792104,-0.4207896,0,0
0.15579492,1,0.99966337,0.84386844,0.84420508,0.49233292,0.7755493,1,1,1.5812094,-0.41879061,0,0
0.15841905,1,0.99966996,0.84125091,0.84158095,0.49159041,0.77433181,1,1,1.5832083,-0.41679162,0,0
0.16107454,1,0.9996765,0.83860196,0.83892546,0.49083609,0.77309887,1,1,1.5852075,-0.4147926,0,0
0.16376142,1,0.99968299,0.83592157,0.83623858,0.49006991,0.77185039,1,1,1.5872064,-0.41279361,0,0
0.16647981,1,0.99968942,0.83320961,0.83352019,0.48929179,0.77058622,1,1,1.5892054,-0.41079462,0,0
0.16922984,1,0.99969579,0.83046595,0.83077016,0.48850165,0.76930622,1,1,1.5912044,-0.4087956,0,0
0.17201151,1,0.99970211,0.8276906,0.82798849,0.48769945,0.7680103,1,1,1.5932034,-0.4067966,0,0
0.17482493,1,0.99970838,0.82488345,0.82517507,0.48688512,0.76669831,1,1,1.5952024,-0.40479761,0,0
0.1776702,1,0.99971459,0.82204438,0.8223298,0.48605858,0.76537011,1,1,1.5972013,-0.40279859,0,0
0.18054732,1,0.99972075,0.81917343,0.81945268,0.4852198,0.76402561,1,1,1.5992004,-0.4007996,0,0
0.18345636,1,0.99972685,0.81627049,0.81654364,0.4843687,0.76266468,1,1,1.6011994,-0.39880061,0,0
0.18639741,1,0.9997329,0.81333548,0.81360259,0.48350521,0.76128717,1,1,1.6031984,-0.39680159,0,0
0.18937044,1,0.99973889,0.81036845,0.81062956,0.48262929,0.75989301,1,1,1.6051974,-0.3948026,0,0
0.19237551,1,0.99974484,0.80736933,0.80762449,0.48174087,0.75848205,1,1,1.6071963,-0.39280361,0,0
0.1954127,1,0.99975073,0.80433803,0.8045873,0.48083989,0.75705415,1,1,1.6091955,-0.39080459,0,0
0.19848192,1,0.99975657,0.80127464,0.80151808,0.47992631,0.75560925,1,1,1.6111944,-0.3888056,0,0
0.20158325,1,0.99976235,0.79817911,0.79841675,0.47900007,0.7541472,1,1,1.6131934,-0.38680661,0,0
0.20471671,1,0.99976809,0.79505138,0.79528329,0.47806109,0.75266787,1,1,1.6151924,-0.38480759,0,0
0.20788222,1,0.99977378,0.79189155,0.79211778,0.47710936,0.7511712,1,1,1.6171914,-0.3828086,0,0
0.21107981,1,0.99977941,0.7886996,0.78892019,0.47614479,0.74965705,1,1,1.6191905,-0.38080961,0,0
0.21430951,1,0.999785,0.78547549,0.78569049,0.47516734,0.74812528,1,1,1.6211894,-0.37881058,0,0
0.21757118,1,0.99979054,0.78221935,0.78242882,0.47417697,0.74657585,1,1,1.6231884,-0.37681159,0,0
0.22086484,1,0.99979603,0.77893118,0.77913516,0.47317363,0.74500862,1,1,1.6251874,-0.3748126,0,0
0.2241905,1,0.99980147,0.77561097,0.7758095,0.47215725,0.74342346,1,1,1.6271864,-0.37281358,0,0
0.22754799,1,0.99980686,0.77225887,0.77245201,0.47112782,0.74182032,1,1,1.6291854,-0.37081459,0,0
0.23093731,1,0.99981221,0.7688749,0.76906269,0.47008527,0.74019908,1,1,1.6311843,-0.3688156,0,0
0.23435843,1,0.99981751,0.76545908,0.76564157,0.46902955,0.73855961,1,1,1.6331835,-0.36681658,0,0
0.23781118,1,0.99982277,0.76201159,0.76218882,0.46796064,0.73690187,1,1,1.6351824,-0.36481759,0,0
0.24129551,1,0.99982798,0.75853247,0.75870449,0.4668785,0.73522574,1,1,1.6371814,-0.3628186,0,0
0.24481137,1,0.99983315,0.75502178,0.75518863,0.46578305,0.73353109,1,1,1.6391804,-0.36081958,0,0
0.24835857,1,0.99983828,0.75147971,0.75164143,0.4646743,0.7318179,1,1,1.6411794,-0.35882059,0,0
0.25193702,1,0.99984336,0.74790634,0.74806298,0.4635522,0.73008605,1,1,1.6431785,-0.3568216,0,0
0.25554666,1,0.9998484,0.74430174,0.74445334,0.46241668,0.72833542,1,1,1.6451774,-0.35482258,0,0
0.25918725,1,0.99985341,0.74066615,0.74081275,0.46126776,0.72656599,1,1,1.6471764,-0.35282359,0,0
0.2628587,1,0.99985837,0.73699967,0.7371413,0.46010538,0.72477765,1,1,1.6491754,-0.35082459,0,0
0.26656091,1,0.99986329,0.73330239,0.73343909,0.45892949,0.72297029,1,1,1.6511744,-0.34882557,0,0
0.2702936,1,0.99986818,0.72957458,0.7297064,0.4577401,0.72114389,1,1,1.6531734,-0.34682658,0,0
0.27405666,1,0.99987303,0.72581638,0.72594334,0.45653717,0.71929835,1,1,1.6551723,-0.34482759,0,0
0.27784995,1,0.99987785,0.7220279,0.72215005,0.45532065,0.71743357,1,1,1.6571715,-0.34282857,0,0
0.28167318,1,0.99988263,0.71820945,0.71832682,0.45409055,0.71554954,1,1,1.6591704,-0.34082958,0,0
0.2855262,1,0.99988738,0.71436117,0.7144738,0.45284683,0.71364616,1,1,1.6611694,-0.33883059,0,0
0.28940885,1,0.99989209,0.71048324,0.71059115,0.45158946,0.71172335,1,1,1.6631684,-0.33683157,0,0
0.2933208,1,0.99989677,0.70657597,0.7066792,0.45031845,0.70978109,1,1,1.6651675,-0.33483258,0,0
0.29726187,1,0.99990143,0.70263956,0.70273813,0.44903377,0.7078193,1,1,1.6671665,-0.33283359,0,0
0.30123181,1,0.99990605,0.69867424,0.69876819,0.44773539,0.70583792,1,1,1.6691654,-0.3308346,0,0
0.30523044,1,0.99991064,0.6946802,0.69476956,0.4464233,0.70383688,1,1,1.6711644,-0.32883558,0,0
0.30925737,1,0.99991521,0.69065784,0.69074263,0.44509752,0.70181619,1,1,1.6731634,-0.32683659,0,0
0.31331239,1,0.99991976,0.68660737,0.68668761,0.44375801,0.69977576,1,1,1.6751624,-0.3248376,0,0
0.31739527,1,0.99992428,0.68252901,0.68260473,0.44240475,0.69771553,1,1,1.6771615,-0.32283857,0,0
0.3215056,1,0.99992877,0.67842317,0.6784944,0.44103779,0.69563551,1,1,1.6791604,-0.32083958,0,0
0.32564313,1,0.99993325,0.67429012,0.67435687,0.43965708,0.69353564,1,1,1.6811594,-0.31884059,0,0
0.32980761,1,0.9999377,0.67013009,0.67019239,0.43826262,0.69141585,1,1,1.6831584,-0.31684157,0,0
0.33399859,1,0.99994213,0.66594354,0.66600141,0.43685445,0.68927617,1,1,1.6851574,-0.31484258,0,0
0.3382158,1,0.99994655,0.66173075,0.6617842,0.43543254,0.68711656,1,1,1.6871564,-0.31284359,0,0
0.34245895,1,0.99995095,0.65749201,0.65754105,0.43399689,0.68493694,1,1,1.6891555,-0.31084457,0,0
0.34672755,1,0.99995534,0.65322779,0.65327245,0.43254754,0.68273737,1,1,1.6911545,-0.30884558,0,0
0.35102131,1,0.99995972,0.6489384,0.64897869,0.43108448,0.6805178,1,1,1.6931534,-0.30684659,0,0
0.35533991,1,0.99996408,0.64462417,0.64466009,0.42960771,0.67827818,1,1,1.6951524,-0.30484757,0,0
0.35968282,1,0.99996843,0.64028561,0.64031718,0.42811729,0.67601856,1,1,1.6971514,-0.30284858,0,0
0.36404972,1,0.99997278,0.63592306,0.63595028,0.42661321,0.67373892,1,1,1.6991504,-0.30084959,0,0
0.36844025,1,0.99997712,0.63153687,0.63155975,0.42509546,0.67143921,1,1,1.7011495,-0.29885057,0,0
0.37285387,1,0.99998146,0.62712758,0.62714613,0.42356413,0.6691195,1,1,1.7031484,-0.29685158,0,0
0.37729021,1,0.99998579,0.62269558,0.62270979,0.4220192,0.66677978,1,1,1.7051474,-0.29485258,0,0
0.38174889,1,0.99999012,0.61824123,0.61825111,0.42046069,0.66442,1,1,1.7071464,-0.29285356,0,0
0.38622932,1,0.99999445,0.61376513,0.61377068,0.41888867,0.66204026,1,1,1.7091454,-0.29085457,0,0
0.39073111,1,0.99999879,0.60926768,0.60926889,0.41730316,0.65964055,1,1,1.7111444,-0.28885558,0,0
0.39525385,1,1.0000031,0.60474928,0.60474615,0.41570416,0.65722084,1,1,1.7131435,-0.28685656,0,0
0.39979692,1,1.0000075,0.60021057,0.60020308,0.41409177,0.65478123,1,1,1.7151425,-0.28485757,0,0
0.40435989,1,1.0000118,0.59565196,0.59564011,0.412466,0.65232173,1,1,1.7171414,-0.28285858,0,0
0.40894233,1,1.0000162,0.5910739,0.59105767,0.41082687,0.64984234,1,1,1.7191404,-0.28085956,0,0
0.41354357,1,1.0000206,0.58647704,0.58645643,0.40917449,0.64734316,1,1,1.7211394,-0.27886057,0,0
0.41816316,1,1.000025,0.58186185,0.58183684,0.40750887,0.64482421,1,1,1.7231385,-0.27686158,0,0
0.42280064,1,1.0000294,0.5772288,0.57719936,0.40583006,0.64228549,1,1,1.7251375,-0.27486256,0,0
0.42745531,1,1.0000339,0.57257858,0.57254469,0.40413814,0.63972714,1,1,1.7271364,-0.27286357,0,0
0.43212669,1,1.0000384,0.56791167,0.56787331,0.40243317,0.63714919,1,1,1.7291354,-0.27086458,0,0
0.43681428,1,1.0000429,0.56322858,0.56318572,0.40071519,0.63455165,1,1,1.7311344,-0.26886556,0,0
0.44151736,1,1.0000474,0.55853003,0.55848264,0.3989843,0.63193468,1,1,1.7331334,-0.26686656,0,0
0.44623541,1,1.0000519,0.55381654,0.55376459,0.39724055,0.62929831,1,1,1.7351325,-0.26486757,0,0
0.45096791,1,1.0000565,0.54908864,0.54903209,0.395484,0.62664258,1,1,1.7371315,-0.26286855,0,0
0.4557141,1,1.0000612,0.54434708,0.5442859,0.39371477,0.62396766,1,1,1.7391305,-0.26086956,0,0
0.46047345,1,1.0000659,0.53959242,0.53952655,0.39193292,0.6212736,1,1,1.7411294,-0.25887057,0,0
0.46524539,1,1.0000706,0.53482522,0.53475461,0.39013851,0.61856045,1,1,1.7431284,-0.25687155,0,0
0.47002914,1,1.0000754,0.53004625,0.52997086,0.38833168,0.6158284,1,1,1.7451274,-0.25487256,0,0
0.47482412,1,1.0000802,0.52525609,0.52517588,0.38651249,0.61307753,1,1,1.7471265,-0.25287357,0,0
0.47962977,1,1.0000851,0.52045534,0.52037023,0.38468102,0.61030789,1,1,1.7491255,-0.25087455,0,0
0.48444526,1,1.0000901,0.5156448,0.51555474,0.38283742,0.6075197,1,1,1.7511244,-0.24887556,0,0
0.48926999,1,1.0000951,0.51082509,0.51073001,0.38098177,0.60471303,1,1,1.7531234,-0.24687657,0,0
0.49410332,1,1.0001002,0.50599685,0.50589668,0.37911416,0.60188801,1,1,1.7551224,-0.24487756,0,0
0.49894452,1,1.0001053,0.50116081,0.50105548,0.37723471,0.59904478,1,1,1.7571214,-0.24287856,0,0
0.50379286,1,1.0001106,0.49631772,0.49620714,0.37534357,0.59618352,1,1,1.7591205,-0.24087957,0,0
0.50864769,1,1.0001159,0.49146822,0.49135231,0.37344082,0.59330434,1,1,1.7611195,-0.23888056,0,0
0.51350826,1,1.0001213,0.48661307,0.48649174,0.3715266,0.59040742,1,1,1.7631185,-0.23688155,0,0
0.51837381,1,1.0001268,0.48175303,0.48162619,0.36960106,0.58749294,1,1,1.7651174,-0.23488256,0,0
0.52324368,1,1.0001325,0.47688878,0.47675632,0.3676643,0.58456103,1,1,1.7671164,-0.23288356,0,0
0.52811709,1,1.0001382,0.47202109,0.47188291,0.36571647,0.5816119,1,1,1.7691154,-0.23088455,0,0
0.53299326,1,1.000144,0.46715075,0.46700674,0.36375774,0.57864576,1,1,1.7711145,-0.22888556,0,0
0.5378715,1,1.00015,0.46227846,0.4621285,0.36178823,0.57566275,1,1,1.7731135,-0.22688656,0,0
0.54275101,1,1.000156,0.45740503,0.45724899,0.3598081,0.5726631,1,1,1.7751124,-0.22488755,0,0
0.54763098,1,1.0001623,0.45253127,0.45236902,0.35781752,0.56964704,1,1,1.7771114,-0.22288856,0,0
0.5525107,1,1.0001686,0.4476579,0.4474893,0.35581663,0.56661475,1,1,1.7791104,-0.22088955,0,0
0.55738936,1,1.0001751,0.44278573,0.44261064,0.35380562,0.56356647,1,1,1.7811095,-0.21889055,0,0
0.56226612,1,1.0001817,0.43791562,0.43773388,0.35178468,0.56050247,1,1,1.7831085,-0.21689156,0,0
0.56714026,1,1.0001886,0.4330483,0.43285974,0.34975395,0.55742294,1,1,1.7851075,-0.21489255,0,0
0.5720109,1,1.0001955,0.42818464,0.4279891,0.34771364,0.55432817,1,1,1.7871064,-0.21289356,0,0
0.5768773,1,1.0002027,0.42332541,0.4231227,0.34566393,0.55121839,1,1,1.7891054,-0.21089455,0,0
0.5817386,1,1.0002101,0.41847146,0.4182614,0.34360503,0.54809388,1,1,1.7911044,-0.20889555,0,0
0.58659395,1,1.0002176,0.41362366,0.41340605,0.34153714,0.54495495,1,1,1.7931035,-0.20689656,0,0
0.59144259,1,1.0002254,0.40878278,0.40855741,0.33946046,0.54180184,1,1,1.7951025,-0.20489755,0,0
0.59628366,1,1.0002334,0.4039497,0.40371634,0.33737521,0.53863487,1,1,1.7971015,-0.20289855,0,0
0.60111627,1,1.0002416,0.39912531,0.39888373,0.33528163,0.53545437,1,1,1.7991004,-0.20089956,0,0
0.60593965,1,1.00025,0.39431038,0.39406035,0.33317992,0.53226063,1,1,1.8010994,-0.19890055,0,0
0.61075292,1,1.0002587,0.38950582,0.38924708,0.33107033,0.52905398,1,1,1.8030984,-0.19690154,0,0
0.61555519,1,1.0002677,0.38471253,0.38444481,0.32895311,0.5258348,1,1,1.8050975,-0.19490255,0,0
0.62034568,1,1.000277,0.37993131,0.37965432,0.32682849,0.52260339,1,1,1.8070965,-0.19290355,0,0
0.62512349,1,1.0002866,0.37516306,0.37487651,0.32469674,0.51936013,1,1,1.8090955,-0.19090454,0,0
0.62988772,1,1.0002964,0.37040871,0.37011228,0.32255814,0.51610543,1,1,1.8110944,-0.18890555,0,0
0.63463757,1,1.0003066,0.36566906,0.36536243,0.32041292,0.51283962,1,1,1.8130934,-0.18690655,0,0
0.63937214,1,1.0003172,0.36094503,0.36062786,0.31826139,0.50956312,1,1,1.8150924,-0.18490754,0,0
0.64409051,1,1.0003281,0.35623756,0.35590949,0.31610384,0.50627638,1,1,1.8170915,-0.18290855,0,0
0.64879189,1,1.0003393,0.35154746,0.35120811,0.31394055,0.50297977,1,1,1.8190905,-0.18090954,0,0
0.65347536,1,1.000351,0.34687567,0.34652464,0.31177182,0.49967375,1,1,1.8210895,-0.17891054,0,0
0.65814,1,1.0003631,0.34222312,0.34186,0.309598,0.4963588,1,1,1.8230884,-0.17691155,0,0
0.662785,1,1.0003756,0.33759065,0.337215,0.30741937,0.49303533,1,1,1.8250874,-0.17491254,0,0
0.66740944,1,1.0003886,0.33297919,0.33259056,0.30523627,0.48970386,1,1,1.8270864,-0.17291354,0,0
0.6720124,1,1.0004021,0.3283897,0.3279876,0.30304907,0.4863649,1,1,1.8290855,-0.17091455,0,0
0.67659307,1,1.0004161,0.323823,0.32340693,0.30085809,0.48301891,1,1,1.8310845,-0.16891554,0,0
0.68115052,1,1.0004306,0.31928004,0.31884948,0.29866369,0.47966645,1,1,1.8330835,-0.16691653,0,0
0.68568384,1,1.0004456,0.31476178,0.31431616,0.29646626,0.47630809,1,1,1.8350824,-0.16491754,0,0
0.6901922,1,1.0004612,0.31026905,0.3098078,0.29426616,0.47294433,1,1,1.8370814,-0.16291854,0,0
0.69467464,1,1.0004775,0.30580284,0.30532536,0.29206381,0.46957581,1,1,1.8390805,-0.16091955,0,0
0.69913036,1,1.0004944,0.301364,0.30086964,0.28985957,0.46620306,1,1,1.8410795,-0.15892054,0,0
0.70355842,1,1.0005119,0.29695348,0.29644158,0.28765388,0.46282674,1,1,1.8430785,-0.15692154,0,0
0.70795791,1,1.0005301,0.29257222,0.29204209,0.28544718,0.45944749,1,1,1.8450775,-0.15492254,0,0
0.71232802,1,1.0005491,0.28822108,0.28767198,0.28323987,0.45606592,1,1,1.8470764,-0.15292354,0,0
0.71666782,1,1.0005688,0.283901,0.28333218,0.28103243,0.45268272,1,1,1.8490754,-0.15092453,0,0
0.72097641,1,1.0005893,0.27961294,0.27902359,0.27882532,0.44929862,1,1,1.8510745,-0.14892554,0,0
0.72525297,1,1.0006107,0.27535774,0.27474703,0.27661899,0.44591428,1,1,1.8530735,-0.14692654,0,0
0.72949659,1,1.0006329,0.27113634,0.27050341,0.27441395,0.44253045,1,1,1.8550725,-0.14492753,0,0
0.73370637,1,1.0006561,0.26694969,0.26629363,0.27221071,0.43914793,1,1,1.8570714,-0.14292854,0,0
0.7378815,1,1.0006801,0.26279864,0.2621185,0.27000976,0.43576743,1,1,1.8590704,-0.14092954,0,0
0.74202109,1,1.0007052,0.25868412,0.25797891,0.26781164,0.43238979,1,1,1.8610694,-0.13893053,0,0
0.74612423,1,1.0007313,0.25460707,0.25387577,0.26561691,0.42901586,1,1,1.8630685,-0.13693154,0,0
0.75019014,1,1.0007585,0.25056833,0.24980986,0.26342611,0.42564644,1,1,1.8650675,-0.13493253,0,0
0.75421792,1,1.0007867,0.24656882,0.24578208,0.26123982,0.42228244,1,1,1.8670665,-0.13293353,0,0
0.75820671,1,1.0008162,0.24260947,0.24179329,0.25905864,0.41892478,1,1,1.8690655,-0.13093454,0,0
0.7621557,1,1.0008468,0.23869111,0.2378443,0.25688316,0.41557435,1,1,1.8710644,-0.12893553,0,0
0.76606403,1,1.0008787,0.23481465,0.23393597,0.25471401,0.41223211,1,1,1.8730634,-0.12693653,0,0
0.76993085,1,1.0009118,0.230981,0.23006915,0.25255184,0.40889908,1,1,1.8750625,-0.12493753,0,0
0.77375536,1,1.0009463,0.22719097,0.22624464,0.25039727,0.40557622,1,1,1.8770615,-0.12293853,0,0
0.77753672,1,1.0009822,0.22344548,0.22246328,0.24825101,0.40226461,1,1,1.8790605,-0.12093953,0,0
0.78127412,1,1.0010195,0.21974538,0.21872588,0.24611373,0.3989653,1,1,1.8810594,-0.11894053,0,0
0.78496676,1,1.0010582,0.21609149,0.21503324,0.24398613,0.39567937,1,1,1.8830584,-0.11694153,0,0
0.78861381,1,1.0010985,0.2124847,0.21138619,0.24186895,0.39240797,1,1,1.8850574,-0.11494253,0,0
0.79221448,1,1.0011403,0.20892582,0.20778552,0.23976293,0.38915224,1,1,1.8870565,-0.11294353,0,0
0.79576801,1,1.0011837,0.20541567,0.20423199,0.2376688,0.38591336,1,1,1.8890555,-0.11094452,0,0
0.79927359,1,1.0012287,0.2019551,0.20072641,0.23558737,0.38269257,1,1,1.8910545,-0.10894553,0,0
0.80273045,1,1.0012753,0.19854489,0.19726955,0.23351942,0.37949109,1,1,1.8930535,-0.10694653,0,0
0.80613784,1,1.0013237,0.19518584,0.19386216,0.23146576,0.3763102,1,1,1.8950524,-0.10494753,0,0
0.809495,1,1.0013737,0.19187873,0.190505,0.2294272,0.37315118,1,1,1.8970515,-0.10294852,0,0
0.81280117,1,1.0014255,0.18862434,0.18719883,0.22740462,0.3700154,1,1,1.8990505,-0.10094953,0,0
0.81605562,1,1.001479,0.18542342,0.18394438,0.22539886,0.36690421,1,1,1.9010495,-0.098950528,0,0
0.81925764,1,1.0015343,0.1822767,0.18074236,0.22341079,0.36381897,1,1,1.9030485,-0.096951522,0,0
0.82240648,1,1.0015914,0.17918493,0.17759352,0.22144133,0.36076114,1,1,1.9050474,-0.094952524,0,0
0.82550144,1,1.0016503,0.17614882,0.17449856,0.21949137,0.35773214,1,1,1.9070464,-0.092953525,0,0
0.82854185,1,1.0017109,0.17316903,0.17145815,0.21756184,0.35473344,1,1,1.9090455,-0.09095452,0,0
0.83152698,1,1.0017733,0.17024628,0.16847302,0.21565368,0.35176655,1,1,1.9110445,-0.088955522,0,0
0.83445617,1,1.0018374,0.16738121,0.16554383,0.21376786,0.34883298,1,1,1.9130435,-0.086956523,0,0
0.83732878,1,1.0019032,0.16457444,0.16267122,0.21190531,0.34593427,1,1,1.9150425,-0.084957518,0,0
0.84014411,1,1.0019707,0.16182662,0.15985589,0.21006704,0.34307201,1,1,1.9170415,-0.082958519,0,0
0.84290155,1,1.0020399,0.15913833,0.15709845,0.20825403,0.34024776,1,1,1.9190404,-0.080959521,0,0
0.84560045,1,1.0021106,0.15651016,0.15439955,0.20646728,0.33746314,1,1,1.9210395,-0.078960523,0,0
0.8482402,1,1.0021828,0.15394264,0.1517598,0.20470779,0.33471975,1,1,1.9230385,-0.076961517,0,0
0.85082019,1,1.0022565,0.15143633,0.14917981,0.20297659,0.33201926,1,1,1.9250375,-0.074962519,0,0
0.85333983,1,1.0023316,0.14899173,0.14666017,0.2012747,0.3293633,1,1,1.9270365,-0.072963521,0,0
0.85579853,1,1.0024078,0.14660931,0.14420147,0.19960313,0.32675351,1,1,1.9290354,-0.070964515,0,0
0.85819573,1,1.0024853,0.14428955,0.14180427,0.19796293,0.32419159,1,1,1.9310344,-0.068965517,0,0
0.86053086,1,1.0025637,0.14203288,0.13946914,0.19635514,0.3216792,1,1,1.9330335,-0.066966519,0,0
0.86280339,1,1.0026431,0.13983971,0.13719661,0.19478076,0.31921801,1,1,1.9350325,-0.064967513,0,0
0.86501279,1,1.0027232,0.13771044,0.13498721,0.19324086,0.3168097,1,1,1.9370315,-0.062968515,0,0
0.86715853,1,1.002804,0.13564543,0.13284147,0.19173645,0.31445593,1,1,1.9390305,-0.060969517,0,0
0.86924013,1,1.0028851,0.133645,0.13075987,0.19026855,0.31215838,1,1,1.9410294,-0.058970515,0,0
0.87125709,1,1.0029666,0.13170948,0.12874291,0.18883818,0.30991869,1,1,1.9430285,-0.056971513,0,0
0.87320894,1,1.0030481,0.12983915,0.12679106,0.18744635,0.30773853,1,1,1.9450275,-0.054972515,0,0
0.87509523,1,1.0031295,0.12803429,0.12490477,0.18609405,0.30561949,1,1,1.9470265,-0.052973513,0,0
0.8769155,1,1.0032106,0.12629513,0.1230845,0.18478228,0.30356321,1,1,1.9490255,-0.050974514,0,0
0.87866934,1,1.0032912,0.12462189,0.12133066,0.183512,0.30157126,1,1,1.9510245,-0.048975512,0,0
0.88035632,1,1.0033711,0.12301477,0.11964368,0.18228415,0.2996452,1,1,1.9530234,-0.04697651,0,0
0.88197604,1,1.00345,0.12147395,0.11802396,0.18109969,0.29778657,1,1,1.9550225,-0.044977512,0,0
0.88352814,1,1.0035277,0.11999957,0.11647186,0.1799595,0.29599685,1,1,1.9570215,-0.04297851,0,0
0.88501223,1,1.003604,0.11859178,0.11498777,0.1788645,0.29427752,1,1,1.9590205,-0.040979512,0,0
0.88642797,1,1.0036787,0.11725069,0.11357203,0.17781554,0.29263,1,1,1.9610195,-0.03898051,0,0
0.88777502,1,1.0037514,0.1159764,0.11222498,0.17681347,0.29105565,1,1,1.9630185,-0.036981508,0,0
0.88905306,1,1.0038221,0.114769,0.11094694,0.17585908,0.28955583,1,1,1.9650174,-0.03498251,0,0
0.89026179,1,1.0038903,0.11362854,0.10973821,0.17495316,0.2881318,1,1,1.9670165,-0.032983508,0,0
0.89140092,1,1.003956,0.1125551,0.10859908,0.17409646,0.2867848,1,1,1.9690155,-0.030984508,0,0
0.89247018,1,1.0040189,0.11154871,0.10752982,0.17328968,0.28551601,1,1,1.9710145,-0.028985508,0,0
0.89346931,1,1.0040787,0.11060939,0.10653069,0.17253351,0.28432654,1,1,1.9730135,-0.026986506,0,0
0.89439807,1,1.0041353,0.10973719,0.10560193,0.17182859,0.28321744,1,1,1.9750125,-0.024987506,0,0
0.89525625,1,1.0041883,0.1089321,0.10474375,0.1711755,0.28218972,1,1,1.9770114,-0.022988506,0,0
0.89604364,1,1.0042378,0.10819413,0.10395636,0.17057482,0.2812443,1,1,1.9790105,-0.020989506,0,0
0.89676005,1,1.0042833,0.10752329,0.10323995,0.17002707,0.28038203,1,1,1.9810095,-0.018990505,0,0
0.89740531,1,1.0043249,0.10691957,0.10259469,0.1695327,0.2796037,1,1,1.9830085,-0.016991504,0,0
0.89797926,1,1.0043622,0.10638296,0.10202074,0.16909217,0.27891002,1,1,1.9850075,-0.014992503,0,0
0.89848177,1,1.0043952,0.10591346,0.10151823,0.16870585,0.27830164,1,1,1.9870065,-0.012993503,0,0
0.89891272,1,1.0044238,0.10551106,0.10108728,0.16837407,0.27777911,1,1,1.9890054,-0.010994502,0,0
0.899272,1,1.0044478,0.10517575,0.100728,0.16809715,0.27734292,1,1,1.9910045,-0.0089955023,0,0
0.89955953,1,1.004467,0.10490751,0.10044047,0.16787531,0.27699348,1,1,1.9930035,-0.0069965017,0,0
0.89977524,1,1.0044816,0.10470633,0.10022476,0.16770876,0.27673111,1,1,1.9950025,-0.0049975011,0,0
0.89991908,1,1.0044913,0.10457222,0.10008092,0.16759764,0.27655606,1,1,1.9970015,-0.0029985008,0,0
0.89999101,1,1.0044962,0.10450517,0.10000899,0.16754206,0.27646849,1,1,1.9990005,-0.00099950028,0,0
0.89999101,1,1.0044962,0.10450517,0.10000899,0.16754206,0.27646849,1,1,2.0009995,0.00099950028,0,0
0.89991908,1,1.0044913,0.10457222,0.10008092,0.16759764,0.27655606,1,1,2.0029986,0.0029985008,0,0
0.89977524,1,1.0044816,0.10470633,0.10022476,0.16770876,0.27673111,1,1,2.0049975,0.0049975011,0,0
0.89955953,1,1.004467,0.10490751,0.10044047,0.16787531,0.27699348,1,1,2.0069964,0.0069965017,0,0
0.899272,1,1.0044477,0.10517575,0.100728,0.16809715,0.27734292,1,1,2.0089955,0.0089955023,0,0
0.89891272,1,1.0044238,0.10551106,0.10108728,0.16837407,0.27777911,1,1,2.0109944,0.010994502,0,0
0.89848177,1,1.0043952,0.10591346,0.10151823,0.16870585,0.27830164,1,1,2.0129936,0.012993503,0,0
0.89797926,1,1.0043622,0.10638296,0.10202074,0.16909217,0.27891002,1,1,2.0149925,0.014992503,0,0
0.89740531,1,1.0043249,0.10691957,0.10259469,0.1695327,0.2796037,1,1,2.0169916,0.016991504,0,0
0.89676005,1,1.0042833,0.10752329,0.10323995,0.17002707,0.28038203,1,1,2.0189905,0.018990505,0,0
0.89604364,1,1.0042378,0.10819413,0.10395636,0.17057482,0.2812443,1,1,2.0209894,0.020989506,0,0
0.89525625,1,1.0041883,0.1089321,0.10474375,0.1711755,0.28218972,1,1,2.0229886,0.022988506,0,0
0.89439807,1,1.0041353,0.10973719,0.10560193,0.17182859,0.28321744,1,1,2.0249875,0.024987506,0,0
0.89346931,1,1.0040787,0.11060939,0.10653069,0.17253351,0.28432653,1,1,2.0269866,0.026986506,0,0
0.89247018,1,1.0040189,0.11154871,0.10752982,0.17328968,0.28551601,1,1,2.0289855,0.028985508,0,0
0.89140092,1,1.003956,0.1125551,0.10859908,0.17409646,0.2867848,1,1,2.0309844,0.030984508,0,0
0.89026179,1,1.0038903,0.11362854,0.10973821,0.17495316,0.2881318,1,1,2.0329835,0.032983508,0,0
0.88905306,1,1.0038221,0.114769,0.11094694,0.17585908,0.28955582,1,1,2.0349824,0.03498251,0,0
0.88777502,1,1.0037514,0.1159764,0.11222498,0.17681347,0.29105565,1,1,2.0369816,0.036981508,0,0
0.88642797,1,1.0036787,0.11725069,0.11357203,0.17781554,0.29263,1,1,2.0389805,0.03898051,0,0
0.88501223,1,1.003604,0.11859178,0.11498777,0.1788645,0.29427752,1,1,2.0409796,0.040979512,0,0
0.88352814,1,1.0035277,0.11999957,0.11647186,0.17995951,0.29599685,1,1,2.0429785,0.04297851,0,0
0.88197604,1,1.00345,0.12147395,0.11802396,0.18109969,0.29778657,1,1,2.0449774,0.044977512,0,0
0.88035632,1,1.0033711,0.12301477,0.11964368,0.18228415,0.2996452,1,1,2.0469766,0.04697651,0,0
0.87866934,1,1.0032912,0.12462189,0.12133066,0.183512,0.30157126,1,1,2.0489755,0.048975512,0,0
0.8769155,1,1.0032106,0.12629513,0.1230845,0.18478228,0.30356321,1,1,2.0509746,0.050974514,0,0
0.87509523,1,1.0031295,0.12803429,0.12490477,0.18609405,0.30561949,1,1,2.0529735,0.052973513,0,0
0.87320894,1,1.0030481,0.12983915,0.12679106,0.18744635,0.30773853,1,1,2.0549724,0.054972515,0,0
0.87125709,1,1.0029666,0.13170948,0.12874291,0.18883818,0.30991869,1,1,2.0569715,0.056971513,0,0
0.86924013,1,1.0028851,0.133645,0.13075987,0.19026855,0.31215838,1,1,2.0589705,0.058970515,0,0
0.86715853,1,1.002804,0.13564543,0.13284147,0.19173645,0.31445593,1,1,2.0609696,0.060969517,0,0
0.86501279,1,1.0027232,0.13771044,0.13498721,0.19324086,0.3168097,1,1,2.0629685,0.062968515,0,0
0.86280339,1,1.0026431,0.13983971,0.13719661,0.19478076,0.31921801,1,1,2.0649676,0.064967513,0,0
0.86053086,1,1.0025637,0.14203288,0.13946914,0.19635514,0.3216792,1,1,2.0669665,0.066966519,0,0
0.85819573,1,1.0024853,0.14428955,0.14180427,0.19796293,0.32419159,1,1,2.0689654,0.068965517,0,0
0.85579853,1,1.0024078,0.14660931,0.14420147,0.19960313,0.32675351,1,1,2.0709646,0.070964515,0,0
0.85333983,1,1.0023316,0.14899173,0.14666017,0.2012747,0.3293633,1,1,2.0729635,0.072963521,0,0
0.85082019,1,1.0022565,0.15143633,0.14917981,0.20297659,0.33201926,1,1,2.0749626,0.074962519,0,0
0.8482402,1,1.0021828,0.15394264,0.1517598,0.20470779,0.33471975,1,1,2.0769615,0.076961517,0,0
0.84560045,1,1.0021106,0.15651016,0.15439955,0.20646728,0.33746314,1,1,2.0789604,0.078960523,0,0
0.84290155,1,1.0020399,0.15913833,0.15709845,0.20825403,0.34024776,1,1,2.0809596,0.080959521,0,0
0.84014411,1,1.0019707,0.16182662,0.15985589,0.21006704,0.34307201,1,1,2.0829585,0.082958519,0,0
0.83732878,1,1.0019032,0.16457444,0.16267122,0.21190531,0.34593427,1,1,2.0849576,0.084957518,0,0
0.83445617,1,1.0018374,0.16738121,0.16554383,0.21376786,0.34883298,1,1,2.0869565,0.086956523,0,0
0.83152698,1,1.0017733,0.17024628,0.16847302,0.21565369,0.35176655,1,1,2.0889554,0.088955522,0,0
0.82854185,1,1.0017109,0.17316903,0.17145815,0.21756184,0.35473344,1,1,2.0909545,0.09095452,0,0
0.82550144,1,1.0016503,0.17614882,0.17449856,0.21949137,0.35773214,1,1,2.0929534,0.092953525,0,0
0.82240648,1,1.0015914,0.17918493,0.17759352,0.22144133,0.36076114,1,1,2.0949526,0.094952524,0,0
0.81925764,1,1.0015343,0.1822767,0.18074236,0.22341079,0.36381897,1,1,2.0969515,0.096951522,0,0
0.81605562,1,1.001479,0.18542342,0.18394438,0.22539886,0.36690421,1,1,2.0989506,0.098950528,0,0
0.81280117,1,1.0014255,0.18862434,0.18719883,0.22740462,0.3700154,1,1,2.1009495,0.10094953,0,0
0.809495,1,1.0013737,0.19187873,0.190505,0.2294272,0.37315118,1,1,2.1029484,0.10294852,0,0
0.80613784,1,1.0013237,0.19518584,0.19386216,0.23146576,0.3763102,1,1,2.1049476,0.10494753,0,0
0.80273045,1,1.0012753,0.19854489,0.19726955,0.23351942,0.37949109,1,1,2.1069465,0.10694653,0,0
0.79927359,1,1.0012287,0.2019551,0.20072641,0.23558737,0.38269257,1,1,2.1089456,0.10894553,0,0
0.79576801,1,1.0011837,0.20541567,0.20423199,0.2376688,0.38591336,1,1,2.1109445,0.11094452,0,0
0.79221448,1,1.0011403,0.20892582,0.20778552,0.23976293,0.38915224,1,1,2.1129436,0.11294353,0,0
0.78861381,1,1.0010985,0.2124847,0.21138619,0.24186895,0.39240797,1,1,2.1149426,0.11494253,0,0
0.78496676,1,1.0010582,0.21609149,0.21503324,0.24398613,0.39567936,1,1,2.1169415,0.11694153,0,0
0.78127412,1,1.0010195,0.21974538,0.21872588,0.24611373,0.3989653,1,1,2.1189406,0.11894053,0,0
0.77753672,1,1.0009822,0.22344548,0.22246328,0.24825101,0.40226461,1,1,2.1209395,0.12093953,0,0
0.77375536,1,1.0009463,0.22719097,0.22624464,0.25039727,0.40557622,1,1,2.1229386,0.12293853,0,0
0.76993085,1,1.0009118,0.230981,0.23006915,0.25255184,0.40889908,1,1,2.1249375,0.12493753,0,0
0.76606403,1,1.0008787,0.23481465,0.23393597,0.25471401,0.41223211,1,1,2.1269364,0.12693653,0,0
0.7621557,1,1.0008468,0.23869111,0.2378443,0.25688316,0.41557435,1,1,2.1289356,0.12893553,0,0
0.75820671,1,1.0008162,0.24260947,0.24179329,0.25905864,0.41892478,1,1,2.1309345,0.13093454,0,0
0.75421792,1,1.0007867,0.24656882,0.24578208,0.26123982,0.42228244,1,1,2.1329336,0.13293353,0,0
0.75019014,1,1.0007585,0.25056833,0.24980986,0.26342611,0.42564644,1,1,2.1349325,0.13493253,0,0
0.74612423,1,1.0007313,0.25460707,0.25387577,0.26561691,0.42901586,1,1,2.1369314,0.13693154,0,0
0.74202109,1,1.0007052,0.25868412,0.25797891,0.26781164,0.43238979,1,1,2.1389306,0.13893053,0,0
0.7378815,1,1.0006801,0.26279864,0.2621185,0.27000976,0.43576743,1,1,2.1409295,0.14092954,0,0
0.73370637,1,1.0006561,0.26694969,0.26629363,0.27221071,0.43914793,1,1,2.1429286,0.14292854,0,0
0.72949659,1,1.0006329,0.27113634,0.27050341,0.27441395,0.44253045,1,1,2.1449275,0.14492753,0,0
0.72525297,1,1.0006107,0.27535774,0.27474703,0.27661899,0.44591428,1,1,2.1469266,0.14692654,0,0
0.72097641,1,1.0005893,0.27961294,0.27902359,0.27882532,0.44929862,1,1,2.1489255,0.14892554,0,0
0.71666782,1,1.0005688,0.283901,0.28333218,0.28103243,0.45268272,1,1,2.1509244,0.15092453,0,0
0.71232802,1,1.0005491,0.28822108,0.28767198,0.28323987,0.45606592,1,1,2.1529236,0.15292354,0,0
0.70795791,1,1.0005301,0.29257222,0.29204209,0.28544718,0.45944749,1,1,2.1549225,0.15492254,0,0
0.70355842,1,1.0005119,0.29695348,0.29644158,0.28765388,0.46282674,1,1,2.1569216,0.15692154,0,0
0.69913036,1,1.0004944,0.301364,0.30086964,0.28985957,0.46620306,1,1,2.1589205,0.15892054,0,0
0.69467464,1,1.0004775,0.30580284,0.30532536,0.29206381,0.46957581,1,1,2.1609197,0.16091955,0,0
0.6901922,1,1.0004612,0.31026905,0.3098078,0.29426616,0.47294433,1,1,2.1629186,0.16291854,0,0
0.68568384,1,1.0004456,0.31476178,0.31431616,0.29646626,0.47630809,1,1,2.1649175,0.16491754,0,0
0.68115052,1,1.0004306,0.31928004,0.31884948,0.29866369,0.47966645,1,1,2.1669166,0.16691653,0,0
0.67659307,1,1.0004161,0.323823,0.32340693,0.30085809,0.48301891,1,1,2.1689155,0.16891554,0,0
0.6720124,1,1.0004021,0.3283897,0.3279876,0.30304907,0.4863649,1,1,2.1709146,0.17091455,0,0
0.66740944,1,1.0003886,0.33297919,0.33259056,0.30523628,0.48970386,1,1,2.1729136,0.17291354,0,0
0.662785,1,1.0003756,0.33759065,0.337215,0.30741937,0.49303533,1,1,2.1749125,0.17491254,0,0
0.65814,1,1.0003631,0.34222312,0.34186,0.309598,0.4963588,1,1,2.1769116,0.17691155,0,0
0.65347536,1,1.000351,0.34687567,0.34652464,0.31177182,0.49967375,1,1,2.1789105,0.17891054,0,0
0.64879189,1,1.0003393,0.35154746,0.35120811,0.31394055,0.50297977,1,1,2.1809096,0.18090954,0,0
0.64409051,1,1.0003281,0.35623756,0.35590949,0.31610384,0.50627638,1,1,2.1829085,0.18290855,0,0
0.63937214,1,1.0003172,0.36094503,0.36062786,0.31826139,0.50956312,1,1,2.1849074,0.18490754,0,0
0.63463757,1,1.0003066,0.36566906,0.36536243,0.32041292,0.51283961,1,1,2.1869066,0.18690655,0,0
0.62988772,1,1.0002964,0.37040871,0.37011228,0.32255814,0.51610542,1,1,2.1889055,0.18890555,0,0
0.62512349,1,1.0002866,0.37516306,0.37487651,0.32469674,0.51936013,1,1,2.1909046,0.19090454,0,0
0.62034568,1,1.000277,0.37993131,0.37965432,0.3268285,0.52260339,1,1,2.1929035,0.19290355,0,0
0.61555519,1,1.0002677,0.38471253,0.38444481,0.32895312,0.5258348,1,1,2.1949027,0.19490255,0,0
0.61075292,1,1.0002587,0.38950582,0.38924708,0.33107033,0.52905398,1,1,2.1969016,0.19690154,0,0
0.60593965,1,1.00025,0.39431038,0.39406035,0.33317992,0.53226063,1,1,2.1989005,0.19890055,0,0
0.60111627,1,1.0002416,0.39912531,0.39888373,0.33528163,0.53545437,1,1,2.2008996,0.20089956,0,0
0.59628366,1,1.0002334,0.4039497,0.40371634,0.33737521,0.53863487,1,1,2.2028985,0.20289855,0,0
0.59144259,1,1.0002254,0.40878278,0.40855741,0.33946046,0.54180183,1,1,2.2048976,0.20489755,0,0
0.58659395,1,1.0002176,0.41362366,0.41340605,0.34153715,0.54495494,1,1,2.2068965,0.20689656,0,0
0.5817386,1,1.0002101,0.41847146,0.4182614,0.34360503,0.54809388,1,1,2.2088954,0.20889555,0,0
0.5768773,1,1.0002027,0.42332541,0.4231227,0.34566394,0.55121838,1,1,2.2108946,0.21089455,0,0
0.5720109,1,1.0001955,0.42818464,0.4279891,0.34771365,0.55432817,1,1,2.2128935,0.21289356,0,0
0.56714026,1,1.0001886,0.4330483,0.43285974,0.34975395,0.55742294,1,1,2.2148926,0.21489255,0,0
0.56226612,1,1.0001817,0.43791562,0.43773388,0.35178468,0.56050247,1,1,2.2168915,0.21689156,0,0
0.55738936,1,1.0001751,0.44278573,0.44261064,0.35380563,0.56356647,1,1,2.2188907,0.21889055,0,0
0.5525107,1,1.0001686,0.4476579,0.4474893,0.35581664,0.56661475,1,1,2.2208896,0.22088955,0,0
0.54763098,1,1.0001623,0.45253127,0.45236902,0.35781752,0.56964704,1,1,2.2228885,0.22288856,0,0
0.54275101,1,1.000156,0.45740503,0.45724899,0.3598081,0.5726631,1,1,2.2248876,0.22488755,0,0
0.5378715,1,1.00015,0.46227846,0.4621285,0.36178823,0.57566275,1,1,2.2268865,0.22688656,0,0
0.53299326,1,1.000144,0.46715075,0.46700674,0.36375775,0.57864576,1,1,2.2288857,0.22888556,0,0
0.52811709,1,1.0001382,0.47202109,0.47188291,0.36571648,0.5816119,1,1,2.2308846,0.23088455,0,0
0.52324368,1,1.0001325,0.47688878,0.47675632,0.3676643,0.58456103,1,1,2.2328835,0.23288356,0,0
0.51837381,1,1.0001268,0.48175303,0.48162619,0.36960106,0.58749294,1,1,2.2348826,0.23488256,0,0
0.51350826,1,1.0001213,0.48661307,0.48649174,0.3715266,0.59040742,1,1,2.2368815,0.23688155,0,0
0.50864769,1,1.0001159,0.49146822,0.49135231,0.37344082,0.59330434,1,1,2.2388806,0.23888056,0,0
0.50379286,1,1.0001106,0.49631772,0.49620714,0.37534357,0.59618352,1,1,2.2408795,0.24087957,0,0
0.49894452,1,1.0001053,0.50116081,0.50105548,0.37723472,0.59904478,1,1,2.2428784,0.24287856,0,0
0.49410332,1,1.0001002,0.50599685,0.50589668,0.37911416,0.601888,1,1,2.2448776,0.24487756,0,0
0.48926999,1,1.0000951,0.51082509,0.51073001,0.38098177,0.60471303,1,1,2.2468765,0.24687657,0,0
0.48444526,1,1.0000901,0.5156448,0.51555474,0.38283742,0.60751969,1,1,2.2488756,0.24887556,0,0
0.47962977,1,1.0000851,0.52045534,0.52037023,0.38468102,0.61030789,1,1,2.2508745,0.25087455,0,0
0.47482412,1,1.0000802,0.52525609,0.52517588,0.3865125,0.61307753,1,1,2.2528737,0.25287357,0,0
0.47002914,1,1.0000754,0.53004625,0.52997086,0.38833168,0.6158284,1,1,2.2548726,0.25487256,0,0
0.46524539,1,1.0000706,0.53482522,0.53475461,0.39013851,0.61856045,1,1,2.2568715,0.25687155,0,0
0.46047345,1,1.0000659,0.53959242,0.53952655,0.39193292,0.62127359,1,1,2.2588706,0.25887057,0,0
0.4557141,1,1.0000612,0.54434708,0.5442859,0.39371477,0.62396766,1,1,2.2608695,0.26086956,0,0
0.45096791,1,1.0000565,0.54908864,0.54903209,0.395484,0.62664258,1,1,2.2628686,0.26286855,0,0
0.44623541,1,1.0000519,0.55381654,0.55376459,0.39724055,0.62929831,1,1,2.2648675,0.26486757,0,0
0.44151736,1,1.0000474,0.55853003,0.55848264,0.3989843,0.63193468,1,1,2.2668667,0.26686656,0,0
0.43681428,1,1.0000429,0.56322858,0.56318572,0.40071519,0.63455165,1,1,2.2688656,0.26886556,0,0
0.43212669,1,1.0000384,0.56791167,0.56787331,0.40243318,0.63714919,1,1,2.2708645,0.27086458,0,0
0.42745531,1,1.0000339,0.57257857,0.57254469,0.40413815,0.63972714,1,1,2.2728636,0.27286357,0,0
0.42280064,1,1.0000294,0.5772288,0.57719936,0.40583006,0.64228549,1,1,2.2748625,0.27486256,0,0
0.41816316,1,1.000025,0.58186185,0.58183684,0.40750888,0.6448242,1,1,2.2768617,0.27686158,0,0
0.41354357,1,1.0000206,0.58647704,0.58645643,0.40917449,0.64734316,1,1,2.2788606,0.27886057,0,0
0.40894233,1,1.0000162,0.5910739,0.59105767,0.41082687,0.64984234,1,1,2.2808595,0.28085956,0,0
0.40435989,1,1.0000118,0.59565196,0.59564011,0.412466,0.65232173,1,1,2.2828586,0.28285858,0,0
0.39979692,1,1.0000075,0.60021057,0.60020308,0.41409177,0.65478123,1,1,2.2848575,0.28485757,0,0
0.39525385,1,1.0000031,0.60474928,0.60474615,0.41570416,0.65722083,1,1,2.2868567,0.28685656,0,0
0.39073111,1,0.99999879,0.60926768,0.60926889,0.41730316,0.65964054,1,1,2.2888556,0.28885558,0,0
0.38622932,1,0.99999445,0.61376513,0.61377068,0.41888867,0.66204026,1,1,2.2908545,0.29085457,0,0
0.38174889,1,0.99999012,0.61824123,0.61825111,0.42046069,0.66442,1,1,2.2928536,0.29285356,0,0
0.37729021,1,0.99998579,0.62269558,0.62270979,0.4220192,0.66677978,1,1,2.2948525,0.29485258,0,0
0.37285387,1,0.99998145,0.62712758,0.62714613,0.42356413,0.6691195,1,1,2.2968516,0.29685158,0,0
0.36844025,1,0.99997712,0.63153686,0.63155975,0.42509546,0.67143921,1,1,2.2988505,0.29885057,0,0
0.36404972,1,0.99997278,0.63592306,0.63595028,0.42661321,0.67373892,1,1,2.3008497,0.30084959,0,0
0.35968282,1,0.99996843,0.64028561,0.64031718,0.42811729,0.67601856,1,1,2.3028486,0.30284858,0,0
0.35533991,1,0.99996408,0.64462417,0.64466009,0.42960772,0.67827818,1,1,2.3048475,0.30484757,0,0
0.35102131,1,0.99995972,0.6489384,0.64897869,0.43108449,0.6805178,1,1,2.3068466,0.30684659,0,0
0.34672755,1,0.99995534,0.65322779,0.65327245,0.43254754,0.68273737,1,1,2.3088455,0.30884558,0,0
0.34245895,1,0.99995095,0.65749201,0.65754105,0.43399689,0.68493694,1,1,2.3108447,0.31084457,0,0
0.3382158,1,0.99994655,0.66173075,0.6617842,0.43543254,0.68711656,1,1,2.3128436,0.31284359,0,0
0.33399859,1,0.99994213,0.66594354,0.66600141,0.43685445,0.68927617,1,1,2.3148427,0.31484258,0,0
0.32980761,1,0.9999377,0.67013009,0.67019239,0.43826262,0.69141585,1,1,2.3168416,0.31684157,0,0
0.32564313,1,0.99993325,0.67429012,0.67435687,0.43965708,0.69353563,1,1,2.3188405,0.31884059,0,0
0.3215056,1,0.99992877,0.67842317,0.6784944,0.44103779,0.69563551,1,1,2.3208396,0.32083958,0,0
0.31739527,1,0.99992428,0.68252901,0.68260473,0.44240476,0.69771552,1,1,2.3228385,0.32283857,0,0
0.31331239,1,0.99991976,0.68660737,0.68668761,0.44375801,0.69977576,1,1,2.3248377,0.3248376,0,0
0.30925737,1,0.99991521,0.69065784,0.69074263,0.44509752,0.70181619,1,1,2.3268366,0.32683659,0,0
0.30523044,1,0.99991064,0.6946802,0.69476956,0.4464233,0.70383688,1,1,2.3288355,0.32883558,0,0
0.30123181,1,0.99990605,0.69867424,0.69876819,0.4477354,0.70583792,1,1,2.3308346,0.3308346,0,0
0.29726187,1,0.99990143,0.70263956,0.70273813,0.44903377,0.7078193,1,1,2.3328335,0.33283359,0,0
0.2933208,1,0.99989677,0.70657597,0.7066792,0.45031845,0.70978108,1,1,2.3348327,0.33483258,0,0
0.28940885,1,0.99989209,0.71048324,0.71059115,0.45158946,0.71172334,1,1,2.3368316,0.33683157,0,0
0.2855262,1,0.99988738,0.71436117,0.7144738,0.45284683,0.71364616,1,1,2.3388305,0.33883059,0,0
0.28167318,1,0.99988263,0.71820945,0.71832682,0.45409055,0.71554954,1,1,2.3408296,0.34082958,0,0
0.27784995,1,0.99987785,0.7220279,0.72215005,0.45532065,0.71743357,1,1,2.3428285,0.34282857,0,0
0.27405666,1,0.99987303,0.72581638,0.72594334,0.45653717,0.71929835,1,1,2.3448277,0.34482759,0,0
0.2702936,1,0.99986818,0.72957458,0.7297064,0.4577401,0.72114389,1,1,2.3468266,0.34682658,0,0
0.26656091,1,0.99986329,0.73330239,0.73343909,0.45892949,0.72297029,1,1,2.3488255,0.34882557,0,0
0.2628587,1,0.99985837,0.73699967,0.7371413,0.46010538,0.72477765,1,1,2.3508246,0.35082459,0,0
0.25918725,1,0.99985341,0.74066615,0.74081275,0.46126776,0.72656599,1,1,2.3528235,0.35282359,0,0
0.25554666,1,0.9998484,0.74430174,0.74445334,0.46241668,0.72833542,1,1,2.3548226,0.35482258,0,0
0.25193702,1,0.99984336,0.74790634,0.74806298,0.4635522,0.73008605,1,1,2.3568215,0.3568216,0,0
0.24835857,1,0.99983828,0.75147971,0.75164143,0.4646743,0.7318179,1,1,2.3588207,0.35882059,0,0
0.24481137,1,0.99983315,0.75502178,0.75518863,0.46578305,0.73353109,1,1,2.3608196,0.36081958,0,0
0.24129551,1,0.99982798,0.75853247,0.75870449,0.4668785,0.73522574,1,1,2.3628187,0.3628186,0,0
0.23781118,1,0.99982277,0.76201159,0.76218882,0.46796065,0.73690187,1,1,2.3648176,0.36481759,0,0
0.23435843,1,0.99981751,0.76545908,0.76564157,0.46902955,0.73855961,1,1,2.3668165,0.36681658,0,0
0.23093731,1,0.99981221,0.7688749,0.76906269,0.47008528,0.74019908,1,1,2.3688157,0.3688156,0,0
0.22754799,1,0.99980686,0.77225887,0.77245201,0.47112782,0.74182032,1,1,2.3708146,0.37081459,0,0
0.2241905,1,0.99980147,0.77561097,0.7758095,0.47215726,0.74342346,1,1,2.3728137,0.37281358,0,0
0.22086484,1,0.99979603,0.77893118,0.77913516,0.47317364,0.74500862,1,1,2.3748126,0.3748126,0,0
0.21757118,1,0.99979054,0.78221935,0.78242882,0.47417698,0.74657585,1,1,2.3768115,0.37681159,0,0
0.21430951,1,0.999785,0.78547549,0.78569049,0.47516734,0.74812528,1,1,2.3788106,0.37881058,0,0
0.21107981,1,0.99977941,0.7886996,0.78892019,0.4761448,0.74965704,1,1,2.3808095,0.38080961,0,0
0.20788222,1,0.99977378,0.79189155,0.79211778,0.47710936,0.7511712,1,1,2.3828087,0.3828086,0,0
0.20471671,1,0.99976809,0.79505138,0.79528329,0.4780611,0.75266787,1,1,2.3848076,0.38480759,0,0
0.20158325,1,0.99976235,0.79817911,0.79841675,0.47900007,0.7541472,1,1,2.3868065,0.38680661,0,0
0.19848192,1,0.99975657,0.80127464,0.80151808,0.47992632,0.75560924,1,1,2.3888056,0.3888056,0,0
0.1954127,1,0.99975073,0.80433803,0.8045873,0.48083989,0.75705415,1,1,2.3908045,0.39080459,0,0
0.19237551,1,0.99974484,0.80736933,0.80762449,0.48174088,0.75848204,1,1,2.3928037,0.39280361,0,0
0.18937044,1,0.99973889,0.81036845,0.81062956,0.48262929,0.75989301,1,1,2.3948026,0.3948026,0,0
0.18639741,1,0.9997329,0.81333548,0.81360259,0.48350521,0.76128717,1,1,2.3968015,0.39680159,0,0
0.18345636,1,0.99972685,0.81627049,0.81654364,0.4843687,0.76266468,1,1,2.3988006,0.39880061,0,0
0.18054732,1,0.99972075,0.81917343,0.81945268,0.4852198,0.76402561,1,1,2.4007995,0.4007996,0,0
0.1776702,1,0.99971459,0.82204438,0.8223298,0.48605859,0.76537011,1,1,2.4027987,0.40279859,0,0
0.17482493,1,0.99970838,0.82488345,0.82517507,0.48688512,0.76669831,1,1,2.4047976,0.40479761,0,0
0.17201151,1,0.99970211,0.8276906,0.82798849,0.48769945,0.76801029,1,1,2.4067967,0.4067966,0,0
0.16922984,1,0.99969579,0.83046595,0.83077016,0.48850165,0.76930622,1,1,2.4087956,0.4087956,0,0
0.16647981,1,0.99968942,0.83320961,0.83352019,0.48929179,0.77058622,1,1,2.4107947,0.41079462,0,0
0.16376142,1,0.99968299,0.83592157,0.83623858,0.49006991,0.77185038,1,1,2.4127936,0.41279361,0,0
0.16107454,1,0.9996765,0.83860196,0.83892546,0.4908361,0.77309886,1,1,2.4147925,0.4147926,0,0
0.15841905,1,0.99966996,0.84125091,0.84158095,0.49159042,0.7743318,1,1,2.4167917,0.41679162,0,0
0.15579492,1,0.99966337,0.84386844,0.84420508,0.49233292,0.7755493,1,1,2.4187906,0.41879061,0,0
0.15320202,1,0.99965672,0.8464547,0.84679798,0.49306368,0.77675149,1,1,2.4207897,0.4207896,0,0
0.15064019,1,0.99965001,0.84900982,0.84935981,0.49378278,0.77793853,1,1,2.4227886,0.42278862,0,0
0.1481094,1,0.99964325,0.85153384,0.8518906,0.49449026,0.77911051,1,1,2.4247875,0.42478761,0,0
0.1456095,1,0.99963643,0.85402693,0.8543905,0.49518621,0.78026759,1,1,2.4267867,0.4267866,0,0
0.14314034,1,0.99962955,0.85648921,0.85685966,0.4958707,0.7814099,1,1,2.4287856,0.42878559,0,0
0.14070178,1,0.99962263,0.85892085,0.85929822,0.4965438,0.78253759,1,1,2.4307847,0.43078461,0,0
0.13829374,1,0.99961564,0.8613219,0.86170626,0.49720556,0.78365075,1,1,2.4327836,0.4327836,0,0
0.13591605,1,0.9996086,0.86369255,0.86408395,0.49785608,0.78474955,1,1,2.4347825,0.43478259,0,0
0.13356853,1,0.99960151,0.86603297,0.86643147,0.49849542,0.78583412,1,1,2.4367816,0.43678162,0,0
0.1312511,1,0.99959436,0.86834325,0.8687489,0.49912364,0.78690458,1,1,2.4387805,0.43878061,0,0
0.12896358,1,0.99958715,0.87062358,0.87103642,0.49974083,0.78796108,1,1,2.4407797,0.4407796,0,0
0.12670576,1,0.9995799,0.87287414,0.87329424,0.50034706,0.78900376,1,1,2.4427786,0.44277862,0,0
0.12447755,1,0.99957258,0.87509503,0.87552245,0.50094239,0.79003274,1,1,2.4447775,0.44477761,0,0
0.12227876,1,0.99956522,0.87728646,0.87772124,0.50152691,0.79104816,1,1,2.4467766,0.4467766,0,0
0.12010917,1,0.9995578,0.87944863,0.87989083,0.5021007,0.79205019,1,1,2.4487755,0.44877562,0,0
0.11796868,1,0.99955033,0.88158165,0.88203132,0.50266381,0.79303891,1,1,2.4507747,0.45077461,0,0
0.11585708,1,0.9995428,0.88368572,0.88414292,0.50321633,0.7940145,1,1,2.4527736,0.4527736,0,0
0.11377415,1,0.99953523,0.88576108,0.88622585,0.50375835,0.7949771,1,1,2.4547727,0.45477262,0,0
0.11171977,1,0.9995276,0.88780783,0.88828023,0.50428991,0.79592681,1,1,2.4567716,0.45677161,0,0
0.10969372,1,0.99951992,0.8898262,0.89030628,0.50481111,0.7968638,1,1,2.4587705,0.4587706,0,0
0.10769577,1,0.99951219,0.89181642,0.89230423,0.50532204,0.79778822,1,1,2.4607697,0.46076962,0,0
0.10572579,1,0.99950441,0.89377861,0.89427421,0.50582274,0.79870016,1,1,2.4627686,0.46276861,0,0
0.10378356,1,0.99949658,0.89571302,0.89621644,0.50631332,0.79959979,1,1,2.4647677,0.46476761,0,0
0.10186883,1,0.9994887,0.89761987,0.89813117,0.50679384,0.80048726,1,1,2.4667666,0.46676663,0,0
0.099981468,1,0.99948078,0.89949931,0.90001853,0.50726438,0.80136268,1,1,2.4687657,0.46876562,0,0
0.098121229,1,0.99947281,0.90135158,0.90187877,0.50772501,0.8022262,1,1,2.4707646,0.47076461,0,0
0.096287879,1,0.99946479,0.90317691,0.90371212,0.50817583,0.80307797,1,1,2.4727635,0.47276363,0,0
0.09448126,1,0.99945673,0.90497547,0.90551874,0.5086169,0.8039181,1,1,2.4747627,0.47476262,0,0
0.092701129,1,0.99944862,0.90674749,0.90729887,0.5090483,0.80474674,1,1,2.4767616,0.47676161,0,0
0.090947243,1,0.99944047,0.90849323,0.90905276,0.50947011,0.80556404,1,1,2.4787607,0.47876063,0,0
0.089219435,1,0.99943227,0.91021284,0.91078057,0.50988241,0.80637011,1,1,2.4807596,0.48075962,0,0
0.087517457,1,0.99942404,0.91190658,0.91248254,0.51028528,0.80716511,1,1,2.4827585,0.48275861,0,0
0.085841061,1,0.99941576,0.9135747,0.91415894,0.5106788,0.80794917,1,1,2.4847577,0.48475763,0,0
0.084190072,1,0.99940745,0.91521738,0.91580993,0.51106303,0.80872241,1,1,2.4867566,0.48675662,0,0
0.082564237,1,0.9993991,0.91683486,0.91743576,0.51143808,0.80948499,1,1,2.4887557,0.48875561,0,0
0.080963306,1,0.99939071,0.9184274,0.91903669,0.51180401,0.81023703,1,1,2.4907546,0.49075463,0,0
0.079387095,1,0.99938228,0.91999519,0.9206129,0.51216089,0.81097867,1,1,2.4927535,0.49275362,0,0
0.077835349,1,0.99937382,0.92153847,0.92216465,0.51250882,0.81171003,1,1,2.4947526,0.49475262,0,0
0.076307814,1,0.99936533,0.92305752,0.92369219,0.51284788,0.81243127,1,1,2.4967515,0.49675164,0,0
0.0748043,1,0.99935681,0.92455251,0.9251957,0.51317812,0.81314249,1,1,2.4987507,0.49875063,0,0
0.073324528,1,0.99934825,0.92602372,0.92667547,0.51349966,0.81384385,1,1,2.5007496,0.50074965,0,0
0.071868328,1,0.99933967,0.92747134,0.92813167,0.51381254,0.81453545,1,1,2.5027485,0.50274861,0,0
0.070435376,1,0.99933105,0.92889568,0.92956462,0.51411686,0.81521747,1,1,2.5047476,0.50474763,0,0
0.069025478,1,0.99932242,0.93029694,0.93097452,0.5144127,0.81589,1,1,2.5067468,0.50674665,0,0
0.067638436,1,0.99931375,0.93167532,0.93236156,0.51470013,0.81655317,1,1,2.5087457,0.50874561,0,0
0.06627393,1,0.99930507,0.93303114,0.93372607,0.51497925,0.81720714,1,1,2.5107446,0.51074463,0,0
0.064931762,1,0.99929636,0.9343646,0.93506824,0.51525011,0.81785201,1,1,2.5127437,0.51274365,0,0
0.063611729,1,0.99928764,0.93567591,0.93638827,0.51551281,0.8184879,1,1,2.5147426,0.51474261,0,0
0.062313514,1,0.99927889,0.93696538,0.93768649,0.51576742,0.81911498,1,1,2.5167418,0.51674163,0,0
0.061036915,1,0.99927013,0.93823322,0.93896309,0.51601402,0.81973334,1,1,2.5187407,0.51874065,0,0
0.059781728,1,0.99926136,0.93947963,0.94021827,0.51625269,0.82034309,1,1,2.5207396,0.52073961,0,0
0.058547637,1,0.99925258,0.94070494,0.94145236,0.51648352,0.8209444,1,1,2.5227387,0.52273864,0,0
0.05733444,1,0.99924378,0.94190934,0.94266556,0.51670657,0.82153737,1,1,2.5247376,0.52473766,0,0
0.056141931,1,0.99923498,0.94309305,0.94385807,0.51692193,0.82212211,1,1,2.5267367,0.52673662,0,0
0.054969796,1,0.99922617,0.94425637,0.9450302,0.51712968,0.82269877,1,1,2.5287356,0.52873564,0,0
0.053817833,1,0.99921735,0.94539952,0.94618217,0.51732989,0.82326745,1,1,2.5307345,0.53073466,0,0
0.052685832,1,0.99920854,0.94652271,0.94731417,0.51752265,0.82382826,1,1,2.5327337,0.53273362,0,0
0.051573488,1,0.99919972,0.94762623,0.94842651,0.51770803,0.82438136,1,1,2.5347326,0.53473264,0,0
0.050480593,1,0.99919091,0.94871031,0.94951941,0.51788612,0.82492683,1,1,2.5367317,0.53673166,0,0
0.049406941,1,0.9991821,0.94977516,0.95059306,0.51805698,0.82546479,1,1,2.5387306,0.53873062,0,0
0.048352229,1,0.9991733,0.95082107,0.95164777,0.51822071,0.82599538,1,1,2.5407295,0.54072964,0,0
0.04731625,1,0.9991645,0.95184825,0.95268375,0.51837737,0.82651869,1,1,2.5427287,0.54272866,0,0
0.046298797,1,0.99915572,0.95285693,0.9537012,0.51852705,0.82703484,1,1,2.5447276,0.54472762,0,0
0.045299573,1,0.99914696,0.95384738,0.95470043,0.51866983,0.82754395,1,1,2.5467267,0.54672664,0,0
0.044318373,1,0.99913821,0.95481983,0.95568163,0.51880577,0.82804613,1,1,2.5487256,0.54872566,0,0
0.043354988,1,0.99912947,0.95577449,0.95664501,0.51893497,0.82854148,1,1,2.5507245,0.55072463,0,0
0.042409128,1,0.99912077,0.95671164,0.95759087,0.5190575,0.82903012,1,1,2.5527236,0.55272365,0,0
0.041480589,1,0.99911208,0.95763149,0.95851941,0.51917344,0.82951216,1,1,2.5547228,0.55472267,0,0
0.040569164,1,0.99910342,0.95853426,0.95943084,0.51928285,0.82998769,1,1,2.5567217,0.55672163,0,0
0.039674568,1,0.99909479,0.95942022,0.96032543,0.51938584,0.83045684,1,1,2.5587206,0.55872065,0,0
0.038796597,1,0.99908619,0.9602896,0.9612034,0.51948246,0.83091971,1,1,2.5607197,0.56071967,0,0
0.03793505,1,0.99907763,0.96114258,0.96206495,0.5195728,0.83137638,1,1,2.5627186,0.56271863,0,0
0.037089645,1,0.99906911,0.96197946,0.96291035,0.51965694,0.83182698,1,1,2.5647178,0.56471765,0,0
0.036260183,1,0.99906062,0.96280044,0.96373982,0.51973495,0.8322716,1,1,2.5667167,0.56671667,0,0
0.035446461,1,0.99905218,0.96360572,0.96455354,0.51980691,0.83271033,1,1,2.5687156,0.56871563,0,0
0.034648208,1,0.99904379,0.96439558,0.96535179,0.5198729,0.83314329,1,1,2.5707147,0.57071465,0,0
0.033865247,1,0.99903544,0.96517019,0.96613475,0.51993299,0.83357056,1,1,2.5727136,0.57271361,0,0
0.033097312,1,0.99902715,0.96592983,0.96690269,0.51998727,0.83399225,1,1,2.5747128,0.57471263,0,0
0.032344205,1,0.99901891,0.9666747,0.96765579,0.5200358,0.83440845,1,1,2.5767117,0.57671165,0,0
0.031605731,1,0.99901073,0.967405,0.96839427,0.52007867,0.83481924,1,1,2.5787106,0.57871062,0,0
0.030881628,1,0.99900261,0.96812098,0.96911837,0.52011596,0.83522474,1,1,2.5807097,0.58070964,0,0
0.030171703,1,0.99899455,0.96882285,0.9698283,0.52014773,0.83562503,1,1,2.5827086,0.58270866,0,0
0.029475763,1,0.99898656,0.9695108,0.97052424,0.52017407,0.83602018,1,1,2.5847077,0.58470762,0,0
0.028793554,1,0.99897865,0.97018509,0.97120645,0.52019505,0.83641031,1,1,2.5867066,0.58670664,0,0
0.028124886,1,0.9989708,0.97084592,0.97187511,0.52021075,0.83679549,1,1,2.5887055,0.58870566,0,0
0.027469571,1,0.99896304,0.97149346,0.97253043,0.52022125,0.8371758,1,1,2.5907047,0.59070462,0,0
0.026827362,1,0.99895535,0.97212799,0.97317264,0.52022661,0.83755134,1,1,2.5927036,0.59270364,0,0
0.026198073,1,0.99894774,0.97274967,0.97380193,0.52022693,0.8379222,1,1,2.5947027,0.59470266,0,0
0.025581519,1,0.99894023,0.97335871,0.97441848,0.52022227,0.83828843,1,1,2.5967016,0.59670162,0,0
0.024977461,1,0.9989328,0.97395534,0.97502254,0.52021271,0.83865015,1,1,2.5987005,0.59870064,0,0
0.024385718,1,0.99892546,0.97453974,0.97561428,0.52019833,0.83900742,1,1,2.6006997,0.60069966,0,0
0.023806108,1,0.99891822,0.97511211,0.97619389,0.5201792,0.8393603,1,1,2.6026986,0.60269862,0,0
0.023238401,1,0.99891108,0.97567268,0.9767616,0.52015539,0.83970891,1,1,2.6046977,0.60469764,0,0
0.022682419,1,0.99890405,0.97622163,0.97731758,0.52012699,0.84005329,1,1,2.6066966,0.60669667,0,0
0.022137985,1,0.99889711,0.97675913,0.97786201,0.52009407,0.84039353,1,1,2.6086955,0.60869563,0,0
0.021604877,1,0.99889029,0.97728541,0.97839512,0.52005671,0.8407297,1,1,2.6106946,0.61069465,0,0
0.021082922,1,0.99888358,0.97780066,0.97891708,0.52001497,0.84106188,1,1,2.6126938,0.61269367,0,0
0.020571947,1,0.99887699,0.97830504,0.97942805,0.51996894,0.84139012,1,1,2.6146927,0.61469263,0,0
0.020071738,1,0.99887051,0.97879878,0.97992826,0.51991869,0.84171452,1,1,2.6166916,0.61669165,0,0
0.019582127,1,0.99886416,0.97928203,0.98041787,0.5198643,0.84203512,1,1,2.6186907,0.61869067,0,0
0.019102945,1,0.99885794,0.97975499,0.98089705,0.51980584,0.84235199,1,1,2.6206896,0.62068963,0,0
0.018633987,1,0.99885184,0.98021785,0.98136601,0.51974339,0.84266521,1,1,2.6226888,0.62268865,0,0
0.018175088,1,0.99884587,0.98067078,0.98182491,0.51967702,0.84297484,1,1,2.6246877,0.62468767,0,0
0.017726087,1,0.99884004,0.98111396,0.98227391,0.51960681,0.84328093,1,1,2.6266866,0.62668663,0,0
0.017286784,1,0.99883435,0.98154757,0.98271322,0.51953283,0.84358355,1,1,2.6286857,0.62868565,0,0
0.016857021,1,0.9988288,0.98197178,0.98314298,0.51945515,0.84388277,1,1,2.6306846,0.63068467,0,0
0.01643664,1,0.9988234,0.98238676,0.98356336,0.51937386,0.84417863,1,1,2.6326838,0.63268363,0,0
0.016025451,1,0.99881815,0.9827927,0.98397455,0.51928902,0.8444712,1,1,2.6346827,0.63468266,0,0
0.015623299,1,0.99881304,0.98318975,0.9843767,0.51920071,0.84476054,1,1,2.6366816,0.63668168,0,0
0.015230033,1,0.9988081,0.98357806,0.98476997,0.51910901,0.84504668,1,1,2.6386807,0.63868064,0,0
0.014845469,1,0.99880331,0.98395784,0.98515453,0.51901399,0.84532971,1,1,2.6406796,0.64067966,0,0
0.014469458,1,0.99879868,0.98432922,0.98553054,0.51891572,0.84560966,1,1,2.6426787,0.64267868,0,0
0.014101855,1,0.99879421,0.98469236,0.98589814,0.51881428,0.84588657,1,1,2.6446776,0.64467764,0,0
0.013742482,1,0.99878991,0.98504743,0.98625752,0.51870974,0.84616053,1,1,2.6466765,0.64667666,0,0
0.013391198,1,0.99878579,0.98539459,0.9866088,0.51860218,0.84643155,1,1,2.6486757,0.64867568,0,0
0.01304786,1,0.99878183,0.98573397,0.98695214,0.51849166,0.84669969,1,1,2.6506746,0.65067464,0,0
0.012712299,1,0.99877805,0.98606575,0.9872877,0.51837827,0.846965,1,1,2.6526737,0.65267366,0,0
0.012384378,1,0.99877445,0.98639007,0.98761562,0.51826208,0.84722753,1,1,2.6546726,0.65467268,0,0
0.012063961,1,0.99877103,0.98670707,0.98793604,0.51814316,0.84748731,1,1,2.6566715,0.65667164,0,0
0.011750886,1,0.9987678,0.98701691,0.98824911,0.51802158,0.84774439,1,1,2.6586707,0.65867066,0,0
0.011445021,1,0.99876475,0.98731973,0.98855498,0.51789741,0.84799882,1,1,2.6606698,0.66066968,0,0
0.011146235,1,0.99876189,0.98761565,0.98885376,0.51777074,0.84825062,1,1,2.6626687,0.66266865,0,0
0.010854373,1,0.99875922,0.98790485,0.98914563,0.51764163,0.84849984,1,1,2.6646676,0.66466767,0,0
0.010569309,1,0.99875675,0.98818744,0.98943069,0.51751016,0.84874653,1,1,2.6666667,0.66666669,0,0
0.010290917,1,0.99875447,0.98846356,0.98970908,0.5173764,0.84899071,1,1,2.6686656,0.66866565,0,0
0.010019049,1,0.9987524,0.98873335,0.98998095,0.51724041,0.84923242,1,1,2.6706648,0.67066467,0,0
0.009753584,1,0.99875052,0.98899694,0.99024642,0.51710227,0.8494717,1,1,2.6726637,0.67266369,0,0
0.0094944014,1,0.99874885,0.98925445,0.9905056,0.51696207,0.84970858,1,1,2.6746626,0.67466265,0,0
0.00924136,1,0.99874739,0.98950603,0.99075864,0.51681985,0.84994309,1,1,2.6766617,0.67666167,0,0
0.0089943437,1,0.99874613,0.98975178,0.99100566,0.51667571,0.85017527,1,1,2.6786606,0.67866069,0,0
0.0087532375,1,0.99874508,0.98999184,0.99124676,0.51652971,0.85040514,1,1,2.6806598,0.68065965,0,0
0.0085179069,1,0.99874424,0.99022634,0.99148209,0.51638191,0.85063274,1,1,2.6826587,0.68265867,0,0
0.0082882406,1,0.99874362,0.99045538,0.99171176,0.51623239,0.85085809,1,1,2.6846576,0.68465769,0,0
0.0080641289,1,0.99874321,0.99067908,0.99193587,0.51608123,0.85108122,1,1,2.6866567,0.68665665,0,0
0.0078454436,1,0.99874302,0.99089757,0.99215456,0.51592849,0.85130216,1,1,2.6886556,0.68865567,0,0
0.0076320787,1,0.99874304,0.99111096,0.99236792,0.51577424,0.85152093,1,1,2.6906548,0.6906547,0,0
0.0074239292,1,0.99874329,0.99131936,0.99257607,0.51561855,0.85173756,1,1,2.6926537,0.69265366,0,0
0.0072208736,1,0.99874375,0.99152288,0.99277913,0.5154615,0.85195207,1,1,2.6946526,0.69465268,0,0
0.0070228105,1,0.99874444,0.99172163,0.99297719,0.51530314,0.85216448,1,1,2.6966517,0.6966517,0,0
0.0068296399,1,0.99874535,0.99191571,0.99317036,0.51514355,0.85237482,1,1,2.6986506,0.69865066,0,0
0.0066412464,1,0.99874648,0.99210524,0.99335875,0.5149828,0.85258311,1,1,2.7006497,0.70064968,0,0
0.0064575336,1,0.99874784,0.99229031,0.99354247,0.51482095,0.85278936,1,1,2.7026486,0.7026487,0,0
0.0062784062,1,0.99874942,0.99247102,0.99372159,0.51465808,0.8529936,1,1,2.7046475,0.70464766,0,0
0.0061037547,1,0.99875123,0.99264747,0.99389625,0.51449424,0.85319584,1,1,2.7066467,0.70664668,0,0
0.0059334874,1,0.99875326,0.99281978,0.99406651,0.51432951,0.85339611,1,1,2.7086458,0.7086457,0,0
0.0057675136,1,0.99875552,0.99298801,0.99423249,0.51416396,0.85359442,1,1,2.7106447,0.71064466,0,0
0.0056057298,1,0.99875801,0.99315228,0.99439427,0.51399764,0.85379078,1,1,2.7126436,0.71264368,0,0
0.0054480488,1,0.99876072,0.99331267,0.99455195,0.51383063,0.85398522,1,1,2.7146428,0.7146427,0,0
0.0052943844,1,0.99876366,0.99346928,0.99470562,0.51366299,0.85417774,1,1,2.7166417,0.71664166,0,0
0.0051446386,1,0.99876683,0.99362219,0.99485536,0.51349478,0.85436836,1,1,2.7186408,0.71864069,0,0
0.0049987288,1,0.99877022,0.99377149,0.99500127,0.51332606,0.8545571,1,1,2.7206397,0.72063971,0,0
0.0048565731,1,0.99877384,0.99391726,0.99514343,0.51315691,0.85474396,1,1,2.7226386,0.72263867,0,0
0.004718079,1,0.99877768,0.9940596,0.99528192,0.51298738,0.85492897,1,1,2.7246377,0.72463769,0,0
0.004583168,1,0.99878174,0.99419857,0.99541683,0.51281754,0.85511212,1,1,2.7266366,0.72663671,0,0
0.0044517627,1,0.99878603,0.99433427,0.99554824,0.51264745,0.85529344,1,1,2.7286358,0.72863567,0,0
0.0043237757,1,0.99879054,0.99446677,0.99567622,0.51247716,0.85547293,1,1,2.7306347,0.73063469,0,0
0.0041991327,1,0.99879527,0.99459614,0.99580087,0.51230674,0.8556506,1,1,2.7326336,0.73263371,0,0
0.0040777604,1,0.99880022,0.99472246,0.99592224,0.51213625,0.85582646,1,1,2.7346327,0.73463267,0,0
0.0039595764,1,0.99880539,0.99484582,0.99604042,0.51196575,0.85600052,1,1,2.7366316,0.73663169,0,0
0.0038445104,1,0.99881078,0.99496627,0.99615549,0.51179529,0.85617279,1,1,2.7386308,0.73863071,0,0
0.0037324932,1,0.99881638,0.99508389,0.99626751,0.51162494,0.85634328,1,1,2.7406297,0.74062967,0,0
0.003623447,1,0.99882219,0.99519874,0.99637655,0.51145474,0.85651199,1,1,2.7426286,0.74262869,0,0
0.0035173056,1,0.99882822,0.99531091,0.99648269,0.51128477,0.85667893,1,1,2.7446277,0.74462771,0,0
0.0034140035,1,0.99883445,0.99542044,0.996586,0.51111506,0.85684411,1,1,2.7466266,0.74662668,0,0
0.0033134675,1,0.99884089,0.99552742,0.99668653,0.51094568,0.85700754,1,1,2.7486258,0.7486257,0,0
0.0032156352,1,0.99884753,0.99563189,0.99678436,0.51077668,0.85716922,1,1,2.7506247,0.75062472,0,0
0.0031204448,1,0.99885437,0.99573393,0.99687956,0.51060812,0.85732915,1,1,2.7526236,0.75262368,0,0
0.0030278276,1,0.99886141,0.99583358,0.99697217,0.51044004,0.85748735,1,1,2.7546227,0.7546227,0,0
0.0029377246,1,0.99886865,0.99593092,0.99706228,0.5102725,0.85764381,1,1,2.7566218,0.75662172,0,0
0.0028500776,1,0.99887608,0.996026,0.99714992,0.51010554,0.85779854,1,1,2.7586207,0.75862068,0,0
0.0027648221,1,0.99888369,0.99611887,0.99723518,0.50993922,0.85795155,1,1,2.7606196,0.7606197,0,0
0.002681905,1,0.9988915,0.99620959,0.9973181,0.50977359,0.85810284,1,1,2.7626185,0.76261866,0,0
0.0026012643,1,0.99889948,0.99629822,0.99739874,0.50960868,0.85825242,1,1,2.7646177,0.76461768,0,0
0.0025228467,1,0.99890765,0.9963848,0.99747715,0.50944455,0.85840029,1,1,2.7666168,0.7666167,0,0
0.0024465997,1,0.99891599,0.99646939,0.9975534,0.50928125,0.85854644,1,1,2.7686157,0.76861566,0,0
0.0023724654,1,0.9989245,0.99655203,0.99762753,0.50911882,0.8586909,1,1,2.7706146,0.77061468,0,0
0.0023003935,1,0.99893318,0.99663278,0.99769961,0.5089573,0.85883366,1,1,2.7726138,0.7726137,0,0
0.0022303349,1,0.99894202,0.99671168,0.99776967,0.50879673,0.85897472,1,1,2.7746127,0.77461267,0,0
0.0021622351,1,0.99895102,0.99678878,0.99783776,0.50863716,0.85911409,1,1,2.7766118,0.77661169,0,0
0.0020960471,1,0.99896017,0.99686412,0.99790395,0.50847863,0.85925177,1,1,2.7786107,0.77861071,0,0
0.0020317247,1,0.99896947,0.99693775,0.99796828,0.50832117,0.85938777,1,1,2.7806096,0.78060967,0,0
0.0019692169,1,0.99897892,0.99700971,0.99803078,0.50816483,0.85952208,1,1,2.7826087,0.78260869,0,0
0.0019084797,1,0.99898851,0.99708003,0.99809152,0.50800963,0.85965472,1,1,2.7846076,0.78460771,0,0
0.0018494698,1,0.99899824,0.99714877,0.99815053,0.50785563,0.85978568,1,1,2.7866068,0.78660667,0,0
0.0017921395,1,0.99900809,0.99721595,0.99820786,0.50770285,0.85991498,1,1,2.7886057,0.78860569,0,0
0.0017364476,1,0.99901808,0.99728163,0.99826355,0.50755132,0.86004261,1,1,2.7906046,0.79060471,0,0
0.0016823535,1,0.99902818,0.99734583,0.99831765,0.50740109,0.86016857,1,1,2.7926037,0.79260367,0,0
0.0016298127,1,0.9990384,0.99740859,0.99837019,0.50725217,0.86029287,1,1,2.7946026,0.79460269,0,0
0.0015787866,1,0.99904873,0.99746994,0.99842121,0.5071046,0.86041552,1,1,2.7966018,0.79660171,0,0
0.0015292373,1,0.99905916,0.99752993,0.99847076,0.50695841,0.86053652,1,1,2.7986007,0.79860067,0,0
0.0014811233,1,0.9990697,0.99758858,0.99851888,0.50681363,0.86065587,1,1,2.8005996,0.80059969,0,0
0.0014344084,1,0.99908033,0.99764592,0.99856559,0.50667028,0.86077358,1,1,2.8025987,0.80259871,0,0
0.0013890572,1,0.99909105,0.99770199,0.99861094,0.50652839,0.86088964,1,1,2.8045976,0.80459768,0,0
0.0013450311,1,0.99910185,0.99775682,0.99865497,0.50638798,0.86100408,1,1,2.8065968,0.8065967,0,0
0.0013022963,1,0.99911273,0.99781043,0.9986977,0.50624908,0.86111689,1,1,2.8085957,0.80859572,0,0
0.0012608197,1,0.99912368,0.99786286,0.99873918,0.50611171,0.86122807,1,1,2.8105946,0.81059468,0,0
0.0012205654,1,0.9991347,0.99791413,0.99877943,0.50597589,0.86133764,1,1,2.8125937,0.8125937,0,0
0.0011815019,1,0.99914577,0.99796427,0.9988185,0.50584163,0.8614456,1,1,2.8145928,0.81459272,0,0
0.0011435983,1,0.99915691,0.99801331,0.9988564,0.50570896,0.86155194,1,1,2.8165917,0.81659168,0,0
0.0011068211,1,0.99916809,0.99806127,0.99889318,0.5055779,0.86165669,1,1,2.8185906,0.8185907,0,0
0.001071141,1,0.99917932,0.99810818,0.99892886,0.50544845,0.86175985,1,1,2.8205898,0.82058972,0,0
0.0010365293,1,0.99919058,0.99815405,0.99896347,0.50532064,0.86186142,1,1,2.8225887,0.82258868,0,0
0.0010029549,1,0.99920188,0.99819892,0.99899705,0.50519447,0.86196141,1,1,2.8245878,0.8245877,0,0
0.0009703904,1,0.9992132,0.99824281,0.99902961,0.50506996,0.86205982,1,1,2.8265867,0.82658672,0,0
0.00093880913,1,0.99922454,0.99828574,0.99906119,0.50494713,0.86215667,1,1,2.8285856,0.82858568,0,0
0.0009081822,1,0.9992359,0.99832772,0.99909182,0.50482597,0.86225197,1,1,2.8305848,0.8305847,0,0
0.0008784842,1,0.99924727,0.99836879,0.99912152,0.5047065,0.86234572,1,1,2.8325837,0.83258373,0,0
0.00084969027,1,0.99925865,0.99840896,0.99915031,0.50458874,0.86243792,1,1,2.8345828,0.83458269,0,0
0.00082177362,1,0.99927002,0.99844824,0.99917823,0.50447267,0.86252859,1,1,2.8365817,0.83658171,0,0
0.00079471065,1,0.99928138,0.99848667,0.99920529,0.50435831,0.86261774,1,1,2.8385806,0.83858073,0,0
0.00076847828,1,0.99929274,0.99852426,0.99923152,0.50424566,0.86270538,1,1,2.8405797,0.84057969,0,0
0.00074305168,1,0.99930407,0.99856102,0.99925695,0.50413473,0.86279151,1,1,2.8425786,0.84257871,0,0
0.00071840895,1,0.99931538,0.99859697,0.99928159,0.50402551,0.86287615,1,1,2.8445778,0.84457773,0,0
0.00069452866,1,0.99932667,0.99863214,0.99930547,0.50391802,0.86295931,1,1,2.8465767,0.84657669,0,0
0.00067138783,1,0.99933792,0.99866653,0.99932861,0.50381225,0.86304099,1,1,2.8485756,0.84857571,0,0
0.00064896616,1,0.99934914,0.99870017,0.99935103,0.50370819,0.86312122,1,1,2.8505747,0.85057473,0,0
0.00062724378,1,0.99936031,0.99873307,0.99937276,0.50360585,0.86319999,1,1,2.8525736,0.85257369,0,0
0.00060619944,1,0.99937144,0.99876524,0.9993938,0.50350522,0.86327732,1,1,2.8545728,0.85457271,0,0
0.00058581432,1,0.99938251,0.9987967,0.99941419,0.5034063,0.86335323,1,1,2.8565717,0.85657173,0,0
0.00056607004,1,0.99939353,0.99882746,0.99943393,0.50330909,0.86342772,1,1,2.8585706,0.85857069,0,0
0.00054694696,1,0.99940449,0.99885754,0.99945305,0.50321358,0.8635008,1,1,2.8605697,0.86056972,0,0
0.00052842765,1,0.99941538,0.99888696,0.99947157,0.50311976,0.8635725,1,1,2.8625689,0.86256874,0,0
0.00051049513,1,0.99942621,0.99891572,0.9994895,0.50302762,0.86364282,1,1,2.8645678,0.8645677,0,0
0.00049313123,1,0.99943697,0.99894383,0.99950687,0.50293717,0.86371178,1,1,2.8665667,0.86656672,0,0
0.00047631988,1,0.99944764,0.99897132,0.99952368,0.50284838,0.86377939,1,1,2.8685658,0.86856574,0,0
0.00046004535,1,0.99945825,0.9989982,0.99953995,0.50276126,0.86384566,1,1,2.8705647,0.8705647,0,0
0.00044429091,1,0.99946876,0.99902447,0.99955571,0.50267578,0.8639106,1,1,2.8725638,0.87256372,0,0
0.00042904169,1,0.9994792,0.99905016,0.99957096,0.50259195,0.86397424,1,1,2.8745627,0.87456274,0,0
0.00041428318,1,0.99948954,0.99907526,0.99958572,0.50250974,0.86403658,1,1,2.8765616,0.8765617,0,0
0.00039999997,1,0.9994998,0.9990998,0.9996,0.50242915,0.86409765,1,1,2.8785608,0.87856072,0,0
0.00038617833,1,0.99950996,0.99912378,0.99961382,0.50235017,0.86415744,1,1,2.8805597,0.88055974,0,0
0.00037280488,1,0.99952002,0.99914722,0.9996272,0.50227278,0.86421599,1,1,2.8825588,0.8825587,0,0
0.00035986541,1,0.99952999,0.99917013,0.99964013,0.50219696,0.8642733,1,1,2.8845577,0.88455772,0,0
0.00034734729,1,0.99953986,0.99919251,0.99965265,0.50212271,0.86432939,1,1,2.8865566,0.88655674,0,0
0.00033523818,1,0.99954962,0.99921438,0.99966476,0.50205001,0.86438427,1,1,2.8885558,0.88855571,0,0
0.00032352502,1,0.99955929,0.99923576,0.99967647,0.50197885,0.86443797,1,1,2.8905547,0.89055473,0,0
0.00031219616,1,0.99956884,0.99925665,0.9996878,0.50190921,0.86449048,1,1,2.8925538,0.89255375,0,0
0.00030124025,1,0.99957829,0.99927705,0.99969876,0.50184107,0.86454184,1,1,2.8945527,0.89455271,0,0
0.00029064527,1,0.99958764,0.99929699,0.99970935,0.50177443,0.86459205,1,1,2.8965516,0.89655173,0,0
0.00028040052,1,0.99959688,0.99931648,0.9997196,0.50170926,0.86464114,1,1,2.8985507,0.89855075,0,0
0.00027049555,1,0.999606,0.99933551,0.9997295,0.50164555,0.86468911,1,1,2.9005497,0.90054971,0,0
0.00026091933,1,0.99961502,0.9993541,0.99973908,0.50158329,0.86473598,1,1,2.9025488,0.90254873,0,0
0.00025166202,1,0.99962393,0.99937227,0.99974834,0.50152245,0.86478177,1,1,2.9045477,0.90454775,0,0
0.00024271402,1,0.99963273,0.99939002,0.99975729,0.50146303,0.86482649,1,1,2.9065466,0.90654671,0,0
0.00023406522,1,0.99964142,0.99940736,0.99976593,0.501405,0.86487016,1,1,2.9085457,0.90854573,0,0
0.00022570656,1,0.99965001,0.9994243,0.99977429,0.50134835,0.86491279,1,1,2.9105449,0.91054475,0,0
0.00021762923,1,0.99965848,0.99944085,0.99978237,0.50129307,0.8649544,1,1,2.9125438,0.91254371,0,0
0.00020982398,1,0.99966684,0.99945702,0.99979018,0.50123913,0.864995,1,1,2.9145427,0.91454273,0,0
0.00020228249,1,0.9996751,0.99947282,0.99979772,0.50118653,0.86503461,1,1,2.9165418,0.91654176,0,0
0.00019499668,1,0.99968325,0.99948825,0.999805,0.50113524,0.86507325,1,1,2.9185407,0.91854072,0,0
0.00018795807,1,0.99969129,0.99950333,0.99981204,0.50108525,0.86511092,1,1,2.9205399,0.92053974,0,0
0.00018115904,1,0.99969923,0.99951807,0.99981884,0.50103655,0.86514765,1,1,2.9225388,0.92253876,0,0
0.00017459219,1,0.99970707,0.99953247,0.99982541,0.50098912,0.86518344,1,1,2.9245377,0.92453772,0,0
0.00016824975,1,0.9997148,0.99954655,0.99983175,0.50094294,0.86521831,1,1,2.9265368,0.92653674,0,0
0.00016212476,1,0.99972243,0.99956031,0.99983788,0.50089799,0.86525228,1,1,2.9285357,0.92853576,0,0
0.00015621043,1,0.99972996,0.99957375,0.99984379,0.50085428,0.86528536,1,1,2.9305348,0.93053472,0,0
0.00015049966,1,0.99973739,0.99958689,0.9998495,0.50081177,0.86531755,1,1,2.9325337,0.93253374,0,0
0.00014498608,1,0.99974473,0.99959974,0.99985501,0.50077045,0.86534889,1,1,2.9345326,0.93453276,0,0
0.00013966348,1,0.99975197,0.99961231,0.99986034,0.50073032,0.86537937,1,1,2.9365318,0.93653172,0,0
0.00013452538,1,0.99975912,0.99962459,0.99986547,0.50069135,0.86540902,1,1,2.9385307,0.93853074,0,0
0.00012956595,1,0.99976618,0.99963661,0.99987043,0.50065353,0.86543784,1,1,2.9405298,0.94052976,0,0
0.00012477952,1,0.99977314,0.99964836,0.99987522,0.50061685,0.86546585,1,1,2.9425287,0.94252872,0,0
0.00012016017,1,0.99978002,0.99965986,0.99987984,0.5005813,0.86549305,1,1,2.9445276,0.94452775,0,0
0.00011570259,1,0.99978681,0.99967111,0.9998843,0.50054686,0.86551947,1,1,2.9465268,0.94652677,0,0
0.00011140159,1,0.99979352,0.99968212,0.9998886,0.50051352,0.86554511,1,1,2.9485257,0.94852573,0,0
0.00010725177,1,0.99980014,0.99969289,0.99989275,0.50048127,0.86556998,1,1,2.9505248,0.95052475,0,0
0.00010324841,1,0.99980668,0.99970344,0.99989675,0.50045009,0.8655941,1,1,2.9525237,0.95252371,0,0
9.9386422e-05,1,0.99981315,0.99971376,0.99990061,0.50041997,0.86561748,1,1,2.9545226,0.95452273,0,0
9.5661246e-05,1,0.99981953,0.99972387,0.99990434,0.50039091,0.86564012,1,1,2.9565217,0.95652175,0,0
9.2068442e-05,1,0.99982584,0.99973377,0.99990793,0.50036288,0.86566204,1,1,2.9585207,0.95852071,0,0
8.8603393e-05,1,0.99983208,0.99974347,0.9999114,0.50033589,0.86568324,1,1,2.9605198,0.96051973,0,0
8.5261939e-05,1,0.99983824,0.99975298,0.99991474,0.50030991,0.86570374,1,1,2.9625187,0.96251875,0,0
8.2040035e-05,1,0.99984433,0.99976229,0.99991796,0.50028494,0.86572355,1,1,2.9645176,0.96451771,0,0
7.8933483e-05,1,0.99985035,0.99977142,0.99992107,0.50026096,0.86574268,1,1,2.9665167,0.96651673,0,0
7.5938495e-05,1,0.9998563,0.99978037,0.99992406,0.50023797,0.86576113,1,1,2.9685159,0.96851575,0,0
7.3051392e-05,1,0.99986219,0.99978914,0.99992695,0.50021596,0.86577892,1,1,2.9705148,0.97051471,0,0
7.0268357e-05,1,0.99986801,0.99979774,0.99992973,0.50019491,0.86579605,1,1,2.9725137,0.97251374,0,0
6.7585945e-05,1,0.99987376,0.99980617,0.99993241,0.50017481,0.86581253,1,1,2.9745128,0.97451276,0,0
6.5000811e-05,1,0.99987945,0.99981445,0.999935,0.50015566,0.86582837,1,1,2.9765117,0.97651172,0,0
6.2509488e-05,1,0.99988507,0.99982256,0.99993749,0.50013745,0.86584358,1,1,2.9785109,0.97851074,0,0
6.0108848e-05,1,0.99989064,0.99983053,0.99993989,0.50012016,0.86585816,1,1,2.9805098,0.98050976,0,0
5.7795851e-05,1,0.99989614,0.99983834,0.9999422,0.50010379,0.86587213,1,1,2.9825087,0.98250872,0,0
5.5567353e-05,1,0.99990158,0.99984601,0.99994443,0.50008832,0.86588549,1,1,2.9845078,0.98450774,0,0
5.3420511e-05,1,0.99990696,0.99985354,0.99994658,0.50007375,0.86589825,1,1,2.9865067,0.98650676,0,0
5.1352569e-05,1,0.99991228,0.99986092,0.99994865,0.50006007,0.86591041,1,1,2.9885058,0.98850572,0,0
4.9360675e-05,1,0.99991753,0.99986817,0.99995064,0.50004727,0.86592199,1,1,2.9905047,0.99050474,0,0
4.7442251e-05,1,0.99992273,0.99987529,0.99995256,0.50003534,0.865933,1,1,2.9925036,0.99250376,0,0
4.5594798e-05,1,0.99992788,0.99988228,0.99995441,0.50002426,0.86594343,1,1,2.9945028,0.99450272,0,0
4.3815733e-05,1,0.99993296,0.99988914,0.99995618,0.50001404,0.86595329,1,1,2.9965017,0.99650174,0,0
4.210272e-05,1,0.99993798,0.99989588,0.9999579,0.50000465,0.8659626,1,1,2.9985008,0.99850076,0,0
4.0453496e-05,1,0.99994294,0.99990249,0.99995955,0.4999961,0.86597135,1,1,3.0004997,1.0004997,0,0
3.8865727e-05,1,0.99994785,0.99990898,0.99996113,0.49998837,0.86597957,1,1,3.0024986,1.0024987,0,0
3.7337293e-05,1,0.99995269,0.99991535,0.99996266,0.49998145,0.86598724,1,1,3.0044978,1.0044978,0,0
3.5866099e-05,1,0.99995748,0.99992161,0.99996413,0.49997533,0.86599439,1,1,3.0064969,1.0064968,0,0
3.4450121e-05,1,0.9999622,0.99992775,0.99996555,0.49997001,0.86600101,1,1,3.0084958,1.0084958,0,0
3.3087481e-05,1,0.99996687,0.99993378,0.99996691,0.49996547,0.86600711,1,1,3.0104947,1.0104947,0,0
3.1776122e-05,1,0.99997147,0.9999397,0.99996822,0.4999617,0.8660127,1,1,3.0124936,1.0124937,0,0
3.0514297e-05,1,0.99997602,0.99994551,0.99996949,0.49995869,0.86601779,1,1,3.0144928,1.0144928,0,0
2.9300238e-05,1,0.99998051,0.99995121,0.9999707,0.49995644,0.86602238,1,1,3.0164919,1.0164918,0,0
2.8132233e-05,1,0.99998493,0.9999568,0.99997187,0.49995493,0.86602648,1,1,3.0184908,1.0184908,0,0
2.7008631e-05,1,0.99998929,0.99996228,0.99997299,0.49995415,0.8660301,1,1,3.0204897,1.0204898,0,0
2.5927896e-05,1,0.99999359,0.99996767,0.99997407,0.49995409,0.86603324,1,1,3.0224886,1.0224887,0,0
2.4888356e-05,1,0.99999784,0.99997295,0.99997511,0.49995475,0.86603591,1,1,3.0244877,1.0244877,0,0
2.3888586e-05,1,1.000002,0.99997813,0.99997611,0.49995611,0.86603812,1,1,3.0264869,1.0264868,0,0
2.2927144e-05,1,1.0000061,0.99998321,0.99997707,0.49995816,0.86603986,1,1,3.0284858,1.0284858,0,0
2.2002639e-05,1,1.0000102,0.99998818,0.999978,0.49996089,0.86604116,1,1,3.0304847,1.0304848,0,0
2.1113726e-05,1,1.0000142,0.99999307,0.99997889,0.49996429,0.86604202,1,1,3.0324838,1.0324838,0,0
2.0259156e-05,1,1.0000181,0.99999785,0.99997974,0.49996835,0.86604243,1,1,3.0344827,1.0344827,0,0
1.9437572e-05,1,1.000022,1.0000025,0.99998056,0.49997307,0.86604242,1,1,3.0364819,1.0364817,0,0
1.8647817e-05,1,1.0000258,1.0000071,0.99998135,0.49997842,0.86604199,1,1,3.0384808,1.0384808,0,0
1.788872e-05,1,1.0000295,1.0000116,0.99998211,0.4999844,0.86604113,1,1,3.0404797,1.0404798,0,0
1.7159152e-05,1,1.0000332,1.0000161,0.99998284,0.499991,0.86603987,1,1,3.0424788,1.0424788,0,0
1.6458023e-05,1,1.0000368,1.0000204,0.99998354,0.49999821,0.8660382,1,1,3.0444779,1.0444778,0,0
1.5784321e-05,1,1.0000404,1.0000246,0.99998422,0.50000602,0.86603614,1,1,3.0464768,1.0464767,0,0
1.5136948e-05,1,1.0000439,1.0000288,0.99998486,0.50001442,0.86603369,1,1,3.0484757,1.0484757,0,0
1.4514967e-05,1,1.0000473,1.0000328,0.99998549,0.50002339,0.86603085,1,1,3.0504746,1.0504748,0,0
1.391743e-05,1,1.0000507,1.0000368,0.99998608,0.50003293,0.86602764,1,1,3.0524738,1.0524738,0,0
1.3343426e-05,1,1.000054,1.0000407,0.99998666,0.50004303,0.86602406,1,1,3.0544729,1.0544728,0,0
1.2792106e-05,1,1.0000573,1.0000445,0.99998721,0.50005368,0.86602011,1,1,3.0564718,1.0564717,0,0
1.2262554e-05,1,1.0000605,1.0000483,0.99998774,0.50006487,0.86601581,1,1,3.0584707,1.0584707,0,0
1.1753984e-05,1,1.0000637,1.0000519,0.99998825,0.50007659,0.86601115,1,1,3.0604696,1.0604697,0,0
1.1265606e-05,1,1.0000668,1.0000555,0.99998873,0.50008882,0.86600615,1,1,3.0624688,1.0624688,0,0
1.0796658e-05,1,1.0000698,1.000059,0.9999892,0.50010157,0.86600082,1,1,3.0644679,1.0644678,0,0
1.0346403e-05,1,1.0000728,1.0000624,0.99998965,0.50011482,0.86599515,1,1,3.0664668,1.0664668,0,0
9.9141577e-06,1,1.0000757,1.0000658,0.99999009,0.50012855,0.86598915,1,1,3.0684657,1.0684657,0,0
9.4991874e-06,1,1.0000786,1.0000691,0.9999905,0.50014278,0.86598284,1,1,3.0704646,1.0704647,0,0
9.1008588e-06,1,1.0000814,1.0000723,0.9999909,0.50015747,0.86597621,1,1,3.0724638,1.0724638,0,0
8.7185365e-06,1,1.0000842,1.0000754,0.99999128,0.50017264,0.86596927,1,1,3.0744629,1.0744628,0,0
8.3516078e-06,1,1.0000869,1.0000785,0.99999165,0.50018826,0.86596203,1,1,3.0764618,1.0764618,0,0
7.9994823e-06,1,1.0000896,1.0000816,0.999992,0.50020433,0.86595449,1,1,3.0784607,1.0784608,0,0
7.6616109e-06,1,1.0000922,1.0000845,0.99999234,0.50022084,0.86594666,1,1,3.0804596,1.0804597,0,0
7.3374046e-06,1,1.0000947,1.0000874,0.99999266,0.50023778,0.86593855,1,1,3.0824587,1.0824587,0,0
7.0263557e-06,1,1.0000973,1.0000902,0.99999297,0.50025515,0.86593015,1,1,3.0844579,1.0844578,0,0
6.7279552e-06,1,1.0000997,1.000093,0.99999327,0.50027293,0.86592148,1,1,3.0864568,1.0864568,0,0
6.4417125e-06,1,1.0001022,1.0000957,0.99999356,0.50029113,0.86591254,1,1,3.0884557,1.0884558,0,0
6.1671552e-06,1,1.0001046,1.0000984,0.99999383,0.50030973,0.86590333,1,1,3.0904548,1.0904548,0,0
5.9038436e-06,1,1.0001069,1.000101,0.9999941,0.50032872,0.86589387,1,1,3.0924537,1.0924537,0,0
5.6513078e-06,1,1.0001092,1.0001036,0.99999435,0.5003481,0.86588414,1,1,3.0944529,1.0944527,0,0
5.4091419e-06,1,1.0001115,1.0001061,0.99999459,0.50036786,0.86587417,1,1,3.0964518,1.0964518,0,0
5.1769394e-06,1,1.0001137,1.0001085,0.99999482,0.50038799,0.86586395,1,1,3.0984507,1.0984508,0,0
4.9543088e-06,1,1.0001159,1.0001109,0.99999505,0.50040849,0.86585349,1,1,3.1004498,1.1004498,0,0
4.7408734e-06,1,1.000118,1.0001133,0.99999526,0.50042935,0.86584279,1,1,3.1024489,1.1024488,0,0
4.5362824e-06,1,1.0001201,1.0001156,0.99999546,0.50045056,0.86583185,1,1,3.1044478,1.1044477,0,0
4.3401621e-06,1,1.0001221,1.0001178,0.99999566,0.50047211,0.86582069,1,1,3.1064467,1.1064467,0,0
4.1521889e-06,1,1.0001242,1.00012,0.99999585,0.50049401,0.86580931,1,1,3.1084456,1.1084458,0,0
3.9720395e-06,1,1.0001261,1.0001222,0.99999603,0.50051623,0.8657977,1,1,3.1104448,1.1104448,0,0
3.7994024e-06,1,1.0001281,1.0001243,0.9999962,0.50053879,0.86578588,1,1,3.1124439,1.1124438,0,0
3.6339783e-06,1,1.00013,1.0001263,0.99999637,0.50056166,0.86577384,1,1,3.1144428,1.1144428,0,0
3.4754881e-06,1,1.0001318,1.0001283,0.99999652,0.50058484,0.8657616,1,1,3.1164417,1.1164417,0,0
3.3236357e-06,1,1.0001336,1.0001303,0.99999668,0.50060833,0.86574916,1,1,3.1184406,1.1184407,0,0
3.1781641e-06,1,1.0001354,1.0001322,0.99999682,0.50063212,0.86573651,1,1,3.1204398,1.1204398,0,0
3.0388168e-06,1,1.0001371,1.0001341,0.99999696,0.5006562,0.86572367,1,1,3.1224389,1.1224388,0,0
2.9053469e-06,1,1.0001389,1.0001359,0.99999709,0.50068057,0.86571064,1,1,3.1244378,1.1244378,0,0
2.7775173e-06,1,1.0001405,1.0001377,0.99999722,0.50070522,0.86569742,1,1,3.1264367,1.1264368,0,0
2.6551069e-06,1,1.0001421,1.0001395,0.99999734,0.50073014,0.86568402,1,1,3.1284356,1.1284357,0,0
2.5378817e-06,1,1.0001437,1.0001412,0.99999746,0.50075533,0.86567043,1,1,3.1304348,1.1304348,0,0
2.4256382e-06,1,1.0001453,1.0001429,0.99999757,0.50078077,0.86565667,1,1,3.1324339,1.1324338,0,0
2.3181736e-06,1,1.0001468,1.0001445,0.99999768,0.50080648,0.86564274,1,1,3.1344328,1.1344328,0,0
2.2152931e-06,1,1.0001483,1.0001461,0.99999778,0.50083243,0.86562864,1,1,3.1364317,1.1364318,0,0
2.1168092e-06,1,1.0001497,1.0001476,0.99999788,0.50085862,0.86561437,1,1,3.1384308,1.1384308,0,0
2.0225474e-06,1,1.0001511,1.0001491,0.99999798,0.50088505,0.86559995,1,1,3.1404297,1.1404297,0,0
1.9323234e-06,1,1.0001525,1.0001506,0.99999807,0.5009117,0.86558537,1,1,3.1424289,1.1424288,0,0
1.8459767e-06,1,1.0001538,1.000152,0.99999815,0.50093858,0.86557063,1,1,3.1444278,1.1444278,0,0
1.7633474e-06,1,1.0001551,1.0001534,0.99999824,0.50096568,0.86555574,1,1,3.1464267,1.1464268,0,0
1.6842822e-06,1,1.0001564,1.0001547,0.99999832,0.50099299,0.86554071,1,1,3.1484258,1.1484258,0,0
1.6086336e-06,1,1.0001576,1.000156,0.99999839,0.5010205,0.86552554,1,1,3.150425,1.1504248,0,0
1.5362641e-06,1,1.0001588,1.0001573,0.99999846,0.50104821,0.86551023,1,1,3.1524239,1.1524237,0,0
1.4670291e-06,1,1.00016,1.0001585,0.99999853,0.50107611,0.86549478,1,1,3.1544228,1.1544228,0,0
1.4008024e-06,1,1.0001611,1.0001597,0.9999986,0.5011042,0.86547921,1,1,3.1564217,1.1564218,0,0
1.3374585e-06,1,1.0001622,1.0001608,0.99999866,0.50113247,0.8654635,1,1,3.1584208,1.1584208,0,0
1.2768769e-06,1,1.0001632,1.000162,0.99999872,0.50116092,0.86544768,1,1,3.1604199,1.1604198,0,0
1.218942e-06,1,1.0001643,1.000163,0.99999878,0.50118954,0.86543173,1,1,3.1624188,1.1624188,0,0
1.163546e-06,1,1.0001652,1.0001641,0.99999884,0.50121832,0.86541567,1,1,3.1644177,1.1644177,0,0
1.1105756e-06,1,1.0001662,1.0001651,0.99999889,0.50124726,0.86539949,1,1,3.1664166,1.1664168,0,0
1.0599321e-06,1,1.0001671,1.0001661,0.99999894,0.50127636,0.8653832,1,1,3.1684158,1.1684158,0,0
1.011517e-06,1,1.000168,1.000167,0.99999899,0.5013056,0.8653668,1,1,3.1704149,1.1704148,0,0
9.6523635e-07,1,1.0001689,1.0001679,0.99999903,0.50133499,0.86535031,1,1,3.1724138,1.1724138,0,0
9.2099957e-07,1,1.0001697,1.0001688,0.99999908,0.50136451,0.86533371,1,1,3.1744127,1.1744128,0,0
8.787224e-07,1,1.0001705,1.0001697,0.99999912,0.50139417,0.86531702,1,1,3.1764116,1.1764117,0,0
8.3831654e-07,1,1.0001713,1.0001705,0.99999916,0.50142396,0.86530023,1,1,3.1784108,1.1784108,0,0
7.9970473e-07,1,1.0001721,1.0001713,0.9999992,0.50145387,0.86528335,1,1,3.1804099,1.1804098,0,0
7.6281037e-07,1,1.0001728,1.000172,0.99999924,0.5014839,0.86526638,1,1,3.1824088,1.1824088,0,0
7.2755997e-07,1,1.0001735,1.0001727,0.99999927,0.50151404,0.86524933,1,1,3.1844077,1.1844078,0,0
6.9388308e-07,1,1.0001741,1.0001734,0.99999931,0.50154429,0.8652322,1,1,3.1864069,1.1864069,0,0
6.6171401e-07,1,1.0001748,1.0001741,0.99999934,0.50157465,0.86521499,1,1,3.1884058,1.1884058,0,0
6.3098409e-07,1,1.0001754,1.0001748,0.99999937,0.5016051,0.86519771,1,1,3.1904049,1.1904048,0,0
6.0163319e-07,1,1.000176,1.0001754,0.9999994,0.50163566,0.86518035,1,1,3.1924038,1.1924038,0,0
5.7360173e-07,1,1.0001765,1.0001759,0.99999943,0.5016663,0.86516292,1,1,3.1944027,1.1944028,0,0
5.4683261e-07,1,1.0001771,1.0001765,0.99999945,0.50169703,0.86514542,1,1,3.1964018,1.1964018,0,0
5.2127111e-07,1,1.0001776,1.000177,0.99999948,0.50172784,0.86512786,1,1,3.198401,1.1984009,0,0
4.9686618e-07,1,1.000178,1.0001775,0.9999995,0.50175873,0.86511024,1,1,3.2003999,1.2003998,0,0
4.7356464e-07,1,1.0001785,1.000178,0.99999953,0.50178969,0.86509256,1,1,3.2023988,1.2023988,0,0
4.513198e-07,1,1.0001789,1.0001785,0.99999955,0.50182072,0.86507482,1,1,3.2043977,1.2043978,0,0
4.300855e-07,1,1.0001793,1.0001789,0.99999957,0.50185181,0.86505702,1,1,3.2063968,1.2063968,0,0
4.098175e-07,1,1.0001797,1.0001793,0.99999959,0.50188297,0.86503918,1,1,3.208396,1.2083958,0,0
3.9047344e-07,1,1.0001801,1.0001797,0.99999961,0.50191418,0.86502128,1,1,3.2103949,1.2103949,0,0
3.7201379e-07,1,1.0001804,1.00018,0.99999963,0.50194544,0.86500334,1,1,3.2123938,1.2123938,0,0
3.5439747e-07,1,1.0001807,1.0001803,0.99999965,0.50197676,0.86498536,1,1,3.2143927,1.2143928,0,0
3.3758837e-07,1,1.000181,1.0001806,0.99999966,0.50200811,0.86496734,1,1,3.2163918,1.2163918,0,0
3.2155083e-07,1,1.0001812,1.0001809,0.99999968,0.50203951,0.86494927,1,1,3.2183909,1.2183908,0,0
3.0625069e-07,1,1.0001815,1.0001812,0.99999969,0.50207094,0.86493117,1,1,3.2203898,1.2203898,0,0
2.9165526e-07,1,1.0001817,1.0001814,0.99999971,0.5021024,0.86491304,1,1,3.2223887,1.2223889,0,0
2.7773404e-07,1,1.0001819,1.0001816,0.99999972,0.50213389,0.86489487,1,1,3.2243876,1.2243878,0,0
2.644554e-07,1,1.000182,1.0001818,0.99999974,0.5021654,0.86487668,1,1,3.2263868,1.2263868,0,0
2.5179149e-07,1,1.0001822,1.0001819,0.99999975,0.50219693,0.86485846,1,1,3.2283859,1.2283858,0,0
2.3971485e-07,1,1.0001823,1.000182,0.99999976,0.50222848,0.86484021,1,1,3.2303848,1.2303848,0,0
2.2819921e-07,1,1.0001824,1.0001821,0.99999977,0.50226004,0.86482195,1,1,3.2323837,1.2323838,0,0
2.172194e-07,1,1.0001824,1.0001822,0.99999978,0.50229161,0.86480366,1,1,3.2343829,1.2343829,0,0
2.0675198e-07,1,1.0001825,1.0001823,0.99999979,0.50232318,0.86478536,1,1,3.2363818,1.2363818,0,0
1.9677265e-07,1,1.0001825,1.0001823,0.9999998,0.50235475,0.86476704,1,1,3.2383809,1.2383808,0,0
1.8726003e-07,1,1.0001825,1.0001823,0.99999981,0.50238631,0.86474871,1,1,3.2403798,1.2403798,0,0
1.7819304e-07,1,1.0001825,1.0001823,0.99999982,0.50241787,0.86473037,1,1,3.2423787,1.2423788,0,0
1.6955152e-07,1,1.0001825,1.0001823,0.99999983,0.50244942,0.86471202,1,1,3.2443779,1.2443779,0,0
1.6131665e-07,1,1.0001824,1.0001823,0.99999984,0.50248096,0.86469367,1,1,3.2463768,1.2463768,0,0
1.5346902e-07,1,1.0001823,1.0001822,0.99999985,0.50251248,0.86467532,1,1,3.2483759,1.2483758,0,0
1.4599148e-07,1,1.0001822,1.0001821,0.99999985,0.50254397,0.86465696,1,1,3.2503748,1.2503748,0,0
1.3886718e-07,1,1.0001821,1.000182,0.99999986,0.50257544,0.8646386,1,1,3.2523737,1.2523738,0,0
1.3207999e-07,1,1.000182,1.0001819,0.99999987,0.50260689,0.86462025,1,1,3.2543728,1.2543728,0,0
1.2561448e-07,1,1.0001818,1.0001817,0.99999987,0.5026383,0.8646019,1,1,3.256372,1.2563719,0,0
1.1945628e-07,1,1.0001817,1.0001815,0.99999988,0.50266968,0.86458356,1,1,3.2583709,1.2583708,0,0
1.1359056e-07,1,1.0001815,1.0001813,0.99999989,0.50270102,0.86456523,1,1,3.2603698,1.2603698,0,0
1.0800424e-07,1,1.0001812,1.0001811,0.99999989,0.50273232,0.86454691,1,1,3.2623687,1.2623688,0,0
1.0268444e-07,1,1.000181,1.0001809,0.9999999,0.50276357,0.8645286,1,1,3.2643678,1.2643678,0,0
9.7618869e-08,1,1.0001808,1.0001807,0.9999999,0.50279478,0.86451031,1,1,3.266367,1.2663668,0,0
9.2795774e-08,1,1.0001805,1.0001804,0.99999991,0.50282594,0.86449203,1,1,3.2683659,1.2683659,0,0
8.8204194e-08,1,1.0001802,1.0001801,0.99999991,0.50285704,0.86447378,1,1,3.2703648,1.2703648,0,0
8.3832852e-08,1,1.0001799,1.0001798,0.99999992,0.50288809,0.86445555,1,1,3.2723637,1.2723638,0,0
7.9671784e-08,1,1.0001796,1.0001795,0.99999992,0.50291908,0.86443733,1,1,3.2743628,1.2743628,0,0
7.57112e-08,1,1.0001792,1.0001792,0.99999992,0.50295001,0.86441915,1,1,3.2763619,1.2763618,0,0
7.1941752e-08,1,1.0001789,1.0001788,0.99999993,0.50298088,0.86440099,1,1,3.2783608,1.2783608,0,0
6.8354511e-08,1,1.0001785,1.0001785,0.99999993,0.50301167,0.86438285,1,1,3.2803597,1.2803599,0,0
6.494115e-08,1,1.0001781,1.0001781,0.99999994,0.50304239,0.86436475,1,1,3.2823586,1.2823588,0,0
6.1693119e-08,1,1.0001777,1.0001777,0.99999994,0.50307305,0.86434668,1,1,3.2843578,1.2843578,0,0
5.8602854e-08,1,1.0001773,1.0001773,0.99999994,0.50310362,0.86432864,1,1,3.2863569,1.2863568,0,0
5.5662935e-08,1,1.0001769,1.0001768,0.99999994,0.50313412,0.86431064,1,1,3.2883558,1.2883558,0,0
5.2866277e-08,1,1.0001764,1.0001764,0.99999995,0.50316453,0.86429267,1,1,3.2903547,1.2903548,0,0
5.0206118e-08,1,1.000176,1.0001759,0.99999995,0.50319486,0.86427474,1,1,3.2923539,1.2923539,0,0
4.7676152e-08,1,1.0001755,1.0001754,0.99999995,0.50322511,0.86425686,1,1,3.2943528,1.2943528,0,0
4.5269916e-08,1,1.000175,1.0001749,0.99999995,0.50325526,0.86423901,1,1,3.2963519,1.2963518,0,0
4.2981689e-08,1,1.0001745,1.0001744,0.99999996,0.50328532,0.86422121,1,1,3.2983508,1.2983508,0,0
4.0805862e-08,1,1.0001739,1.0001739,0.99999996,0.50331529,0.86420345,1,1,3.3003497,1.3003498,0,0
3.8737084e-08,1,1.0001734,1.0001733,0.99999996,0.50334516,0.86418574,1,1,3.3023489,1.3023489,0,0
3.677025e-08,1,1.0001728,1.0001728,0.99999996,0.50337493,0.86416808,1,1,3.304348,1.3043479,0,0
3.49006e-08,1,1.0001723,1.0001722,0.99999997,0.5034046,0.86415047,1,1,3.3063469,1.3063468,0,0
3.3123264e-08,1,1.0001717,1.0001716,0.99999997,0.50343416,0.8641329,1,1,3.3083458,1.3083458,0,0
3.1433929e-08,1,1.0001711,1.000171,0.99999997,0.50346362,0.8641154,1,1,3.3103447,1.3103448,0,0
2.9828368e-08,1,1.0001704,1.0001704,0.99999997,0.50349297,0.86409794,1,1,3.3123438,1.3123438,0,0
2.8302552e-08,1,1.0001698,1.0001698,0.99999997,0.5035222,0.86408054,1,1,3.314343,1.3143429,0,0
2.6852641e-08,1,1.0001692,1.0001692,0.99999997,0.50355133,0.8640632,1,1,3.3163419,1.3163419,0,0
2.5475051e-08,1,1.0001685,1.0001685,0.99999997,0.50358033,0.86404592,1,1,3.3183408,1.3183408,0,0
2.4166127e-08,1,1.0001679,1.0001678,0.99999998,0.50360922,0.8640287,1,1,3.3203397,1.3203398,0,0
2.2922624e-08,1,1.0001672,1.0001672,0.99999998,0.50363799,0.86401153,1,1,3.3223388,1.3223388,0,0
2.1741369e-08,1,1.0001665,1.0001665,0.99999998,0.50366663,0.86399444,1,1,3.324338,1.3243378,0,0
2.061934e-08,1,1.0001658,1.0001658,0.99999998,0.50369516,0.8639774,1,1,3.3263369,1.3263369,0,0
1.9553653e-08,1,1.0001651,1.000165,0.99999998,0.50372355,0.86396043,1,1,3.3283358,1.3283359,0,0
1.8541622e-08,1,1.0001643,1.0001643,0.99999998,0.50375182,0.86394353,1,1,3.3303347,1.3303348,0,0
1.7580509e-08,1,1.0001636,1.0001636,0.99999998,0.50377995,0.8639267,1,1,3.3323338,1.3323338,0,0
1.6667884e-08,1,1.0001628,1.0001628,0.99999998,0.50380796,0.86390993,1,1,3.3343329,1.3343328,0,0
1.5801371e-08,1,1.0001621,1.0001621,0.99999998,0.50383583,0.86389324,1,1,3.3363318,1.3363318,0,0
1.4978709e-08,1,1.0001613,1.0001613,0.99999999,0.50386356,0.86387662,1,1,3.3383307,1.3383309,0,0
1.4197742e-08,1,1.0001605,1.0001605,0.99999999,0.50389116,0.86386007,1,1,3.3403299,1.3403299,0,0
1.3456461e-08,1,1.0001597,1.0001597,0.99999999,0.50391862,0.86384359,1,1,3.3423288,1.3423288,0,0
1.2752823e-08,1,1.0001589,1.0001589,0.99999999,0.50394594,0.86382719,1,1,3.3443279,1.3443278,0,0
1.2085012e-08,1,1.0001581,1.0001581,0.99999999,0.50397311,0.86381087,1,1,3.3463268,1.3463268,0,0
1.1451257e-08,1,1.0001573,1.0001573,0.99999999,0.50400014,0.86379462,1,1,3.3483257,1.3483258,0,0
1.0849869e-08,1,1.0001565,1.0001565,0.99999999,0.50402702,0.86377845,1,1,3.3503249,1.3503249,0,0
1.0279243e-08,1,1.0001556,1.0001556,0.99999999,0.50405376,0.86376236,1,1,3.352324,1.3523239,0,0
9.737881e-09,1,1.0001548,1.0001548,0.99999999,0.50408035,0.86374636,1,1,3.3543229,1.3543228,0,0
9.2242631e-09,1,1.0001539,1.0001539,0.99999999,0.50410678,0.86373043,1,1,3.3563218,1.3563218,0,0
8.7370373e-09,1,1.000153,1.000153,0.99999999,0.50413307,0.86371459,1,1,3.3583207,1.3583208,0,0
8.2748854e-09,1,1.0001522,1.0001522,0.99999999,0.5041592,0.86369882,1,1,3.3603199,1.3603199,0,0
7.8365531e-09,1,1.0001513,1.0001513,0.99999999,0.50418518,0.86368315,1,1,3.362319,1.3623189,0,0
7.4208467e-09,1,1.0001504,1.0001504,0.99999999,0.504211,0.86366756,1,1,3.3643179,1.3643179,0,0
7.0266536e-09,1,1.0001495,1.0001495,0.99999999,0.50423666,0.86365205,1,1,3.3663168,1.3663168,0,0
6.6528466e-09,1,1.0001486,1.0001486,0.99999999,0.50426216,0.86363664,1,1,3.3683157,1.3683158,0,0
6.2984221e-09,1,1.0001477,1.0001477,0.99999999,0.5042875,0.86362131,1,1,3.3703148,1.3703148,0,0
5.9624027e-09,1,1.0001467,1.0001467,0.99999999,0.50431269,0.86360607,1,1,3.372314,1.3723139,0,0
5.6438588e-09,1,1.0001458,1.0001458,0.99999999,0.5043377,0.86359092,1,1,3.3743129,1.3743129,0,0
5.3419063e-09,1,1.0001449,1.0001449,0.99999999,0.50436256,0.86357586,1,1,3.3763118,1.3763119,0,0
5.0557211e-09,1,1.0001439,1.0001439,0.99999999,0.50438725,0.86356089,1,1,3.3783107,1.3783108,0,0
4.7844698e-09,1,1.000143,1.000143,1,0.50441177,0.86354602,1,1,3.3803098,1.3803098,0,0
4.5274099e-09,1,1.000142,1.000142,1,0.50443613,0.86353123,1,1,3.382309,1.3823088,0,0
4.2838189e-09,1,1.000141,1.000141,1,0.50446031,0.86351654,1,1,3.3843079,1.3843079,0,0
4.05301e-09,1,1.0001401,1.0001401,1,0.50448433,0.86350195,1,1,3.3863068,1.3863069,0,0
3.8343305e-09,1,1.0001391,1.0001391,1,0.50450818,0.86348745,1,1,3.3883059,1.3883059,0,0
3.627172e-09,1,1.0001381,1.0001381,1,0.50453186,0.86347305,1,1,3.3903048,1.3903048,0,0
3.43092e-09,1,1.0001371,1.0001371,1,0.50455536,0.86345874,1,1,3.3923039,1.3923038,0,0
3.2450272e-09,1,1.0001361,1.0001361,1,0.5045787,0.86344453,1,1,3.3943028,1.3943028,0,0
3.068961e-09,1,1.0001351,1.0001351,1,0.50460186,0.86343042,1,1,3.3963017,1.3963019,0,0
2.9022157e-09,1,1.0001341,1.0001341,1,0.50462484,0.86341641,1,1,3.3983009,1.3983009,0,0
2.7443109e-09,1,1.0001331,1.0001331,1,0.50464765,0.86340249,1,1,3.4003,1.4002999,0,0
2.5947986e-09,1,1.0001321,1.0001321,1,0.50467029,0.86338868,1,1,3.4022989,1.4022988,0,0
2.4532277e-09,1,1.0001311,1.0001311,1,0.50469275,0.86337496,1,1,3.4042978,1.4042978,0,0
2.3191954e-09,1,1.0001301,1.0001301,1,0.50471503,0.86336135,1,1,3.4062967,1.4062968,0,0
2.1923107e-09,1,1.0001291,1.0001291,1,0.50473713,0.86334783,1,1,3.4082959,1.4082959,0,0
2.0722024e-09,1,1.000128,1.000128,1,0.50475906,0.86333442,1,1,3.410295,1.4102949,0,0
1.9585178e-09,1,1.000127,1.000127,1,0.50478081,0.86332111,1,1,3.4122939,1.4122939,0,0
1.8509285e-09,1,1.000126,1.000126,1,0.50480237,0.8633079,1,1,3.4142928,1.4142928,0,0
1.7491038e-09,1,1.0001249,1.0001249,1,0.50482376,0.86329479,1,1,3.4162917,1.4162918,0,0
1.6527487e-09,1,1.0001239,1.0001239,1,0.50484497,0.86328179,1,1,3.4182909,1.4182909,0,0
1.5615767e-09,1,1.0001229,1.0001229,1,0.504866,0.86326889,1,1,3.42029,1.4202899,0,0
1.4753163e-09,1,1.0001218,1.0001218,1,0.50488685,0.86325609,1,1,3.4222889,1.4222889,0,0
1.3937094e-09,1,1.0001208,1.0001208,1,0.50490752,0.8632434,1,1,3.4242878,1.4242879,0,0
1.3165159e-09,1,1.0001197,1.0001197,1,0.504928,0.86323081,1,1,3.4262867,1.4262868,0,0
1.2434943e-09,1,1.0001187,1.0001187,1,0.50494831,0.86321833,1,1,3.4282858,1.4282858,0,0
1.174429e-09,1,1.0001176,1.0001176,1,0.50496843,0.86320595,1,1,3.430285,1.4302849,0,0
1.109111e-09,1,1.0001166,1.0001166,1,0.50498837,0.86319367,1,1,3.4322839,1.4322839,0,0
1.0473421e-09,1,1.0001155,1.0001155,1,0.50500813,0.8631815,1,1,3.4342828,1.4342829,0,0
9.8893763e-10,1,1.0001145,1.0001145,1,0.5050277,0.86316944,1,1,3.4362817,1.4362818,0,0
9.3371221e-10,1,1.0001134,1.0001134,1,0.5050471,0.86315748,1,1,3.4382808,1.4382808,0,0
8.815003e-10,1,1.0001124,1.0001124,1,0.50506631,0.86314563,1,1,3.44028,1.4402798,0,0
8.321415e-10,1,1.0001113,1.0001113,1,0.50508534,0.86313389,1,1,3.4422789,1.4422789,0,0
7.8548371e-10,1,1.0001102,1.0001102,1,0.50510418,0.86312225,1,1,3.4442778,1.4442779,0,0
7.4138276e-10,1,1.0001092,1.0001092,1,0.50512285,0.86311071,1,1,3.4462769,1.4462769,0,0
6.9970434e-10,1,1.0001081,1.0001081,1,0.50514133,0.86309928,1,1,3.4482758,1.4482758,0,0
6.6031391e-10,1,1.0001071,1.0001071,1,0.50515963,0.86308796,1,1,3.4502749,1.4502748,0,0
6.2309119e-10,1,1.000106,1.000106,1,0.50517774,0.86307675,1,1,3.4522738,1.4522738,0,0
5.8791978e-10,1,1.000105,1.000105,1,0.50519568,0.86306564,1,1,3.4542727,1.4542729,0,0
5.5468934e-10,1,1.0001039,1.0001039,1,0.50521343,0.86305464,1,1,3.4562719,1.4562719,0,0
5.2329533e-10,1,1.0001029,1.0001029,1,0.50523101,0.86304374,1,1,3.458271,1.4582709,0,0
4.9364041e-10,1,1.0001018,1.0001018,1,0.50524839,0.86303295,1,1,3.4602699,1.4602698,0,0
4.6562718e-10,1,1.0001008,1.0001008,1,0.5052656,0.86302227,1,1,3.4622688,1.4622688,0,0
4.3916855e-10,1,1.0000997,1.0000997,1,0.50528263,0.86301169,1,1,3.4642677,1.4642678,0,0
4.141803e-10,1,1.0000987,1.0000987,1,0.50529948,0.86300122,1,1,3.4662669,1.4662669,0,0
3.9058263e-10,1,1.0000976,1.0000976,1,0.50531615,0.86299086,1,1,3.468266,1.4682659,0,0
3.6829999e-10,1,1.0000966,1.0000966,1,0.50533264,0.8629806,1,1,3.4702649,1.4702649,0,0
3.4726204e-10,1,1.0000956,1.0000956,1,0.50534895,0.86297045,1,1,3.4722638,1.4722638,0,0
3.2739849e-10,1,1.0000945,1.0000945,1,0.50536508,0.8629604,1,1,3.4742627,1.4742628,0,0
3.0864648e-10,1,1.0000935,1.0000935,1,0.50538103,0.86295046,1,1,3.4762619,1.4762619,0,0
2.9094525e-10,1,1.0000925,1.0000925,1,0.50539681,0.86294062,1,1,3.478261,1.4782609,0,0
2.7423729e-10,1,1.0000914,1.0000914,1,0.50541241,0.86293089,1,1,3.4802599,1.4802599,0,0
2.5846815e-10,1,1.0000904,1.0000904,1,0.50542783,0.86292127,1,1,3.4822588,1.4822589,0,0
2.4358716e-10,1,1.0000894,1.0000894,1,0.50544307,0.86291174,1,1,3.4842577,1.4842578,0,0
2.2954376e-10,1,1.0000884,1.0000884,1,0.50545814,0.86290233,1,1,3.4862568,1.4862568,0,0
2.1629271e-10,1,1.0000873,1.0000873,1,0.50547303,0.86289301,1,1,3.488256,1.4882559,0,0
2.0379033e-10,1,1.0000863,1.0000863,1,0.50548775,0.8628838,1,1,3.4902549,1.4902549,0,0
1.9199528e-10,1,1.0000853,1.0000853,1,0.5055023,0.8628747,1,1,3.4922538,1.4922539,0,0
1.8086845e-10,1,1.0000843,1.0000843,1,0.50551667,0.86286569,1,1,3.4942529,1.4942529,0,0
1.7037346e-10,1,1.0000833,1.0000833,1,0.50553087,0.86285679,1,1,3.4962518,1.4962518,0,0
1.6047404e-10,1,1.0000823,1.0000823,1,0.5055449,0.862848,1,1,3.498251,1.4982508,0,0
1.5113774e-10,1,1.0000813,1.0000813,1,0.50555876,0.8628393,1,1,3.5002499,1.5002499,0,0
1.4233325e-10,1,1.0000803,1.0000803,1,0.50557245,0.86283071,1,1,3.5022488,1.5022489,0,0
1.3403094e-10,1,1.0000793,1.0000793,1,0.50558596,0.86282222,1,1,3.5042479,1.5042479,0,0
1.2620283e-10,1,1.0000784,1.0000784,1,0.50559931,0.86281383,1,1,3.506247,1.5062469,0,0
1.1882285e-10,1,1.0000774,1.0000774,1,0.5056125,0.86280554,1,1,3.5082459,1.5082458,0,0
1.1186508e-10,1,1.0000764,1.0000764,1,0.50562551,0.86279735,1,1,3.5102448,1.5102448,0,0
1.0530632e-10,1,1.0000755,1.0000755,1,0.50563836,0.86278926,1,1,3.5122437,1.5122439,0,0
9.9124178e-11,1,1.0000745,1.0000745,1,0.50565105,0.86278127,1,1,3.5142429,1.5142429,0,0
9.3297512e-11,1,1.0000735,1.0000735,1,0.50566357,0.86277337,1,1,3.516242,1.5162419,0,0
8.7806328e-11,1,1.0000726,1.0000726,1,0.50567593,0.86276558,1,1,3.5182409,1.5182409,0,0
8.2632032e-11,1,1.0000716,1.0000716,1,0.50568812,0.86275788,1,1,3.5202398,1.5202398,0,0
7.7756154e-11,1,1.0000707,1.0000707,1,0.50570016,0.86275029,1,1,3.5222387,1.5222389,0,0
7.3162139e-11,1,1.0000698,1.0000698,1,0.50571203,0.86274279,1,1,3.5242379,1.5242379,0,0
6.8834048e-11,1,1.0000688,1.0000688,1,0.50572375,0.86273538,1,1,3.526237,1.5262369,0,0
6.4756821e-11,1,1.0000679,1.0000679,1,0.50573531,0.86272807,1,1,3.5282359,1.5282359,0,0
6.091623e-11,1,1.000067,1.000067,1,0.50574671,0.86272086,1,1,3.5302348,1.5302349,0,0
5.7299045e-11,1,1.0000661,1.0000661,1,0.50575795,0.86271374,1,1,3.5322337,1.5322338,0,0
5.3892144e-11,1,1.0000652,1.0000652,1,0.50576904,0.86270671,1,1,3.5342329,1.5342329,0,0
5.0683761e-11,1,1.0000643,1.0000643,1,0.50577998,0.86269978,1,1,3.536232,1.5362319,0,0
4.7662574e-11,1,1.0000634,1.0000634,1,0.50579076,0.86269294,1,1,3.5382309,1.5382309,0,0
4.4817894e-11,1,1.0000625,1.0000625,1,0.50580139,0.8626862,1,1,3.5402298,1.5402299,0,0
4.2139626e-11,1,1.0000616,1.0000616,1,0.50581187,0.86267954,1,1,3.5422289,1.5422289,0,0
3.9618389e-11,1,1.0000608,1.0000608,1,0.5058222,0.86267298,1,1,3.5442278,1.5442278,0,0
3.7244884e-11,1,1.0000599,1.0000599,1,0.50583238,0.86266651,1,1,3.546227,1.5462269,0,0
3.5010776e-11,1,1.000059,1.000059,1,0.50584242,0.86266013,1,1,3.5482259,1.5482259,0,0
3.2908049e-11,1,1.0000582,1.0000582,1,0.50585231,0.86265383,1,1,3.5502248,1.5502249,0,0
3.0929139e-11,1,1.0000573,1.0000573,1,0.50586205,0.86264763,1,1,3.5522239,1.5522239,0,0
2.9066906e-11,1,1.0000565,1.0000565,1,0.50587166,0.86264151,1,1,3.5542231,1.5542229,0,0
2.7314716e-11,1,1.0000557,1.0000557,1,0.50588111,0.86263548,1,1,3.556222,1.5562218,0,0
2.5666004e-11,1,1.0000549,1.0000549,1,0.50589043,0.86262954,1,1,3.5582209,1.5582209,0,0
2.411488e-11,1,1.000054,1.000054,1,0.50589961,0.86262368,1,1,3.5602198,1.5602199,0,0
2.2655688e-11,1,1.0000532,1.0000532,1,0.50590865,0.86261791,1,1,3.5622189,1.5622189,0,0
2.128309e-11,1,1.0000524,1.0000524,1,0.50591755,0.86261223,1,1,3.564218,1.5642179,0,0
1.9992054e-11,1,1.0000516,1.0000516,1,0.50592631,0.86260662,1,1,3.5662169,1.5662169,0,0
1.8777901e-11,1,1.0000508,1.0000508,1,0.50593494,0.86260111,1,1,3.5682158,1.5682158,0,0
1.7636011e-11,1,1.00005,1.00005,1,0.50594344,0.86259567,1,1,3.5702147,1.5702149,0,0
1.6562235e-11,1,1.0000493,1.0000493,1,0.5059518,0.86259031,1,1,3.5722139,1.5722139,0,0
1.5552594e-11,1,1.0000485,1.0000485,1,0.50596003,0.86258504,1,1,3.574213,1.5742129,0,0
1.4603334e-11,1,1.0000477,1.0000477,1,0.50596813,0.86257985,1,1,3.5762119,1.5762119,0,0
1.3710916e-11,1,1.000047,1.000047,1,0.5059761,0.86257473,1,1,3.5782108,1.5782109,0,0
1.2872054e-11,1,1.0000462,1.0000462,1,0.50598395,0.8625697,1,1,3.5802097,1.5802099,0,0
1.2083505e-11,1,1.0000455,1.0000455,1,0.50599167,0.86256474,1,1,3.5822089,1.5822089,0,0
1.1342355e-11,1,1.0000448,1.0000448,1,0.50599926,0.86255987,1,1,3.584208,1.5842079,0,0
1.0645814e-11,1,1.000044,1.000044,1,0.50600673,0.86255506,1,1,3.5862069,1.5862069,0,0
9.9912493e-12,1,1.0000433,1.0000433,1,0.50601408,0.86255034,1,1,3.5882058,1.5882059,0,0
9.3761815e-12,1,1.0000426,1.0000426,1,0.50602131,0.86254569,1,1,3.590205,1.590205,0,0
8.7983078e-12,1,1.0000419,1.0000419,1,0.50602841,0.86254111,1,1,3.5922039,1.5922039,0,0
8.2553585e-12,1,1.0000412,1.0000412,1,0.5060354,0.86253661,1,1,3.594203,1.5942029,0,0
7.745296e-12,1,1.0000405,1.0000405,1,0.50604227,0.86253218,1,1,3.5962019,1.5962019,0,0
7.2661672e-12,1,1.0000399,1.0000399,1,0.50604903,0.86252782,1,1,3.5982008,1.5982009,0,0
6.8161329e-12,1,1.0000392,1.0000392,1,0.50605567,0.86252354,1,1,3.6001999,1.6001999,0,0
6.3934607e-12,1,1.0000385,1.0000385,1,0.5060622,0.86251932,1,1,3.6021991,1.602199,0,0
5.9965422e-12,1,1.0000379,1.0000379,1,0.50606861,0.86251518,1,1,3.604198,1.6041979,0,0
5.6237943e-12,1,1.0000372,1.0000372,1,0.50607491,0.8625111,1,1,3.6061969,1.6061969,0,0
5.2737951e-12,1,1.0000366,1.0000366,1,0.50608111,0.86250709,1,1,3.6081958,1.6081959,0,0
4.9451829e-12,1,1.0000359,1.0000359,1,0.5060872,0.86250315,1,1,3.6101949,1.6101949,0,0
4.6366761e-12,1,1.0000353,1.0000353,1,0.50609318,0.86249928,1,1,3.6121941,1.6121939,0,0
4.3470682e-12,1,1.0000347,1.0000347,1,0.50609905,0.86249548,1,1,3.614193,1.614193,0,0
4.0752392e-12,1,1.0000341,1.0000341,1,0.50610482,0.86249174,1,1,3.6161919,1.6161919,0,0
3.8200881e-12,1,1.0000335,1.0000335,1,0.50611049,0.86248806,1,1,3.6181908,1.6181909,0,0
3.5806258e-12,1,1.0000329,1.0000329,1,0.50611606,0.86248445,1,1,3.6201899,1.6201899,0,0
3.3559061e-12,1,1.0000323,1.0000323,1,0.50612152,0.8624809,1,1,3.622189,1.6221889,0,0
3.1450383e-12,1,1.0000317,1.0000317,1,0.50612689,0.86247741,1,1,3.6241879,1.6241879,0,0
2.9471962e-12,1,1.0000311,1.0000311,1,0.50613216,0.86247399,1,1,3.6261868,1.6261868,0,0
2.7615682e-12,1,1.0000306,1.0000306,1,0.50613733,0.86247062,1,1,3.6281857,1.6281859,0,0
2.5874251e-12,1,1.00003,1.00003,1,0.50614241,0.86246732,1,1,3.6301849,1.6301849,0,0
2.4240697e-12,1,1.0000295,1.0000295,1,0.50614739,0.86246407,1,1,3.632184,1.6321839,0,0
2.270846e-12,1,1.0000289,1.0000289,1,0.50615228,0.86246089,1,1,3.6341829,1.6341829,0,0
2.1271376e-12,1,1.0000284,1.0000284,1,0.50615708,0.86245776,1,1,3.6361818,1.636182,0,0
1.9923721e-12,1,1.0000278,1.0000278,1,0.50616179,0.86245469,1,1,3.6381807,1.6381809,0,0
1.8659883e-12,1,1.0000273,1.0000273,1,0.50616641,0.86245168,1,1,3.6401799,1.6401799,0,0
1.7474818e-12,1,1.0000268,1.0000268,1,0.50617094,0.86244872,1,1,3.642179,1.6421789,0,0
1.6363708e-12,1,1.0000263,1.0000263,1,0.50617538,0.86244581,1,1,3.6441779,1.6441779,0,0
1.5322021e-12,1,1.0000258,1.0000258,1,0.50617974,0.86244296,1,1,3.6461768,1.6461769,0,0
1.43455e-12,1,1.0000253,1.0000253,1,0.50618402,0.86244017,1,1,3.648176,1.648176,0,0
1.3430194e-12,1,1.0000248,1.0000248,1,0.50618821,0.86243742,1,1,3.6501749,1.6501749,0,0
1.2572235e-12,1,1.0000243,1.0000243,1,0.50619232,0.86243473,1,1,3.652174,1.6521739,0,0
1.1768145e-12,1,1.0000239,1.0000239,1,0.50619635,0.86243209,1,1,3.6541729,1.6541729,0,0
1.1014602e-12,1,1.0000234,1.0000234,1,0.5062003,0.8624295,1,1,3.6561718,1.6561719,0,0
1.0308486e-12,1,1.0000229,1.0000229,1,0.50620417,0.86242696,1,1,3.6581709,1.6581709,0,0
9.6468658e-13,1,1.0000225,1.0000225,1,0.50620797,0.86242447,1,1,3.6601701,1.66017,0,0
9.0270242e-13,1,1.000022,1.000022,1,0.50621169,0.86242203,1,1,3.662169,1.6621689,0,0
8.4463011e-13,1,1.0000216,1.0000216,1,0.50621533,0.86241963,1,1,3.6641679,1.6641679,0,0
7.9023052e-13,1,1.0000212,1.0000212,1,0.50621891,0.86241729,1,1,3.6661668,1.6661669,0,0
7.3927552e-13,1,1.0000207,1.0000207,1,0.50622241,0.86241499,1,1,3.6681659,1.6681659,0,0
6.9155089e-13,1,1.0000203,1.0000203,1,0.50622583,0.86241273,1,1,3.6701651,1.6701649,0,0
6.4685547e-13,1,1.0000199,1.0000199,1,0.50622919,0.86241052,1,1,3.672164,1.672164,0,0
6.0500279e-13,1,1.0000195,1.0000195,1,0.50623248,0.86240835,1,1,3.6741629,1.6741629,0,0
5.6581059e-13,1,1.0000191,1.0000191,1,0.5062357,0.86240623,1,1,3.6761618,1.6761619,0,0
5.2911497e-13,1,1.0000187,1.0000187,1,0.50623886,0.86240415,1,1,3.6781609,1.6781609,0,0
4.947597e-13,1,1.0000183,1.0000183,1,0.50624194,0.86240211,1,1,3.68016,1.6801599,0,0
4.6259814e-13,1,1.0000179,1.0000179,1,0.50624497,0.86240012,1,1,3.6821589,1.6821589,0,0
4.3249265e-13,1,1.0000176,1.0000176,1,0.50624793,0.86239816,1,1,3.6841578,1.684158,0,0
4.043157e-13,1,1.0000172,1.0000172,1,0.50625082,0.86239625,1,1,3.6861567,1.6861569,0,0
3.7794277e-13,1,1.0000168,1.0000168,1,0.50625366,0.86239437,1,1,3.6881559,1.6881559,0,0
3.5326187e-13,1,1.0000165,1.0000165,1,0.50625644,0.86239254,1,1,3.690155,1.6901549,0,0
3.3016632e-13,1,1.0000161,1.0000161,1,0.50625915,0.86239074,1,1,3.6921539,1.6921539,0,0
3.0855606e-13,1,1.0000158,1.0000158,1,0.50626181,0.86238898,1,1,3.6941528,1.694153,0,0
2.8833719e-13,1,1.0000154,1.0000154,1,0.50626441,0.86238725,1,1,3.696152,1.696152,0,0
2.6942277e-13,1,1.0000151,1.0000151,1,0.50626695,0.86238557,1,1,3.6981509,1.6981509,0,0
2.5172797e-13,1,1.0000148,1.0000148,1,0.50626944,0.86238392,1,1,3.70015,1.7001499,0,0
2.3517651e-13,1,1.0000144,1.0000144,1,0.50627187,0.8623823,1,1,3.7021489,1.7021489,0,0
2.1969576e-13,1,1.0000141,1.0000141,1,0.50627425,0.86238072,1,1,3.7041478,1.7041479,0,0
2.0521766e-13,1,1.0000138,1.0000138,1,0.50627658,0.86237918,1,1,3.706147,1.706147,0,0
1.9167835e-13,1,1.0000135,1.0000135,1,0.50627886,0.86237766,1,1,3.7081461,1.708146,0,0
1.7901872e-13,1,1.0000132,1.0000132,1,0.50628108,0.86237618,1,1,3.710145,1.7101449,0,0
1.6718117e-13,1,1.0000129,1.0000129,1,0.50628326,0.86237474,1,1,3.7121439,1.7121439,0,0
1.5611389e-13,1,1.0000126,1.0000126,1,0.50628538,0.86237332,1,1,3.7141428,1.7141429,0,0
1.4576762e-13,1,1.0000123,1.0000123,1,0.50628746,0.86237194,1,1,3.7161419,1.7161419,0,0
1.3609615e-13,1,1.0000121,1.0000121,1,0.50628949,0.86237058,1,1,3.7181411,1.718141,0,0
1.2705621e-13,1,1.0000118,1.0000118,1,0.50629148,0.86236926,1,1,3.72014,1.72014,0,0
1.1860774e-13,1,1.0000115,1.0000115,1,0.50629341,0.86236796,1,1,3.7221389,1.7221389,0,0
1.1071175e-13,1,1.0000113,1.0000113,1,0.50629531,0.8623667,1,1,3.7241378,1.7241379,0,0
1.0333314e-13,1,1.000011,1.000011,1,0.50629716,0.86236546,1,1,3.7261369,1.7261369,0,0
9.6438595e-14,1,1.0000108,1.0000108,1,0.50629897,0.86236425,1,1,3.7281361,1.7281359,0,0
8.9996868e-14,1,1.0000105,1.0000105,1,0.50630073,0.86236307,1,1,3.730135,1.730135,0,0
8.3978712e-14,1,1.0000103,1.0000103,1,0.50630246,0.86236192,1,1,3.7321339,1.732134,0,0
7.8357054e-14,1,1.00001,1.00001,1,0.50630414,0.86236079,1,1,3.7341328,1.7341329,0,0
7.3105574e-14,1,1.0000098,1.0000098,1,0.50630579,0.86235969,1,1,3.7361319,1.7361319,0,0
6.8200597e-14,1,1.0000096,1.0000096,1,0.50630739,0.86235861,1,1,3.738131,1.7381309,0,0
6.3619632e-14,1,1.0000093,1.0000093,1,0.50630896,0.86235756,1,1,3.7401299,1.7401299,0,0
5.9341622e-14,1,1.0000091,1.0000091,1,0.50631049,0.86235653,1,1,3.7421288,1.742129,0,0
5.5346857e-14,1,1.0000089,1.0000089,1,0.50631199,0.86235553,1,1,3.744128,1.744128,0,0
5.1617101e-14,1,1.0000087,1.0000087,1,0.50631344,0.86235455,1,1,3.7461269,1.7461269,0,0
4.8134642e-14,1,1.0000085,1.0000085,1,0.50631487,0.8623536,1,1,3.748126,1.7481259,0,0
4.4883547e-14,1,1.0000083,1.0000083,1,0.50631625,0.86235266,1,1,3.7501249,1.7501249,0,0
4.1848691e-14,1,1.0000081,1.0000081,1,0.50631761,0.86235175,1,1,3.7521238,1.752124,0,0
3.9015923e-14,1,1.0000079,1.0000079,1,0.50631893,0.86235086,1,1,3.754123,1.754123,0,0
3.6372e-14,1,1.0000077,1.0000077,1,0.50632022,0.86234999,1,1,3.7561221,1.756122,0,0
3.3904674e-14,1,1.0000075,1.0000075,1,0.50632148,0.86234915,1,1,3.758121,1.7581209,0,0
3.1602064e-14,1,1.0000073,1.0000073,1,0.5063227,0.86234832,1,1,3.7601199,1.7601199,0,0
2.945348e-14,1,1.0000071,1.0000071,1,0.5063239,0.86234751,1,1,3.7621188,1.7621189,0,0
2.7448781e-14,1,1.0000069,1.0000069,1,0.50632506,0.86234673,1,1,3.764118,1.764118,0,0
2.5578484e-14,1,1.0000068,1.0000068,1,0.5063262,0.86234596,1,1,3.7661171,1.766117,0,0
2.383372e-14,1,1.0000066,1.0000066,1,0.50632731,0.86234521,1,1,3.768116,1.768116,0,0
2.2206289e-14,1,1.0000064,1.0000064,1,0.50632839,0.86234448,1,1,3.7701149,1.7701149,0,0
2.0688243e-14,1,1.0000063,1.0000063,1,0.50632944,0.86234377,1,1,3.7721138,1.7721139,0,0
1.9272431e-14,1,1.0000061,1.0000061,1,0.50633047,0.86234307,1,1,3.7741129,1.7741129,0,0
1.7952077e-14,1,1.000006,1.000006,1,0.50633147,0.8623424,1,1,3.7761121,1.776112,0,0
1.6720844e-14,1,1.0000058,1.0000058,1,0.50633244,0.86234174,1,1,3.778111,1.778111,0,0
1.5572809e-14,1,1.0000057,1.0000057,1,0.50633339,0.86234109,1,1,3.7801099,1.78011,0,0
1.4502499e-14,1,1.0000055,1.0000055,1,0.50633432,0.86234047,1,1,3.7821088,1.7821089,0,0
1.3504615e-14,1,1.0000054,1.0000054,1,0.50633522,0.86233985,1,1,3.7841079,1.7841079,0,0
1.2574388e-14,1,1.0000052,1.0000052,1,0.5063361,0.86233926,1,1,3.7861071,1.7861069,0,0
1.1707301e-14,1,1.0000051,1.0000051,1,0.50633695,0.86233868,1,1,3.788106,1.788106,0,0
1.0899134e-14,1,1.000005,1.000005,1,0.50633779,0.86233811,1,1,3.7901049,1.790105,0,0
1.0145945e-14,1,1.0000048,1.0000048,1,0.5063386,0.86233756,1,1,3.792104,1.792104,0,0
9.4440912e-15,1,1.0000047,1.0000047,1,0.50633939,0.86233702,1,1,3.7941029,1.7941029,0,0
8.7900484e-15,1,1.0000046,1.0000046,1,0.50634015,0.8623365,1,1,3.796102,1.7961019,0,0
8.1806469e-15,1,1.0000045,1.0000045,1,0.5063409,0.86233599,1,1,3.7981009,1.7981009,0,0
7.6128859e-15,1,1.0000044,1.0000044,1,0.50634163,0.8623355,1,1,3.8000998,1.8001,0,0
7.083963e-15,1,1.0000042,1.0000042,1,0.50634234,0.86233501,1,1,3.802099,1.802099,0,0
6.5912614e-15,1,1.0000041,1.0000041,1,0.50634303,0.86233454,1,1,3.8040981,1.804098,0,0
6.1323642e-15,1,1.000004,1.000004,1,0.5063437,0.86233408,1,1,3.806097,1.8060969,0,0
5.7049359e-15,1,1.0000039,1.0000039,1,0.50634435,0.86233364,1,1,3.8080959,1.8080959,0,0
5.3068754e-15,1,1.0000038,1.0000038,1,0.50634499,0.8623332,1,1,3.8100948,1.810095,0,0
4.936195e-15,1,1.0000037,1.0000037,1,0.50634561,0.86233278,1,1,3.812094,1.812094,0,0
4.5910393e-15,1,1.0000036,1.0000036,1,0.50634621,0.86233237,1,1,3.8140931,1.814093,0,0
4.2696952e-15,1,1.0000035,1.0000035,1,0.50634679,0.86233197,1,1,3.816092,1.8160919,0,0
3.9705087e-15,1,1.0000034,1.0000034,1,0.50634736,0.86233158,1,1,3.8180909,1.8180909,0,0
3.6919918e-15,1,1.0000033,1.0000033,1,0.50634792,0.8623312,1,1,3.8200898,1.8200899,0,0
3.4327375e-15,1,1.0000032,1.0000032,1,0.50634845,0.86233083,1,1,3.822089,1.822089,0,0
3.1914331e-15,1,1.0000031,1.0000031,1,0.50634898,0.86233048,1,1,3.8240881,1.824088,0,0
2.9668541e-15,1,1.000003,1.000003,1,0.50634948,0.86233013,1,1,3.826087,1.826087,0,0
2.75787e-15,1,1.000003,1.000003,1,0.50634998,0.86232979,1,1,3.8280859,1.8280859,0,0
2.5633908e-15,1,1.0000029,1.0000029,1,0.50635046,0.86232946,1,1,3.8300848,1.8300849,0,0
2.3824354e-15,1,1.0000028,1.0000028,1,0.50635092,0.86232914,1,1,3.8320839,1.8320839,0,0
2.2140771e-15,1,1.0000027,1.0000027,1,0.50635138,0.86232883,1,1,3.8340831,1.834083,0,0
2.0574516e-15,1,1.0000026,1.0000026,1,0.50635182,0.86232852,1,1,3.836082,1.836082,0,0
1.9117531e-15,1,1.0000026,1.0000026,1,0.50635225,0.86232823,1,1,3.8380809,1.838081,0,0
1.776238e-15,1,1.0000025,1.0000025,1,0.50635266,0.86232794,1,1,3.8400798,1.8400799,0,0
1.6501899e-15,1,1.0000024,1.0000024,1,0.50635306,0.86232767,1,1,3.8420789,1.8420789,0,0
1.5329641e-15,1,1.0000024,1.0000024,1,0.50635346,0.8623274,1,1,3.8440781,1.8440779,0,0
1.4239519e-15,1,1.0000023,1.0000023,1,0.50635384,0.86232713,1,1,3.846077,1.846077,0,0
1.3225861e-15,1,1.0000022,1.0000022,1,0.50635421,0.86232688,1,1,3.8480759,1.848076,0,0
1.228338e-15,1,1.0000022,1.0000022,1,0.50635457,0.86232663,1,1,3.850075,1.850075,0,0
1.1407198e-15,1,1.0000021,1.0000021,1,0.50635491,0.86232639,1,1,3.8520739,1.8520739,0,0
1.0592622e-15,1,1.000002,1.000002,1,0.50635525,0.86232616,1,1,3.854073,1.8540729,0,0
9.8354283e-16,1,1.000002,1.000002,1,0.50635558,0.86232593,1,1,3.8560719,1.8560719,0,0
9.131631e-16,1,1.0000019,1.0000019,1,0.5063559,0.86232571,1,1,3.8580709,1.858071,0,0
8.4775181e-16,1,1.0000019,1.0000019,1,0.50635621,0.8623255,1,1,3.86007,1.86007,0,0
7.8696312e-16,1,1.0000018,1.0000018,1,0.50635651,0.86232529,1,1,3.8620691,1.862069,0,0
7.3047818e-16,1,1.0000018,1.0000018,1,0.5063568,0.86232509,1,1,3.864068,1.8640679,0,0
6.7799031e-16,1,1.0000017,1.0000017,1,0.50635708,0.86232489,1,1,3.8660669,1.8660669,0,0
6.2922362e-16,1,1.0000017,1.0000017,1,0.50635735,0.8623247,1,1,3.8680658,1.868066,0,0
5.8391796e-16,1,1.0000016,1.0000016,1,0.50635762,0.86232452,1,1,3.870065,1.870065,0,0
5.4183112e-16,1,1.0000016,1.0000016,1,0.50635787,0.86232434,1,1,3.8720641,1.872064,0,0
5.0273757e-16,1,1.0000015,1.0000015,1,0.50635812,0.86232417,1,1,3.874063,1.874063,0,0
4.6642944e-16,1,1.0000015,1.0000015,1,0.50635836,0.862324,1,1,3.8760619,1.8760619,0,0
4.3270701e-16,1,1.0000014,1.0000014,1,0.5063586,0.86232384,1,1,3.8780608,1.8780609,0,0
4.013906e-16,1,1.0000014,1.0000014,1,0.50635882,0.86232368,1,1,3.88006,1.88006,0,0
3.723109e-16,1,1.0000014,1.0000014,1,0.50635904,0.86232353,1,1,3.8820591,1.882059,0,0
3.4531036e-16,1,1.0000013,1.0000013,1,0.50635926,0.86232338,1,1,3.884058,1.884058,0,0
3.2024233e-16,1,1.0000013,1.0000013,1,0.50635946,0.86232324,1,1,3.8860569,1.886057,0,0
2.9697173e-16,1,1.0000012,1.0000012,1,0.50635966,0.8623231,1,1,3.8880558,1.8880559,0,0
2.7536886e-16,1,1.0000012,1.0000012,1,0.50635985,0.86232297,1,1,3.8900549,1.8900549,0,0
2.5531706e-16,1,1.0000012,1.0000012,1,0.50636004,0.86232284,1,1,3.8920541,1.892054,0,0
2.3670647e-16,1,1.0000011,1.0000011,1,0.50636022,0.86232271,1,1,3.894053,1.894053,0,0
2.194349e-16,1,1.0000011,1.0000011,1,0.5063604,0.86232259,1,1,3.8960519,1.896052,0,0
2.0340732e-16,1,1.0000011,1.0000011,1,0.50636057,0.86232247,1,1,3.898051,1.898051,0,0
1.8853618e-16,1,1.000001,1.000001,1,0.50636073,0.86232236,1,1,3.9000499,1.9000499,0,0
1.7473751e-16,1,1.000001,1.000001,1,0.50636089,0.86232225,1,1,3.9020491,1.9020489,0,0
1.6193581e-16,1,1.000001,1.000001,1,0.50636104,0.86232214,1,1,3.904048,1.904048,0,0
1.5006e-16,1,1.0000009,1.0000009,1,0.50636119,0.86232204,1,1,3.9060469,1.906047,0,0
1.39044e-16,1,1.0000009,1.0000009,1,0.50636133,0.86232194,1,1,3.908046,1.908046,0,0
1.288264e-16,1,1.0000009,1.0000009,1,0.50636147,0.86232184,1,1,3.9100451,1.910045,0,0
1.1935063e-16,1,1.0000009,1.0000009,1,0.5063616,0.86232175,1,1,3.912044,1.9120439,0,0
1.1056252e-16,1,1.0000008,1.0000008,1,0.50636173,0.86232166,1,1,3.9140429,1.9140429,0,0
1.0241331e-16,1,1.0000008,1.0000008,1,0.50636185,0.86232157,1,1,3.9160419,1.916042,0,0
9.4857173e-17,1,1.0000008,1.0000008,1,0.50636197,0.86232149,1,1,3.918041,1.918041,0,0
8.7851512e-17,1,1.0000008,1.0000008,1,0.50636209,0.8623214,1,1,3.9200401,1.92004,0,0
8.1356749e-17,1,1.0000007,1.0000007,1,0.5063622,0.86232133,1,1,3.922039,1.922039,0,0
7.5336459e-17,1,1.0000007,1.0000007,1,0.50636231,0.86232125,1,1,3.9240379,1.9240379,0,0
6.975577e-17,1,1.0000007,1.0000007,1,0.50636241,0.86232118,1,1,3.9260368,1.926037,0,0
6.4583318e-17,1,1.0000007,1.0000007,1,0.50636251,0.86232111,1,1,3.928036,1.928036,0,0
5.978963e-17,1,1.0000007,1.0000007,1,0.5063626,0.86232104,1,1,3.9300351,1.930035,0,0
5.5347329e-17,1,1.0000007,1.0000007,1,0.5063627,0.86232098,1,1,3.932034,1.932034,0,0
5.123099e-17,1,1.0000006,1.0000006,1,0.50636278,0.86232092,1,1,3.9340329,1.934033,0,0
4.7417223e-17,1,1.0000006,1.0000006,1,0.50636287,0.86232086,1,1,3.9360318,1.9360319,0,0
4.3883654e-17,1,1.0000006,1.0000006,1,0.50636295,0.8623208,1,1,3.938031,1.938031,0,0
4.0610164e-17,1,1.0000006,1.0000006,1,0.50636303,0.86232075,1,1,3.9400301,1.94003,0,0
3.7577855e-17,1,1.0000006,1.0000006,1,0.5063631,0.86232069,1,1,3.942029,1.942029,0,0
3.4769186e-17,1,1.0000006,1.0000006,1,0.50636317,0.86232064,1,1,3.9440279,1.944028,0,0
3.2167874e-17,1,1.0000005,1.0000005,1,0.50636324,0.86232059,1,1,3.946027,1.946027,0,0
2.9758941e-17,1,1.0000005,1.0000005,1,0.50636331,0.86232055,1,1,3.9480259,1.9480259,0,0
2.7528077e-17,1,1.0000005,1.0000005,1,0.50636337,0.86232051,1,1,3.9500251,1.950025,0,0
2.5462414e-17,1,1.0000005,1.0000005,1,0.50636343,0.86232046,1,1,3.952024,1.952024,0,0
2.3549872e-17,1,1.0000005,1.0000005,1,0.50636348,0.86232042,1,1,3.9540229,1.954023,0,0
2.1779245e-17,1,1.0000005,1.0000005,1,0.50636354,0.86232039,1,1,3.956022,1.956022,0,0
2.0140136e-17,1,1.0000005,1.0000005,1,0.50636359,0.86232035,1,1,3.9580212,1.958021,0,0
1.8622983e-17,1,1.0000005,1.0000005,1,0.50636364,0.86232032,1,1,3.9600201,1.9600199,0,0
1.7218662e-17,1,1.0000005,1.0000005,1,0.50636368,0.86232028,1,1,3.962019,1.962019,0,0
1.5918965e-17,1,1.0000004,1.0000004,1,0.50636373,0.86232025,1,1,3.9640179,1.964018,0,0
1.4716196e-17,1,1.0000004,1.0000004,1,0.50636377,0.86232023,1,1,3.966017,1.966017,0,0
1.3603215e-17,1,1.0000004,1.0000004,1,0.5063638,0.8623202,1,1,3.9680161,1.968016,0,0
1.2573404e-17,1,1.0000004,1.0000004,1,0.50636384,0.86232017,1,1,3.970015,1.970015,0,0
1.1620678e-17,1,1.0000004,1.0000004,1,0.50636387,0.86232015,1,1,3.972014,1.972014,0,0
1.0739235e-17,1,1.0000004,1.0000004,1,0.5063639,0.86232013,1,1,3.9740129,1.974013,0,0
9.9238578e-18,1,1.0000004,1.0000004,1,0.50636393,0.86232011,1,1,3.976012,1.976012,0,0
9.1696549e-18,1,1.0000004,1.0000004,1,0.50636396,0.86232009,1,1,3.9780111,1.978011,0,0
8.4720935e-18,1,1.0000004,1.0000004,1,0.50636398,0.86232007,1,1,3.98001,1.98001,0,0
7.826972e-18,1,1.0000004,1.0000004,1,0.506364,0.86232006,1,1,3.9820089,1.9820091,0,0
7.2304302e-18,1,1.0000004,1.0000004,1,0.50636402,0.86232005,1,1,3.9840078,1.984008,0,0
6.6787895e-18,1,1.0000004,1.0000004,1,0.50636404,0.86232003,1,1,3.986007,1.986007,0,0
6.1687428e-18,1,1.0000004,1.0000004,1,0.50636405,0.86232002,1,1,3.9880061,1.988006,0,0
5.6971921e-18,1,1.0000004,1.0000004,1,0.50636406,0.86232002,1,1,3.990005,1.990005,0,0
5.2612671e-18,1,1.0000004,1.0000004,1,0.50636407,0.86232001,1,1,3.9920039,1.992004,0,0
4.8583089e-18,1,1.0000004,1.0000004,1,0.50636408,0.86232,1,1,3.9940031,1.9940031,0,0
4.4858757e-18,1,1.0000004,1.0000004,1,0.50636409,0.86232,1,1,3.996002,1.996002,0,0
4.1416423e-18,1,1.0000004,1.0000004,1,0.50636409,0.86232,1,1,3.9980011,1.998001,0,0
3.8235188e-18,1,1.0000004,1.0000004,1,0.50636409,0.86232,1,1,4,2,0,0


==> data/line_wb1.csv <==
"bot","eta","etah","h","hex","u_i","u_r","attribute","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
4.6732e-18,1,0.99995,0.99995,1,0.50627,0.86234,1,1,0,-2,0,0
5.062e-18,1,0.99995,0.99995,1,0.50628,0.86234,1,1,0.001999,-1.998,0,0
5.4827e-18,1,0.99996,0.99996,1,0.50629,0.86234,1,1,0.003998,-1.996,0,0
5.9379e-18,1,0.99998,0.99998,1,0.50631,0.86234,1,1,0.0059969,-1.994,0,0
6.4304e-18,1,1,1,1,0.50634,0.86234,1,1,0.007996,-1.992,0,0
6.9632e-18,1,1,1,1,0.50636,0.86233,1,1,0.009995,-1.99,0,0
7.5396e-18,1,1,1,1,0.50639,0.86233,1,1,0.011994,-1.988,0,0
8.163e-18,1,1.0001,1.0001,1,0.50642,0.86232,1,1,0.013993,-1.986,0,0
8.8372e-18,1,1.0001,1.0001,1,0.50644,0.8623,1,1,0.015992,-1.984,0,0
9.5663e-18,1,1,1,1,0.50646,0.86229,1,1,0.017991,-1.982,0,0
1.0355e-17,1,1,1,1,0.50646,0.86228,1,1,0.01999,-1.98,0,0
1.1207e-17,1,1,1,1,0.50646,0.86227,1,1,0.021989,-1.978,0,0
1.2129e-17,1,0.99999,0.99999,1,0.50644,0.86227,1,1,0.023988,-1.976,0,0
1.3126e-17,1,0.99997,0.99997,1,0.50642,0.86227,1,1,0.025987,-1.974,0,0
1.4203e-17,1,0.99996,0.99996,1,0.50639,0.86228,1,1,0.027986,-1.972,0,0
1.5367e-17,1,0.99995,0.99995,1,0.50635,0.8623,1,1,0.029985,-1.97,0,0
1.6626e-17,1,0.99995,0.99995,1,0.50632,0.86232,1,1,0.031984,-1.968,0,0
1.7986e-17,1,0.99997,0.99997,1,0.50629,0.86234,1,1,0.033983,-1.966,0,0
1.9457e-17,1,0.99998,0.99998,1,0.50626,0.86237,1,1,0.035982,-1.964,0,0
2.1045e-17,1,1,1,1,0.50625,0.86239,1,1,0.037981,-1.962,0,0
2.2761e-17,1,1,1,1,0.50625,0.8624,1,1,0.03998,-1.96,0,0
2.4616e-17,1,1,1,1,0.50626,0.86241,1,1,0.041979,-1.958,0,0
2.6619e-17,1,1.0001,1.0001,1,0.50629,0.8624,1,1,0.043978,-1.956,0,0
2.8783e-17,1,1.0001,1.0001,1,0.50632,0.86238,1,1,0.045977,-1.954,0,0
3.1121e-17,1,1,1,1,0.50636,0.86235,1,1,0.047976,-1.952,0,0
3.3645e-17,1,1,1,1,0.5064,0.86231,1,1,0.049975,-1.95,0,0
3.6372e-17,1,1,1,1,0.50644,0.86228,1,1,0.051974,-1.948,0,0
3.9316e-17,1,0.99997,0.99997,1,0.50647,0.86224,1,1,0.053973,-1.946,0,0
4.2496e-17,1,0.99994,0.99994,1,0.50648,0.86221,1,1,0.055972,-1.944,0,0
4.5928e-17,1,0.99991,0.99991,1,0.50649,0.8622,1,1,0.057971,-1.942,0,0
4.9635e-17,1,0.9999,0.9999,1,0.50648,0.8622,1,1,0.05997,-1.94,0,0
5.3636e-17,1,0.99991,0.99991,1,0.50645,0.86222,1,1,0.061969,-1.938,0,0
5.7954e-17,1,0.99993,0.99993,1,0.50642,0.86225,1,1,0.063968,-1.936,0,0
6.2616e-17,1,0.99996,0.99996,1,0.50637,0.86229,1,1,0.065967,-1.934,0,0
6.7647e-17,1,1,1,1,0.50633,0.86234,1,1,0.067966,-1.932,0,0
7.3076e-17,1,1.0001,1.0001,1,0.50629,0.8624,1,1,0.069965,-1.93,0,0
7.8935e-17,1,1.0001,1.0001,1,0.50626,0.86244,1,1,0.071964,-1.928,0,0
8.5257e-17,1,1.0001,1.0001,1,0.50624,0.86247,1,1,0.073963,-1.926,0,0
9.2078e-17,1,1.0002,1.0002,1,0.50624,0.86249,1,1,0.075962,-1.924,0,0
9.9436e-17,1,1.0002,1.0002,1,0.50625,0.86248,1,1,0.077961,-1.922,0,0
1.0737e-16,1,1.0001,1.0001,1,0.50627,0.86245,1,1,0.07996,-1.92,0,0
1.1594e-16,1,1.0001,1.0001,1,0.5063,0.8624,1,1,0.081959,-1.918,0,0
1.2517e-16,1,1,1,1,0.50634,0.86234,1,1,0.083958,-1.916,0,0
1.3513e-16,1,0.99994,0.99994,1,0.50638,0.86228,1,1,0.085957,-1.914,0,0
1.4587e-16,1,0.99987,0.99987,1,0.50641,0.86221,1,1,0.087956,-1.912,0,0
1.5745e-16,1,0.99981,0.99981,1,0.50644,0.86216,1,1,0.089955,-1.91,0,0
1.6994e-16,1,0.99977,0.99977,1,0.50646,0.86213,1,1,0.091954,-1.908,0,0
1.8341e-16,1,0.99977,0.99977,1,0.50647,0.86212,1,1,0.093953,-1.906,0,0
1.9792e-16,1,0.99979,0.99979,1,0.50646,0.86214,1,1,0.095952,-1.904,0,0
2.1357e-16,1,0.99985,0.99985,1,0.50645,0.86218,1,1,0.097951,-1.902,0,0
2.3043e-16,1,0.99993,0.99993,1,0.50643,0.86224,1,1,0.09995,-1.9,0,0
2.4861e-16,1,1,1,1,0.5064,0.86232,1,1,0.10195,-1.8981,0,0
2.682e-16,1,1.0001,1.0001,1,0.50637,0.86239,1,1,0.10395,-1.8961,0,0
2.8931e-16,1,1.0002,1.0002,1,0.50634,0.86246,1,1,0.10595,-1.8941,0,0
3.1205e-16,1,1.0003,1.0003,1,0.50632,0.86251,1,1,0.10795,-1.8921,0,0
3.3656e-16,1,1.0003,1.0003,1,0.5063,0.86254,1,1,0.10995,-1.8901,0,0
3.6297e-16,1,1.0003,1.0003,1,0.50629,0.86254,1,1,0.11194,-1.8881,0,0
3.9141e-16,1,1.0003,1.0003,1,0.50628,0.86252,1,1,0.11394,-1.8861,0,0
4.2205e-16,1,1.0002,1.0002,1,0.50628,0.86247,1,1,0.11594,-1.8841,0,0
4.5505e-16,1,1.0001,1.0001,1,0.50628,0.8624,1,1,0.11794,-1.8821,0,0
4.9059e-16,1,0.99993,0.99993,1,0.50629,0.86232,1,1,0.11994,-1.8801,0,0
5.2886e-16,1,0.99981,0.99981,1,0.5063,0.86225,1,1,0.12194,-1.8781,0,0
5.7008e-16,1,0.9997,0.9997,1,0.50631,0.86218,1,1,0.12394,-1.8761,0,0
6.1446e-16,1,0.99963,0.99963,1,0.50633,0.86213,1,1,0.12594,-1.8741,0,0
6.6224e-16,1,0.99961,0.99961,1,0.50635,0.8621,1,1,0.12794,-1.8721,0,0
7.1368e-16,1,0.99963,0.99963,1,0.50637,0.8621,1,1,0.12994,-1.8701,0,0
7.6905e-16,1,0.99971,0.99971,1,0.5064,0.86213,1,1,0.13193,-1.8681,0,0
8.2865e-16,1,0.99982,0.99982,1,0.50642,0.86218,1,1,0.13393,-1.8661,0,0
8.9281e-16,1,0.99996,0.99996,1,0.50645,0.86225,1,1,0.13593,-1.8641,0,0
9.6184e-16,1,1.0001,1.0001,1,0.50646,0.86232,1,1,0.13793,-1.8621,0,0
1.0361e-15,1,1.0002,1.0002,1,0.50648,0.8624,1,1,0.13993,-1.8601,0,0
1.1161e-15,1,1.0004,1.0004,1,0.50648,0.86246,1,1,0.14193,-1.8581,0,0
1.2021e-15,1,1.0004,1.0004,1,0.50646,0.86251,1,1,0.14393,-1.8561,0,0
1.2947e-15,1,1.0004,1.0004,1,0.50644,0.86253,1,1,0.14593,-1.8541,0,0
1.3942e-15,1,1.0004,1.0004,1,0.5064,0.86253,1,1,0.14793,-1.8521,0,0
1.5013e-15,1,1.0003,1.0003,1,0.50635,0.86251,1,1,0.14992,-1.8501,0,0
1.6165e-15,1,1.0002,1.0002,1,0.5063,0.86247,1,1,0.15192,-1.8481,0,0
1.7404e-15,1,1,1,1,0.50624,0.86242,1,1,0.15392,-1.8461,0,0
1.8736e-15,1,0.99989,0.99989,1,0.50619,0.86236,1,1,0.15592,-1.8441,0,0
2.0169e-15,1,0.99975,0.99975,1,0.50616,0.8623,1,1,0.15792,-1.8421,0,0
2.171e-15,1,0.99965,0.99965,1,0.50614,0.86224,1,1,0.15992,-1.8401,0,0
2.3366e-15,1,0.99959,0.99959,1,0.50615,0.8622,1,1,0.16192,-1.8381,0,0
2.5147e-15,1,0.99957,0.99957,1,0.50618,0.86218,1,1,0.16392,-1.8361,0,0
2.7061e-15,1,0.99961,0.99961,1,0.50624,0.86217,1,1,0.16592,-1.8341,0,0
2.9119e-15,1,0.9997,0.9997,1,0.50631,0.86218,1,1,0.16792,-1.8321,0,0
3.133e-15,1,0.99981,0.99981,1,0.50639,0.8622,1,1,0.16992,-1.8301,0,0
3.3707e-15,1,0.99995,0.99995,1,0.50647,0.86223,1,1,0.17191,-1.8281,0,0
3.6262e-15,1,1.0001,1.0001,1,0.50654,0.86226,1,1,0.17391,-1.8261,0,0
3.9006e-15,1,1.0002,1.0002,1,0.50659,0.86231,1,1,0.17591,-1.8241,0,0
4.1956e-15,1,1.0003,1.0003,1,0.50661,0.86235,1,1,0.17791,-1.8221,0,0
4.5124e-15,1,1.0004,1.0004,1,0.50661,0.86238,1,1,0.17991,-1.8201,0,0
4.8528e-15,1,1.0004,1.0004,1,0.50657,0.86242,1,1,0.18191,-1.8181,0,0
5.2185e-15,1,1.0004,1.0004,1,0.50651,0.86244,1,1,0.18391,-1.8161,0,0
5.6113e-15,1,1.0003,1.0003,1,0.50642,0.86246,1,1,0.18591,-1.8141,0,0
6.0331e-15,1,1.0002,1.0002,1,0.50632,0.86247,1,1,0.18791,-1.8121,0,0
6.4862e-15,1,1.0001,1.0001,1,0.50622,0.86247,1,1,0.18991,-1.8101,0,0
6.9727e-15,1,1,1,1,0.50614,0.86246,1,1,0.1919,-1.8081,0,0
7.4951e-15,1,0.99991,0.99991,1,0.50607,0.86244,1,1,0.1939,-1.8061,0,0
8.056e-15,1,0.99983,0.99983,1,0.50604,0.86241,1,1,0.1959,-1.8041,0,0
8.6582e-15,1,0.99977,0.99977,1,0.50604,0.86238,1,1,0.1979,-1.8021,0,0
9.3046e-15,1,0.99974,0.99974,1,0.50607,0.86234,1,1,0.1999,-1.8001,0,0
9.9986e-15,1,0.99973,0.99973,1,0.50613,0.8623,1,1,0.2019,-1.7981,0,0
1.0743e-14,1,0.99975,0.99975,1,0.50622,0.86226,1,1,0.2039,-1.7961,0,0
1.1543e-14,1,0.99978,0.99978,1,0.50631,0.86222,1,1,0.2059,-1.7941,0,0
1.2401e-14,1,0.99983,0.99983,1,0.50641,0.8622,1,1,0.2079,-1.7921,0,0
1.3321e-14,1,0.99989,0.99989,1,0.50649,0.86218,1,1,0.2099,-1.7901,0,0
1.4309e-14,1,0.99996,0.99996,1,0.50656,0.86218,1,1,0.21189,-1.7881,0,0
1.5369e-14,1,1,1,1,0.5066,0.86219,1,1,0.21389,-1.7861,0,0
1.6506e-14,1,1.0001,1.0001,1,0.50661,0.86222,1,1,0.21589,-1.7841,0,0
1.7725e-14,1,1.0001,1.0001,1,0.50659,0.86227,1,1,0.21789,-1.7821,0,0
1.9033e-14,1,1.0002,1.0002,1,0.50655,0.86232,1,1,0.21989,-1.7801,0,0
2.0437e-14,1,1.0002,1.0002,1,0.50648,0.86238,1,1,0.22189,-1.7781,0,0
2.1941e-14,1,1.0002,1.0002,1,0.5064,0.86243,1,1,0.22389,-1.7761,0,0
2.3555e-14,1,1.0002,1.0002,1,0.50632,0.86248,1,1,0.22589,-1.7741,0,0
2.5286e-14,1,1.0002,1.0002,1,0.50624,0.86252,1,1,0.22789,-1.7721,0,0
2.7141e-14,1,1.0002,1.0002,1,0.50618,0.86254,1,1,0.22989,-1.7701,0,0
2.913e-14,1,1.0001,1.0001,1,0.50613,0.86254,1,1,0.23188,-1.7681,0,0
3.1263e-14,1,1.0001,1.0001,1,0.5061,0.86252,1,1,0.23388,-1.7661,0,0
3.3549e-14,1,1,1,1,0.50609,0.86249,1,1,0.23588,-1.7641,0,0
3.5999e-14,1,0.99994,0.99994,1,0.50611,0.86244,1,1,0.23788,-1.7621,0,0
3.8625e-14,1,0.99987,0.99987,1,0.50614,0.86238,1,1,0.23988,-1.7601,0,0
4.1439e-14,1,0.99982,0.99982,1,0.50618,0.86232,1,1,0.24188,-1.7581,0,0
4.4455e-14,1,0.99978,0.99978,1,0.50623,0.86227,1,1,0.24388,-1.7561,0,0
4.7686e-14,1,0.99976,0.99976,1,0.50628,0.86223,1,1,0.24588,-1.7541,0,0
5.1148e-14,1,0.99976,0.99976,1,0.50634,0.8622,1,1,0.24788,-1.7521,0,0
5.4858e-14,1,0.99979,0.99979,1,0.50638,0.86219,1,1,0.24988,-1.7501,0,0
5.8831e-14,1,0.99984,0.99984,1,0.50642,0.86219,1,1,0.25187,-1.7481,0,0
6.3088e-14,1,0.9999,0.9999,1,0.50645,0.86221,1,1,0.25387,-1.7461,0,0
6.7646e-14,1,0.99997,0.99997,1,0.50646,0.86225,1,1,0.25587,-1.7441,0,0
7.2529e-14,1,1,1,1,0.50646,0.86229,1,1,0.25787,-1.7421,0,0
7.7757e-14,1,1.0001,1.0001,1,0.50645,0.86233,1,1,0.25987,-1.7401,0,0
8.3356e-14,1,1.0002,1.0002,1,0.50643,0.86238,1,1,0.26187,-1.7381,0,0
8.9351e-14,1,1.0002,1.0002,1,0.5064,0.86242,1,1,0.26387,-1.7361,0,0
9.577e-14,1,1.0002,1.0002,1,0.50636,0.86246,1,1,0.26587,-1.7341,0,0
1.0264e-13,1,1.0002,1.0002,1,0.50632,0.86248,1,1,0.26787,-1.7321,0,0
1.1e-13,1,1.0002,1.0002,1,0.50628,0.8625,1,1,0.26987,-1.7301,0,0
1.1787e-13,1,1.0002,1.0002,1,0.50624,0.8625,1,1,0.27186,-1.7281,0,0
1.263e-13,1,1.0001,1.0001,1,0.50621,0.86249,1,1,0.27386,-1.7261,0,0
1.3531e-13,1,1.0001,1.0001,1,0.50618,0.86248,1,1,0.27586,-1.7241,0,0
1.4497e-13,1,1,1,1,0.50616,0.86246,1,1,0.27786,-1.7221,0,0
1.5529e-13,1,0.99998,0.99998,1,0.50615,0.86244,1,1,0.27986,-1.7201,0,0
1.6634e-13,1,0.99994,0.99994,1,0.50615,0.86241,1,1,0.28186,-1.7181,0,0
1.7816e-13,1,0.9999,0.9999,1,0.50616,0.86238,1,1,0.28386,-1.7161,0,0
1.9081e-13,1,0.99988,0.99988,1,0.50617,0.86236,1,1,0.28586,-1.7141,0,0
2.0433e-13,1,0.99986,0.99986,1,0.50618,0.86234,1,1,0.28786,-1.7121,0,0
2.188e-13,1,0.99986,0.99986,1,0.5062,0.86233,1,1,0.28986,-1.7101,0,0
2.3427e-13,1,0.99986,0.99986,1,0.50623,0.86232,1,1,0.29185,-1.7081,0,0
2.5082e-13,1,0.99988,0.99988,1,0.50625,0.86232,1,1,0.29385,-1.7061,0,0
2.6852e-13,1,0.99991,0.99991,1,0.50627,0.86232,1,1,0.29585,-1.7041,0,0
2.8744e-13,1,0.99994,0.99994,1,0.50628,0.86233,1,1,0.29785,-1.7021,0,0
3.0767e-13,1,0.99997,0.99997,1,0.5063,0.86234,1,1,0.29985,-1.7001,0,0
3.2929e-13,1,1,1,1,0.50632,0.86235,1,1,0.30185,-1.6982,0,0
3.5241e-13,1,1,1,1,0.50633,0.86236,1,1,0.30385,-1.6962,0,0
3.7712e-13,1,1.0001,1.0001,1,0.50634,0.86237,1,1,0.30585,-1.6942,0,0
4.0354e-13,1,1.0001,1.0001,1,0.50634,0.86238,1,1,0.30785,-1.6922,0,0
4.3176e-13,1,1.0001,1.0001,1,0.50634,0.86239,1,1,0.30985,-1.6902,0,0
4.6193e-13,1,1.0001,1.0001,1,0.50634,0.8624,1,1,0.31184,-1.6882,0,0
4.9416e-13,1,1.0001,1.0001,1,0.50632,0.86241,1,1,0.31384,-1.6862,0,0
5.286e-13,1,1.0001,1.0001,1,0.5063,0.86242,1,1,0.31584,-1.6842,0,0
5.654e-13,1,1.0001,1.0001,1,0.50628,0.86243,1,1,0.31784,-1.6822,0,0
6.0471e-13,1,1.0001,1.0001,1,0.50624,0.86245,1,1,0.31984,-1.6802,0,0
6.467e-13,1,1.0001,1.0001,1,0.50621,0.86247,1,1,0.32184,-1.6782,0,0
6.9155e-13,1,1.0001,1.0001,1,0.50617,0.8625,1,1,0.32384,-1.6762,0,0
7.3945e-13,1,1.0001,1.0001,1,0.50613,0.86252,1,1,0.32584,-1.6742,0,0
7.906e-13,1,1.0001,1.0001,1,0.5061,0.86254,1,1,0.32784,-1.6722,0,0
8.4523e-13,1,1.0001,1.0001,1,0.50607,0.86255,1,1,0.32984,-1.6702,0,0
9.0356e-13,1,1.0001,1.0001,1,0.50605,0.86256,1,1,0.33183,-1.6682,0,0
9.6584e-13,1,1.0001,1.0001,1,0.50604,0.86255,1,1,0.33383,-1.6662,0,0
1.0323e-12,1,1,1,1,0.50604,0.86254,1,1,0.33583,-1.6642,0,0
1.1033e-12,1,1,1,1,0.50605,0.86251,1,1,0.33783,-1.6622,0,0
1.1791e-12,1,0.99995,0.99995,1,0.50606,0.86247,1,1,0.33983,-1.6602,0,0
1.2599e-12,1,0.99989,0.99989,1,0.50608,0.86243,1,1,0.34183,-1.6582,0,0
1.3462e-12,1,0.99984,0.99984,1,0.5061,0.86238,1,1,0.34383,-1.6562,0,0
1.4383e-12,1,0.99979,0.99979,1,0.50612,0.86234,1,1,0.34583,-1.6542,0,0
1.5366e-12,1,0.99976,0.99976,1,0.50615,0.8623,1,1,0.34783,-1.6522,0,0
1.6415e-12,1,0.99975,0.99975,1,0.50618,0.86228,1,1,0.34983,-1.6502,0,0
1.7533e-12,1,0.99977,0.99977,1,0.50621,0.86228,1,1,0.35182,-1.6482,0,0
1.8727e-12,1,0.99981,0.99981,1,0.50624,0.86228,1,1,0.35382,-1.6462,0,0
2e-12,1,0.99989,0.99989,1,0.50627,0.86231,1,1,0.35582,-1.6442,0,0
2.1358e-12,1,0.99998,0.99998,1,0.5063,0.86234,1,1,0.35782,-1.6422,0,0
2.2807e-12,1,1.0001,1.0001,1,0.50633,0.86239,1,1,0.35982,-1.6402,0,0
2.4351e-12,1,1.0002,1.0002,1,0.50634,0.86244,1,1,0.36182,-1.6382,0,0
2.5998e-12,1,1.0003,1.0003,1,0.50634,0.8625,1,1,0.36382,-1.6362,0,0
2.7755e-12,1,1.0004,1.0004,1,0.50633,0.86255,1,1,0.36582,-1.6342,0,0
2.9628e-12,1,1.0004,1.0004,1,0.50629,0.8626,1,1,0.36782,-1.6322,0,0
3.1624e-12,1,1.0004,1.0004,1,0.50624,0.86264,1,1,0.36982,-1.6302,0,0
3.3753e-12,1,1.0004,1.0004,1,0.50616,0.86267,1,1,0.37181,-1.6282,0,0
3.6021e-12,1,1.0004,1.0004,1,0.50607,0.8627,1,1,0.37381,-1.6262,0,0
3.8439e-12,1,1.0003,1.0003,1,0.50597,0.86272,1,1,0.37581,-1.6242,0,0
4.1017e-12,1,1.0002,1.0002,1,0.50587,0.86273,1,1,0.37781,-1.6222,0,0
4.3763e-12,1,1.0001,1.0001,1,0.50578,0.86274,1,1,0.37981,-1.6202,0,0
4.669e-12,1,1,1,1,0.50571,0.86272,1,1,0.38181,-1.6182,0,0
4.9808e-12,1,0.99994,0.99994,1,0.50566,0.8627,1,1,0.38381,-1.6162,0,0
5.3131e-12,1,0.99986,0.99986,1,0.50564,0.86266,1,1,0.38581,-1.6142,0,0
5.667e-12,1,0.99979,0.99979,1,0.50566,0.86261,1,1,0.38781,-1.6122,0,0
6.0441e-12,1,0.99973,0.99973,1,0.50571,0.86255,1,1,0.38981,-1.6102,0,0
6.4457e-12,1,0.99969,0.99969,1,0.50579,0.86248,1,1,0.3918,-1.6082,0,0
6.8735e-12,1,0.99965,0.99965,1,0.50588,0.8624,1,1,0.3938,-1.6062,0,0
7.3291e-12,1,0.99963,0.99963,1,0.50599,0.86233,1,1,0.3958,-1.6042,0,0
7.8142e-12,1,0.99964,0.99964,1,0.50609,0.86227,1,1,0.3978,-1.6022,0,0
8.3308e-12,1,0.99966,0.99966,1,0.50619,0.86223,1,1,0.3998,-1.6002,0,0
8.8809e-12,1,0.99971,0.99971,1,0.50627,0.86221,1,1,0.4018,-1.5982,0,0
9.4665e-12,1,0.9998,0.9998,1,0.50633,0.86222,1,1,0.4038,-1.5962,0,0
1.009e-11,1,0.99991,0.99991,1,0.50636,0.86227,1,1,0.4058,-1.5942,0,0
1.0753e-11,1,1,1,1,0.50637,0.86234,1,1,0.4078,-1.5922,0,0
1.146e-11,1,1.0002,1.0002,1,0.50635,0.86244,1,1,0.4098,-1.5902,0,0
1.2212e-11,1,1.0003,1.0003,1,0.50631,0.86255,1,1,0.41179,-1.5882,0,0
1.3012e-11,1,1.0005,1.0005,1,0.50626,0.86266,1,1,0.41379,-1.5862,0,0
1.3863e-11,1,1.0006,1.0006,1,0.50618,0.86278,1,1,0.41579,-1.5842,0,0
1.4769e-11,1,1.0007,1.0007,1,0.50609,0.86288,1,1,0.41779,-1.5822,0,0
1.5733e-11,1,1.0007,1.0007,1,0.50598,0.86296,1,1,0.41979,-1.5802,0,0
1.6758e-11,1,1.0007,1.0007,1,0.50587,0.86301,1,1,0.42179,-1.5782,0,0
1.7849e-11,1,1.0006,1.0006,1,0.50575,0.86304,1,1,0.42379,-1.5762,0,0
1.9009e-11,1,1.0005,1.0005,1,0.50563,0.86304,1,1,0.42579,-1.5742,0,0
2.0243e-11,1,1.0003,1.0003,1,0.50551,0.86301,1,1,0.42779,-1.5722,0,0
2.1555e-11,1,1.0002,1.0002,1,0.50541,0.86297,1,1,0.42979,-1.5702,0,0
2.2951e-11,1,0.99997,0.99997,1,0.50533,0.86291,1,1,0.43178,-1.5682,0,0
2.4435e-11,1,0.9998,0.9998,1,0.50528,0.86284,1,1,0.43378,-1.5662,0,0
2.6013e-11,1,0.99965,0.99965,1,0.50527,0.86276,1,1,0.43578,-1.5642,0,0
2.769e-11,1,0.99954,0.99954,1,0.50529,0.86268,1,1,0.43778,-1.5622,0,0
2.9474e-11,1,0.99947,0.99947,1,0.50536,0.8626,1,1,0.43978,-1.5602,0,0
3.137e-11,1,0.99943,0.99943,1,0.50546,0.86252,1,1,0.44178,-1.5582,0,0
3.3385e-11,1,0.99944,0.99944,1,0.50559,0.86245,1,1,0.44378,-1.5562,0,0
3.5526e-11,1,0.99948,0.99948,1,0.50573,0.86239,1,1,0.44578,-1.5542,0,0
3.7802e-11,1,0.99955,0.99955,1,0.50588,0.86234,1,1,0.44778,-1.5522,0,0
4.0221e-11,1,0.99964,0.99964,1,0.50602,0.86231,1,1,0.44978,-1.5502,0,0
4.2791e-11,1,0.99975,0.99975,1,0.50614,0.86231,1,1,0.45177,-1.5482,0,0
4.5522e-11,1,0.99988,0.99988,1,0.50623,0.86233,1,1,0.45377,-1.5462,0,0
4.8422e-11,1,1,1,1,0.50628,0.86237,1,1,0.45577,-1.5442,0,0
5.1504e-11,1,1.0001,1.0001,1,0.50629,0.86245,1,1,0.45777,-1.5422,0,0
5.4777e-11,1,1.0003,1.0003,1,0.50626,0.86255,1,1,0.45977,-1.5402,0,0
5.8254e-11,1,1.0004,1.0004,1,0.50619,0.86267,1,1,0.46177,-1.5382,0,0
6.1947e-11,1,1.0006,1.0006,1,0.5061,0.8628,1,1,0.46377,-1.5362,0,0
6.5868e-11,1,1.0007,1.0007,1,0.50598,0.86294,1,1,0.46577,-1.5342,0,0
7.0032e-11,1,1.0008,1.0008,1,0.50584,0.86306,1,1,0.46777,-1.5322,0,0
7.4453e-11,1,1.0008,1.0008,1,0.5057,0.86317,1,1,0.46977,-1.5302,0,0
7.9147e-11,1,1.0008,1.0008,1,0.50556,0.86325,1,1,0.47176,-1.5282,0,0
8.4131e-11,1,1.0007,1.0007,1,0.50542,0.8633,1,1,0.47376,-1.5262,0,0
8.942e-11,1,1.0006,1.0006,1,0.50529,0.86332,1,1,0.47576,-1.5242,0,0
9.5035e-11,1,1.0005,1.0005,1,0.50517,0.86331,1,1,0.47776,-1.5222,0,0
1.0099e-10,1,1.0003,1.0003,1,0.50506,0.86327,1,1,0.47976,-1.5202,0,0
1.0732e-10,1,1.0001,1.0001,1,0.50498,0.86321,1,1,0.48176,-1.5182,0,0
1.1403e-10,1,0.99994,0.99994,1,0.50492,0.86313,1,1,0.48376,-1.5162,0,0
1.2115e-10,1,0.99977,0.99977,1,0.50489,0.86305,1,1,0.48576,-1.5142,0,0
1.2871e-10,1,0.99963,0.99963,1,0.50489,0.86297,1,1,0.48776,-1.5122,0,0
1.3672e-10,1,0.99952,0.99952,1,0.50493,0.86288,1,1,0.48976,-1.5102,0,0
1.4523e-10,1,0.99946,0.99946,1,0.505,0.8628,1,1,0.49175,-1.5082,0,0
1.5425e-10,1,0.99943,0.99943,1,0.5051,0.86274,1,1,0.49375,-1.5062,0,0
1.6382e-10,1,0.99945,0.99945,1,0.50521,0.86268,1,1,0.49575,-1.5042,0,0
1.7396e-10,1,0.9995,0.9995,1,0.50534,0.86263,1,1,0.49775,-1.5022,0,0
1.8472e-10,1,0.99958,0.99958,1,0.50548,0.8626,1,1,0.49975,-1.5002,0,0
1.9613e-10,1,0.99967,0.99967,1,0.5056,0.86258,1,1,0.50175,-1.4983,0,0
2.0823e-10,1,0.99978,0.99978,1,0.50571,0.86258,1,1,0.50375,-1.4963,0,0
2.2106e-10,1,0.9999,0.9999,1,0.50579,0.8626,1,1,0.50575,-1.4943,0,0
2.3466e-10,1,1,1,1,0.50583,0.86264,1,1,0.50775,-1.4923,0,0
2.4908e-10,1,1.0001,1.0001,1,0.50585,0.8627,1,1,0.50975,-1.4903,0,0
2.6436e-10,1,1.0003,1.0003,1,0.50583,0.86278,1,1,0.51174,-1.4883,0,0
2.8055e-10,1,1.0004,1.0004,1,0.50578,0.86287,1,1,0.51374,-1.4863,0,0
2.9772e-10,1,1.0005,1.0005,1,0.5057,0.86298,1,1,0.51574,-1.4843,0,0
3.1591e-10,1,1.0006,1.0006,1,0.50561,0.86309,1,1,0.51774,-1.4823,0,0
3.3518e-10,1,1.0006,1.0006,1,0.5055,0.86319,1,1,0.51974,-1.4803,0,0
3.556e-10,1,1.0007,1.0007,1,0.50538,0.86328,1,1,0.52174,-1.4783,0,0
3.7723e-10,1,1.0007,1.0007,1,0.50526,0.86336,1,1,0.52374,-1.4763,0,0
4.0015e-10,1,1.0007,1.0007,1,0.50514,0.86342,1,1,0.52574,-1.4743,0,0
4.2443e-10,1,1.0006,1.0006,1,0.50502,0.86346,1,1,0.52774,-1.4723,0,0
4.5014e-10,1,1.0005,1.0005,1,0.50491,0.86349,1,1,0.52974,-1.4703,0,0
4.7738e-10,1,1.0004,1.0004,1,0.50481,0.86349,1,1,0.53173,-1.4683,0,0
5.0622e-10,1,1.0003,1.0003,1,0.50471,0.86348,1,1,0.53373,-1.4663,0,0
5.3676e-10,1,1.0002,1.0002,1,0.50463,0.86346,1,1,0.53573,-1.4643,0,0
5.691e-10,1,1.0001,1.0001,1,0.50457,0.86343,1,1,0.53773,-1.4623,0,0
6.0334e-10,1,1,1,1,0.50453,0.8634,1,1,0.53973,-1.4603,0,0
6.3958e-10,1,0.99993,0.99993,1,0.50451,0.86337,1,1,0.54173,-1.4583,0,0
6.7795e-10,1,0.99987,0.99987,1,0.5045,0.86334,1,1,0.54373,-1.4563,0,0
7.1857e-10,1,0.99983,0.99983,1,0.50452,0.8633,1,1,0.54573,-1.4543,0,0
7.6156e-10,1,0.9998,0.9998,1,0.50455,0.86327,1,1,0.54773,-1.4523,0,0
8.0705e-10,1,0.99979,0.99979,1,0.50459,0.86324,1,1,0.54973,-1.4503,0,0
8.5519e-10,1,0.9998,0.9998,1,0.50464,0.86321,1,1,0.55172,-1.4483,0,0
9.0613e-10,1,0.99981,0.99981,1,0.5047,0.86319,1,1,0.55372,-1.4463,0,0
9.6004e-10,1,0.99982,0.99982,1,0.50475,0.86316,1,1,0.55572,-1.4443,0,0
1.0171e-09,1,0.99984,0.99984,1,0.50479,0.86315,1,1,0.55772,-1.4423,0,0
1.0774e-09,1,0.99987,0.99987,1,0.50483,0.86314,1,1,0.55972,-1.4403,0,0
1.1412e-09,1,0.9999,0.9999,1,0.50486,0.86314,1,1,0.56172,-1.4383,0,0
1.2087e-09,1,0.99993,0.99993,1,0.50488,0.86315,1,1,0.56372,-1.4363,0,0
1.2801e-09,1,0.99997,0.99997,1,0.5049,0.86316,1,1,0.56572,-1.4343,0,0
1.3556e-09,1,1,1,1,0.5049,0.86318,1,1,0.56772,-1.4323,0,0
1.4354e-09,1,1.0001,1.0001,1,0.5049,0.86321,1,1,0.56972,-1.4303,0,0
1.5198e-09,1,1.0001,1.0001,1,0.50489,0.86324,1,1,0.57171,-1.4283,0,0
1.6091e-09,1,1.0001,1.0001,1,0.50488,0.86327,1,1,0.57371,-1.4263,0,0
1.7034e-09,1,1.0002,1.0002,1,0.50486,0.86331,1,1,0.57571,-1.4243,0,0
1.8032e-09,1,1.0002,1.0002,1,0.50484,0.86334,1,1,0.57771,-1.4223,0,0
1.9086e-09,1,1.0003,1.0003,1,0.50481,0.86338,1,1,0.57971,-1.4203,0,0
2.02e-09,1,1.0003,1.0003,1,0.50477,0.86343,1,1,0.58171,-1.4183,0,0
2.1378e-09,1,1.0003,1.0003,1,0.50473,0.86347,1,1,0.58371,-1.4163,0,0
2.2622e-09,1,1.0004,1.0004,1,0.50469,0.86352,1,1,0.58571,-1.4143,0,0
2.3937e-09,1,1.0004,1.0004,1,0.50463,0.86357,1,1,0.58771,-1.4123,0,0
2.5327e-09,1,1.0004,1.0004,1,0.50456,0.86363,1,1,0.58971,-1.4103,0,0
2.6795e-09,1,1.0005,1.0005,1,0.50449,0.86369,1,1,0.5917,-1.4083,0,0
2.8346e-09,1,1.0005,1.0005,1,0.50441,0.86376,1,1,0.5937,-1.4063,0,0
2.9984e-09,1,1.0005,1.0005,1,0.50432,0.86382,1,1,0.5957,-1.4043,0,0
3.1714e-09,1,1.0005,1.0005,1,0.50422,0.86389,1,1,0.5977,-1.4023,0,0
3.3542e-09,1,1.0006,1.0006,1,0.50412,0.86396,1,1,0.5997,-1.4003,0,0
3.5472e-09,1,1.0006,1.0006,1,0.50401,0.86402,1,1,0.6017,-1.3983,0,0
3.751e-09,1,1.0005,1.0005,1,0.5039,0.86408,1,1,0.6037,-1.3963,0,0
3.9661e-09,1,1.0005,1.0005,1,0.50379,0.86413,1,1,0.6057,-1.3943,0,0
4.1933e-09,1,1.0005,1.0005,1,0.50369,0.86416,1,1,0.6077,-1.3923,0,0
4.4332e-09,1,1.0004,1.0004,1,0.50359,0.86419,1,1,0.6097,-1.3903,0,0
4.6864e-09,1,1.0003,1.0003,1,0.5035,0.86419,1,1,0.61169,-1.3883,0,0
4.9537e-09,1,1.0003,1.0003,1,0.50343,0.86418,1,1,0.61369,-1.3863,0,0
5.2358e-09,1,1.0001,1.0001,1,0.50337,0.86415,1,1,0.61569,-1.3843,0,0
5.5335e-09,1,1,1,1,0.50333,0.86411,1,1,0.61769,-1.3823,0,0
5.8477e-09,1,0.9999,0.9999,1,0.5033,0.86405,1,1,0.61969,-1.3803,0,0
6.1792e-09,1,0.99978,0.99978,1,0.5033,0.86398,1,1,0.62169,-1.3783,0,0
6.529e-09,1,0.99966,0.99966,1,0.50332,0.86391,1,1,0.62369,-1.3763,0,0
6.898e-09,1,0.99956,0.99956,1,0.50336,0.86382,1,1,0.62569,-1.3743,0,0
7.2874e-09,1,0.99948,0.99948,1,0.50342,0.86374,1,1,0.62769,-1.3723,0,0
7.6981e-09,1,0.99943,0.99943,1,0.50351,0.86366,1,1,0.62969,-1.3703,0,0
8.1313e-09,1,0.9994,0.9994,1,0.50361,0.86358,1,1,0.63168,-1.3683,0,0
8.5881e-09,1,0.99941,0.99941,1,0.50373,0.86351,1,1,0.63368,-1.3663,0,0
9.0699e-09,1,0.99944,0.99944,1,0.50387,0.86346,1,1,0.63568,-1.3643,0,0
9.578e-09,1,0.9995,0.9995,1,0.504,0.86341,1,1,0.63768,-1.3623,0,0
1.0114e-08,1,0.99959,0.99959,1,0.50413,0.86339,1,1,0.63968,-1.3603,0,0
1.0679e-08,1,0.9997,0.9997,1,0.50424,0.86339,1,1,0.64168,-1.3583,0,0
1.1274e-08,1,0.99983,0.99983,1,0.50433,0.86341,1,1,0.64368,-1.3563,0,0
1.1902e-08,1,0.99998,0.99998,1,0.5044,0.86346,1,1,0.64568,-1.3543,0,0
1.2564e-08,1,1.0002,1.0002,1,0.50443,0.86354,1,1,0.64768,-1.3523,0,0
1.3261e-08,1,1.0003,1.0003,1,0.50443,0.86365,1,1,0.64968,-1.3503,0,0
1.3996e-08,1,1.0005,1.0005,1,0.50439,0.86378,1,1,0.65167,-1.3483,0,0
1.4771e-08,1,1.0007,1.0007,1,0.50431,0.86394,1,1,0.65367,-1.3463,0,0
1.5587e-08,1,1.0009,1.0009,1,0.5042,0.86412,1,1,0.65567,-1.3443,0,0
1.6447e-08,1,1.0011,1.0011,1,0.50406,0.8643,1,1,0.65767,-1.3423,0,0
1.7353e-08,1,1.0012,1.0012,1,0.50389,0.86449,1,1,0.65967,-1.3403,0,0
1.8307e-08,1,1.0014,1.0014,1,0.50368,0.86468,1,1,0.66167,-1.3383,0,0
1.9313e-08,1,1.0014,1.0014,1,0.50345,0.86485,1,1,0.66367,-1.3363,0,0
2.0372e-08,1,1.0015,1.0015,1,0.5032,0.86501,1,1,0.66567,-1.3343,0,0
2.1487e-08,1,1.0014,1.0014,1,0.50293,0.86516,1,1,0.66767,-1.3323,0,0
2.2662e-08,1,1.0014,1.0014,1,0.50265,0.86528,1,1,0.66967,-1.3303,0,0
2.3899e-08,1,1.0012,1.0012,1,0.50237,0.86537,1,1,0.67166,-1.3283,0,0
2.5201e-08,1,1.0011,1.0011,1,0.5021,0.86544,1,1,0.67366,-1.3263,0,0
2.6573e-08,1,1.0009,1.0009,1,0.50185,0.86549,1,1,0.67566,-1.3243,0,0
2.8017e-08,1,1.0007,1.0007,1,0.50163,0.8655,1,1,0.67766,-1.3223,0,0
2.9536e-08,1,1.0005,1.0005,1,0.50145,0.86548,1,1,0.67966,-1.3203,0,0
3.1136e-08,1,1.0003,1.0003,1,0.50131,0.86543,1,1,0.68166,-1.3183,0,0
3.282e-08,1,1.0001,1.0001,1,0.50123,0.86535,1,1,0.68366,-1.3163,0,0
3.4592e-08,1,0.99982,0.99982,1,0.50119,0.86523,1,1,0.68566,-1.3143,0,0
3.6457e-08,1,0.99959,0.99959,1,0.50121,0.86509,1,1,0.68766,-1.3123,0,0
3.8419e-08,1,0.99937,0.99937,1,0.50127,0.86493,1,1,0.68966,-1.3103,0,0
4.0484e-08,1,0.99917,0.99917,1,0.50137,0.86475,1,1,0.69165,-1.3083,0,0
4.2656e-08,1,0.99899,0.99899,1,0.50151,0.86457,1,1,0.69365,-1.3063,0,0
4.4941e-08,1,0.99885,0.99885,1,0.50168,0.86439,1,1,0.69565,-1.3043,0,0
4.7345e-08,1,0.99876,0.99876,1,0.50188,0.86422,1,1,0.69765,-1.3023,0,0
4.9874e-08,1,0.99873,0.99873,1,0.50209,0.86408,1,1,0.69965,-1.3003,0,0
5.2533e-08,1,0.99875,0.99875,1,0.50233,0.86396,1,1,0.70165,-1.2984,0,0
5.533e-08,1,0.99883,0.99883,1,0.50257,0.86386,1,1,0.70365,-1.2964,0,0
5.8271e-08,1,0.99896,0.99896,1,0.50281,0.86379,1,1,0.70565,-1.2944,0,0
6.1363e-08,1,0.99913,0.99913,1,0.50304,0.86376,1,1,0.70765,-1.2924,0,0
6.4614e-08,1,0.99933,0.99933,1,0.50325,0.86375,1,1,0.70965,-1.2904,0,0
6.8032e-08,1,0.99955,0.99955,1,0.50344,0.86377,1,1,0.71164,-1.2884,0,0
7.1626e-08,1,0.99978,0.99978,1,0.50358,0.86382,1,1,0.71364,-1.2864,0,0
7.5403e-08,1,1,1,1,0.50368,0.8639,1,1,0.71564,-1.2844,0,0
7.9373e-08,1,1.0003,1.0003,1,0.50372,0.86402,1,1,0.71764,-1.2824,0,0
8.3544e-08,1,1.0005,1.0005,1,0.50371,0.86417,1,1,0.71964,-1.2804,0,0
8.7929e-08,1,1.0007,1.0007,1,0.50364,0.86434,1,1,0.72164,-1.2784,0,0
9.2536e-08,1,1.001,1.001,1,0.50352,0.86454,1,1,0.72364,-1.2764,0,0
9.7377e-08,1,1.0012,1.0012,1,0.50336,0.86476,1,1,0.72564,-1.2744,0,0
1.0246e-07,1,1.0014,1.0014,1,0.50316,0.865,1,1,0.72764,-1.2724,0,0
1.0781e-07,1,1.0016,1.0016,1,0.50292,0.86523,1,1,0.72964,-1.2704,0,0
1.1342e-07,1,1.0017,1.0017,1,0.50266,0.86546,1,1,0.73163,-1.2684,0,0
1.1931e-07,1,1.0018,1.0018,1,0.50238,0.86568,1,1,0.73363,-1.2664,0,0
1.255e-07,1,1.0018,1.0018,1,0.50207,0.86588,1,1,0.73563,-1.2644,0,0
1.3201e-07,1,1.0018,1.0018,1,0.50175,0.86605,1,1,0.73763,-1.2624,0,0
1.3883e-07,1,1.0017,1.0017,1,0.50142,0.86621,1,1,0.73963,-1.2604,0,0
1.46e-07,1,1.0016,1.0016,1,0.50109,0.86635,1,1,0.74163,-1.2584,0,0
1.5353e-07,1,1.0015,1.0015,1,0.50076,0.86646,1,1,0.74363,-1.2564,0,0
1.6143e-07,1,1.0014,1.0014,1,0.50045,0.86655,1,1,0.74563,-1.2544,0,0
1.6973e-07,1,1.0012,1.0012,1,0.50016,0.86662,1,1,0.74763,-1.2524,0,0
1.7843e-07,1,1.001,1.001,1,0.4999,0.86667,1,1,0.74963,-1.2504,0,0
1.8757e-07,1,1.0008,1.0008,1,0.49968,0.86669,1,1,0.75162,-1.2484,0,0
1.9716e-07,1,1.0007,1.0007,1,0.4995,0.86669,1,1,0.75362,-1.2464,0,0
2.0723e-07,1,1.0005,1.0005,1,0.49936,0.86666,1,1,0.75562,-1.2444,0,0
2.1779e-07,1,1.0003,1.0003,1,0.49927,0.86661,1,1,0.75762,-1.2424,0,0
2.2887e-07,1,1.0001,1.0001,1,0.49921,0.86653,1,1,0.75962,-1.2404,0,0
2.405e-07,1,0.99992,0.99992,1,0.49919,0.86644,1,1,0.76162,-1.2384,0,0
2.527e-07,1,0.99975,0.99975,1,0.4992,0.86634,1,1,0.76362,-1.2364,0,0
2.6549e-07,1,0.99959,0.99959,1,0.49923,0.86624,1,1,0.76562,-1.2344,0,0
2.7891e-07,1,0.99946,0.99946,1,0.49928,0.86613,1,1,0.76762,-1.2324,0,0
2.9298e-07,1,0.99936,0.99936,1,0.49936,0.86603,1,1,0.76962,-1.2304,0,0
3.0775e-07,1,0.9993,0.9993,1,0.49945,0.86593,1,1,0.77161,-1.2284,0,0
3.2322e-07,1,0.99926,0.99926,1,0.49957,0.86585,1,1,0.77361,-1.2264,0,0
3.3945e-07,1,0.99926,0.99926,1,0.4997,0.86577,1,1,0.77561,-1.2244,0,0
3.5647e-07,1,0.99928,0.99928,1,0.49984,0.8657,1,1,0.77761,-1.2224,0,0
3.7431e-07,1,0.99931,0.99931,1,0.49999,0.86563,1,1,0.77961,-1.2204,0,0
3.9301e-07,1,0.99935,0.99935,1,0.50014,0.86557,1,1,0.78161,-1.2184,0,0
4.1261e-07,1,0.99939,0.99939,1,0.50028,0.86552,1,1,0.78361,-1.2164,0,0
4.3315e-07,1,0.99944,0.99944,1,0.5004,0.86547,1,1,0.78561,-1.2144,0,0
4.5468e-07,1,0.99949,0.99949,1,0.50052,0.86543,1,1,0.78761,-1.2124,0,0
4.7725e-07,1,0.99954,0.99954,1,0.50062,0.8654,1,1,0.78961,-1.2104,0,0
5.0089e-07,1,0.9996,0.9996,1,0.5007,0.86539,1,1,0.7916,-1.2084,0,0
5.2566e-07,1,0.99967,0.99967,1,0.50076,0.86539,1,1,0.7936,-1.2064,0,0
5.5161e-07,1,0.99974,0.99974,1,0.50082,0.8654,1,1,0.7956,-1.2044,0,0
5.788e-07,1,0.99982,0.99981,1,0.50087,0.86542,1,1,0.7976,-1.2024,0,0
6.0728e-07,1,0.99989,0.99989,1,0.50091,0.86544,1,1,0.7996,-1.2004,0,0
6.3711e-07,1,0.99997,0.99997,1,0.50094,0.86546,1,1,0.8016,-1.1984,0,0
6.6835e-07,1,1,1,1,0.50096,0.86549,1,1,0.8036,-1.1964,0,0
7.0107e-07,1,1.0001,1.0001,1,0.50098,0.86551,1,1,0.8056,-1.1944,0,0
7.3533e-07,1,1.0001,1.0001,1,0.50098,0.86554,1,1,0.8076,-1.1924,0,0
7.712e-07,1,1.0002,1.0002,1,0.50097,0.86557,1,1,0.8096,-1.1904,0,0
8.0876e-07,1,1.0002,1.0002,1,0.50095,0.86561,1,1,0.81159,-1.1884,0,0
8.4808e-07,1,1.0003,1.0003,1,0.50091,0.86566,1,1,0.81359,-1.1864,0,0
8.8924e-07,1,1.0003,1.0003,1,0.50087,0.86572,1,1,0.81559,-1.1844,0,0
9.3232e-07,1,1.0004,1.0004,1,0.50081,0.86579,1,1,0.81759,-1.1824,0,0
9.7742e-07,1,1.0005,1.0005,1,0.50075,0.86588,1,1,0.81959,-1.1804,0,0
1.0246e-06,1,1.0006,1.0006,1,0.50068,0.86597,1,1,0.82159,-1.1784,0,0
1.074e-06,1,1.0007,1.0007,1,0.5006,0.86608,1,1,0.82359,-1.1764,0,0
1.1257e-06,1,1.0008,1.0008,1,0.50051,0.8662,1,1,0.82559,-1.1744,0,0
1.1797e-06,1,1.0009,1.0009,1,0.5004,0.86633,1,1,0.82759,-1.1724,0,0
1.2363e-06,1,1.0011,1.0011,1,0.50027,0.86648,1,1,0.82959,-1.1704,0,0
1.2955e-06,1,1.0012,1.0012,1,0.50012,0.86664,1,1,0.83158,-1.1684,0,0
1.3574e-06,1,1.0013,1.0013,1,0.49994,0.86681,1,1,0.83358,-1.1664,0,0
1.4221e-06,1,1.0014,1.0014,1,0.49973,0.867,1,1,0.83558,-1.1644,0,0
1.4898e-06,1,1.0015,1.0015,1,0.4995,0.86721,1,1,0.83758,-1.1624,0,0
1.5606e-06,1,1.0017,1.0017,1,0.49924,0.86743,1,1,0.83958,-1.1604,0,0
1.6347e-06,1,1.0018,1.0018,1,0.49896,0.86766,1,1,0.84158,-1.1584,0,0
1.7121e-06,1,1.0019,1.0019,1,0.49866,0.86791,1,1,0.84358,-1.1564,0,0
1.793e-06,1,1.002,1.002,1,0.49833,0.86816,1,1,0.84558,-1.1544,0,0
1.8777e-06,1,1.0021,1.0021,1,0.49799,0.86841,1,1,0.84758,-1.1524,0,0
1.9661e-06,1,1.0022,1.0022,1,0.49762,0.86866,1,1,0.84958,-1.1504,0,0
2.0586e-06,1,1.0023,1.0022,1,0.49724,0.86891,1,1,0.85157,-1.1484,0,0
2.1552e-06,1,1.0023,1.0023,1,0.49684,0.86915,1,1,0.85357,-1.1464,0,0
2.2562e-06,1,1.0023,1.0023,1,0.49643,0.86937,1,1,0.85557,-1.1444,0,0
2.3617e-06,1,1.0022,1.0022,1,0.49602,0.86958,1,1,0.85757,-1.1424,0,0
2.472e-06,1,1.0021,1.0021,1,0.4956,0.86978,1,1,0.85957,-1.1404,0,0
2.5872e-06,1,1.002,1.002,1,0.4952,0.86995,1,1,0.86157,-1.1384,0,0
2.7076e-06,1,1.0019,1.0019,1,0.4948,0.8701,1,1,0.86357,-1.1364,0,0
2.8333e-06,1,1.0017,1.0017,1,0.49442,0.87022,1,1,0.86557,-1.1344,0,0
2.9647e-06,1,1.0016,1.0016,1,0.49407,0.87031,1,1,0.86757,-1.1324,0,0
3.1019e-06,1,1.0013,1.0013,1,0.49375,0.87037,1,1,0.86957,-1.1304,0,0
3.2451e-06,1,1.0011,1.0011,1,0.49347,0.87039,1,1,0.87156,-1.1284,0,0
3.3947e-06,1,1.0008,1.0008,1,0.49322,0.87038,1,1,0.87356,-1.1264,0,0
3.551e-06,1,1.0005,1.0005,1,0.49303,0.87032,1,1,0.87556,-1.1244,0,0
3.7141e-06,1,1.0002,1.0002,1,0.49288,0.87023,1,1,0.87756,-1.1224,0,0
3.8844e-06,1,0.99992,0.99991,1,0.49279,0.8701,1,1,0.87956,-1.1204,0,0
4.0622e-06,1,0.9996,0.99959,1,0.49275,0.86994,1,1,0.88156,-1.1184,0,0
4.2478e-06,1,0.99927,0.99927,1,0.49277,0.86974,1,1,0.88356,-1.1164,0,0
4.4415e-06,1,0.99896,0.99895,1,0.49285,0.86951,1,1,0.88556,-1.1144,0,0
4.6437e-06,1,0.99865,0.99865,1,0.49298,0.86926,1,1,0.88756,-1.1124,0,0
4.8547e-06,1,0.99836,0.99836,1,0.49318,0.86898,1,1,0.88956,-1.1104,0,0
5.0749e-06,1,0.9981,0.99809,0.99999,0.49343,0.86869,1,1,0.89155,-1.1084,0,0
5.3046e-06,1,0.99785,0.99785,0.99999,0.49374,0.86837,1,1,0.89355,-1.1064,0,0
5.5443e-06,1,0.99764,0.99764,0.99999,0.49409,0.86805,1,1,0.89555,-1.1044,0,0
5.7944e-06,1,0.99747,0.99746,0.99999,0.49449,0.86772,1,1,0.89755,-1.1024,0,0
6.0553e-06,1,0.99733,0.99732,0.99999,0.49493,0.86739,1,1,0.89955,-1.1004,0,0
6.3274e-06,1,0.99723,0.99722,0.99999,0.49541,0.86706,1,1,0.90155,-1.0985,0,0
6.6112e-06,1,0.99717,0.99716,0.99999,0.4959,0.86674,1,1,0.90355,-1.0965,0,0
6.9072e-06,1,0.99715,0.99714,0.99999,0.49642,0.86644,1,1,0.90555,-1.0945,0,0
7.2158e-06,1,0.99717,0.99716,0.99999,0.49694,0.86615,1,1,0.90755,-1.0925,0,0
7.5376e-06,1,0.99724,0.99723,0.99999,0.49746,0.86589,1,1,0.90955,-1.0905,0,0
7.8732e-06,1,0.99735,0.99734,0.99999,0.49798,0.86565,1,1,0.91154,-1.0885,0,0
8.2231e-06,1,0.9975,0.99749,0.99999,0.49848,0.86545,1,1,0.91354,-1.0865,0,0
8.5878e-06,1,0.99769,0.99768,0.99999,0.49896,0.86528,1,1,0.91554,-1.0845,0,0
8.9679e-06,1,0.99791,0.99791,0.99999,0.49941,0.86515,1,1,0.91754,-1.0825,0,0
9.3642e-06,1,0.99817,0.99816,0.99999,0.49983,0.86506,1,1,0.91954,-1.0805,0,0
9.7771e-06,1,0.99846,0.99845,0.99999,0.50021,0.86501,1,1,0.92154,-1.0785,0,0
1.0208e-05,1,0.99877,0.99876,0.99999,0.50054,0.865,1,1,0.92354,-1.0765,0,0
1.0656e-05,1,0.9991,0.99909,0.99999,0.50082,0.86502,1,1,0.92554,-1.0745,0,0
1.1123e-05,1,0.99943,0.99942,0.99999,0.50104,0.86509,1,1,0.92754,-1.0725,0,0
1.161e-05,1,0.99978,0.99976,0.99999,0.5012,0.86519,1,1,0.92954,-1.0705,0,0
1.2117e-05,1,1.0001,1.0001,0.99999,0.5013,0.86534,1,1,0.93153,-1.0685,0,0
1.2646e-05,1,1.0005,1.0005,0.99999,0.50133,0.86552,1,1,0.93353,-1.0665,0,0
1.3196e-05,1,1.0008,1.0008,0.99999,0.5013,0.86573,1,1,0.93553,-1.0645,0,0
1.3769e-05,1,1.0011,1.0011,0.99999,0.5012,0.86598,1,1,0.93753,-1.0625,0,0
1.4366e-05,1,1.0015,1.0015,0.99999,0.50105,0.86626,1,1,0.93953,-1.0605,0,0
1.4988e-05,1,1.0018,1.0018,0.99999,0.50083,0.86657,1,1,0.94153,-1.0585,0,0
1.5635e-05,1,1.0021,1.0021,0.99998,0.50056,0.8669,1,1,0.94353,-1.0565,0,0
1.6309e-05,1,1.0024,1.0024,0.99998,0.50023,0.86725,1,1,0.94553,-1.0545,0,0
1.701e-05,1,1.0026,1.0026,0.99998,0.49986,0.86761,1,1,0.94753,-1.0525,0,0
1.7741e-05,1,1.0029,1.0028,0.99998,0.49943,0.86799,1,1,0.94953,-1.0505,0,0
1.8501e-05,1,1.003,1.003,0.99998,0.49896,0.86837,1,1,0.95152,-1.0485,0,0
1.9292e-05,1,1.0032,1.0032,0.99998,0.49845,0.86876,1,1,0.95352,-1.0465,0,0
2.0115e-05,1,1.0034,1.0033,0.99998,0.4979,0.86916,1,1,0.95552,-1.0445,0,0
2.0972e-05,1,1.0035,1.0035,0.99998,0.49731,0.86957,1,1,0.95752,-1.0425,0,0
2.1864e-05,1,1.0036,1.0036,0.99998,0.4967,0.86997,1,1,0.95952,-1.0405,0,0
2.2792e-05,1,1.0037,1.0036,0.99998,0.49608,0.87038,1,1,0.96152,-1.0385,0,0
2.3757e-05,1,1.0037,1.0037,0.99998,0.49543,0.87078,1,1,0.96352,-1.0365,0,0
2.4761e-05,1,1.0038,1.0038,0.99998,0.49478,0.87118,1,1,0.96552,-1.0345,0,0
2.5806e-05,1,1.0038,1.0038,0.99997,0.49412,0.87157,1,1,0.96752,-1.0325,0,0
2.6892e-05,1,1.0038,1.0038,0.99997,0.49346,0.87195,1,1,0.96952,-1.0305,0,0
2.8022e-05,1,1.0038,1.0038,0.99997,0.49279,0.87232,1,1,0.97151,-1.0285,0,0
2.9197e-05,1,1.0038,1.0038,0.99997,0.49212,0.87268,1,1,0.97351,-1.0265,0,0
3.0419e-05,1,1.0037,1.0037,0.99997,0.49145,0.87303,1,1,0.97551,-1.0245,0,0
3.169e-05,1,1.0037,1.0037,0.99997,0.49079,0.87338,1,1,0.97751,-1.0225,0,0
3.3011e-05,1,1.0037,1.0036,0.99997,0.49012,0.87373,1,1,0.97951,-1.0205,0,0
3.4384e-05,1,1.0036,1.0036,0.99997,0.48947,0.87407,1,1,0.98151,-1.0185,0,0
3.5811e-05,1,1.0036,1.0035,0.99996,0.48883,0.87441,1,1,0.98351,-1.0165,0,0
3.7295e-05,1,1.0035,1.0035,0.99996,0.48819,0.87474,1,1,0.98551,-1.0145,0,0
3.8837e-05,1,1.0035,1.0035,0.99996,0.48757,0.87507,1,1,0.98751,-1.0125,0,0
4.044e-05,1,1.0035,1.0034,0.99996,0.48697,0.87539,1,1,0.98951,-1.0105,0,0
4.2106e-05,1,1.0035,1.0034,0.99996,0.48636,0.87571,1,1,0.9915,-1.0085,0,0
4.3836e-05,1,1.0034,1.0034,0.99996,0.48576,0.87603,1,1,0.9935,-1.0065,0,0
4.5634e-05,1,1.0034,1.0034,0.99995,0.48517,0.87635,1,1,0.9955,-1.0045,0,0
4.7503e-05,1,1.0034,1.0034,0.99995,0.48457,0.87667,1,1,0.9975,-1.0025,0,0
4.9443e-05,1,1.0034,1.0034,0.99995,0.48397,0.877,1,1,0.9995,-1.0005,0,0
5.1459e-05,1,1.0034,1.0034,0.99995,0.48337,0.87734,1,1,1.0015,-0.9985,0,0
5.3553e-05,1,1.0034,1.0034,0.99995,0.48277,0.87768,1,1,1.0035,-0.9965,0,0
5.5727e-05,1,1.0035,1.0034,0.99994,0.48217,0.87803,1,1,1.0055,-0.9945,0,0
5.7985e-05,1,1.0035,1.0035,0.99994,0.48157,0.87839,1,1,1.0075,-0.9925,0,0
6.033e-05,1,1.0036,1.0035,0.99994,0.48096,0.87876,1,1,1.0095,-0.9905,0,0
6.2764e-05,1,1.0037,1.0036,0.99994,0.48035,0.87913,1,1,1.0115,-0.98851,0,0
6.5292e-05,1,1.0037,1.0037,0.99993,0.47973,0.8795,1,1,1.0135,-0.98651,0,0
6.7916e-05,1,1.0038,1.0037,0.99993,0.47909,0.87988,1,1,1.0155,-0.98451,0,0
7.0639e-05,1,1.0038,1.0038,0.99993,0.47844,0.88027,1,1,1.0175,-0.98251,0,0
7.3466e-05,1,1.0039,1.0038,0.99993,0.47777,0.88066,1,1,1.0195,-0.98051,0,0
7.64e-05,1,1.004,1.0039,0.99992,0.47708,0.88106,1,1,1.0215,-0.97851,0,0
7.9445e-05,1,1.004,1.0039,0.99992,0.47638,0.88147,1,1,1.0235,-0.97651,0,0
8.2605e-05,1,1.0041,1.004,0.99992,0.47567,0.88189,1,1,1.0255,-0.97451,0,0
8.5884e-05,1,1.0041,1.0041,0.99991,0.47495,0.88231,1,1,1.0275,-0.97251,0,0
8.9285e-05,1,1.0042,1.0041,0.99991,0.47423,0.88273,1,1,1.0295,-0.97051,0,0
9.2814e-05,1,1.0042,1.0042,0.99991,0.47349,0.88315,1,1,1.0315,-0.96852,0,0
9.6474e-05,1,1.0043,1.0042,0.9999,0.47275,0.88356,1,1,1.0335,-0.96652,0,0
0.00010027,1,1.0043,1.0042,0.9999,0.472,0.88397,1,1,1.0355,-0.96452,0,0
0.00010421,1,1.0043,1.0042,0.9999,0.47124,0.88437,1,1,1.0375,-0.96252,0,0
0.00010829,1,1.0043,1.0041,0.99989,0.47047,0.88476,1,1,1.0395,-0.96052,0,0
0.00011253,1,1.0042,1.0041,0.99989,0.4697,0.88515,1,1,1.0415,-0.95852,0,0
0.00011692,1,1.0042,1.0041,0.99988,0.46893,0.88553,1,1,1.0435,-0.95652,0,0
0.00012147,1,1.0041,1.004,0.99988,0.46816,0.88589,1,1,1.0455,-0.95452,0,0
0.00012619,1,1.004,1.0039,0.99987,0.46741,0.88625,1,1,1.0475,-0.95252,0,0
0.00013109,1,1.004,1.0038,0.99987,0.46667,0.88659,1,1,1.0495,-0.95052,0,0
0.00013616,1,1.0038,1.0037,0.99986,0.46594,0.88691,1,1,1.0515,-0.94853,0,0
0.00014141,1,1.0037,1.0036,0.99986,0.46524,0.8872,1,1,1.0535,-0.94653,0,0
0.00014686,1,1.0036,1.0034,0.99985,0.46456,0.88747,1,1,1.0555,-0.94453,0,0
0.00015251,1,1.0034,1.0032,0.99985,0.46389,0.88772,1,1,1.0575,-0.94253,0,0
0.00015836,1,1.0032,1.003,0.99984,0.46326,0.88794,1,1,1.0595,-0.94053,0,0
0.00016442,1,1.003,1.0028,0.99984,0.46265,0.88813,1,1,1.0615,-0.93853,0,0
0.0001707,1,1.0028,1.0026,0.99983,0.46207,0.8883,1,1,1.0635,-0.93653,0,0
0.00017721,1,1.0025,1.0023,0.99982,0.46153,0.88845,1,1,1.0655,-0.93453,0,0
0.00018394,1,1.0023,1.0021,0.99982,0.46103,0.88857,1,1,1.0675,-0.93253,0,0
0.00019092,1,1.002,1.0018,0.99981,0.46057,0.88866,1,1,1.0695,-0.93053,0,0
0.00019815,1,1.0018,1.0016,0.9998,0.46017,0.88872,1,1,1.0715,-0.92854,0,0
0.00020564,1,1.0015,1.0013,0.99979,0.45981,0.88874,1,1,1.0735,-0.92654,0,0
0.00021339,1,1.0012,1.001,0.99979,0.45951,0.88873,1,1,1.0755,-0.92454,0,0
0.00022142,1,1.0009,1.0007,0.99978,0.45925,0.88869,1,1,1.0775,-0.92254,0,0
0.00022973,1,1.0006,1.0004,0.99977,0.45905,0.88861,1,1,1.0795,-0.92054,0,0
0.00023833,1,1.0003,1,0.99976,0.4589,0.8885,1,1,1.0815,-0.91854,0,0
0.00024723,1,0.99994,0.9997,0.99975,0.4588,0.88837,1,1,1.0835,-0.91654,0,0
0.00025645,1,0.99963,0.99937,0.99974,0.45875,0.88821,1,1,1.0855,-0.91454,0,0
0.00026599,1,0.99932,0.99905,0.99973,0.45877,0.88802,1,1,1.0875,-0.91254,0,0
0.00027586,1,0.99902,0.99874,0.99972,0.45884,0.88781,1,1,1.0895,-0.91054,0,0
0.00028608,1,0.99872,0.99843,0.99971,0.45897,0.88757,1,1,1.0915,-0.90855,0,0
0.00029665,1,0.99843,0.99813,0.9997,0.45916,0.8873,1,1,1.0935,-0.90655,0,0
0.00030759,1,0.99814,0.99784,0.99969,0.45941,0.88701,1,1,1.0955,-0.90455,0,0
0.0003189,1,0.99786,0.99754,0.99968,0.45971,0.88669,1,1,1.0975,-0.90255,0,0
0.00033061,1,0.99759,0.99726,0.99967,0.46006,0.88634,1,1,1.0995,-0.90055,0,0
0.00034271,1,0.99732,0.99698,0.99966,0.46045,0.88598,1,1,1.1014,-0.89855,0,0
0.00035523,1,0.99707,0.99672,0.99964,0.46089,0.88561,1,1,1.1034,-0.89655,0,0
0.00036818,1,0.99684,0.99648,0.99963,0.46138,0.88522,1,1,1.1054,-0.89455,0,0
0.00038157,1,0.99664,0.99625,0.99962,0.46191,0.88481,1,1,1.1074,-0.89255,0,0
0.00039542,1,0.99645,0.99605,0.9996,0.46248,0.8844,1,1,1.1094,-0.89055,0,0
0.00040974,1,0.99628,0.99587,0.99959,0.46309,0.88398,1,1,1.1114,-0.88856,0,0
0.00042454,1,0.99613,0.99571,0.99958,0.46373,0.88355,1,1,1.1134,-0.88656,0,0
0.00043984,1,0.996,0.99556,0.99956,0.46441,0.88311,1,1,1.1154,-0.88456,0,0
0.00045565,1,0.99588,0.99542,0.99954,0.46511,0.88266,1,1,1.1174,-0.88256,0,0
0.000472,1,0.99577,0.9953,0.99953,0.46583,0.88221,1,1,1.1194,-0.88056,0,0
0.00048889,1,0.99569,0.9952,0.99951,0.46657,0.88176,1,1,1.1214,-0.87856,0,0
0.00050635,1,0.99562,0.99512,0.99949,0.46733,0.88132,1,1,1.1234,-0.87656,0,0
0.00052438,1,0.99558,0.99505,0.99948,0.4681,0.88087,1,1,1.1254,-0.87456,0,0
0.00054302,1,0.99555,0.99501,0.99946,0.46887,0.88044,1,1,1.1274,-0.87256,0,0
0.00056228,1,0.99555,0.99498,0.99944,0.46966,0.88,1,1,1.1294,-0.87056,0,0
0.00058217,1,0.99556,0.99498,0.99942,0.47044,0.87958,1,1,1.1314,-0.86857,0,0
0.00060272,1,0.99559,0.99499,0.9994,0.47123,0.87916,1,1,1.1334,-0.86657,0,0
0.00062394,1,0.99563,0.99501,0.99938,0.47202,0.87875,1,1,1.1354,-0.86457,0,0
0.00064586,1,0.99569,0.99504,0.99935,0.4728,0.87835,1,1,1.1374,-0.86257,0,0
0.00066849,1,0.99575,0.99508,0.99933,0.47357,0.87796,1,1,1.1394,-0.86057,0,0
0.00069186,1,0.99582,0.99512,0.99931,0.47433,0.87757,1,1,1.1414,-0.85857,0,0
0.000716,1,0.9959,0.99518,0.99928,0.47508,0.8772,1,1,1.1434,-0.85657,0,0
0.00074091,1,0.99598,0.99524,0.99926,0.4758,0.87684,1,1,1.1454,-0.85457,0,0
0.00076663,1,0.99608,0.99531,0.99923,0.47652,0.8765,1,1,1.1474,-0.85257,0,0
0.00079318,1,0.99618,0.99539,0.99921,0.47721,0.87616,1,1,1.1494,-0.85057,0,0
0.00082059,1,0.99629,0.99547,0.99918,0.47789,0.87584,1,1,1.1514,-0.84858,0,0
0.00084887,1,0.9964,0.99555,0.99915,0.47855,0.87553,1,1,1.1534,-0.84658,0,0
0.00087806,1,0.99651,0.99564,0.99912,0.47919,0.87522,1,1,1.1554,-0.84458,0,0
0.00090817,1,0.99662,0.99571,0.99909,0.47981,0.87493,1,1,1.1574,-0.84258,0,0
0.00093925,1,0.99673,0.99579,0.99906,0.48041,0.87464,1,1,1.1594,-0.84058,0,0
0.00097131,1,0.99683,0.99586,0.99903,0.48099,0.87436,1,1,1.1614,-0.83858,0,0
0.0010044,1,0.99692,0.99592,0.999,0.48155,0.87409,1,1,1.1634,-0.83658,0,0
0.0010385,1,0.99701,0.99597,0.99896,0.48209,0.87382,1,1,1.1654,-0.83458,0,0
0.0010737,1,0.9971,0.99602,0.99893,0.48261,0.87356,1,1,1.1674,-0.83258,0,0
0.00111,1,0.99718,0.99607,0.99889,0.48311,0.87331,1,1,1.1694,-0.83058,0,0
0.0011474,1,0.99725,0.9961,0.99885,0.4836,0.87306,1,1,1.1714,-0.82859,0,0
0.001186,1,0.99731,0.99613,0.99881,0.48407,0.87281,1,1,1.1734,-0.82659,0,0
0.0012258,1,0.99737,0.99614,0.99877,0.48454,0.87256,1,1,1.1754,-0.82459,0,0
0.0012669,1,0.99741,0.99614,0.99873,0.48499,0.87231,1,1,1.1774,-0.82259,0,0
0.0013092,1,0.99744,0.99613,0.99869,0.48543,0.87206,1,1,1.1794,-0.82059,0,0
0.0013528,1,0.99746,0.99611,0.99865,0.48586,0.87181,1,1,1.1814,-0.81859,0,0
0.0013977,1,0.99747,0.99607,0.9986,0.48629,0.87155,1,1,1.1834,-0.81659,0,0
0.0014441,1,0.99746,0.99602,0.99856,0.48671,0.87128,1,1,1.1854,-0.81459,0,0
0.0014918,1,0.99745,0.99596,0.99851,0.48713,0.87101,1,1,1.1874,-0.81259,0,0
0.001541,1,0.99742,0.99588,0.99846,0.48755,0.87073,1,1,1.1894,-0.81059,0,0
0.0015917,1,0.99738,0.99579,0.99841,0.48797,0.87045,1,1,1.1914,-0.8086,0,0
0.0016439,1,0.99734,0.99569,0.99836,0.4884,0.87015,1,1,1.1934,-0.8066,0,0
0.0016977,1,0.99728,0.99558,0.9983,0.48883,0.86984,1,1,1.1954,-0.8046,0,0
0.0017532,1,0.99721,0.99545,0.99825,0.48927,0.86952,1,1,1.1974,-0.8026,0,0
0.0018103,1,0.99712,0.99531,0.99819,0.48972,0.86919,1,1,1.1994,-0.8006,0,0
0.0018691,1,0.99703,0.99516,0.99813,0.49019,0.86884,1,1,1.2014,-0.7986,0,0
0.0019296,1,0.99693,0.995,0.99807,0.49067,0.86847,1,1,1.2034,-0.7966,0,0
0.001992,1,0.99682,0.99482,0.99801,0.49116,0.86809,1,1,1.2054,-0.7946,0,0
0.0020562,1,0.99669,0.99464,0.99794,0.49167,0.86769,1,1,1.2074,-0.7926,0,0
0.0021223,1,0.99656,0.99444,0.99788,0.4922,0.86728,1,1,1.2094,-0.7906,0,0
0.0021904,1,0.99642,0.99423,0.99781,0.49275,0.86685,1,1,1.2114,-0.78861,0,0
0.0022605,1,0.99628,0.99402,0.99774,0.49333,0.8664,1,1,1.2134,-0.78661,0,0
0.0023326,1,0.99613,0.99379,0.99767,0.49392,0.86593,1,1,1.2154,-0.78461,0,0
0.0024068,1,0.99597,0.99356,0.99759,0.49455,0.86544,1,1,1.2174,-0.78261,0,0
0.0024832,1,0.99581,0.99333,0.99752,0.4952,0.86493,1,1,1.2194,-0.78061,0,0
0.0025618,1,0.99565,0.99309,0.99744,0.49587,0.8644,1,1,1.2214,-0.77861,0,0
0.0026427,1,0.99548,0.99284,0.99736,0.49658,0.86386,1,1,1.2234,-0.77661,0,0
0.002726,1,0.99531,0.99258,0.99727,0.49731,0.86329,1,1,1.2254,-0.77461,0,0
0.0028116,1,0.99513,0.99232,0.99719,0.49807,0.8627,1,1,1.2274,-0.77261,0,0
0.0028997,1,0.99495,0.99206,0.9971,0.49886,0.86209,1,1,1.2294,-0.77061,0,0
0.0029903,1,0.99478,0.99179,0.99701,0.49967,0.86146,1,1,1.2314,-0.76862,0,0
0.0030835,1,0.99461,0.99152,0.99692,0.50052,0.86082,1,1,1.2334,-0.76662,0,0
0.0031793,1,0.99444,0.99126,0.99682,0.50139,0.86015,1,1,1.2354,-0.76462,0,0
0.0032779,1,0.99427,0.991,0.99672,0.5023,0.85947,1,1,1.2374,-0.76262,0,0
0.0033792,1,0.99412,0.99074,0.99662,0.50323,0.85878,1,1,1.2394,-0.76062,0,0
0.0034834,1,0.99396,0.99048,0.99652,0.50419,0.85806,1,1,1.2414,-0.75862,0,0
0.0035906,1,0.99381,0.99022,0.99641,0.50518,0.85733,1,1,1.2434,-0.75662,0,0
0.0037007,1,0.99367,0.98997,0.9963,0.5062,0.85658,1,1,1.2454,-0.75462,0,0
0.0038139,1,0.99353,0.98971,0.99619,0.50724,0.85582,1,1,1.2474,-0.75262,0,0
0.0039302,1,0.99339,0.98946,0.99607,0.5083,0.85504,1,1,1.2494,-0.75062,0,0
0.0040498,1,0.99327,0.98922,0.99595,0.50938,0.85426,1,1,1.2514,-0.74863,0,0
0.0041727,1,0.99316,0.98899,0.99583,0.51048,0.85346,1,1,1.2534,-0.74663,0,0
0.0042989,1,0.99306,0.98876,0.9957,0.5116,0.85266,1,1,1.2554,-0.74463,0,0
0.0044287,1,0.99298,0.98855,0.99557,0.51274,0.85185,1,1,1.2574,-0.74263,0,0
0.0045619,1,0.99291,0.98835,0.99544,0.5139,0.85103,1,1,1.2594,-0.74063,0,0
0.0046988,1,0.99285,0.98815,0.9953,0.51507,0.85021,1,1,1.2614,-0.73863,0,0
0.0048395,1,0.9928,0.98796,0.99516,0.51625,0.84938,1,1,1.2634,-0.73663,0,0
0.0049839,1,0.99276,0.98777,0.99502,0.51744,0.84854,1,1,1.2654,-0.73463,0,0
0.0051323,1,0.99273,0.98759,0.99487,0.51864,0.84771,1,1,1.2674,-0.73263,0,0
0.0052846,1,0.99271,0.98742,0.99472,0.51984,0.84687,1,1,1.2694,-0.73063,0,0
0.005441,1,0.99271,0.98727,0.99456,0.52103,0.84604,1,1,1.2714,-0.72864,0,0
0.0056016,1,0.99272,0.98712,0.9944,0.52223,0.84522,1,1,1.2734,-0.72664,0,0
0.0057665,1,0.99276,0.98699,0.99423,0.52343,0.8444,1,1,1.2754,-0.72464,0,0
0.0059358,1,0.99281,0.98687,0.99406,0.52463,0.84359,1,1,1.2774,-0.72264,0,0
0.0061096,1,0.99287,0.98676,0.99389,0.52581,0.84278,1,1,1.2794,-0.72064,0,0
0.0062879,1,0.99294,0.98665,0.99371,0.527,0.84198,1,1,1.2814,-0.71864,0,0
0.0064709,1,0.99302,0.98655,0.99353,0.52816,0.84119,1,1,1.2834,-0.71664,0,0
0.0066587,1,0.99312,0.98646,0.99334,0.52932,0.84041,1,1,1.2854,-0.71464,0,0
0.0068514,1,0.99322,0.98637,0.99315,0.53045,0.83964,1,1,1.2874,-0.71264,0,0
0.0070492,1,0.99333,0.98628,0.99295,0.53156,0.83888,1,1,1.2894,-0.71064,0,0
0.007252,1,0.99346,0.98621,0.99275,0.53265,0.83815,1,1,1.2914,-0.70865,0,0
0.0074601,1,0.99361,0.98615,0.99254,0.53372,0.83743,1,1,1.2934,-0.70665,0,0
0.0076736,1,0.99376,0.98609,0.99233,0.53477,0.83673,1,1,1.2954,-0.70465,0,0
0.0078925,1,0.99393,0.98604,0.99211,0.53579,0.83604,1,1,1.2974,-0.70265,0,0
0.0081171,1,0.99411,0.98599,0.99188,0.53678,0.83538,1,1,1.2994,-0.70065,0,0
0.0083473,1,0.99429,0.98594,0.99165,0.53775,0.83473,1,1,1.3013,-0.69865,0,0
0.0085834,1,0.99448,0.98589,0.99142,0.53868,0.83409,1,1,1.3033,-0.69665,0,0
0.0088255,1,0.99466,0.98584,0.99117,0.53958,0.83348,1,1,1.3053,-0.69465,0,0
0.0090737,1,0.99486,0.98578,0.99093,0.54044,0.83289,1,1,1.3073,-0.69265,0,0
0.0093281,1,0.99506,0.98573,0.99067,0.54127,0.83232,1,1,1.3093,-0.69065,0,0
0.0095889,1,0.99527,0.98568,0.99041,0.54206,0.83178,1,1,1.3113,-0.68866,0,0
0.0098562,1,0.99549,0.98563,0.99014,0.54281,0.83126,1,1,1.3133,-0.68666,0,0
0.01013,1,0.99571,0.98558,0.98987,0.54353,0.83076,1,1,1.3153,-0.68466,0,0
0.010411,1,0.99593,0.98552,0.98959,0.54421,0.83028,1,1,1.3173,-0.68266,0,0
0.010698,1,0.99616,0.98546,0.9893,0.54485,0.82982,1,1,1.3193,-0.68066,0,0
0.010993,1,0.99638,0.98539,0.98901,0.54545,0.82938,1,1,1.3213,-0.67866,0,0
0.011295,1,0.9966,0.9853,0.98871,0.54602,0.82896,1,1,1.3233,-0.67666,0,0
0.011604,1,0.99682,0.98521,0.9884,0.54654,0.82856,1,1,1.3253,-0.67466,0,0
0.011921,1,0.99703,0.98511,0.98808,0.54701,0.82818,1,1,1.3273,-0.67266,0,0
0.012246,1,0.99725,0.985,0.98775,0.54745,0.82783,1,1,1.3293,-0.67066,0,0
0.012578,1,0.99747,0.98489,0.98742,0.54785,0.8275,1,1,1.3313,-0.66867,0,0
0.012918,1,0.99769,0.98477,0.98708,0.54821,0.82718,1,1,1.3333,-0.66667,0,0
0.013266,1,0.9979,0.98464,0.98673,0.54853,0.82689,1,1,1.3353,-0.66467,0,0
0.013623,1,0.99812,0.98449,0.98638,0.54882,0.82661,1,1,1.3373,-0.66267,0,0
0.013988,1,0.99832,0.98433,0.98601,0.54907,0.82635,1,1,1.3393,-0.66067,0,0
0.014362,1,0.99852,0.98416,0.98564,0.54928,0.8261,1,1,1.3413,-0.65867,0,0
0.014745,1,0.99871,0.98396,0.98526,0.54945,0.82587,1,1,1.3433,-0.65667,0,0
0.015136,1,0.99889,0.98375,0.98486,0.54958,0.82566,1,1,1.3453,-0.65467,0,0
0.015537,1,0.99907,0.98353,0.98446,0.54968,0.82546,1,1,1.3473,-0.65267,0,0
0.015947,1,0.99925,0.9833,0.98405,0.54974,0.82528,1,1,1.3493,-0.65067,0,0
0.016367,1,0.99942,0.98306,0.98363,0.54977,0.82511,1,1,1.3513,-0.64868,0,0
0.016796,1,0.99959,0.9828,0.9832,0.54977,0.82496,1,1,1.3533,-0.64668,0,0
0.017236,1,0.99976,0.98252,0.98276,0.54974,0.82481,1,1,1.3553,-0.64468,0,0
0.017685,1,0.99991,0.98223,0.98232,0.54968,0.82467,1,1,1.3573,-0.64268,0,0
0.018144,1,1.0001,0.98192,0.98186,0.54959,0.82454,1,1,1.3593,-0.64068,0,0
0.018614,1,1.0002,0.98158,0.98139,0.54946,0.82442,1,1,1.3613,-0.63868,0,0
0.019095,1,1.0003,0.98123,0.9809,0.54931,0.82431,1,1,1.3633,-0.63668,0,0
0.019587,1,1.0004,0.98086,0.98041,0.54913,0.8242,1,1,1.3653,-0.63468,0,0
0.020089,1,1.0006,0.98047,0.97991,0.54893,0.82411,1,1,1.3673,-0.63268,0,0
0.020603,1,1.0007,0.98007,0.9794,0.5487,0.82402,1,1,1.3693,-0.63068,0,0
0.021128,1,1.0008,0.97965,0.97887,0.54845,0.82393,1,1,1.3713,-0.62869,0,0
0.021665,1,1.0009,0.97922,0.97833,0.54818,0.82385,1,1,1.3733,-0.62669,0,0
0.022214,1,1.001,0.97877,0.97779,0.54789,0.82376,1,1,1.3753,-0.62469,0,0
0.022775,1,1.0011,0.97829,0.97723,0.54757,0.82368,1,1,1.3773,-0.62269,0,0
0.023348,1,1.0011,0.97779,0.97665,0.54724,0.8236,1,1,1.3793,-0.62069,0,0
0.023934,1,1.0012,0.97727,0.97607,0.54689,0.82352,1,1,1.3813,-0.61869,0,0
0.024532,1,1.0013,0.97673,0.97547,0.54652,0.82344,1,1,1.3833,-0.61669,0,0
0.025143,1,1.0013,0.97617,0.97486,0.54614,0.82335,1,1,1.3853,-0.61469,0,0
0.025768,1,1.0014,0.9756,0.97423,0.54574,0.82327,1,1,1.3873,-0.61269,0,0
0.026406,1,1.0014,0.97501,0.97359,0.54532,0.82319,1,1,1.3893,-0.61069,0,0
0.027058,1,1.0015,0.97441,0.97294,0.5449,0.8231,1,1,1.3913,-0.6087,0,0
0.027723,1,1.0015,0.97378,0.97228,0.54447,0.823,1,1,1.3933,-0.6067,0,0
0.028402,1,1.0015,0.97312,0.9716,0.54402,0.8229,1,1,1.3953,-0.6047,0,0
0.029096,1,1.0015,0.97245,0.9709,0.54357,0.82279,1,1,1.3973,-0.6027,0,0
0.029805,1,1.0016,0.97175,0.9702,0.5431,0.82268,1,1,1.3993,-0.6007,0,0
0.030528,1,1.0016,0.97104,0.96947,0.54263,0.82255,1,1,1.4013,-0.5987,0,0
0.031266,1,1.0016,0.9703,0.96873,0.54214,0.82243,1,1,1.4033,-0.5967,0,0
0.03202,1,1.0016,0.96955,0.96798,0.54165,0.82229,1,1,1.4053,-0.5947,0,0
0.032789,1,1.0016,0.96878,0.96721,0.54116,0.82215,1,1,1.4073,-0.5927,0,0
0.033574,1,1.0016,0.96799,0.96643,0.54066,0.82199,1,1,1.4093,-0.5907,0,0
0.034375,1,1.0016,0.96718,0.96563,0.54016,0.82183,1,1,1.4113,-0.58871,0,0
0.035192,1,1.0015,0.96634,0.96481,0.53966,0.82165,1,1,1.4133,-0.58671,0,0
0.036026,1,1.0015,0.96549,0.96397,0.53915,0.82146,1,1,1.4153,-0.58471,0,0
0.036877,1,1.0015,0.96461,0.96312,0.53864,0.82126,1,1,1.4173,-0.58271,0,0
0.037744,1,1.0015,0.96371,0.96226,0.53813,0.82105,1,1,1.4193,-0.58071,0,0
0.038629,1,1.0014,0.96279,0.96137,0.53762,0.82083,1,1,1.4213,-0.57871,0,0
0.039532,1,1.0014,0.96185,0.96047,0.5371,0.82059,1,1,1.4233,-0.57671,0,0
0.040452,1,1.0013,0.96089,0.95955,0.53659,0.82034,1,1,1.4253,-0.57471,0,0
0.041391,1,1.0013,0.95991,0.95861,0.53608,0.82008,1,1,1.4273,-0.57271,0,0
0.042348,1,1.0013,0.95891,0.95765,0.53557,0.8198,1,1,1.4293,-0.57071,0,0
0.043323,1,1.0012,0.95789,0.95668,0.53506,0.81951,1,1,1.4313,-0.56872,0,0
0.044318,1,1.0012,0.95684,0.95568,0.53455,0.8192,1,1,1.4333,-0.56672,0,0
0.045332,1,1.0011,0.95578,0.95467,0.53405,0.81888,1,1,1.4353,-0.56472,0,0
0.046365,1,1.0011,0.95469,0.95363,0.53355,0.81854,1,1,1.4373,-0.56272,0,0
0.047418,1,1.001,0.95357,0.95258,0.53305,0.81819,1,1,1.4393,-0.56072,0,0
0.048491,1,1.0009,0.95244,0.95151,0.53255,0.81782,1,1,1.4413,-0.55872,0,0
0.049585,1,1.0009,0.95129,0.95042,0.53206,0.81744,1,1,1.4433,-0.55672,0,0
0.050698,1,1.0008,0.95012,0.9493,0.53157,0.81704,1,1,1.4453,-0.55472,0,0
0.051833,1,1.0008,0.94892,0.94817,0.53108,0.81662,1,1,1.4473,-0.55272,0,0
0.052989,1,1.0007,0.9477,0.94701,0.5306,0.81619,1,1,1.4493,-0.55072,0,0
0.054167,1,1.0006,0.94646,0.94583,0.53013,0.81574,1,1,1.4513,-0.54873,0,0
0.055366,1,1.0006,0.94519,0.94463,0.52965,0.81527,1,1,1.4533,-0.54673,0,0
0.056587,1,1.0005,0.94391,0.94341,0.52918,0.81478,1,1,1.4553,-0.54473,0,0
0.057831,1,1.0004,0.94259,0.94217,0.52872,0.81428,1,1,1.4573,-0.54273,0,0
0.059097,1,1.0004,0.94126,0.9409,0.52826,0.81376,1,1,1.4593,-0.54073,0,0
0.060386,1,1.0003,0.93991,0.93961,0.5278,0.81322,1,1,1.4613,-0.53873,0,0
0.061699,1,1.0002,0.93853,0.9383,0.52735,0.81267,1,1,1.4633,-0.53673,0,0
0.063034,1,1.0002,0.93713,0.93697,0.5269,0.8121,1,1,1.4653,-0.53473,0,0
0.064394,1,1.0001,0.9357,0.93561,0.52646,0.81151,1,1,1.4673,-0.53273,0,0
0.065777,1,1,0.93426,0.93422,0.52602,0.8109,1,1,1.4693,-0.53073,0,0
0.067185,1,0.99997,0.93278,0.93281,0.52558,0.81028,1,1,1.4713,-0.52874,0,0
0.068618,1,0.99991,0.93129,0.93138,0.52515,0.80963,1,1,1.4733,-0.52674,0,0
0.070075,1,0.99984,0.92977,0.92992,0.52472,0.80897,1,1,1.4753,-0.52474,0,0
0.071558,1,0.99978,0.92822,0.92844,0.52429,0.80829,1,1,1.4773,-0.52274,0,0
0.073067,1,0.99972,0.92665,0.92693,0.52387,0.8076,1,1,1.4793,-0.52074,0,0
0.074601,1,0.99966,0.92506,0.9254,0.52345,0.80689,1,1,1.4813,-0.51874,0,0
0.076161,1,0.99961,0.92344,0.92384,0.52303,0.80616,1,1,1.4833,-0.51674,0,0
0.077748,1,0.99955,0.9218,0.92225,0.52261,0.80541,1,1,1.4853,-0.51474,0,0
0.079361,1,0.9995,0.92014,0.92064,0.52219,0.80465,1,1,1.4873,-0.51274,0,0
0.081001,1,0.99945,0.91845,0.919,0.52178,0.80386,1,1,1.4893,-0.51074,0,0
0.082669,1,0.9994,0.91673,0.91733,0.52136,0.80306,1,1,1.4913,-0.50875,0,0
0.084364,1,0.99935,0.91499,0.91564,0.52094,0.80225,1,1,1.4933,-0.50675,0,0
0.086088,1,0.9993,0.91322,0.91391,0.52053,0.80142,1,1,1.4953,-0.50475,0,0
0.087839,1,0.99926,0.91142,0.91216,0.52011,0.80057,1,1,1.4973,-0.50275,0,0
0.089619,1,0.99922,0.9096,0.91038,0.51969,0.7997,1,1,1.4993,-0.50075,0,0
0.091427,1,0.99918,0.90775,0.90857,0.51927,0.79882,1,1,1.5012,-0.49875,0,0
0.093265,1,0.99915,0.90588,0.90673,0.51885,0.79792,1,1,1.5032,-0.49675,0,0
0.095132,1,0.99912,0.90398,0.90487,0.51842,0.79701,1,1,1.5052,-0.49475,0,0
0.097029,1,0.99909,0.90206,0.90297,0.518,0.79608,1,1,1.5072,-0.49275,0,0
0.098955,1,0.99906,0.9001,0.90104,0.51757,0.79513,1,1,1.5092,-0.49075,0,0
0.10091,1,0.99904,0.89812,0.89909,0.51713,0.79417,1,1,1.5112,-0.48876,0,0
0.1029,1,0.99901,0.89611,0.8971,0.51669,0.79319,1,1,1.5132,-0.48676,0,0
0.10492,1,0.99899,0.89408,0.89508,0.51624,0.7922,1,1,1.5152,-0.48476,0,0
0.10697,1,0.99898,0.89201,0.89303,0.51578,0.79119,1,1,1.5172,-0.48276,0,0
0.10905,1,0.99896,0.88992,0.89095,0.51532,0.79017,1,1,1.5192,-0.48076,0,0
0.11116,1,0.99896,0.8878,0.88884,0.51485,0.78913,1,1,1.5212,-0.47876,0,0
0.1133,1,0.99895,0.88565,0.8867,0.51437,0.78808,1,1,1.5232,-0.47676,0,0
0.11548,1,0.99895,0.88347,0.88452,0.51389,0.78702,1,1,1.5252,-0.47476,0,0
0.11769,1,0.99895,0.88127,0.88231,0.51339,0.78593,1,1,1.5272,-0.47276,0,0
0.11993,1,0.99895,0.87903,0.88007,0.51289,0.78484,1,1,1.5292,-0.47076,0,0
0.1222,1,0.99896,0.87676,0.8778,0.51237,0.78373,1,1,1.5312,-0.46877,0,0
0.12451,1,0.99897,0.87446,0.87549,0.51184,0.78261,1,1,1.5332,-0.46677,0,0
0.12685,1,0.99898,0.87213,0.87315,0.5113,0.78148,1,1,1.5352,-0.46477,0,0
0.12922,1,0.99899,0.86977,0.87078,0.51074,0.78033,1,1,1.5372,-0.46277,0,0
0.13163,1,0.99901,0.86739,0.86837,0.51018,0.77917,1,1,1.5392,-0.46077,0,0
0.13407,1,0.99904,0.86497,0.86593,0.5096,0.778,1,1,1.5412,-0.45877,0,0
0.13655,1,0.99907,0.86252,0.86345,0.509,0.77681,1,1,1.5432,-0.45677,0,0
0.13906,1,0.9991,0.86004,0.86094,0.50839,0.77561,1,1,1.5452,-0.45477,0,0
0.1416,1,0.99913,0.85752,0.8584,0.50777,0.7744,1,1,1.5472,-0.45277,0,0
0.14418,1,0.99916,0.85497,0.85582,0.50712,0.77317,1,1,1.5492,-0.45077,0,0
0.1468,1,0.99919,0.85239,0.8532,0.50646,0.77194,1,1,1.5512,-0.44878,0,0
0.14945,1,0.99923,0.84978,0.85055,0.50578,0.77069,1,1,1.5532,-0.44678,0,0
0.15214,1,0.99927,0.84713,0.84786,0.50508,0.76943,1,1,1.5552,-0.44478,0,0
0.15486,1,0.99932,0.84446,0.84514,0.50437,0.76816,1,1,1.5572,-0.44278,0,0
0.15762,1,0.99937,0.84175,0.84238,0.50363,0.76688,1,1,1.5592,-0.44078,0,0
0.16042,1,0.99943,0.83901,0.83958,0.50288,0.76559,1,1,1.5612,-0.43878,0,0
0.16325,1,0.99948,0.83623,0.83675,0.5021,0.76428,1,1,1.5632,-0.43678,0,0
0.16612,1,0.99953,0.83341,0.83388,0.5013,0.76296,1,1,1.5652,-0.43478,0,0
0.16903,1,0.99959,0.83056,0.83097,0.50048,0.76163,1,1,1.5672,-0.43278,0,0
0.17197,1,0.99965,0.82768,0.82803,0.49964,0.76029,1,1,1.5692,-0.43078,0,0
0.17495,1,0.99971,0.82476,0.82505,0.49877,0.75894,1,1,1.5712,-0.42879,0,0
0.17797,1,0.99977,0.82181,0.82203,0.49788,0.75758,1,1,1.5732,-0.42679,0,0
0.18102,1,0.99984,0.81882,0.81898,0.49697,0.7562,1,1,1.5752,-0.42479,0,0
0.18412,1,0.99991,0.8158,0.81588,0.49603,0.75482,1,1,1.5772,-0.42279,0,0
0.18725,1,0.99999,0.81274,0.81275,0.49507,0.75342,1,1,1.5792,-0.42079,0,0
0.19042,1,1.0001,0.80964,0.80958,0.49409,0.75201,1,1,1.5812,-0.41879,0,0
0.19362,1,1.0001,0.8065,0.80638,0.49308,0.75059,1,1,1.5832,-0.41679,0,0
0.19687,1,1.0002,0.80333,0.80313,0.49204,0.74915,1,1,1.5852,-0.41479,0,0
0.20015,1,1.0003,0.80012,0.79985,0.49097,0.74771,1,1,1.5872,-0.41279,0,0
0.20348,1,1.0004,0.79688,0.79652,0.48988,0.74625,1,1,1.5892,-0.41079,0,0
0.20684,1,1.0004,0.7936,0.79316,0.48876,0.74479,1,1,1.5912,-0.4088,0,0
0.21024,1,1.0005,0.79028,0.78976,0.48761,0.74331,1,1,1.5932,-0.4068,0,0
0.21367,1,1.0006,0.78692,0.78633,0.48644,0.74182,1,1,1.5952,-0.4048,0,0
0.21715,1,1.0007,0.78353,0.78285,0.48524,0.74032,1,1,1.5972,-0.4028,0,0
0.22067,1,1.0008,0.78009,0.77933,0.48402,0.7388,1,1,1.5992,-0.4008,0,0
0.22422,1,1.0008,0.77662,0.77578,0.48276,0.73727,1,1,1.6012,-0.3988,0,0
0.22782,1,1.0009,0.7731,0.77218,0.48147,0.73572,1,1,1.6032,-0.3968,0,0
0.23145,1,1.001,0.76955,0.76855,0.48015,0.73417,1,1,1.6052,-0.3948,0,0
0.23513,1,1.0011,0.76596,0.76487,0.47881,0.7326,1,1,1.6072,-0.3928,0,0
0.23884,1,1.0012,0.76234,0.76116,0.47743,0.73103,1,1,1.6092,-0.3908,0,0
0.24259,1,1.0013,0.75868,0.75741,0.47603,0.72943,1,1,1.6112,-0.38881,0,0
0.24638,1,1.0014,0.75497,0.75362,0.4746,0.72782,1,1,1.6132,-0.38681,0,0
0.25021,1,1.0014,0.75122,0.74979,0.47314,0.7262,1,1,1.6152,-0.38481,0,0
0.25408,1,1.0015,0.74744,0.74592,0.47165,0.72456,1,1,1.6172,-0.38281,0,0
0.25799,1,1.0016,0.74361,0.74201,0.47012,0.72291,1,1,1.6192,-0.38081,0,0
0.26193,1,1.0017,0.73974,0.73807,0.46857,0.72124,1,1,1.6212,-0.37881,0,0
0.26592,1,1.0018,0.73584,0.73408,0.46699,0.71956,1,1,1.6232,-0.37681,0,0
0.26995,1,1.0018,0.7319,0.73005,0.46537,0.71786,1,1,1.6252,-0.37481,0,0
0.27401,1,1.0019,0.72792,0.72599,0.46373,0.71615,1,1,1.6272,-0.37281,0,0
0.27811,1,1.002,0.7239,0.72189,0.46206,0.71442,1,1,1.6292,-0.37081,0,0
0.28226,1,1.0021,0.71983,0.71774,0.46036,0.71267,1,1,1.6312,-0.36882,0,0
0.28644,1,1.0022,0.71573,0.71356,0.45863,0.71091,1,1,1.6332,-0.36682,0,0
0.29066,1,1.0022,0.71158,0.70934,0.45687,0.70912,1,1,1.6352,-0.36482,0,0
0.29492,1,1.0023,0.7074,0.70508,0.45508,0.70732,1,1,1.6372,-0.36282,0,0
0.29921,1,1.0024,0.70318,0.70079,0.45325,0.70551,1,1,1.6392,-0.36082,0,0
0.30355,1,1.0025,0.69892,0.69645,0.4514,0.70367,1,1,1.6412,-0.35882,0,0
0.30792,1,1.0025,0.69462,0.69208,0.44952,0.70182,1,1,1.6432,-0.35682,0,0
0.31233,1,1.0026,0.69028,0.68767,0.44761,0.69995,1,1,1.6452,-0.35482,0,0
0.31678,1,1.0027,0.6859,0.68322,0.44568,0.69805,1,1,1.6472,-0.35282,0,0
0.32127,1,1.0028,0.68148,0.67873,0.44371,0.69614,1,1,1.6492,-0.35082,0,0
0.3258,1,1.0028,0.67702,0.6742,0.44171,0.6942,1,1,1.6512,-0.34883,0,0
0.33036,1,1.0029,0.67252,0.66964,0.43969,0.69224,1,1,1.6532,-0.34683,0,0
0.33496,1,1.0029,0.66799,0.66504,0.43763,0.69027,1,1,1.6552,-0.34483,0,0
0.33959,1,1.003,0.66341,0.66041,0.43554,0.68827,1,1,1.6572,-0.34283,0,0
0.34427,1,1.0031,0.6588,0.65573,0.43343,0.68625,1,1,1.6592,-0.34083,0,0
0.34898,1,1.0031,0.65415,0.65102,0.4313,0.6842,1,1,1.6612,-0.33883,0,0
0.35372,1,1.0032,0.64946,0.64628,0.42913,0.68214,1,1,1.6632,-0.33683,0,0
0.3585,1,1.0032,0.64474,0.6415,0.42694,0.68004,1,1,1.6652,-0.33483,0,0
0.36332,1,1.0033,0.63997,0.63668,0.42472,0.67793,1,1,1.6672,-0.33283,0,0
0.36817,1,1.0033,0.63516,0.63183,0.42247,0.67578,1,1,1.6692,-0.33083,0,0
0.37306,1,1.0034,0.63032,0.62694,0.42019,0.67362,1,1,1.6712,-0.32884,0,0
0.37798,1,1.0034,0.62545,0.62202,0.41789,0.67143,1,1,1.6732,-0.32684,0,0
0.38294,1,1.0035,0.62054,0.61706,0.41556,0.66921,1,1,1.6752,-0.32484,0,0
0.38793,1,1.0035,0.61559,0.61207,0.41321,0.66697,1,1,1.6772,-0.32284,0,0
0.39295,1,1.0036,0.6106,0.60705,0.41083,0.6647,1,1,1.6792,-0.32084,0,0
0.39801,1,1.0036,0.60558,0.60199,0.40843,0.6624,1,1,1.6812,-0.31884,0,0
0.4031,1,1.0036,0.60053,0.5969,0.406,0.66007,1,1,1.6832,-0.31684,0,0
0.40822,1,1.0037,0.59543,0.59178,0.40355,0.65771,1,1,1.6852,-0.31484,0,0
0.41337,1,1.0037,0.5903,0.58663,0.40107,0.65532,1,1,1.6872,-0.31284,0,0
0.41856,1,1.0037,0.58515,0.58144,0.39857,0.65291,1,1,1.6892,-0.31084,0,0
0.42378,1,1.0037,0.57995,0.57622,0.39605,0.65046,1,1,1.6912,-0.30885,0,0
0.42903,1,1.0038,0.57473,0.57097,0.3935,0.64799,1,1,1.6932,-0.30685,0,0
0.4343,1,1.0038,0.56947,0.5657,0.39093,0.64548,1,1,1.6952,-0.30485,0,0
0.43961,1,1.0038,0.56418,0.56039,0.38834,0.64294,1,1,1.6972,-0.30285,0,0
0.44495,1,1.0038,0.55885,0.55505,0.38572,0.64036,1,1,1.6992,-0.30085,0,0
0.45032,1,1.0038,0.55349,0.54968,0.38309,0.63776,1,1,1.7011,-0.29885,0,0
0.45571,1,1.0038,0.5481,0.54429,0.38043,0.63512,1,1,1.7031,-0.29685,0,0
0.46113,1,1.0038,0.54269,0.53887,0.37775,0.63245,1,1,1.7051,-0.29485,0,0
0.46658,1,1.0038,0.53724,0.53342,0.37505,0.62974,1,1,1.7071,-0.29285,0,0
0.47206,1,1.0038,0.53176,0.52794,0.37234,0.627,1,1,1.7091,-0.29085,0,0
0.47756,1,1.0038,0.52626,0.52244,0.3696,0.62422,1,1,1.7111,-0.28886,0,0
0.48309,1,1.0038,0.52072,0.51691,0.36684,0.62141,1,1,1.7131,-0.28686,0,0
0.48864,1,1.0038,0.51516,0.51136,0.36407,0.61856,1,1,1.7151,-0.28486,0,0
0.49422,1,1.0038,0.50957,0.50578,0.36128,0.61567,1,1,1.7171,-0.28286,0,0
0.49982,1,1.0038,0.50395,0.50018,0.35847,0.61274,1,1,1.7191,-0.28086,0,0
0.50544,1,1.0038,0.49831,0.49456,0.35564,0.60978,1,1,1.7211,-0.27886,0,0
0.51109,1,1.0037,0.49264,0.48891,0.35279,0.60678,1,1,1.7231,-0.27686,0,0
0.51676,1,1.0037,0.48695,0.48324,0.34993,0.60374,1,1,1.7251,-0.27486,0,0
0.52245,1,1.0037,0.48123,0.47755,0.34705,0.60065,1,1,1.7271,-0.27286,0,0
0.52815,1,1.0036,0.47549,0.47185,0.34416,0.59753,1,1,1.7291,-0.27086,0,0
0.53388,1,1.0036,0.46973,0.46612,0.34125,0.59437,1,1,1.7311,-0.26887,0,0
0.53963,1,1.0036,0.46394,0.46037,0.33833,0.59116,1,1,1.7331,-0.26687,0,0
0.5454,1,1.0035,0.45813,0.4546,0.33539,0.58791,1,1,1.7351,-0.26487,0,0
0.55118,1,1.0035,0.4523,0.44882,0.33244,0.58462,1,1,1.7371,-0.26287,0,0
0.55698,1,1.0034,0.44645,0.44302,0.32948,0.58129,1,1,1.7391,-0.26087,0,0
0.5628,1,1.0034,0.44058,0.4372,0.3265,0.57791,1,1,1.7411,-0.25887,0,0
0.56863,1,1.0033,0.43469,0.43137,0.32351,0.57449,1,1,1.7431,-0.25687,0,0
0.57448,1,1.0033,0.42879,0.42552,0.32051,0.57102,1,1,1.7451,-0.25487,0,0
0.58034,1,1.0032,0.42286,0.41966,0.3175,0.5675,1,1,1.7471,-0.25287,0,0
0.58621,1,1.0031,0.41692,0.41379,0.31448,0.56394,1,1,1.7491,-0.25087,0,0
0.5921,1,1.0031,0.41097,0.4079,0.31144,0.56033,1,1,1.7511,-0.24888,0,0
0.598,1,1.003,0.405,0.402,0.3084,0.55667,1,1,1.7531,-0.24688,0,0
0.6039,1,1.0029,0.39901,0.3961,0.30535,0.55297,1,1,1.7551,-0.24488,0,0
0.60982,1,1.0028,0.39301,0.39018,0.30228,0.54921,1,1,1.7571,-0.24288,0,0
0.61575,1,1.0027,0.387,0.38425,0.29921,0.54541,1,1,1.7591,-0.24088,0,0
0.62168,1,1.0027,0.38098,0.37832,0.29614,0.54155,1,1,1.7611,-0.23888,0,0
0.62762,1,1.0026,0.37494,0.37238,0.29305,0.53764,1,1,1.7631,-0.23688,0,0
0.63357,1,1.0025,0.3689,0.36643,0.28996,0.53368,1,1,1.7651,-0.23488,0,0
0.63952,1,1.0024,0.36284,0.36048,0.28686,0.52967,1,1,1.7671,-0.23288,0,0
0.64548,1,1.0023,0.35677,0.35452,0.28375,0.5256,1,1,1.7691,-0.23088,0,0
0.65144,1,1.0021,0.3507,0.34856,0.28064,0.52148,1,1,1.7711,-0.22889,0,0
0.6574,1,1.002,0.34462,0.3426,0.27752,0.51731,1,1,1.7731,-0.22689,0,0
0.66336,1,1.0019,0.33854,0.33664,0.2744,0.51307,1,1,1.7751,-0.22489,0,0
0.66933,1,1.0018,0.33245,0.33067,0.27127,0.50878,1,1,1.7771,-0.22289,0,0
0.67529,1,1.0016,0.32635,0.32471,0.26814,0.50443,1,1,1.7791,-0.22089,0,0
0.68125,1,1.0015,0.32025,0.31875,0.265,0.50002,1,1,1.7811,-0.21889,0,0
0.68721,1,1.0014,0.31415,0.31279,0.26186,0.49556,1,1,1.7831,-0.21689,0,0
0.69317,1,1.0012,0.30804,0.30683,0.25872,0.49103,1,1,1.7851,-0.21489,0,0
0.69912,1,1.0011,0.30193,0.30088,0.25557,0.48643,1,1,1.7871,-0.21289,0,0
0.70507,1,1.0009,0.29583,0.29493,0.25242,0.48178,1,1,1.7891,-0.21089,0,0
0.71101,1,1.0007,0.28972,0.28899,0.24927,0.47706,1,1,1.7911,-0.2089,0,0
0.71695,1,1.0006,0.28362,0.28305,0.24612,0.47227,1,1,1.7931,-0.2069,0,0
0.72287,1,1.0004,0.27751,0.27713,0.24296,0.46742,1,1,1.7951,-0.2049,0,0
0.72879,1,1.0002,0.27141,0.27121,0.2398,0.4625,1,1,1.7971,-0.2029,0,0
0.7347,1,1,0.26531,0.2653,0.23664,0.45751,1,1,1.7991,-0.2009,0,0
0.74059,1,0.99981,0.25922,0.25941,0.23348,0.45245,1,1,1.8011,-0.1989,0,0
0.74648,1,0.99961,0.25313,0.25352,0.23031,0.44731,1,1,1.8031,-0.1969,0,0
0.75235,1,0.9994,0.24705,0.24765,0.22715,0.44211,1,1,1.8051,-0.1949,0,0
0.7582,1,0.99918,0.24098,0.2418,0.22398,0.43682,1,1,1.8071,-0.1929,0,0
0.76404,1,0.99896,0.23492,0.23596,0.22081,0.43146,1,1,1.8091,-0.1909,0,0
0.76986,1,0.99873,0.22886,0.23014,0.21764,0.42603,1,1,1.8111,-0.18891,0,0
0.77567,1,0.99849,0.22282,0.22433,0.21446,0.42051,1,1,1.8131,-0.18691,0,0
0.78145,1,0.99824,0.21679,0.21855,0.21128,0.41491,1,1,1.8151,-0.18491,0,0
0.78722,1,0.99799,0.21077,0.21278,0.2081,0.40922,1,1,1.8171,-0.18291,0,0
0.79297,1,0.99773,0.20477,0.20703,0.20492,0.40345,1,1,1.8191,-0.18091,0,0
0.79869,1,0.99747,0.19878,0.20131,0.20173,0.3976,1,1,1.8211,-0.17891,0,0
0.80439,1,0.9972,0.19281,0.19561,0.19853,0.39166,1,1,1.8231,-0.17691,0,0
0.81007,1,0.99693,0.18686,0.18993,0.19533,0.38563,1,1,1.8251,-0.17491,0,0
0.81572,1,0.99666,0.18093,0.18428,0.19213,0.3795,1,1,1.8271,-0.17291,0,0
0.82135,1,0.99638,0.17503,0.17865,0.18892,0.37328,1,1,1.8291,-0.17091,0,0
0.82695,1,0.9961,0.16915,0.17305,0.1857,0.36697,1,1,1.8311,-0.16892,0,0
0.83252,1,0.99582,0.1633,0.16748,0.18247,0.36057,1,1,1.8331,-0.16692,0,0
0.83806,1,0.99554,0.15749,0.16194,0.17923,0.35407,1,1,1.8351,-0.16492,0,0
0.84357,1,0.99527,0.15171,0.15643,0.17598,0.34747,1,1,1.8371,-0.16292,0,0
0.84905,1,0.99501,0.14596,0.15095,0.17272,0.34078,1,1,1.8391,-0.16092,0,0
0.85449,1,0.99476,0.14026,0.14551,0.16945,0.33399,1,1,1.8411,-0.15892,0,0
0.8599,1,0.99452,0.13461,0.1401,0.16617,0.32711,1,1,1.8431,-0.15692,0,0
0.86528,1,0.99429,0.12901,0.13472,0.16287,0.32013,1,1,1.8451,-0.15492,0,0
0.87062,1,0.99409,0.12346,0.12938,0.15956,0.31305,1,1,1.8471,-0.15292,0,0
0.87593,1,0.99391,0.11798,0.12407,0.15624,0.30589,1,1,1.8491,-0.15092,0,0
0.88119,1,0.99376,0.11257,0.11881,0.1529,0.29864,1,1,1.8511,-0.14893,0,0
0.88642,1,0.99365,0.10723,0.11358,0.14954,0.29131,1,1,1.8531,-0.14693,0,0
0.89161,1,0.99357,0.10197,0.10839,0.14618,0.2839,1,1,1.8551,-0.14493,0,0
0.89675,1,0.99355,0.096793,0.10325,0.14279,0.27641,1,1,1.8571,-0.14293,0,0
0.90186,1,0.99357,0.091715,0.098148,0.1394,0.26885,1,1,1.8591,-0.14093,0,0
0.90691,1,0.99365,0.086738,0.09309,0.13599,0.26124,1,1,1.8611,-0.13893,0,0
0.91193,1,0.9938,0.08187,0.088078,0.13256,0.25357,1,1,1.8631,-0.13693,0,0
0.9169,1,0.99402,0.077119,0.083113,0.12913,0.24586,1,1,1.8651,-0.13493,0,0
0.92182,1,0.99431,0.072492,0.078196,0.12568,0.23811,1,1,1.8671,-0.13293,0,0
0.9267,1,0.99469,0.067996,0.07333,0.12223,0.23034,1,1,1.8691,-0.13093,0,0
0.93152,1,0.99516,0.063639,0.068516,0.11877,0.22256,1,1,1.8711,-0.12894,0,0
0.9363,1.0001,0.99573,0.059427,0.063759,0.11532,0.21478,1,1,1.8731,-0.12694,0,0
0.94103,1.0001,0.99639,0.055365,0.059061,0.11186,0.20701,1,1,1.8751,-0.12494,0,0
0.9457,1.0001,0.99716,0.051459,0.054428,0.1084,0.19927,1,1,1.8771,-0.12294,0,0
0.95032,1.0002,0.99804,0.047714,0.049867,0.10495,0.19157,1,1,1.8791,-0.12094,0,0
0.95489,1.0003,0.99903,0.044135,0.045386,0.10152,0.18393,1,1,1.8811,-0.11894,0,0
0.9594,1.0004,1.0001,0.040725,0.040997,0.098096,0.17636,1,1,1.8831,-0.11694,0,0
0.96386,1.0006,1.0013,0.037487,0.036715,0.094698,0.16887,1,1,1.8851,-0.11494,0,0
0.96826,1.0008,1.0027,0.034421,0.032561,0.091326,0.16149,1,1,1.8871,-0.11294,0,0
0.97261,1.0012,1.0041,0.031527,0.02856,0.087984,0.15423,1,1,1.8891,-0.11094,0,0
0.97689,1.0016,1.0057,0.028805,0.024743,0.084676,0.14709,1,1,1.8911,-0.10895,0,0
0.98111,1.0023,1.0074,0.026254,0.021146,0.081406,0.14009,1,1,1.8931,-0.10695,0,0
0.98528,1.0031,1.0091,0.02387,0.017807,0.078182,0.13326,1,1,1.8951,-0.10495,0,0
0.98938,1.0041,1.011,0.021651,0.014765,0.075008,0.12659,1,1,1.8971,-0.10295,0,0
0.99342,1.0055,1.013,0.019593,0.012052,0.07189,0.1201,1,1,1.8991,-0.10095,0,0
0.9974,1.0071,1.0151,0.017689,0.0096882,0.068832,0.1138,1,1,1.901,-0.098951,0,0
1.0013,1.009,1.0172,0.015935,0.0076792,0.065837,0.1077,1,1,1.903,-0.096952,0,0
1.0052,1.0112,1.0195,0.014323,0.0060124,0.062907,0.10181,1,1,1.905,-0.094953,0,0
1.0089,1.0136,1.0218,0.012846,0.0046604,0.060048,0.096126,1,1,1.907,-0.092954,0,0
1.0127,1.0162,1.0242,0.011499,0.0035851,0.057263,0.090662,1,1,1.909,-0.090955,0,0
1.0163,1.0191,1.0266,0.010273,0.0027438,0.054556,0.085419,1,1,1.911,-0.088956,0,0
1.0199,1.022,1.0291,0.009161,0.0020938,0.051929,0.0804,1,1,1.913,-0.086957,0,0
1.0234,1.025,1.0316,0.0081554,0.0015963,0.049386,0.075606,1,1,1.915,-0.084958,0,0
1.0268,1.0281,1.0341,0.0072484,0.0012178,0.046926,0.071037,1,1,1.917,-0.082959,0,0
1.0302,1.0311,1.0366,0.0064324,0.0009308,0.04455,0.06669,1,1,1.919,-0.08096,0,0
1.0335,1.0342,1.0392,0.0057002,0.00071358,0.04226,0.062563,1,1,1.921,-0.078961,0,0
1.0367,1.0373,1.0418,0.0050449,0.00054913,0.040056,0.058654,1,1,1.923,-0.076962,0,0
1.0399,1.0403,1.0444,0.00446,0.00042445,0.037939,0.05496,1,1,1.925,-0.074963,0,0
1.043,1.0433,1.0469,0.0039393,0.00032968,0.03591,0.051475,1,1,1.927,-0.072964,0,0
1.046,1.0462,1.0495,0.0034765,0.00025742,0.033967,0.048194,1,1,1.929,-0.070965,0,0
1.0489,1.0491,1.052,0.0030661,0.00020212,0.032111,0.04511,1,1,1.931,-0.068966,0,0
1.0518,1.0519,1.0545,0.0027026,0.00015962,0.030338,0.042215,1,1,1.933,-0.066967,0,0
1.0545,1.0547,1.0569,0.0023812,0.00012681,0.028648,0.039502,1,1,1.935,-0.064968,0,0
1.0572,1.0573,1.0593,0.0020976,0.00010136,0.027039,0.036966,1,1,1.937,-0.062969,0,0
1.0599,1.0599,1.0617,0.0018478,8.153e-05,0.025511,0.034598,1,1,1.939,-0.06097,0,0
1.0624,1.0625,1.064,0.0016282,6.5996e-05,0.024061,0.032392,1,1,1.941,-0.058971,0,0
1.0649,1.0649,1.0663,0.0014352,5.3768e-05,0.022687,0.030339,1,1,1.943,-0.056972,0,0
1.0673,1.0673,1.0685,0.0012658,4.4092e-05,0.021389,0.028431,1,1,1.945,-0.054973,0,0
1.0696,1.0696,1.0707,0.0011173,3.6396e-05,0.020161,0.02666,1,1,1.947,-0.052974,0,0
1.0718,1.0718,1.0728,0.00098707,3.0245e-05,0.019003,0.025019,1,1,1.949,-0.050975,0,0
1.0739,1.074,1.0748,0.00087308,2.5302e-05,0.017912,0.0235,1,1,1.951,-0.048976,0,0
1.076,1.076,1.0768,0.00077338,2.1311e-05,0.016886,0.022096,1,1,1.953,-0.046977,0,0
1.078,1.078,1.0787,0.00068626,1.8072e-05,0.015922,0.020802,1,1,1.955,-0.044978,0,0
1.0799,1.0799,1.0805,0.00061019,1.5431e-05,0.01502,0.019611,1,1,1.957,-0.042979,0,0
1.0817,1.0817,1.0822,0.00054378,1.3268e-05,0.014176,0.018515,1,1,1.959,-0.04098,0,0
1.0834,1.0834,1.0839,0.0004858,1.1487e-05,0.013388,0.017509,1,1,1.961,-0.038981,0,0
1.0851,1.0851,1.0855,0.0004352,1.0015e-05,0.012653,0.016586,1,1,1.963,-0.036982,0,0
1.0866,1.0866,1.087,0.00039105,8.7929e-06,0.01197,0.015741,1,1,1.965,-0.034983,0,0
1.0881,1.0881,1.0885,0.00035258,7.7747e-06,0.011336,0.01497,1,1,1.967,-0.032984,0,0
1.0895,1.0895,1.0898,0.0003191,6.9232e-06,0.010749,0.014267,1,1,1.969,-0.030985,0,0
1.0908,1.0908,1.0911,0.00029,6.209e-06,0.010209,0.01363,1,1,1.971,-0.028986,0,0
1.092,1.092,1.0923,0.00026473,5.6084e-06,0.0097139,0.013052,1,1,1.973,-0.026987,0,0
1.0932,1.0932,1.0934,0.0002428,5.1023e-06,0.0092609,0.012531,1,1,1.975,-0.024988,0,0
1.0942,1.0942,1.0944,0.00022381,4.6753e-06,0.0088486,0.012063,1,1,1.977,-0.022989,0,0
1.0952,1.0952,1.0954,0.00020741,4.3151e-06,0.0084755,0.011644,1,1,1.979,-0.02099,0,0
1.096,1.096,1.0962,0.00019331,4.0115e-06,0.0081402,0.011272,1,1,1.981,-0.018991,0,0
1.0968,1.0968,1.097,0.00018126,3.7564e-06,0.0078418,0.010944,1,1,1.983,-0.016992,0,0
1.0975,1.0975,1.0977,0.00017105,3.5431e-06,0.0075795,0.010658,1,1,1.985,-0.014993,0,0
1.0981,1.0981,1.0983,0.00016249,3.3663e-06,0.0073524,0.010413,1,1,1.987,-0.012994,0,0
1.0987,1.0987,1.0988,0.00015543,3.2218e-06,0.0071597,0.010206,1,1,1.989,-0.010995,0,0
1.0991,1.0991,1.0993,0.00014972,3.106e-06,0.0070002,0.010036,1,1,1.991,-0.0089955,0,0
1.0995,1.0995,1.0996,0.00014527,3.0164e-06,0.0068731,0.0099009,1,1,1.993,-0.0069965,0,0
1.0997,1.0997,1.0999,0.00014199,2.9509e-06,0.0067779,0.0098004,1,1,1.995,-0.0049975,0,0
1.0999,1.0999,1.1,0.00013983,2.908e-06,0.0067144,0.0097336,1,1,1.997,-0.0029985,0,0
1.1,1.1,1.1001,0.00013875,2.8867e-06,0.0066826,0.0097003,1,1,1.999,-0.0009995,0,0
1.1,1.1,1.1001,0.00013875,2.8867e-06,0.0066826,0.0097003,1,1,2.001,0.0009995,0,0
1.0999,1.0999,1.1,0.00013983,2.908e-06,0.0067144,0.0097336,1,1,2.003,0.0029985,0,0
1.0997,1.0997,1.0999,0.00014199,2.9509e-06,0.0067779,0.0098004,1,1,2.005,0.0049975,0,0
1.0995,1.0995,1.0996,0.00014527,3.0164e-06,0.0068731,0.0099009,1,1,2.007,0.0069965,0,0
1.0991,1.0991,1.0993,0.00014972,3.106e-06,0.0070002,0.010036,1,1,2.009,0.0089955,0,0
1.0987,1.0987,1.0988,0.00015543,3.2218e-06,0.0071597,0.010206,1,1,2.011,0.010995,0,0
1.0981,1.0981,1.0983,0.00016249,3.3663e-06,0.0073524,0.010413,1,1,2.013,0.012994,0,0
1.0975,1.0975,1.0977,0.00017105,3.5431e-06,0.0075795,0.010658,1,1,2.015,0.014993,0,0
1.0968,1.0968,1.097,0.00018126,3.7564e-06,0.0078418,0.010944,1,1,2.017,0.016992,0,0
1.096,1.096,1.0962,0.00019331,4.0115e-06,0.0081402,0.011272,1,1,2.019,0.018991,0,0
1.0952,1.0952,1.0954,0.00020741,4.3151e-06,0.0084755,0.011644,1,1,2.021,0.02099,0,0
1.0942,1.0942,1.0944,0.00022381,4.6753e-06,0.0088486,0.012063,1,1,2.023,0.022989,0,0
1.0932,1.0932,1.0934,0.0002428,5.1023e-06,0.0092609,0.012531,1,1,2.025,0.024988,0,0
1.092,1.092,1.0923,0.00026473,5.6084e-06,0.0097139,0.013052,1,1,2.027,0.026987,0,0
1.0908,1.0908,1.0911,0.00029,6.209e-06,0.010209,0.01363,1,1,2.029,0.028986,0,0
1.0895,1.0895,1.0898,0.0003191,6.9232e-06,0.010749,0.014267,1,1,2.031,0.030985,0,0
1.0881,1.0881,1.0885,0.00035258,7.7747e-06,0.011336,0.01497,1,1,2.033,0.032984,0,0
1.0866,1.0866,1.087,0.00039105,8.7929e-06,0.01197,0.015741,1,1,2.035,0.034983,0,0
1.0851,1.0851,1.0855,0.0004352,1.0015e-05,0.012653,0.016586,1,1,2.037,0.036982,0,0
1.0834,1.0834,1.0839,0.0004858,1.1487e-05,0.013388,0.017509,1,1,2.039,0.038981,0,0
1.0817,1.0817,1.0822,0.00054378,1.3268e-05,0.014176,0.018515,1,1,2.041,0.04098,0,0
1.0799,1.0799,1.0805,0.00061019,1.5431e-05,0.01502,0.019611,1,1,2.043,0.042979,0,0
1.078,1.078,1.0787,0.00068626,1.8072e-05,0.015922,0.020802,1,1,2.045,0.044978,0,0
1.076,1.076,1.0768,0.00077338,2.1311e-05,0.016886,0.022096,1,1,2.047,0.046977,0,0
1.0739,1.074,1.0748,0.00087308,2.5302e-05,0.017912,0.0235,1,1,2.049,0.048976,0,0
1.0718,1.0718,1.0728,0.00098707,3.0245e-05,0.019003,0.025019,1,1,2.051,0.050975,0,0
1.0696,1.0696,1.0707,0.0011173,3.6396e-05,0.020161,0.02666,1,1,2.053,0.052974,0,0
1.0673,1.0673,1.0685,0.0012658,4.4092e-05,0.021389,0.028431,1,1,2.055,0.054973,0,0
1.0649,1.0649,1.0663,0.0014352,5.3768e-05,0.022687,0.030339,1,1,2.057,0.056972,0,0
1.0624,1.0625,1.064,0.0016282,6.5996e-05,0.024061,0.032392,1,1,2.059,0.058971,0,0
1.0599,1.0599,1.0617,0.0018478,8.153e-05,0.025511,0.034598,1,1,2.061,0.06097,0,0
1.0572,1.0573,1.0593,0.0020976,0.00010136,0.027039,0.036966,1,1,2.063,0.062969,0,0
1.0545,1.0547,1.0569,0.0023812,0.00012681,0.028648,0.039502,1,1,2.065,0.064968,0,0
1.0518,1.0519,1.0545,0.0027026,0.00015962,0.030338,0.042215,1,1,2.067,0.066967,0,0
1.0489,1.0491,1.052,0.0030661,0.00020212,0.032111,0.04511,1,1,2.069,0.068966,0,0
1.046,1.0462,1.0495,0.0034765,0.00025742,0.033967,0.048194,1,1,2.071,0.070965,0,0
1.043,1.0433,1.0469,0.0039393,0.00032968,0.03591,0.051475,1,1,2.073,0.072964,0,0
1.0399,1.0403,1.0444,0.00446,0.00042445,0.037939,0.05496,1,1,2.075,0.074963,0,0
1.0367,1.0373,1.0418,0.0050449,0.00054913,0.040056,0.058654,1,1,2.077,0.076962,0,0
1.0335,1.0342,1.0392,0.0057002,0.00071358,0.04226,0.062563,1,1,2.079,0.078961,0,0
1.0302,1.0311,1.0366,0.0064324,0.0009308,0.04455,0.06669,1,1,2.081,0.08096,0,0
1.0268,1.0281,1.0341,0.0072484,0.0012178,0.046926,0.071037,1,1,2.083,0.082959,0,0
1.0234,1.025,1.0316,0.0081554,0.0015963,0.049386,0.075606,1,1,2.085,0.084958,0,0
1.0199,1.022,1.0291,0.009161,0.0020938,0.051929,0.0804,1,1,2.087,0.086957,0,0
1.0163,1.0191,1.0266,0.010273,0.0027438,0.054556,0.085419,1,1,2.089,0.088956,0,0
1.0127,1.0162,1.0242,0.011499,0.0035851,0.057263,0.090662,1,1,2.091,0.090955,0,0
1.0089,1.0136,1.0218,0.012846,0.0046604,0.060048,0.096126,1,1,2.093,0.092954,0,0
1.0052,1.0112,1.0195,0.014323,0.0060124,0.062907,0.10181,1,1,2.095,0.094953,0,0
1.0013,1.009,1.0172,0.015935,0.0076792,0.065837,0.1077,1,1,2.097,0.096952,0,0
0.9974,1.0071,1.0151,0.017689,0.0096882,0.068832,0.1138,1,1,2.099,0.098951,0,0
0.99342,1.0055,1.013,0.019593,0.012052,0.07189,0.1201,1,1,2.1009,0.10095,0,0
0.98938,1.0041,1.011,0.021651,0.014765,0.075008,0.12659,1,1,2.1029,0.10295,0,0
0.98528,1.0031,1.0091,0.02387,0.017807,0.078182,0.13326,1,1,2.1049,0.10495,0,0
0.98111,1.0023,1.0074,0.026254,0.021146,0.081406,0.14009,1,1,2.1069,0.10695,0,0
0.97689,1.0016,1.0057,0.028805,0.024743,0.084676,0.14709,1,1,2.1089,0.10895,0,0
0.97261,1.0012,1.0041,0.031527,0.02856,0.087984,0.15423,1,1,2.1109,0.11094,0,0
0.96826,1.0008,1.0027,0.034421,0.032561,0.091326,0.16149,1,1,2.1129,0.11294,0,0
0.96386,1.0006,1.0013,0.037487,0.036715,0.094698,0.16887,1,1,2.1149,0.11494,0,0
0.9594,1.0004,1.0001,0.040725,0.040997,0.098096,0.17636,1,1,2.1169,0.11694,0,0
0.95489,1.0003,0.99903,0.044135,0.045386,0.10152,0.18393,1,1,2.1189,0.11894,0,0
0.95032,1.0002,0.99804,0.047714,0.049867,0.10495,0.19157,1,1,2.1209,0.12094,0,0
0.9457,1.0001,0.99716,0.051459,0.054428,0.1084,0.19927,1,1,2.1229,0.12294,0,0
0.94103,1.0001,0.99639,0.055365,0.059061,0.11186,0.20701,1,1,2.1249,0.12494,0,0
0.9363,1.0001,0.99573,0.059427,0.063759,0.11532,0.21478,1,1,2.1269,0.12694,0,0
0.93152,1,0.99516,0.063639,0.068516,0.11877,0.22256,1,1,2.1289,0.12894,0,0
0.9267,1,0.99469,0.067996,0.07333,0.12223,0.23034,1,1,2.1309,0.13093,0,0
0.92182,1,0.99431,0.072492,0.078196,0.12568,0.23811,1,1,2.1329,0.13293,0,0
0.9169,1,0.99402,0.077119,0.083113,0.12913,0.24586,1,1,2.1349,0.13493,0,0
0.91193,1,0.9938,0.08187,0.088078,0.13256,0.25357,1,1,2.1369,0.13693,0,0
0.90691,1,0.99365,0.086738,0.09309,0.13599,0.26124,1,1,2.1389,0.13893,0,0
0.90186,1,0.99357,0.091715,0.098148,0.1394,0.26885,1,1,2.1409,0.14093,0,0
0.89675,1,0.99355,0.096793,0.10325,0.14279,0.27641,1,1,2.1429,0.14293,0,0
0.89161,1,0.99357,0.10197,0.10839,0.14618,0.2839,1,1,2.1449,0.14493,0,0
0.88642,1,0.99365,0.10723,0.11358,0.14954,0.29131,1,1,2.1469,0.14693,0,0
0.88119,1,0.99376,0.11257,0.11881,0.1529,0.29864,1,1,2.1489,0.14893,0,0
0.87593,1,0.99391,0.11798,0.12407,0.15624,0.30589,1,1,2.1509,0.15092,0,0
0.87062,1,0.99409,0.12346,0.12938,0.15956,0.31305,1,1,2.1529,0.15292,0,0
0.86528,1,0.99429,0.12901,0.13472,0.16287,0.32013,1,1,2.1549,0.15492,0,0
0.8599,1,0.99452,0.13461,0.1401,0.16617,0.32711,1,1,2.1569,0.15692,0,0
0.85449,1,0.99476,0.14026,0.14551,0.16945,0.33399,1,1,2.1589,0.15892,0,0
0.84905,1,0.99501,0.14596,0.15095,0.17272,0.34078,1,1,2.1609,0.16092,0,0
0.84357,1,0.99527,0.15171,0.15643,0.17598,0.34747,1,1,2.1629,0.16292,0,0
0.83806,1,0.99554,0.15749,0.16194,0.17923,0.35407,1,1,2.1649,0.16492,0,0
0.83252,1,0.99582,0.1633,0.16748,0.18247,0.36057,1,1,2.1669,0.16692,0,0
0.82695,1,0.9961,0.16915,0.17305,0.1857,0.36697,1,1,2.1689,0.16892,0,0
0.82135,1,0.99638,0.17503,0.17865,0.18892,0.37328,1,1,2.1709,0.17091,0,0
0.81572,1,0.99666,0.18093,0.18428,0.19213,0.3795,1,1,2.1729,0.17291,0,0
0.81007,1,0.99693,0.18686,0.18993,0.19533,0.38563,1,1,2.1749,0.17491,0,0
0.80439,1,0.9972,0.19281,0.19561,0.19853,0.39166,1,1,2.1769,0.17691,0,0
0.79869,1,0.99747,0.19878,0.20131,0.20173,0.3976,1,1,2.1789,0.17891,0,0
0.79297,1,0.99773,0.20477,0.20703,0.20492,0.40345,1,1,2.1809,0.18091,0,0
0.78722,1,0.99799,0.21077,0.21278,0.2081,0.40922,1,1,2.1829,0.18291,0,0
0.78145,1,0.99824,0.21679,0.21855,0.21128,0.41491,1,1,2.1849,0.18491,0,0
0.77567,1,0.99849,0.22282,0.22433,0.21446,0.42051,1,1,2.1869,0.18691,0,0
0.76986,1,0.99873,0.22886,0.23014,0.21764,0.42603,1,1,2.1889,0.18891,0,0
0.76404,1,0.99896,0.23492,0.23596,0.22081,0.43146,1,1,2.1909,0.1909,0,0
0.7582,1,0.99918,0.24098,0.2418,0.22398,0.43682,1,1,2.1929,0.1929,0,0
0.75235,1,0.9994,0.24705,0.24765,0.22715,0.44211,1,1,2.1949,0.1949,0,0
0.74648,1,0.99961,0.25313,0.25352,0.23031,0.44731,1,1,2.1969,0.1969,0,0
0.74059,1,0.99981,0.25922,0.25941,0.23348,0.45245,1,1,2.1989,0.1989,0,0
0.7347,1,1,0.26531,0.2653,0.23664,0.45751,1,1,2.2009,0.2009,0,0
0.72879,1,1.0002,0.27141,0.27121,0.2398,0.4625,1,1,2.2029,0.2029,0,0
0.72287,1,1.0004,0.27751,0.27713,0.24296,0.46742,1,1,2.2049,0.2049,0,0
0.71695,1,1.0006,0.28362,0.28305,0.24612,0.47227,1,1,2.2069,0.2069,0,0
0.71101,1,1.0007,0.28972,0.28899,0.24927,0.47706,1,1,2.2089,0.2089,0,0
0.70507,1,1.0009,0.29583,0.29493,0.25242,0.48178,1,1,2.2109,0.21089,0,0
0.69912,1,1.0011,0.30193,0.30088,0.25557,0.48643,1,1,2.2129,0.21289,0,0
0.69317,1,1.0012,0.30804,0.30683,0.25872,0.49103,1,1,2.2149,0.21489,0,0
0.68721,1,1.0014,0.31415,0.31279,0.26186,0.49556,1,1,2.2169,0.21689,0,0
0.68125,1,1.0015,0.32025,0.31875,0.265,0.50002,1,1,2.2189,0.21889,0,0
0.67529,1,1.0016,0.32635,0.32471,0.26814,0.50443,1,1,2.2209,0.22089,0,0
0.66933,1,1.0018,0.33245,0.33067,0.27127,0.50878,1,1,2.2229,0.22289,0,0
0.66336,1,1.0019,0.33854,0.33664,0.2744,0.51307,1,1,2.2249,0.22489,0,0
0.6574,1,1.002,0.34462,0.3426,0.27752,0.51731,1,1,2.2269,0.22689,0,0
0.65144,1,1.0021,0.3507,0.34856,0.28064,0.52148,1,1,2.2289,0.22889,0,0
0.64548,1,1.0023,0.35677,0.35452,0.28375,0.5256,1,1,2.2309,0.23088,0,0
0.63952,1,1.0024,0.36284,0.36048,0.28686,0.52967,1,1,2.2329,0.23288,0,0
0.63357,1,1.0025,0.3689,0.36643,0.28996,0.53368,1,1,2.2349,0.23488,0,0
0.62762,1,1.0026,0.37494,0.37238,0.29305,0.53764,1,1,2.2369,0.23688,0,0
0.62168,1,1.0027,0.38098,0.37832,0.29614,0.54155,1,1,2.2389,0.23888,0,0
0.61575,1,1.0027,0.387,0.38425,0.29921,0.54541,1,1,2.2409,0.24088,0,0
0.60982,1,1.0028,0.39301,0.39018,0.30228,0.54921,1,1,2.2429,0.24288,0,0
0.6039,1,1.0029,0.39901,0.3961,0.30535,0.55297,1,1,2.2449,0.24488,0,0
0.598,1,1.003,0.405,0.402,0.3084,0.55667,1,1,2.2469,0.24688,0,0
0.5921,1,1.0031,0.41097,0.4079,0.31144,0.56033,1,1,2.2489,0.24888,0,0
0.58621,1,1.0031,0.41692,0.41379,0.31448,0.56394,1,1,2.2509,0.25087,0,0
0.58034,1,1.0032,0.42286,0.41966,0.3175,0.5675,1,1,2.2529,0.25287,0,0
0.57448,1,1.0033,0.42879,0.42552,0.32051,0.57102,1,1,2.2549,0.25487,0,0
0.56863,1,1.0033,0.43469,0.43137,0.32351,0.57449,1,1,2.2569,0.25687,0,0
0.5628,1,1.0034,0.44058,0.4372,0.3265,0.57791,1,1,2.2589,0.25887,0,0
0.55698,1,1.0034,0.44645,0.44302,0.32948,0.58129,1,1,2.2609,0.26087,0,0
0.55118,1,1.0035,0.4523,0.44882,0.33244,0.58462,1,1,2.2629,0.26287,0,0
0.5454,1,1.0035,0.45813,0.4546,0.33539,0.58791,1,1,2.2649,0.26487,0,0
0.53963,1,1.0036,0.46394,0.46037,0.33833,0.59116,1,1,2.2669,0.26687,0,0
0.53388,1,1.0036,0.46973,0.46612,0.34125,0.59437,1,1,2.2689,0.26887,0,0
0.52815,1,1.0036,0.47549,0.47185,0.34416,0.59753,1,1,2.2709,0.27086,0,0
0.52245,1,1.0037,0.48123,0.47755,0.34705,0.60065,1,1,2.2729,0.27286,0,0
0.51676,1,1.0037,0.48695,0.48324,0.34993,0.60374,1,1,2.2749,0.27486,0,0
0.51109,1,1.0037,0.49264,0.48891,0.35279,0.60678,1,1,2.2769,0.27686,0,0
0.50544,1,1.0038,0.49831,0.49456,0.35564,0.60978,1,1,2.2789,0.27886,0,0
0.49982,1,1.0038,0.50395,0.50018,0.35847,0.61274,1,1,2.2809,0.28086,0,0
0.49422,1,1.0038,0.50957,0.50578,0.36128,0.61567,1,1,2.2829,0.28286,0,0
0.48864,1,1.0038,0.51516,0.51136,0.36407,0.61856,1,1,2.2849,0.28486,0,0
0.48309,1,1.0038,0.52072,0.51691,0.36684,0.62141,1,1,2.2869,0.28686,0,0
0.47756,1,1.0038,0.52626,0.52244,0.3696,0.62422,1,1,2.2889,0.28886,0,0
0.47206,1,1.0038,0.53176,0.52794,0.37234,0.627,1,1,2.2909,0.29085,0,0
0.46658,1,1.0038,0.53724,0.53342,0.37505,0.62974,1,1,2.2929,0.29285,0,0
0.46113,1,1.0038,0.54269,0.53887,0.37775,0.63245,1,1,2.2949,0.29485,0,0
0.45571,1,1.0038,0.5481,0.54429,0.38043,0.63512,1,1,2.2969,0.29685,0,0
0.45032,1,1.0038,0.55349,0.54968,0.38309,0.63776,1,1,2.2989,0.29885,0,0
0.44495,1,1.0038,0.55885,0.55505,0.38572,0.64036,1,1,2.3008,0.30085,0,0
0.43961,1,1.0038,0.56418,0.56039,0.38834,0.64294,1,1,2.3028,0.30285,0,0
0.4343,1,1.0038,0.56947,0.5657,0.39093,0.64548,1,1,2.3048,0.30485,0,0
0.42903,1,1.0038,0.57473,0.57097,0.3935,0.64799,1,1,2.3068,0.30685,0,0
0.42378,1,1.0037,0.57995,0.57622,0.39605,0.65046,1,1,2.3088,0.30885,0,0
0.41856,1,1.0037,0.58515,0.58144,0.39857,0.65291,1,1,2.3108,0.31084,0,0
0.41337,1,1.0037,0.5903,0.58663,0.40107,0.65532,1,1,2.3128,0.31284,0,0
0.40822,1,1.0037,0.59543,0.59178,0.40355,0.65771,1,1,2.3148,0.31484,0,0
0.4031,1,1.0036,0.60053,0.5969,0.406,0.66007,1,1,2.3168,0.31684,0,0
0.39801,1,1.0036,0.60558,0.60199,0.40843,0.6624,1,1,2.3188,0.31884,0,0
0.39295,1,1.0036,0.6106,0.60705,0.41083,0.6647,1,1,2.3208,0.32084,0,0
0.38793,1,1.0035,0.61559,0.61207,0.41321,0.66697,1,1,2.3228,0.32284,0,0
0.38294,1,1.0035,0.62054,0.61706,0.41556,0.66921,1,1,2.3248,0.32484,0,0
0.37798,1,1.0034,0.62545,0.62202,0.41789,0.67143,1,1,2.3268,0.32684,0,0
0.37306,1,1.0034,0.63032,0.62694,0.42019,0.67362,1,1,2.3288,0.32884,0,0
0.36817,1,1.0033,0.63516,0.63183,0.42247,0.67578,1,1,2.3308,0.33083,0,0
0.36332,1,1.0033,0.63997,0.63668,0.42472,0.67793,1,1,2.3328,0.33283,0,0
0.3585,1,1.0032,0.64474,0.6415,0.42694,0.68004,1,1,2.3348,0.33483,0,0
0.35372,1,1.0032,0.64946,0.64628,0.42913,0.68214,1,1,2.3368,0.33683,0,0
0.34898,1,1.0031,0.65415,0.65102,0.4313,0.6842,1,1,2.3388,0.33883,0,0
0.34427,1,1.0031,0.6588,0.65573,0.43343,0.68625,1,1,2.3408,0.34083,0,0
0.33959,1,1.003,0.66341,0.66041,0.43554,0.68827,1,1,2.3428,0.34283,0,0
0.33496,1,1.0029,0.66799,0.66504,0.43763,0.69027,1,1,2.3448,0.34483,0,0
0.33036,1,1.0029,0.67252,0.66964,0.43969,0.69224,1,1,2.3468,0.34683,0,0
0.3258,1,1.0028,0.67702,0.6742,0.44171,0.6942,1,1,2.3488,0.34883,0,0
0.32127,1,1.0028,0.68148,0.67873,0.44371,0.69614,1,1,2.3508,0.35082,0,0
0.31678,1,1.0027,0.6859,0.68322,0.44568,0.69805,1,1,2.3528,0.35282,0,0
0.31233,1,1.0026,0.69028,0.68767,0.44761,0.69995,1,1,2.3548,0.35482,0,0
0.30792,1,1.0025,0.69462,0.69208,0.44952,0.70182,1,1,2.3568,0.35682,0,0
0.30355,1,1.0025,0.69892,0.69645,0.4514,0.70367,1,1,2.3588,0.35882,0,0
0.29921,1,1.0024,0.70318,0.70079,0.45325,0.70551,1,1,2.3608,0.36082,0,0
0.29492,1,1.0023,0.7074,0.70508,0.45508,0.70732,1,1,2.3628,0.36282,0,0
0.29066,1,1.0022,0.71158,0.70934,0.45687,0.70912,1,1,2.3648,0.36482,0,0
0.28644,1,1.0022,0.71573,0.71356,0.45863,0.71091,1,1,2.3668,0.36682,0,0
0.28226,1,1.0021,0.71983,0.71774,0.46036,0.71267,1,1,2.3688,0.36882,0,0
0.27811,1,1.002,0.7239,0.72189,0.46206,0.71442,1,1,2.3708,0.37081,0,0
0.27401,1,1.0019,0.72792,0.72599,0.46373,0.71615,1,1,2.3728,0.37281,0,0
0.26995,1,1.0018,0.7319,0.73005,0.46537,0.71786,1,1,2.3748,0.37481,0,0
0.26592,1,1.0018,0.73584,0.73408,0.46699,0.71956,1,1,2.3768,0.37681,0,0
0.26193,1,1.0017,0.73974,0.73807,0.46857,0.72124,1,1,2.3788,0.37881,0,0
0.25799,1,1.0016,0.74361,0.74201,0.47012,0.72291,1,1,2.3808,0.38081,0,0
0.25408,1,1.0015,0.74744,0.74592,0.47165,0.72456,1,1,2.3828,0.38281,0,0
0.25021,1,1.0014,0.75122,0.74979,0.47314,0.7262,1,1,2.3848,0.38481,0,0
0.24638,1,1.0014,0.75497,0.75362,0.4746,0.72782,1,1,2.3868,0.38681,0,0
0.24259,1,1.0013,0.75868,0.75741,0.47603,0.72943,1,1,2.3888,0.38881,0,0
0.23884,1,1.0012,0.76234,0.76116,0.47743,0.73103,1,1,2.3908,0.3908,0,0
0.23513,1,1.0011,0.76596,0.76487,0.47881,0.7326,1,1,2.3928,0.3928,0,0
0.23145,1,1.001,0.76955,0.76855,0.48015,0.73417,1,1,2.3948,0.3948,0,0
0.22782,1,1.0009,0.7731,0.77218,0.48147,0.73572,1,1,2.3968,0.3968,0,0
0.22422,1,1.0008,0.77662,0.77578,0.48276,0.73727,1,1,2.3988,0.3988,0,0
0.22067,1,1.0008,0.78009,0.77933,0.48402,0.7388,1,1,2.4008,0.4008,0,0
0.21715,1,1.0007,0.78353,0.78285,0.48524,0.74032,1,1,2.4028,0.4028,0,0
0.21367,1,1.0006,0.78692,0.78633,0.48644,0.74182,1,1,2.4048,0.4048,0,0
0.21024,1,1.0005,0.79028,0.78976,0.48761,0.74331,1,1,2.4068,0.4068,0,0
0.20684,1,1.0004,0.7936,0.79316,0.48876,0.74479,1,1,2.4088,0.4088,0,0
0.20348,1,1.0004,0.79688,0.79652,0.48988,0.74625,1,1,2.4108,0.41079,0,0
0.20015,1,1.0003,0.80012,0.79985,0.49097,0.74771,1,1,2.4128,0.41279,0,0
0.19687,1,1.0002,0.80333,0.80313,0.49204,0.74915,1,1,2.4148,0.41479,0,0
0.19362,1,1.0001,0.8065,0.80638,0.49308,0.75059,1,1,2.4168,0.41679,0,0
0.19042,1,1.0001,0.80964,0.80958,0.49409,0.75201,1,1,2.4188,0.41879,0,0
0.18725,1,0.99999,0.81274,0.81275,0.49507,0.75342,1,1,2.4208,0.42079,0,0
0.18412,1,0.99991,0.8158,0.81588,0.49603,0.75482,1,1,2.4228,0.42279,0,0
0.18102,1,0.99984,0.81882,0.81898,0.49697,0.7562,1,1,2.4248,0.42479,0,0
0.17797,1,0.99977,0.82181,0.82203,0.49788,0.75758,1,1,2.4268,0.42679,0,0
0.17495,1,0.99971,0.82476,0.82505,0.49877,0.75894,1,1,2.4288,0.42879,0,0
0.17197,1,0.99965,0.82768,0.82803,0.49964,0.76029,1,1,2.4308,0.43078,0,0
0.16903,1,0.99959,0.83056,0.83097,0.50048,0.76163,1,1,2.4328,0.43278,0,0
0.16612,1,0.99953,0.83341,0.83388,0.5013,0.76296,1,1,2.4348,0.43478,0,0
0.16325,1,0.99948,0.83623,0.83675,0.5021,0.76428,1,1,2.4368,0.43678,0,0
0.16042,1,0.99943,0.83901,0.83958,0.50288,0.76559,1,1,2.4388,0.43878,0,0
0.15762,1,0.99937,0.84175,0.84238,0.50363,0.76688,1,1,2.4408,0.44078,0,0
0.15486,1,0.99932,0.84446,0.84514,0.50437,0.76816,1,1,2.4428,0.44278,0,0
0.15214,1,0.99927,0.84713,0.84786,0.50508,0.76943,1,1,2.4448,0.44478,0,0
0.14945,1,0.99923,0.84978,0.85055,0.50578,0.77069,1,1,2.4468,0.44678,0,0
0.1468,1,0.99919,0.85239,0.8532,0.50646,0.77194,1,1,2.4488,0.44878,0,0
0.14418,1,0.99916,0.85497,0.85582,0.50712,0.77317,1,1,2.4508,0.45077,0,0
0.1416,1,0.99913,0.85752,0.8584,0.50777,0.7744,1,1,2.4528,0.45277,0,0
0.13906,1,0.9991,0.86004,0.86094,0.50839,0.77561,1,1,2.4548,0.45477,0,0
0.13655,1,0.99907,0.86252,0.86345,0.509,0.77681,1,1,2.4568,0.45677,0,0
0.13407,1,0.99904,0.86497,0.86593,0.5096,0.778,1,1,2.4588,0.45877,0,0
0.13163,1,0.99901,0.86739,0.86837,0.51018,0.77917,1,1,2.4608,0.46077,0,0
0.12922,1,0.99899,0.86977,0.87078,0.51074,0.78033,1,1,2.4628,0.46277,0,0
0.12685,1,0.99898,0.87213,0.87315,0.5113,0.78148,1,1,2.4648,0.46477,0,0
0.12451,1,0.99897,0.87446,0.87549,0.51184,0.78261,1,1,2.4668,0.46677,0,0
0.1222,1,0.99896,0.87676,0.8778,0.51237,0.78373,1,1,2.4688,0.46877,0,0
0.11993,1,0.99895,0.87903,0.88007,0.51289,0.78484,1,1,2.4708,0.47076,0,0
0.11769,1,0.99895,0.88127,0.88231,0.51339,0.78593,1,1,2.4728,0.47276,0,0
0.11548,1,0.99895,0.88347,0.88452,0.51389,0.78702,1,1,2.4748,0.47476,0,0
0.1133,1,0.99895,0.88565,0.8867,0.51437,0.78808,1,1,2.4768,0.47676,0,0
0.11116,1,0.99896,0.8878,0.88884,0.51485,0.78913,1,1,2.4788,0.47876,0,0
0.10905,1,0.99896,0.88992,0.89095,0.51532,0.79017,1,1,2.4808,0.48076,0,0
0.10697,1,0.99898,0.89201,0.89303,0.51578,0.79119,1,1,2.4828,0.48276,0,0
0.10492,1,0.99899,0.89408,0.89508,0.51624,0.7922,1,1,2.4848,0.48476,0,0
0.1029,1,0.99901,0.89611,0.8971,0.51669,0.79319,1,1,2.4868,0.48676,0,0
0.10091,1,0.99904,0.89812,0.89909,0.51713,0.79417,1,1,2.4888,0.48876,0,0
0.098955,1,0.99906,0.9001,0.90104,0.51757,0.79513,1,1,2.4908,0.49075,0,0
0.097029,1,0.99909,0.90206,0.90297,0.518,0.79608,1,1,2.4928,0.49275,0,0
0.095132,1,0.99912,0.90398,0.90487,0.51842,0.79701,1,1,2.4948,0.49475,0,0
0.093265,1,0.99915,0.90588,0.90673,0.51885,0.79792,1,1,2.4968,0.49675,0,0
0.091427,1,0.99918,0.90775,0.90857,0.51927,0.79882,1,1,2.4988,0.49875,0,0
0.089619,1,0.99922,0.9096,0.91038,0.51969,0.7997,1,1,2.5007,0.50075,0,0
0.087839,1,0.99926,0.91142,0.91216,0.52011,0.80057,1,1,2.5027,0.50275,0,0
0.086088,1,0.9993,0.91322,0.91391,0.52053,0.80142,1,1,2.5047,0.50475,0,0
0.084364,1,0.99935,0.91499,0.91564,0.52094,0.80225,1,1,2.5067,0.50675,0,0
0.082669,1,0.9994,0.91673,0.91733,0.52136,0.80306,1,1,2.5087,0.50875,0,0
0.081001,1,0.99945,0.91845,0.919,0.52178,0.80386,1,1,2.5107,0.51074,0,0
0.079361,1,0.9995,0.92014,0.92064,0.52219,0.80465,1,1,2.5127,0.51274,0,0
0.077748,1,0.99955,0.9218,0.92225,0.52261,0.80541,1,1,2.5147,0.51474,0,0
0.076161,1,0.99961,0.92344,0.92384,0.52303,0.80616,1,1,2.5167,0.51674,0,0
0.074601,1,0.99966,0.92506,0.9254,0.52345,0.80689,1,1,2.5187,0.51874,0,0
0.073067,1,0.99972,0.92665,0.92693,0.52387,0.8076,1,1,2.5207,0.52074,0,0
0.071558,1,0.99978,0.92822,0.92844,0.52429,0.80829,1,1,2.5227,0.52274,0,0
0.070075,1,0.99984,0.92977,0.92992,0.52472,0.80897,1,1,2.5247,0.52474,0,0
0.068618,1,0.99991,0.93129,0.93138,0.52515,0.80963,1,1,2.5267,0.52674,0,0
0.067185,1,0.99997,0.93278,0.93281,0.52558,0.81028,1,1,2.5287,0.52874,0,0
0.065777,1,1,0.93426,0.93422,0.52602,0.8109,1,1,2.5307,0.53073,0,0
0.064394,1,1.0001,0.9357,0.93561,0.52646,0.81151,1,1,2.5327,0.53273,0,0
0.063034,1,1.0002,0.93713,0.93697,0.5269,0.8121,1,1,2.5347,0.53473,0,0
0.061699,1,1.0002,0.93853,0.9383,0.52735,0.81267,1,1,2.5367,0.53673,0,0
0.060386,1,1.0003,0.93991,0.93961,0.5278,0.81322,1,1,2.5387,0.53873,0,0
0.059097,1,1.0004,0.94126,0.9409,0.52826,0.81376,1,1,2.5407,0.54073,0,0
0.057831,1,1.0004,0.94259,0.94217,0.52872,0.81428,1,1,2.5427,0.54273,0,0
0.056587,1,1.0005,0.94391,0.94341,0.52918,0.81478,1,1,2.5447,0.54473,0,0
0.055366,1,1.0006,0.94519,0.94463,0.52965,0.81527,1,1,2.5467,0.54673,0,0
0.054167,1,1.0006,0.94646,0.94583,0.53013,0.81574,1,1,2.5487,0.54873,0,0
0.052989,1,1.0007,0.9477,0.94701,0.5306,0.81619,1,1,2.5507,0.55072,0,0
0.051833,1,1.0008,0.94892,0.94817,0.53108,0.81662,1,1,2.5527,0.55272,0,0
0.050698,1,1.0008,0.95012,0.9493,0.53157,0.81704,1,1,2.5547,0.55472,0,0
0.049585,1,1.0009,0.95129,0.95042,0.53206,0.81744,1,1,2.5567,0.55672,0,0
0.048491,1,1.0009,0.95244,0.95151,0.53255,0.81782,1,1,2.5587,0.55872,0,0
0.047418,1,1.001,0.95357,0.95258,0.53305,0.81819,1,1,2.5607,0.56072,0,0
0.046365,1,1.0011,0.95469,0.95363,0.53355,0.81854,1,1,2.5627,0.56272,0,0
0.045332,1,1.0011,0.95578,0.95467,0.53405,0.81888,1,1,2.5647,0.56472,0,0
0.044318,1,1.0012,0.95684,0.95568,0.53455,0.8192,1,1,2.5667,0.56672,0,0
0.043323,1,1.0012,0.95789,0.95668,0.53506,0.81951,1,1,2.5687,0.56872,0,0
0.042348,1,1.0013,0.95891,0.95765,0.53557,0.8198,1,1,2.5707,0.57071,0,0
0.041391,1,1.0013,0.95991,0.95861,0.53608,0.82008,1,1,2.5727,0.57271,0,0
0.040452,1,1.0013,0.96089,0.95955,0.53659,0.82034,1,1,2.5747,0.57471,0,0
0.039532,1,1.0014,0.96185,0.96047,0.5371,0.82059,1,1,2.5767,0.57671,0,0
0.038629,1,1.0014,0.96279,0.96137,0.53762,0.82083,1,1,2.5787,0.57871,0,0
0.037744,1,1.0015,0.96371,0.96226,0.53813,0.82105,1,1,2.5807,0.58071,0,0
0.036877,1,1.0015,0.96461,0.96312,0.53864,0.82126,1,1,2.5827,0.58271,0,0
0.036026,1,1.0015,0.96549,0.96397,0.53915,0.82146,1,1,2.5847,0.58471,0,0
0.035192,1,1.0015,0.96634,0.96481,0.53966,0.82165,1,1,2.5867,0.58671,0,0
0.034375,1,1.0016,0.96718,0.96563,0.54016,0.82183,1,1,2.5887,0.58871,0,0
0.033574,1,1.0016,0.96799,0.96643,0.54066,0.82199,1,1,2.5907,0.5907,0,0
0.032789,1,1.0016,0.96878,0.96721,0.54116,0.82215,1,1,2.5927,0.5927,0,0
0.03202,1,1.0016,0.96955,0.96798,0.54165,0.82229,1,1,2.5947,0.5947,0,0
0.031266,1,1.0016,0.9703,0.96873,0.54214,0.82243,1,1,2.5967,0.5967,0,0
0.030528,1,1.0016,0.97104,0.96947,0.54263,0.82255,1,1,2.5987,0.5987,0,0
0.029805,1,1.0016,0.97175,0.9702,0.5431,0.82268,1,1,2.6007,0.6007,0,0
0.029096,1,1.0015,0.97245,0.9709,0.54357,0.82279,1,1,2.6027,0.6027,0,0
0.028402,1,1.0015,0.97312,0.9716,0.54402,0.8229,1,1,2.6047,0.6047,0,0
0.027723,1,1.0015,0.97378,0.97228,0.54447,0.823,1,1,2.6067,0.6067,0,0
0.027058,1,1.0015,0.97441,0.97294,0.5449,0.8231,1,1,2.6087,0.6087,0,0
0.026406,1,1.0014,0.97501,0.97359,0.54532,0.82319,1,1,2.6107,0.61069,0,0
0.025768,1,1.0014,0.9756,0.97423,0.54574,0.82327,1,1,2.6127,0.61269,0,0
0.025143,1,1.0013,0.97617,0.97486,0.54614,0.82335,1,1,2.6147,0.61469,0,0
0.024532,1,1.0013,0.97673,0.97547,0.54652,0.82344,1,1,2.6167,0.61669,0,0
0.023934,1,1.0012,0.97727,0.97607,0.54689,0.82352,1,1,2.6187,0.61869,0,0
0.023348,1,1.0011,0.97779,0.97665,0.54724,0.8236,1,1,2.6207,0.62069,0,0
0.022775,1,1.0011,0.97829,0.97723,0.54757,0.82368,1,1,2.6227,0.62269,0,0
0.022214,1,1.001,0.97877,0.97779,0.54789,0.82376,1,1,2.6247,0.62469,0,0
0.021665,1,1.0009,0.97922,0.97833,0.54818,0.82385,1,1,2.6267,0.62669,0,0
0.021128,1,1.0008,0.97965,0.97887,0.54845,0.82393,1,1,2.6287,0.62869,0,0
0.020603,1,1.0007,0.98007,0.9794,0.5487,0.82402,1,1,2.6307,0.63068,0,0
0.020089,1,1.0006,0.98047,0.97991,0.54893,0.82411,1,1,2.6327,0.63268,0,0
0.019587,1,1.0004,0.98086,0.98041,0.54913,0.8242,1,1,2.6347,0.63468,0,0
0.019095,1,1.0003,0.98123,0.9809,0.54931,0.82431,1,1,2.6367,0.63668,0,0
0.018614,1,1.0002,0.98158,0.98139,0.54946,0.82442,1,1,2.6387,0.63868,0,0
0.018144,1,1.0001,0.98192,0.98186,0.54959,0.82454,1,1,2.6407,0.64068,0,0
0.017685,1,0.99991,0.98223,0.98232,0.54968,0.82467,1,1,2.6427,0.64268,0,0
0.017236,1,0.99976,0.98252,0.98276,0.54974,0.82481,1,1,2.6447,0.64468,0,0
0.016796,1,0.99959,0.9828,0.9832,0.54977,0.82496,1,1,2.6467,0.64668,0,0
0.016367,1,0.99942,0.98306,0.98363,0.54977,0.82511,1,1,2.6487,0.64868,0,0
0.015947,1,0.99925,0.9833,0.98405,0.54974,0.82528,1,1,2.6507,0.65067,0,0
0.015537,1,0.99907,0.98353,0.98446,0.54968,0.82546,1,1,2.6527,0.65267,0,0
0.015136,1,0.99889,0.98375,0.98486,0.54958,0.82566,1,1,2.6547,0.65467,0,0
0.014745,1,0.99871,0.98396,0.98526,0.54945,0.82587,1,1,2.6567,0.65667,0,0
0.014362,1,0.99852,0.98416,0.98564,0.54928,0.8261,1,1,2.6587,0.65867,0,0
0.013988,1,0.99832,0.98433,0.98601,0.54907,0.82635,1,1,2.6607,0.66067,0,0
0.013623,1,0.99812,0.98449,0.98638,0.54882,0.82661,1,1,2.6627,0.66267,0,0
0.013266,1,0.9979,0.98464,0.98673,0.54853,0.82689,1,1,2.6647,0.66467,0,0
0.012918,1,0.99769,0.98477,0.98708,0.54821,0.82718,1,1,2.6667,0.66667,0,0
0.012578,1,0.99747,0.98489,0.98742,0.54785,0.8275,1,1,2.6687,0.66867,0,0
0.012246,1,0.99725,0.985,0.98775,0.54745,0.82783,1,1,2.6707,0.67066,0,0
0.011921,1,0.99703,0.98511,0.98808,0.54701,0.82818,1,1,2.6727,0.67266,0,0
0.011604,1,0.99682,0.98521,0.9884,0.54654,0.82856,1,1,2.6747,0.67466,0,0
0.011295,1,0.9966,0.9853,0.98871,0.54602,0.82896,1,1,2.6767,0.67666,0,0
0.010993,1,0.99638,0.98539,0.98901,0.54545,0.82938,1,1,2.6787,0.67866,0,0
0.010698,1,0.99616,0.98546,0.9893,0.54485,0.82982,1,1,2.6807,0.68066,0,0
0.010411,1,0.99593,0.98552,0.98959,0.54421,0.83028,1,1,2.6827,0.68266,0,0
0.01013,1,0.99571,0.98558,0.98987,0.54353,0.83076,1,1,2.6847,0.68466,0,0
0.0098562,1,0.99549,0.98563,0.99014,0.54281,0.83126,1,1,2.6867,0.68666,0,0
0.0095889,1,0.99527,0.98568,0.99041,0.54206,0.83178,1,1,2.6887,0.68866,0,0
0.0093281,1,0.99506,0.98573,0.99067,0.54127,0.83232,1,1,2.6907,0.69065,0,0
0.0090737,1,0.99486,0.98578,0.99093,0.54044,0.83289,1,1,2.6927,0.69265,0,0
0.0088255,1,0.99466,0.98584,0.99117,0.53958,0.83348,1,1,2.6947,0.69465,0,0
0.0085834,1,0.99448,0.98589,0.99142,0.53868,0.83409,1,1,2.6967,0.69665,0,0
0.0083473,1,0.99429,0.98594,0.99165,0.53775,0.83473,1,1,2.6987,0.69865,0,0
0.0081171,1,0.99411,0.98599,0.99188,0.53678,0.83538,1,1,2.7006,0.70065,0,0
0.0078925,1,0.99393,0.98604,0.99211,0.53579,0.83604,1,1,2.7026,0.70265,0,0
0.0076736,1,0.99376,0.98609,0.99233,0.53477,0.83673,1,1,2.7046,0.70465,0,0
0.0074601,1,0.99361,0.98615,0.99254,0.53372,0.83743,1,1,2.7066,0.70665,0,0
0.007252,1,0.99346,0.98621,0.99275,0.53265,0.83815,1,1,2.7086,0.70865,0,0
0.0070492,1,0.99333,0.98628,0.99295,0.53156,0.83888,1,1,2.7106,0.71064,0,0
0.0068514,1,0.99322,0.98637,0.99315,0.53045,0.83964,1,1,2.7126,0.71264,0,0
0.0066587,1,0.99312,0.98646,0.99334,0.52932,0.84041,1,1,2.7146,0.71464,0,0
0.0064709,1,0.99302,0.98655,0.99353,0.52816,0.84119,1,1,2.7166,0.71664,0,0
0.0062879,1,0.99294,0.98665,0.99371,0.527,0.84198,1,1,2.7186,0.71864,0,0
0.0061096,1,0.99287,0.98676,0.99389,0.52581,0.84278,1,1,2.7206,0.72064,0,0
0.0059358,1,0.99281,0.98687,0.99406,0.52463,0.84359,1,1,2.7226,0.72264,0,0
0.0057665,1,0.99276,0.98699,0.99423,0.52343,0.8444,1,1,2.7246,0.72464,0,0
0.0056016,1,0.99272,0.98712,0.9944,0.52223,0.84522,1,1,2.7266,0.72664,0,0
0.005441,1,0.99271,0.98727,0.99456,0.52103,0.84604,1,1,2.7286,0.72864,0,0
0.0052846,1,0.99271,0.98742,0.99472,0.51984,0.84687,1,1,2.7306,0.73063,0,0
0.0051323,1,0.99273,0.98759,0.99487,0.51864,0.84771,1,1,2.7326,0.73263,0,0
0.0049839,1,0.99276,0.98777,0.99502,0.51744,0.84854,1,1,2.7346,0.73463,0,0
0.0048395,1,0.9928,0.98796,0.99516,0.51625,0.84938,1,1,2.7366,0.73663,0,0
0.0046988,1,0.99285,0.98815,0.9953,0.51507,0.85021,1,1,2.7386,0.73863,0,0
0.0045619,1,0.99291,0.98835,0.99544,0.5139,0.85103,1,1,2.7406,0.74063,0,0
0.0044287,1,0.99298,0.98855,0.99557,0.51274,0.85185,1,1,2.7426,0.74263,0,0
0.0042989,1,0.99306,0.98876,0.9957,0.5116,0.85266,1,1,2.7446,0.74463,0,0
0.0041727,1,0.99316,0.98899,0.99583,0.51048,0.85346,1,1,2.7466,0.74663,0,0
0.0040498,1,0.99327,0.98922,0.99595,0.50938,0.85426,1,1,2.7486,0.74863,0,0
0.0039302,1,0.99339,0.98946,0.99607,0.5083,0.85504,1,1,2.7506,0.75062,0,0
0.0038139,1,0.99353,0.98971,0.99619,0.50724,0.85582,1,1,2.7526,0.75262,0,0
0.0037007,1,0.99367,0.98997,0.9963,0.5062,0.85658,1,1,2.7546,0.75462,0,0
0.0035906,1,0.99381,0.99022,0.99641,0.50518,0.85733,1,1,2.7566,0.75662,0,0
0.0034834,1,0.99396,0.99048,0.99652,0.50419,0.85806,1,1,2.7586,0.75862,0,0
0.0033792,1,0.99412,0.99074,0.99662,0.50323,0.85878,1,1,2.7606,0.76062,0,0
0.0032779,1,0.99427,0.991,0.99672,0.5023,0.85947,1,1,2.7626,0.76262,0,0
0.0031793,1,0.99444,0.99126,0.99682,0.50139,0.86015,1,1,2.7646,0.76462,0,0
0.0030835,1,0.99461,0.99152,0.99692,0.50052,0.86082,1,1,2.7666,0.76662,0,0
0.0029903,1,0.99478,0.99179,0.99701,0.49967,0.86146,1,1,2.7686,0.76862,0,0
0.0028997,1,0.99495,0.99206,0.9971,0.49886,0.86209,1,1,2.7706,0.77061,0,0
0.0028116,1,0.99513,0.99232,0.99719,0.49807,0.8627,1,1,2.7726,0.77261,0,0
0.002726,1,0.99531,0.99258,0.99727,0.49731,0.86329,1,1,2.7746,0.77461,0,0
0.0026427,1,0.99548,0.99284,0.99736,0.49658,0.86386,1,1,2.7766,0.77661,0,0
0.0025618,1,0.99565,0.99309,0.99744,0.49587,0.8644,1,1,2.7786,0.77861,0,0
0.0024832,1,0.99581,0.99333,0.99752,0.4952,0.86493,1,1,2.7806,0.78061,0,0
0.0024068,1,0.99597,0.99356,0.99759,0.49455,0.86544,1,1,2.7826,0.78261,0,0
0.0023326,1,0.99613,0.99379,0.99767,0.49392,0.86593,1,1,2.7846,0.78461,0,0
0.0022605,1,0.99628,0.99402,0.99774,0.49333,0.8664,1,1,2.7866,0.78661,0,0
0.0021904,1,0.99642,0.99423,0.99781,0.49275,0.86685,1,1,2.7886,0.78861,0,0
0.0021223,1,0.99656,0.99444,0.99788,0.4922,0.86728,1,1,2.7906,0.7906,0,0
0.0020562,1,0.99669,0.99464,0.99794,0.49167,0.86769,1,1,2.7926,0.7926,0,0
0.001992,1,0.99682,0.99482,0.99801,0.49116,0.86809,1,1,2.7946,0.7946,0,0
0.0019296,1,0.99693,0.995,0.99807,0.49067,0.86847,1,1,2.7966,0.7966,0,0
0.0018691,1,0.99703,0.99516,0.99813,0.49019,0.86884,1,1,2.7986,0.7986,0,0
0.0018103,1,0.99712,0.99531,0.99819,0.48972,0.86919,1,1,2.8006,0.8006,0,0
0.0017532,1,0.99721,0.99545,0.99825,0.48927,0.86952,1,1,2.8026,0.8026,0,0
0.0016977,1,0.99728,0.99558,0.9983,0.48883,0.86984,1,1,2.8046,0.8046,0,0
0.0016439,1,0.99734,0.99569,0.99836,0.4884,0.87015,1,1,2.8066,0.8066,0,0
0.0015917,1,0.99738,0.99579,0.99841,0.48797,0.87045,1,1,2.8086,0.8086,0,0
0.001541,1,0.99742,0.99588,0.99846,0.48755,0.87073,1,1,2.8106,0.81059,0,0
0.0014918,1,0.99745,0.99596,0.99851,0.48713,0.87101,1,1,2.8126,0.81259,0,0
0.0014441,1,0.99746,0.99602,0.99856,0.48671,0.87128,1,1,2.8146,0.81459,0,0
0.0013977,1,0.99747,0.99607,0.9986,0.48629,0.87155,1,1,2.8166,0.81659,0,0
0.0013528,1,0.99746,0.99611,0.99865,0.48586,0.87181,1,1,2.8186,0.81859,0,0
0.0013092,1,0.99744,0.99613,0.99869,0.48543,0.87206,1,1,2.8206,0.82059,0,0
0.0012669,1,0.99741,0.99614,0.99873,0.48499,0.87231,1,1,2.8226,0.82259,0,0
0.0012258,1,0.99737,0.99614,0.99877,0.48454,0.87256,1,1,2.8246,0.82459,0,0
0.001186,1,0.99731,0.99613,0.99881,0.48407,0.87281,1,1,2.8266,0.82659,0,0
0.0011474,1,0.99725,0.9961,0.99885,0.4836,0.87306,1,1,2.8286,0.82859,0,0
0.00111,1,0.99718,0.99607,0.99889,0.48311,0.87331,1,1,2.8306,0.83058,0,0
0.0010737,1,0.9971,0.99602,0.99893,0.48261,0.87356,1,1,2.8326,0.83258,0,0
0.0010385,1,0.99701,0.99597,0.99896,0.48209,0.87382,1,1,2.8346,0.83458,0,0
0.0010044,1,0.99692,0.99592,0.999,0.48155,0.87409,1,1,2.8366,0.83658,0,0
0.00097131,1,0.99683,0.99586,0.99903,0.48099,0.87436,1,1,2.8386,0.83858,0,0
0.00093925,1,0.99673,0.99579,0.99906,0.48041,0.87464,1,1,2.8406,0.84058,0,0
0.00090817,1,0.99662,0.99571,0.99909,0.47981,0.87493,1,1,2.8426,0.84258,0,0
0.00087806,1,0.99651,0.99564,0.99912,0.47919,0.87522,1,1,2.8446,0.84458,0,0
0.00084887,1,0.9964,0.99555,0.99915,0.47855,0.87553,1,1,2.8466,0.84658,0,0
0.00082059,1,0.99629,0.99547,0.99918,0.47789,0.87584,1,1,2.8486,0.84858,0,0
0.00079318,1,0.99618,0.99539,0.99921,0.47721,0.87616,1,1,2.8506,0.85057,0,0
0.00076663,1,0.99608,0.99531,0.99923,0.47652,0.8765,1,1,2.8526,0.85257,0,0
0.00074091,1,0.99598,0.99524,0.99926,0.4758,0.87684,1,1,2.8546,0.85457,0,0
0.000716,1,0.9959,0.99518,0.99928,0.47508,0.8772,1,1,2.8566,0.85657,0,0
0.00069186,1,0.99582,0.99512,0.99931,0.47433,0.87757,1,1,2.8586,0.85857,0,0
0.00066849,1,0.99575,0.99508,0.99933,0.47357,0.87796,1,1,2.8606,0.86057,0,0
0.00064586,1,0.99569,0.99504,0.99935,0.4728,0.87835,1,1,2.8626,0.86257,0,0
0.00062394,1,0.99563,0.99501,0.99938,0.47202,0.87875,1,1,2.8646,0.86457,0,0
0.00060272,1,0.99559,0.99499,0.9994,0.47123,0.87916,1,1,2.8666,0.86657,0,0
0.00058217,1,0.99556,0.99498,0.99942,0.47044,0.87958,1,1,2.8686,0.86857,0,0
0.00056228,1,0.99555,0.99498,0.99944,0.46966,0.88,1,1,2.8706,0.87056,0,0
0.00054302,1,0.99555,0.99501,0.99946,0.46887,0.88044,1,1,2.8726,0.87256,0,0
0.00052438,1,0.99558,0.99505,0.99948,0.4681,0.88087,1,1,2.8746,0.87456,0,0
0.00050635,1,0.99562,0.99512,0.99949,0.46733,0.88132,1,1,2.8766,0.87656,0,0
0.00048889,1,0.99569,0.9952,0.99951,0.46657,0.88176,1,1,2.8786,0.87856,0,0
0.000472,1,0.99577,0.9953,0.99953,0.46583,0.88221,1,1,2.8806,0.88056,0,0
0.00045565,1,0.99588,0.99542,0.99954,0.46511,0.88266,1,1,2.8826,0.88256,0,0
0.00043984,1,0.996,0.99556,0.99956,0.46441,0.88311,1,1,2.8846,0.88456,0,0
0.00042454,1,0.99613,0.99571,0.99958,0.46373,0.88355,1,1,2.8866,0.88656,0,0
0.00040974,1,0.99628,0.99587,0.99959,0.46309,0.88398,1,1,2.8886,0.88856,0,0
0.00039542,1,0.99645,0.99605,0.9996,0.46248,0.8844,1,1,2.8906,0.89055,0,0
0.00038157,1,0.99664,0.99625,0.99962,0.46191,0.88481,1,1,2.8926,0.89255,0,0
0.00036818,1,0.99684,0.99648,0.99963,0.46138,0.88522,1,1,2.8946,0.89455,0,0
0.00035523,1,0.99707,0.99672,0.99964,0.46089,0.88561,1,1,2.8966,0.89655,0,0
0.00034271,1,0.99732,0.99698,0.99966,0.46045,0.88598,1,1,2.8986,0.89855,0,0
0.00033061,1,0.99759,0.99726,0.99967,0.46006,0.88634,1,1,2.9005,0.90055,0,0
0.0003189,1,0.99786,0.99754,0.99968,0.45971,0.88669,1,1,2.9025,0.90255,0,0
0.00030759,1,0.99814,0.99784,0.99969,0.45941,0.88701,1,1,2.9045,0.90455,0,0
0.00029665,1,0.99843,0.99813,0.9997,0.45916,0.8873,1,1,2.9065,0.90655,0,0
0.00028608,1,0.99872,0.99843,0.99971,0.45897,0.88757,1,1,2.9085,0.90855,0,0
0.00027586,1,0.99902,0.99874,0.99972,0.45884,0.88781,1,1,2.9105,0.91054,0,0
0.00026599,1,0.99932,0.99905,0.99973,0.45877,0.88802,1,1,2.9125,0.91254,0,0
0.00025645,1,0.99963,0.99937,0.99974,0.45875,0.88821,1,1,2.9145,0.91454,0,0
0.00024723,1,0.99994,0.9997,0.99975,0.4588,0.88837,1,1,2.9165,0.91654,0,0
0.00023833,1,1.0003,1,0.99976,0.4589,0.8885,1,1,2.9185,0.91854,0,0
0.00022973,1,1.0006,1.0004,0.99977,0.45905,0.88861,1,1,2.9205,0.92054,0,0
0.00022142,1,1.0009,1.0007,0.99978,0.45925,0.88869,1,1,2.9225,0.92254,0,0
0.00021339,1,1.0012,1.001,0.99979,0.45951,0.88873,1,1,2.9245,0.92454,0,0
0.00020564,1,1.0015,1.0013,0.99979,0.45981,0.88874,1,1,2.9265,0.92654,0,0
0.00019815,1,1.0018,1.0016,0.9998,0.46017,0.88872,1,1,2.9285,0.92854,0,0
0.00019092,1,1.002,1.0018,0.99981,0.46057,0.88866,1,1,2.9305,0.93053,0,0
0.00018394,1,1.0023,1.0021,0.99982,0.46103,0.88857,1,1,2.9325,0.93253,0,0
0.00017721,1,1.0025,1.0023,0.99982,0.46153,0.88845,1,1,2.9345,0.93453,0,0
0.0001707,1,1.0028,1.0026,0.99983,0.46207,0.8883,1,1,2.9365,0.93653,0,0
0.00016442,1,1.003,1.0028,0.99984,0.46265,0.88813,1,1,2.9385,0.93853,0,0
0.00015836,1,1.0032,1.003,0.99984,0.46326,0.88794,1,1,2.9405,0.94053,0,0
0.00015251,1,1.0034,1.0032,0.99985,0.46389,0.88772,1,1,2.9425,0.94253,0,0
0.00014686,1,1.0036,1.0034,0.99985,0.46456,0.88747,1,1,2.9445,0.94453,0,0
0.00014141,1,1.0037,1.0036,0.99986,0.46524,0.8872,1,1,2.9465,0.94653,0,0
0.00013616,1,1.0038,1.0037,0.99986,0.46594,0.88691,1,1,2.9485,0.94853,0,0
0.00013109,1,1.004,1.0038,0.99987,0.46667,0.88659,1,1,2.9505,0.95052,0,0
0.00012619,1,1.004,1.0039,0.99987,0.46741,0.88625,1,1,2.9525,0.95252,0,0
0.00012147,1,1.0041,1.004,0.99988,0.46816,0.88589,1,1,2.9545,0.95452,0,0
0.00011692,1,1.0042,1.0041,0.99988,0.46893,0.88553,1,1,2.9565,0.95652,0,0
0.00011253,1,1.0042,1.0041,0.99989,0.4697,0.88515,1,1,2.9585,0.95852,0,0
0.00010829,1,1.0043,1.0041,0.99989,0.47047,0.88476,1,1,2.9605,0.96052,0,0
0.00010421,1,1.0043,1.0042,0.9999,0.47124,0.88437,1,1,2.9625,0.96252,0,0
0.00010027,1,1.0043,1.0042,0.9999,0.472,0.88397,1,1,2.9645,0.96452,0,0
9.6474e-05,1,1.0043,1.0042,0.9999,0.47275,0.88356,1,1,2.9665,0.96652,0,0
9.2814e-05,1,1.0042,1.0042,0.99991,0.47349,0.88315,1,1,2.9685,0.96852,0,0
8.9285e-05,1,1.0042,1.0041,0.99991,0.47423,0.88273,1,1,2.9705,0.97051,0,0
8.5884e-05,1,1.0041,1.0041,0.99991,0.47495,0.88231,1,1,2.9725,0.97251,0,0
8.2605e-05,1,1.0041,1.004,0.99992,0.47567,0.88189,1,1,2.9745,0.97451,0,0
7.9445e-05,1,1.004,1.0039,0.99992,0.47638,0.88147,1,1,2.9765,0.97651,0,0
7.64e-05,1,1.004,1.0039,0.99992,0.47708,0.88106,1,1,2.9785,0.97851,0,0
7.3466e-05,1,1.0039,1.0038,0.99993,0.47777,0.88066,1,1,2.9805,0.98051,0,0
7.0639e-05,1,1.0038,1.0038,0.99993,0.47844,0.88027,1,1,2.9825,0.98251,0,0
6.7916e-05,1,1.0038,1.0037,0.99993,0.47909,0.87988,1,1,2.9845,0.98451,0,0
6.5292e-05,1,1.0037,1.0037,0.99993,0.47973,0.8795,1,1,2.9865,0.98651,0,0
6.2764e-05,1,1.0037,1.0036,0.99994,0.48035,0.87913,1,1,2.9885,0.98851,0,0
6.033e-05,1,1.0036,1.0035,0.99994,0.48096,0.87876,1,1,2.9905,0.9905,0,0
5.7985e-05,1,1.0035,1.0035,0.99994,0.48157,0.87839,1,1,2.9925,0.9925,0,0
5.5727e-05,1,1.0035,1.0034,0.99994,0.48217,0.87803,1,1,2.9945,0.9945,0,0
5.3553e-05,1,1.0034,1.0034,0.99995,0.48277,0.87768,1,1,2.9965,0.9965,0,0
5.1459e-05,1,1.0034,1.0034,0.99995,0.48337,0.87734,1,1,2.9985,0.9985,0,0
4.9443e-05,1,1.0034,1.0034,0.99995,0.48397,0.877,1,1,3.0005,1.0005,0,0
4.7503e-05,1,1.0034,1.0034,0.99995,0.48457,0.87667,1,1,3.0025,1.0025,0,0
4.5634e-05,1,1.0034,1.0034,0.99995,0.48517,0.87635,1,1,3.0045,1.0045,0,0
4.3836e-05,1,1.0034,1.0034,0.99996,0.48576,0.87603,1,1,3.0065,1.0065,0,0
4.2106e-05,1,1.0035,1.0034,0.99996,0.48636,0.87571,1,1,3.0085,1.0085,0,0
4.044e-05,1,1.0035,1.0034,0.99996,0.48697,0.87539,1,1,3.0105,1.0105,0,0
3.8837e-05,1,1.0035,1.0035,0.99996,0.48757,0.87507,1,1,3.0125,1.0125,0,0
3.7295e-05,1,1.0035,1.0035,0.99996,0.48819,0.87474,1,1,3.0145,1.0145,0,0
3.5811e-05,1,1.0036,1.0035,0.99996,0.48883,0.87441,1,1,3.0165,1.0165,0,0
3.4384e-05,1,1.0036,1.0036,0.99997,0.48947,0.87407,1,1,3.0185,1.0185,0,0
3.3011e-05,1,1.0037,1.0036,0.99997,0.49012,0.87373,1,1,3.0205,1.0205,0,0
3.169e-05,1,1.0037,1.0037,0.99997,0.49079,0.87338,1,1,3.0225,1.0225,0,0
3.0419e-05,1,1.0037,1.0037,0.99997,0.49145,0.87303,1,1,3.0245,1.0245,0,0
2.9197e-05,1,1.0038,1.0038,0.99997,0.49212,0.87268,1,1,3.0265,1.0265,0,0
2.8022e-05,1,1.0038,1.0038,0.99997,0.49279,0.87232,1,1,3.0285,1.0285,0,0
2.6892e-05,1,1.0038,1.0038,0.99997,0.49346,0.87195,1,1,3.0305,1.0305,0,0
2.5806e-05,1,1.0038,1.0038,0.99997,0.49412,0.87157,1,1,3.0325,1.0325,0,0
2.4761e-05,1,1.0038,1.0038,0.99998,0.49478,0.87118,1,1,3.0345,1.0345,0,0
2.3757e-05,1,1.0037,1.0037,0.99998,0.49543,0.87078,1,1,3.0365,1.0365,0,0
2.2792e-05,1,1.0037,1.0036,0.99998,0.49608,0.87038,1,1,3.0385,1.0385,0,0
2.1864e-05,1,1.0036,1.0036,0.99998,0.4967,0.86997,1,1,3.0405,1.0405,0,0
2.0972e-05,1,1.0035,1.0035,0.99998,0.49731,0.86957,1,1,3.0425,1.0425,0,0
2.0115e-05,1,1.0034,1.0033,0.99998,0.4979,0.86916,1,1,3.0445,1.0445,0,0
1.9292e-05,1,1.0032,1.0032,0.99998,0.49845,0.86876,1,1,3.0465,1.0465,0,0
1.8501e-05,1,1.003,1.003,0.99998,0.49896,0.86837,1,1,3.0485,1.0485,0,0
1.7741e-05,1,1.0029,1.0028,0.99998,0.49943,0.86799,1,1,3.0505,1.0505,0,0
1.701e-05,1,1.0026,1.0026,0.99998,0.49986,0.86761,1,1,3.0525,1.0525,0,0
1.6309e-05,1,1.0024,1.0024,0.99998,0.50023,0.86725,1,1,3.0545,1.0545,0,0
1.5635e-05,1,1.0021,1.0021,0.99998,0.50056,0.8669,1,1,3.0565,1.0565,0,0
1.4988e-05,1,1.0018,1.0018,0.99999,0.50083,0.86657,1,1,3.0585,1.0585,0,0
1.4366e-05,1,1.0015,1.0015,0.99999,0.50105,0.86626,1,1,3.0605,1.0605,0,0
1.3769e-05,1,1.0011,1.0011,0.99999,0.5012,0.86598,1,1,3.0625,1.0625,0,0
1.3196e-05,1,1.0008,1.0008,0.99999,0.5013,0.86573,1,1,3.0645,1.0645,0,0
1.2646e-05,1,1.0005,1.0005,0.99999,0.50133,0.86552,1,1,3.0665,1.0665,0,0
1.2117e-05,1,1.0001,1.0001,0.99999,0.5013,0.86534,1,1,3.0685,1.0685,0,0
1.161e-05,1,0.99978,0.99976,0.99999,0.5012,0.86519,1,1,3.0705,1.0705,0,0
1.1123e-05,1,0.99943,0.99942,0.99999,0.50104,0.86509,1,1,3.0725,1.0725,0,0
1.0656e-05,1,0.9991,0.99909,0.99999,0.50082,0.86502,1,1,3.0745,1.0745,0,0
1.0208e-05,1,0.99877,0.99876,0.99999,0.50054,0.865,1,1,3.0765,1.0765,0,0
9.7771e-06,1,0.99846,0.99845,0.99999,0.50021,0.86501,1,1,3.0785,1.0785,0,0
9.3642e-06,1,0.99817,0.99816,0.99999,0.49983,0.86506,1,1,3.0805,1.0805,0,0
8.9679e-06,1,0.99791,0.99791,0.99999,0.49941,0.86515,1,1,3.0825,1.0825,0,0
8.5878e-06,1,0.99769,0.99768,0.99999,0.49896,0.86528,1,1,3.0845,1.0845,0,0
8.2231e-06,1,0.9975,0.99749,0.99999,0.49848,0.86545,1,1,3.0865,1.0865,0,0
7.8732e-06,1,0.99735,0.99734,0.99999,0.49798,0.86565,1,1,3.0885,1.0885,0,0
7.5376e-06,1,0.99724,0.99723,0.99999,0.49746,0.86589,1,1,3.0905,1.0905,0,0
7.2158e-06,1,0.99717,0.99716,0.99999,0.49694,0.86615,1,1,3.0925,1.0925,0,0
6.9072e-06,1,0.99715,0.99714,0.99999,0.49642,0.86644,1,1,3.0945,1.0945,0,0
6.6112e-06,1,0.99717,0.99716,0.99999,0.4959,0.86674,1,1,3.0965,1.0965,0,0
6.3274e-06,1,0.99723,0.99722,0.99999,0.49541,0.86706,1,1,3.0985,1.0985,0,0
6.0553e-06,1,0.99733,0.99732,0.99999,0.49493,0.86739,1,1,3.1004,1.1004,0,0
5.7944e-06,1,0.99747,0.99746,0.99999,0.49449,0.86772,1,1,3.1024,1.1024,0,0
5.5443e-06,1,0.99764,0.99764,0.99999,0.49409,0.86805,1,1,3.1044,1.1044,0,0
5.3046e-06,1,0.99785,0.99785,0.99999,0.49374,0.86837,1,1,3.1064,1.1064,0,0
5.0749e-06,1,0.9981,0.99809,0.99999,0.49343,0.86869,1,1,3.1084,1.1084,0,0
4.8547e-06,1,0.99836,0.99836,1,0.49318,0.86898,1,1,3.1104,1.1104,0,0
4.6437e-06,1,0.99865,0.99865,1,0.49298,0.86926,1,1,3.1124,1.1124,0,0
4.4415e-06,1,0.99896,0.99895,1,0.49285,0.86951,1,1,3.1144,1.1144,0,0
4.2478e-06,1,0.99927,0.99927,1,0.49277,0.86974,1,1,3.1164,1.1164,0,0
4.0622e-06,1,0.9996,0.99959,1,0.49275,0.86994,1,1,3.1184,1.1184,0,0
3.8844e-06,1,0.99992,0.99991,1,0.49279,0.8701,1,1,3.1204,1.1204,0,0
3.7141e-06,1,1.0002,1.0002,1,0.49288,0.87023,1,1,3.1224,1.1224,0,0
3.551e-06,1,1.0005,1.0005,1,0.49303,0.87032,1,1,3.1244,1.1244,0,0
3.3947e-06,1,1.0008,1.0008,1,0.49322,0.87038,1,1,3.1264,1.1264,0,0
3.2451e-06,1,1.0011,1.0011,1,0.49347,0.87039,1,1,3.1284,1.1284,0,0
3.1019e-06,1,1.0013,1.0013,1,0.49375,0.87037,1,1,3.1304,1.1304,0,0
2.9647e-06,1,1.0016,1.0016,1,0.49407,0.87031,1,1,3.1324,1.1324,0,0
2.8333e-06,1,1.0017,1.0017,1,0.49442,0.87022,1,1,3.1344,1.1344,0,0
2.7076e-06,1,1.0019,1.0019,1,0.4948,0.8701,1,1,3.1364,1.1364,0,0
2.5872e-06,1,1.002,1.002,1,0.4952,0.86995,1,1,3.1384,1.1384,0,0
2.472e-06,1,1.0021,1.0021,1,0.4956,0.86978,1,1,3.1404,1.1404,0,0
2.3617e-06,1,1.0022,1.0022,1,0.49602,0.86958,1,1,3.1424,1.1424,0,0
2.2562e-06,1,1.0023,1.0023,1,0.49643,0.86937,1,1,3.1444,1.1444,0,0
2.1552e-06,1,1.0023,1.0023,1,0.49684,0.86915,1,1,3.1464,1.1464,0,0
2.0586e-06,1,1.0023,1.0022,1,0.49724,0.86891,1,1,3.1484,1.1484,0,0
1.9661e-06,1,1.0022,1.0022,1,0.49762,0.86866,1,1,3.1504,1.1504,0,0
1.8777e-06,1,1.0021,1.0021,1,0.49799,0.86841,1,1,3.1524,1.1524,0,0
1.793e-06,1,1.002,1.002,1,0.49833,0.86816,1,1,3.1544,1.1544,0,0
1.7121e-06,1,1.0019,1.0019,1,0.49866,0.86791,1,1,3.1564,1.1564,0,0
1.6347e-06,1,1.0018,1.0018,1,0.49896,0.86766,1,1,3.1584,1.1584,0,0
1.5606e-06,1,1.0017,1.0017,1,0.49924,0.86743,1,1,3.1604,1.1604,0,0
1.4898e-06,1,1.0015,1.0015,1,0.4995,0.86721,1,1,3.1624,1.1624,0,0
1.4221e-06,1,1.0014,1.0014,1,0.49973,0.867,1,1,3.1644,1.1644,0,0
1.3574e-06,1,1.0013,1.0013,1,0.49994,0.86681,1,1,3.1664,1.1664,0,0
1.2955e-06,1,1.0012,1.0012,1,0.50012,0.86664,1,1,3.1684,1.1684,0,0
1.2363e-06,1,1.0011,1.0011,1,0.50027,0.86648,1,1,3.1704,1.1704,0,0
1.1797e-06,1,1.0009,1.0009,1,0.5004,0.86633,1,1,3.1724,1.1724,0,0
1.1257e-06,1,1.0008,1.0008,1,0.50051,0.8662,1,1,3.1744,1.1744,0,0
1.074e-06,1,1.0007,1.0007,1,0.5006,0.86608,1,1,3.1764,1.1764,0,0
1.0246e-06,1,1.0006,1.0006,1,0.50068,0.86597,1,1,3.1784,1.1784,0,0
9.7742e-07,1,1.0005,1.0005,1,0.50075,0.86588,1,1,3.1804,1.1804,0,0
9.3232e-07,1,1.0004,1.0004,1,0.50081,0.86579,1,1,3.1824,1.1824,0,0
8.8924e-07,1,1.0003,1.0003,1,0.50087,0.86572,1,1,3.1844,1.1844,0,0
8.4808e-07,1,1.0003,1.0003,1,0.50091,0.86566,1,1,3.1864,1.1864,0,0
8.0876e-07,1,1.0002,1.0002,1,0.50095,0.86561,1,1,3.1884,1.1884,0,0
7.712e-07,1,1.0002,1.0002,1,0.50097,0.86557,1,1,3.1904,1.1904,0,0
7.3533e-07,1,1.0001,1.0001,1,0.50098,0.86554,1,1,3.1924,1.1924,0,0
7.0107e-07,1,1.0001,1.0001,1,0.50098,0.86551,1,1,3.1944,1.1944,0,0
6.6835e-07,1,1,1,1,0.50096,0.86549,1,1,3.1964,1.1964,0,0
6.3711e-07,1,0.99997,0.99997,1,0.50094,0.86546,1,1,3.1984,1.1984,0,0
6.0728e-07,1,0.99989,0.99989,1,0.50091,0.86544,1,1,3.2004,1.2004,0,0
5.788e-07,1,0.99982,0.99981,1,0.50087,0.86542,1,1,3.2024,1.2024,0,0
5.5161e-07,1,0.99974,0.99974,1,0.50082,0.8654,1,1,3.2044,1.2044,0,0
5.2566e-07,1,0.99967,0.99967,1,0.50076,0.86539,1,1,3.2064,1.2064,0,0
5.0089e-07,1,0.9996,0.9996,1,0.5007,0.86539,1,1,3.2084,1.2084,0,0
4.7725e-07,1,0.99954,0.99954,1,0.50062,0.8654,1,1,3.2104,1.2104,0,0
4.5468e-07,1,0.99949,0.99949,1,0.50052,0.86543,1,1,3.2124,1.2124,0,0
4.3315e-07,1,0.99944,0.99944,1,0.5004,0.86547,1,1,3.2144,1.2144,0,0
4.1261e-07,1,0.99939,0.99939,1,0.50028,0.86552,1,1,3.2164,1.2164,0,0
3.9301e-07,1,0.99935,0.99935,1,0.50014,0.86557,1,1,3.2184,1.2184,0,0
3.7431e-07,1,0.99931,0.99931,1,0.49999,0.86563,1,1,3.2204,1.2204,0,0
3.5647e-07,1,0.99928,0.99928,1,0.49984,0.8657,1,1,3.2224,1.2224,0,0
3.3945e-07,1,0.99926,0.99926,1,0.4997,0.86577,1,1,3.2244,1.2244,0,0
3.2322e-07,1,0.99926,0.99926,1,0.49957,0.86585,1,1,3.2264,1.2264,0,0
3.0775e-07,1,0.9993,0.9993,1,0.49945,0.86593,1,1,3.2284,1.2284,0,0
2.9298e-07,1,0.99936,0.99936,1,0.49936,0.86603,1,1,3.2304,1.2304,0,0
2.7891e-07,1,0.99946,0.99946,1,0.49928,0.86613,1,1,3.2324,1.2324,0,0
2.6549e-07,1,0.99959,0.99959,1,0.49923,0.86624,1,1,3.2344,1.2344,0,0
2.527e-07,1,0.99975,0.99975,1,0.4992,0.86634,1,1,3.2364,1.2364,0,0
2.405e-07,1,0.99992,0.99992,1,0.49919,0.86644,1,1,3.2384,1.2384,0,0
2.2887e-07,1,1.0001,1.0001,1,0.49921,0.86653,1,1,3.2404,1.2404,0,0
2.1779e-07,1,1.0003,1.0003,1,0.49927,0.86661,1,1,3.2424,1.2424,0,0
2.0723e-07,1,1.0005,1.0005,1,0.49936,0.86666,1,1,3.2444,1.2444,0,0
1.9716e-07,1,1.0007,1.0007,1,0.4995,0.86669,1,1,3.2464,1.2464,0,0
1.8757e-07,1,1.0008,1.0008,1,0.49968,0.86669,1,1,3.2484,1.2484,0,0
1.7843e-07,1,1.001,1.001,1,0.4999,0.86667,1,1,3.2504,1.2504,0,0
1.6973e-07,1,1.0012,1.0012,1,0.50016,0.86662,1,1,3.2524,1.2524,0,0
1.6143e-07,1,1.0014,1.0014,1,0.50045,0.86655,1,1,3.2544,1.2544,0,0
1.5353e-07,1,1.0015,1.0015,1,0.50076,0.86646,1,1,3.2564,1.2564,0,0
1.46e-07,1,1.0016,1.0016,1,0.50109,0.86635,1,1,3.2584,1.2584,0,0
1.3883e-07,1,1.0017,1.0017,1,0.50142,0.86621,1,1,3.2604,1.2604,0,0
1.3201e-07,1,1.0018,1.0018,1,0.50175,0.86605,1,1,3.2624,1.2624,0,0
1.255e-07,1,1.0018,1.0018,1,0.50207,0.86588,1,1,3.2644,1.2644,0,0
1.1931e-07,1,1.0018,1.0018,1,0.50238,0.86568,1,1,3.2664,1.2664,0,0
1.1342e-07,1,1.0017,1.0017,1,0.50266,0.86546,1,1,3.2684,1.2684,0,0
1.0781e-07,1,1.0016,1.0016,1,0.50292,0.86523,1,1,3.2704,1.2704,0,0
1.0246e-07,1,1.0014,1.0014,1,0.50316,0.865,1,1,3.2724,1.2724,0,0
9.7377e-08,1,1.0012,1.0012,1,0.50336,0.86476,1,1,3.2744,1.2744,0,0
9.2536e-08,1,1.001,1.001,1,0.50352,0.86454,1,1,3.2764,1.2764,0,0
8.7929e-08,1,1.0007,1.0007,1,0.50364,0.86434,1,1,3.2784,1.2784,0,0
8.3544e-08,1,1.0005,1.0005,1,0.50371,0.86417,1,1,3.2804,1.2804,0,0
7.9373e-08,1,1.0003,1.0003,1,0.50372,0.86402,1,1,3.2824,1.2824,0,0
7.5403e-08,1,1,1,1,0.50368,0.8639,1,1,3.2844,1.2844,0,0
7.1626e-08,1,0.99978,0.99978,1,0.50358,0.86382,1,1,3.2864,1.2864,0,0
6.8032e-08,1,0.99955,0.99955,1,0.50344,0.86377,1,1,3.2884,1.2884,0,0
6.4614e-08,1,0.99933,0.99933,1,0.50325,0.86375,1,1,3.2904,1.2904,0,0
6.1363e-08,1,0.99913,0.99913,1,0.50304,0.86376,1,1,3.2924,1.2924,0,0
5.8271e-08,1,0.99896,0.99896,1,0.50281,0.86379,1,1,3.2944,1.2944,0,0
5.533e-08,1,0.99883,0.99883,1,0.50257,0.86386,1,1,3.2964,1.2964,0,0
5.2533e-08,1,0.99875,0.99875,1,0.50233,0.86396,1,1,3.2984,1.2984,0,0
4.9874e-08,1,0.99873,0.99873,1,0.50209,0.86408,1,1,3.3003,1.3003,0,0
4.7345e-08,1,0.99876,0.99876,1,0.50188,0.86422,1,1,3.3023,1.3023,0,0
4.4941e-08,1,0.99885,0.99885,1,0.50168,0.86439,1,1,3.3043,1.3043,0,0
4.2656e-08,1,0.99899,0.99899,1,0.50151,0.86457,1,1,3.3063,1.3063,0,0
4.0484e-08,1,0.99917,0.99917,1,0.50137,0.86475,1,1,3.3083,1.3083,0,0
3.8419e-08,1,0.99937,0.99937,1,0.50127,0.86493,1,1,3.3103,1.3103,0,0
3.6457e-08,1,0.99959,0.99959,1,0.50121,0.86509,1,1,3.3123,1.3123,0,0
3.4592e-08,1,0.99982,0.99982,1,0.50119,0.86523,1,1,3.3143,1.3143,0,0
3.282e-08,1,1.0001,1.0001,1,0.50123,0.86535,1,1,3.3163,1.3163,0,0
3.1136e-08,1,1.0003,1.0003,1,0.50131,0.86543,1,1,3.3183,1.3183,0,0
2.9536e-08,1,1.0005,1.0005,1,0.50145,0.86548,1,1,3.3203,1.3203,0,0
2.8017e-08,1,1.0007,1.0007,1,0.50163,0.8655,1,1,3.3223,1.3223,0,0
2.6573e-08,1,1.0009,1.0009,1,0.50185,0.86549,1,1,3.3243,1.3243,0,0
2.5201e-08,1,1.0011,1.0011,1,0.5021,0.86544,1,1,3.3263,1.3263,0,0
2.3899e-08,1,1.0012,1.0012,1,0.50237,0.86537,1,1,3.3283,1.3283,0,0
2.2662e-08,1,1.0014,1.0014,1,0.50265,0.86528,1,1,3.3303,1.3303,0,0
2.1487e-08,1,1.0014,1.0014,1,0.50293,0.86516,1,1,3.3323,1.3323,0,0
2.0372e-08,1,1.0015,1.0015,1,0.5032,0.86501,1,1,3.3343,1.3343,0,0
1.9313e-08,1,1.0014,1.0014,1,0.50345,0.86485,1,1,3.3363,1.3363,0,0
1.8307e-08,1,1.0014,1.0014,1,0.50368,0.86468,1,1,3.3383,1.3383,0,0
1.7353e-08,1,1.0012,1.0012,1,0.50389,0.86449,1,1,3.3403,1.3403,0,0
1.6447e-08,1,1.0011,1.0011,1,0.50406,0.8643,1,1,3.3423,1.3423,0,0
1.5587e-08,1,1.0009,1.0009,1,0.5042,0.86412,1,1,3.3443,1.3443,0,0
1.4771e-08,1,1.0007,1.0007,1,0.50431,0.86394,1,1,3.3463,1.3463,0,0
1.3996e-08,1,1.0005,1.0005,1,0.50439,0.86378,1,1,3.3483,1.3483,0,0
1.3261e-08,1,1.0003,1.0003,1,0.50443,0.86365,1,1,3.3503,1.3503,0,0
1.2564e-08,1,1.0002,1.0002,1,0.50443,0.86354,1,1,3.3523,1.3523,0,0
1.1902e-08,1,0.99998,0.99998,1,0.5044,0.86346,1,1,3.3543,1.3543,0,0
1.1274e-08,1,0.99983,0.99983,1,0.50433,0.86341,1,1,3.3563,1.3563,0,0
1.0679e-08,1,0.9997,0.9997,1,0.50424,0.86339,1,1,3.3583,1.3583,0,0
1.0114e-08,1,0.99959,0.99959,1,0.50413,0.86339,1,1,3.3603,1.3603,0,0
9.578e-09,1,0.9995,0.9995,1,0.504,0.86341,1,1,3.3623,1.3623,0,0
9.0699e-09,1,0.99944,0.99944,1,0.50387,0.86346,1,1,3.3643,1.3643,0,0
8.5881e-09,1,0.99941,0.99941,1,0.50373,0.86351,1,1,3.3663,1.3663,0,0
8.1313e-09,1,0.9994,0.9994,1,0.50361,0.86358,1,1,3.3683,1.3683,0,0
7.6981e-09,1,0.99943,0.99943,1,0.50351,0.86366,1,1,3.3703,1.3703,0,0
7.2874e-09,1,0.99948,0.99948,1,0.50342,0.86374,1,1,3.3723,1.3723,0,0
6.898e-09,1,0.99956,0.99956,1,0.50336,0.86382,1,1,3.3743,1.3743,0,0
6.529e-09,1,0.99966,0.99966,1,0.50332,0.86391,1,1,3.3763,1.3763,0,0
6.1792e-09,1,0.99978,0.99978,1,0.5033,0.86398,1,1,3.3783,1.3783,0,0
5.8477e-09,1,0.9999,0.9999,1,0.5033,0.86405,1,1,3.3803,1.3803,0,0
5.5335e-09,1,1,1,1,0.50333,0.86411,1,1,3.3823,1.3823,0,0
5.2358e-09,1,1.0001,1.0001,1,0.50337,0.86415,1,1,3.3843,1.3843,0,0
4.9537e-09,1,1.0003,1.0003,1,0.50343,0.86418,1,1,3.3863,1.3863,0,0
4.6864e-09,1,1.0003,1.0003,1,0.5035,0.86419,1,1,3.3883,1.3883,0,0
4.4332e-09,1,1.0004,1.0004,1,0.50359,0.86419,1,1,3.3903,1.3903,0,0
4.1933e-09,1,1.0005,1.0005,1,0.50369,0.86416,1,1,3.3923,1.3923,0,0
3.9661e-09,1,1.0005,1.0005,1,0.50379,0.86413,1,1,3.3943,1.3943,0,0
3.751e-09,1,1.0005,1.0005,1,0.5039,0.86408,1,1,3.3963,1.3963,0,0
3.5472e-09,1,1.0006,1.0006,1,0.50401,0.86402,1,1,3.3983,1.3983,0,0
3.3542e-09,1,1.0006,1.0006,1,0.50412,0.86396,1,1,3.4003,1.4003,0,0
3.1714e-09,1,1.0005,1.0005,1,0.50422,0.86389,1,1,3.4023,1.4023,0,0
2.9984e-09,1,1.0005,1.0005,1,0.50432,0.86382,1,1,3.4043,1.4043,0,0
2.8346e-09,1,1.0005,1.0005,1,0.50441,0.86376,1,1,3.4063,1.4063,0,0
2.6795e-09,1,1.0005,1.0005,1,0.50449,0.86369,1,1,3.4083,1.4083,0,0
2.5327e-09,1,1.0004,1.0004,1,0.50456,0.86363,1,1,3.4103,1.4103,0,0
2.3937e-09,1,1.0004,1.0004,1,0.50463,0.86357,1,1,3.4123,1.4123,0,0
2.2622e-09,1,1.0004,1.0004,1,0.50469,0.86352,1,1,3.4143,1.4143,0,0
2.1378e-09,1,1.0003,1.0003,1,0.50473,0.86347,1,1,3.4163,1.4163,0,0
2.02e-09,1,1.0003,1.0003,1,0.50477,0.86343,1,1,3.4183,1.4183,0,0
1.9086e-09,1,1.0003,1.0003,1,0.50481,0.86338,1,1,3.4203,1.4203,0,0
1.8032e-09,1,1.0002,1.0002,1,0.50484,0.86334,1,1,3.4223,1.4223,0,0
1.7034e-09,1,1.0002,1.0002,1,0.50486,0.86331,1,1,3.4243,1.4243,0,0
1.6091e-09,1,1.0001,1.0001,1,0.50488,0.86327,1,1,3.4263,1.4263,0,0
1.5198e-09,1,1.0001,1.0001,1,0.50489,0.86324,1,1,3.4283,1.4283,0,0
1.4354e-09,1,1.0001,1.0001,1,0.5049,0.86321,1,1,3.4303,1.4303,0,0
1.3556e-09,1,1,1,1,0.5049,0.86318,1,1,3.4323,1.4323,0,0
1.2801e-09,1,0.99997,0.99997,1,0.5049,0.86316,1,1,3.4343,1.4343,0,0
1.2087e-09,1,0.99993,0.99993,1,0.50488,0.86315,1,1,3.4363,1.4363,0,0
1.1412e-09,1,0.9999,0.9999,1,0.50486,0.86314,1,1,3.4383,1.4383,0,0
1.0774e-09,1,0.99987,0.99987,1,0.50483,0.86314,1,1,3.4403,1.4403,0,0
1.0171e-09,1,0.99984,0.99984,1,0.50479,0.86315,1,1,3.4423,1.4423,0,0
9.6004e-10,1,0.99982,0.99982,1,0.50475,0.86316,1,1,3.4443,1.4443,0,0
9.0613e-10,1,0.99981,0.99981,1,0.5047,0.86319,1,1,3.4463,1.4463,0,0
8.5519e-10,1,0.9998,0.9998,1,0.50464,0.86321,1,1,3.4483,1.4483,0,0
8.0705e-10,1,0.99979,0.99979,1,0.50459,0.86324,1,1,3.4503,1.4503,0,0
7.6156e-10,1,0.9998,0.9998,1,0.50455,0.86327,1,1,3.4523,1.4523,0,0
7.1857e-10,1,0.99983,0.99983,1,0.50452,0.8633,1,1,3.4543,1.4543,0,0
6.7795e-10,1,0.99987,0.99987,1,0.5045,0.86334,1,1,3.4563,1.4563,0,0
6.3958e-10,1,0.99993,0.99993,1,0.50451,0.86337,1,1,3.4583,1.4583,0,0
6.0334e-10,1,1,1,1,0.50453,0.8634,1,1,3.4603,1.4603,0,0
5.691e-10,1,1.0001,1.0001,1,0.50457,0.86343,1,1,3.4623,1.4623,0,0
5.3676e-10,1,1.0002,1.0002,1,0.50463,0.86346,1,1,3.4643,1.4643,0,0
5.0622e-10,1,1.0003,1.0003,1,0.50471,0.86348,1,1,3.4663,1.4663,0,0
4.7738e-10,1,1.0004,1.0004,1,0.50481,0.86349,1,1,3.4683,1.4683,0,0
4.5014e-10,1,1.0005,1.0005,1,0.50491,0.86349,1,1,3.4703,1.4703,0,0
4.2443e-10,1,1.0006,1.0006,1,0.50502,0.86346,1,1,3.4723,1.4723,0,0
4.0015e-10,1,1.0007,1.0007,1,0.50514,0.86342,1,1,3.4743,1.4743,0,0
3.7723e-10,1,1.0007,1.0007,1,0.50526,0.86336,1,1,3.4763,1.4763,0,0
3.556e-10,1,1.0007,1.0007,1,0.50538,0.86328,1,1,3.4783,1.4783,0,0
3.3518e-10,1,1.0006,1.0006,1,0.5055,0.86319,1,1,3.4803,1.4803,0,0
3.1591e-10,1,1.0006,1.0006,1,0.50561,0.86309,1,1,3.4823,1.4823,0,0
2.9772e-10,1,1.0005,1.0005,1,0.5057,0.86298,1,1,3.4843,1.4843,0,0
2.8055e-10,1,1.0004,1.0004,1,0.50578,0.86287,1,1,3.4863,1.4863,0,0
2.6436e-10,1,1.0003,1.0003,1,0.50583,0.86278,1,1,3.4883,1.4883,0,0
2.4908e-10,1,1.0001,1.0001,1,0.50585,0.8627,1,1,3.4903,1.4903,0,0
2.3466e-10,1,1,1,1,0.50583,0.86264,1,1,3.4923,1.4923,0,0
2.2106e-10,1,0.9999,0.9999,1,0.50579,0.8626,1,1,3.4943,1.4943,0,0
2.0823e-10,1,0.99978,0.99978,1,0.50571,0.86258,1,1,3.4963,1.4963,0,0
1.9613e-10,1,0.99967,0.99967,1,0.5056,0.86258,1,1,3.4983,1.4983,0,0
1.8472e-10,1,0.99958,0.99958,1,0.50548,0.8626,1,1,3.5002,1.5002,0,0
1.7396e-10,1,0.9995,0.9995,1,0.50534,0.86263,1,1,3.5022,1.5022,0,0
1.6382e-10,1,0.99945,0.99945,1,0.50521,0.86268,1,1,3.5042,1.5042,0,0
1.5425e-10,1,0.99943,0.99943,1,0.5051,0.86274,1,1,3.5062,1.5062,0,0
1.4523e-10,1,0.99946,0.99946,1,0.505,0.8628,1,1,3.5082,1.5082,0,0
1.3672e-10,1,0.99952,0.99952,1,0.50493,0.86288,1,1,3.5102,1.5102,0,0
1.2871e-10,1,0.99963,0.99963,1,0.50489,0.86297,1,1,3.5122,1.5122,0,0
1.2115e-10,1,0.99977,0.99977,1,0.50489,0.86305,1,1,3.5142,1.5142,0,0
1.1403e-10,1,0.99994,0.99994,1,0.50492,0.86313,1,1,3.5162,1.5162,0,0
1.0732e-10,1,1.0001,1.0001,1,0.50498,0.86321,1,1,3.5182,1.5182,0,0
1.0099e-10,1,1.0003,1.0003,1,0.50506,0.86327,1,1,3.5202,1.5202,0,0
9.5035e-11,1,1.0005,1.0005,1,0.50517,0.86331,1,1,3.5222,1.5222,0,0
8.942e-11,1,1.0006,1.0006,1,0.50529,0.86332,1,1,3.5242,1.5242,0,0
8.4131e-11,1,1.0007,1.0007,1,0.50542,0.8633,1,1,3.5262,1.5262,0,0
7.9147e-11,1,1.0008,1.0008,1,0.50556,0.86325,1,1,3.5282,1.5282,0,0
7.4453e-11,1,1.0008,1.0008,1,0.5057,0.86317,1,1,3.5302,1.5302,0,0
7.0032e-11,1,1.0008,1.0008,1,0.50584,0.86306,1,1,3.5322,1.5322,0,0
6.5868e-11,1,1.0007,1.0007,1,0.50598,0.86294,1,1,3.5342,1.5342,0,0
6.1947e-11,1,1.0006,1.0006,1,0.5061,0.8628,1,1,3.5362,1.5362,0,0
5.8254e-11,1,1.0004,1.0004,1,0.50619,0.86267,1,1,3.5382,1.5382,0,0
5.4777e-11,1,1.0003,1.0003,1,0.50626,0.86255,1,1,3.5402,1.5402,0,0
5.1504e-11,1,1.0001,1.0001,1,0.50629,0.86245,1,1,3.5422,1.5422,0,0
4.8422e-11,1,1,1,1,0.50628,0.86237,1,1,3.5442,1.5442,0,0
4.5522e-11,1,0.99988,0.99988,1,0.50623,0.86233,1,1,3.5462,1.5462,0,0
4.2791e-11,1,0.99975,0.99975,1,0.50614,0.86231,1,1,3.5482,1.5482,0,0
4.0221e-11,1,0.99964,0.99964,1,0.50602,0.86231,1,1,3.5502,1.5502,0,0
3.7802e-11,1,0.99955,0.99955,1,0.50588,0.86234,1,1,3.5522,1.5522,0,0
3.5526e-11,1,0.99948,0.99948,1,0.50573,0.86239,1,1,3.5542,1.5542,0,0
3.3385e-11,1,0.99944,0.99944,1,0.50559,0.86245,1,1,3.5562,1.5562,0,0
3.137e-11,1,0.99943,0.99943,1,0.50546,0.86252,1,1,3.5582,1.5582,0,0
2.9474e-11,1,0.99947,0.99947,1,0.50536,0.8626,1,1,3.5602,1.5602,0,0
2.769e-11,1,0.99954,0.99954,1,0.50529,0.86268,1,1,3.5622,1.5622,0,0
2.6013e-11,1,0.99965,0.99965,1,0.50527,0.86276,1,1,3.5642,1.5642,0,0
2.4435e-11,1,0.9998,0.9998,1,0.50528,0.86284,1,1,3.5662,1.5662,0,0
2.2951e-11,1,0.99997,0.99997,1,0.50533,0.86291,1,1,3.5682,1.5682,0,0
2.1555e-11,1,1.0002,1.0002,1,0.50541,0.86297,1,1,3.5702,1.5702,0,0
2.0243e-11,1,1.0003,1.0003,1,0.50551,0.86301,1,1,3.5722,1.5722,0,0
1.9009e-11,1,1.0005,1.0005,1,0.50563,0.86304,1,1,3.5742,1.5742,0,0
1.7849e-11,1,1.0006,1.0006,1,0.50575,0.86304,1,1,3.5762,1.5762,0,0
1.6758e-11,1,1.0007,1.0007,1,0.50587,0.86301,1,1,3.5782,1.5782,0,0
1.5733e-11,1,1.0007,1.0007,1,0.50598,0.86296,1,1,3.5802,1.5802,0,0
1.4769e-11,1,1.0007,1.0007,1,0.50609,0.86288,1,1,3.5822,1.5822,0,0
1.3863e-11,1,1.0006,1.0006,1,0.50618,0.86278,1,1,3.5842,1.5842,0,0
1.3012e-11,1,1.0005,1.0005,1,0.50626,0.86266,1,1,3.5862,1.5862,0,0
1.2212e-11,1,1.0003,1.0003,1,0.50631,0.86255,1,1,3.5882,1.5882,0,0
1.146e-11,1,1.0002,1.0002,1,0.50635,0.86244,1,1,3.5902,1.5902,0,0
1.0753e-11,1,1,1,1,0.50637,0.86234,1,1,3.5922,1.5922,0,0
1.009e-11,1,0.99991,0.99991,1,0.50636,0.86227,1,1,3.5942,1.5942,0,0
9.4665e-12,1,0.9998,0.9998,1,0.50633,0.86222,1,1,3.5962,1.5962,0,0
8.8809e-12,1,0.99971,0.99971,1,0.50627,0.86221,1,1,3.5982,1.5982,0,0
8.3308e-12,1,0.99966,0.99966,1,0.50619,0.86223,1,1,3.6002,1.6002,0,0
7.8142e-12,1,0.99964,0.99964,1,0.50609,0.86227,1,1,3.6022,1.6022,0,0
7.3291e-12,1,0.99963,0.99963,1,0.50599,0.86233,1,1,3.6042,1.6042,0,0
6.8735e-12,1,0.99965,0.99965,1,0.50588,0.8624,1,1,3.6062,1.6062,0,0
6.4457e-12,1,0.99969,0.99969,1,0.50579,0.86248,1,1,3.6082,1.6082,0,0
6.0441e-12,1,0.99973,0.99973,1,0.50571,0.86255,1,1,3.6102,1.6102,0,0
5.667e-12,1,0.99979,0.99979,1,0.50566,0.86261,1,1,3.6122,1.6122,0,0
5.3131e-12,1,0.99986,0.99986,1,0.50564,0.86266,1,1,3.6142,1.6142,0,0
4.9808e-12,1,0.99994,0.99994,1,0.50566,0.8627,1,1,3.6162,1.6162,0,0
4.669e-12,1,1,1,1,0.50571,0.86272,1,1,3.6182,1.6182,0,0
4.3763e-12,1,1.0001,1.0001,1,0.50578,0.86274,1,1,3.6202,1.6202,0,0
4.1017e-12,1,1.0002,1.0002,1,0.50587,0.86273,1,1,3.6222,1.6222,0,0
3.8439e-12,1,1.0003,1.0003,1,0.50597,0.86272,1,1,3.6242,1.6242,0,0
3.6021e-12,1,1.0004,1.0004,1,0.50607,0.8627,1,1,3.6262,1.6262,0,0
3.3753e-12,1,1.0004,1.0004,1,0.50616,0.86267,1,1,3.6282,1.6282,0,0
3.1624e-12,1,1.0004,1.0004,1,0.50624,0.86264,1,1,3.6302,1.6302,0,0
2.9628e-12,1,1.0004,1.0004,1,0.50629,0.8626,1,1,3.6322,1.6322,0,0
2.7755e-12,1,1.0004,1.0004,1,0.50633,0.86255,1,1,3.6342,1.6342,0,0
2.5998e-12,1,1.0003,1.0003,1,0.50634,0.8625,1,1,3.6362,1.6362,0,0
2.4351e-12,1,1.0002,1.0002,1,0.50634,0.86244,1,1,3.6382,1.6382,0,0
2.2807e-12,1,1.0001,1.0001,1,0.50633,0.86239,1,1,3.6402,1.6402,0,0
2.1358e-12,1,0.99998,0.99998,1,0.5063,0.86234,1,1,3.6422,1.6422,0,0
2e-12,1,0.99989,0.99989,1,0.50627,0.86231,1,1,3.6442,1.6442,0,0
1.8727e-12,1,0.99981,0.99981,1,0.50624,0.86228,1,1,3.6462,1.6462,0,0
1.7533e-12,1,0.99977,0.99977,1,0.50621,0.86228,1,1,3.6482,1.6482,0,0
1.6415e-12,1,0.99975,0.99975,1,0.50618,0.86228,1,1,3.6502,1.6502,0,0
1.5366e-12,1,0.99976,0.99976,1,0.50615,0.8623,1,1,3.6522,1.6522,0,0
1.4383e-12,1,0.99979,0.99979,1,0.50612,0.86234,1,1,3.6542,1.6542,0,0
1.3462e-12,1,0.99984,0.99984,1,0.5061,0.86238,1,1,3.6562,1.6562,0,0
1.2599e-12,1,0.99989,0.99989,1,0.50608,0.86243,1,1,3.6582,1.6582,0,0
1.1791e-12,1,0.99995,0.99995,1,0.50606,0.86247,1,1,3.6602,1.6602,0,0
1.1033e-12,1,1,1,1,0.50605,0.86251,1,1,3.6622,1.6622,0,0
1.0323e-12,1,1,1,1,0.50604,0.86254,1,1,3.6642,1.6642,0,0
9.6584e-13,1,1.0001,1.0001,1,0.50604,0.86255,1,1,3.6662,1.6662,0,0
9.0356e-13,1,1.0001,1.0001,1,0.50605,0.86256,1,1,3.6682,1.6682,0,0
8.4523e-13,1,1.0001,1.0001,1,0.50607,0.86255,1,1,3.6702,1.6702,0,0
7.906e-13,1,1.0001,1.0001,1,0.5061,0.86254,1,1,3.6722,1.6722,0,0
7.3945e-13,1,1.0001,1.0001,1,0.50613,0.86252,1,1,3.6742,1.6742,0,0
6.9155e-13,1,1.0001,1.0001,1,0.50617,0.8625,1,1,3.6762,1.6762,0,0
6.467e-13,1,1.0001,1.0001,1,0.50621,0.86247,1,1,3.6782,1.6782,0,0
6.0471e-13,1,1.0001,1.0001,1,0.50624,0.86245,1,1,3.6802,1.6802,0,0
5.654e-13,1,1.0001,1.0001,1,0.50628,0.86243,1,1,3.6822,1.6822,0,0
5.286e-13,1,1.0001,1.0001,1,0.5063,0.86242,1,1,3.6842,1.6842,0,0
4.9416e-13,1,1.0001,1.0001,1,0.50632,0.86241,1,1,3.6862,1.6862,0,0
4.6193e-13,1,1.0001,1.0001,1,0.50634,0.8624,1,1,3.6882,1.6882,0,0
4.3176e-13,1,1.0001,1.0001,1,0.50634,0.86239,1,1,3.6902,1.6902,0,0
4.0354e-13,1,1.0001,1.0001,1,0.50634,0.86238,1,1,3.6922,1.6922,0,0
3.7712e-13,1,1.0001,1.0001,1,0.50634,0.86237,1,1,3.6942,1.6942,0,0
3.5241e-13,1,1,1,1,0.50633,0.86236,1,1,3.6962,1.6962,0,0
3.2929e-13,1,1,1,1,0.50632,0.86235,1,1,3.6982,1.6982,0,0
3.0767e-13,1,0.99997,0.99997,1,0.5063,0.86234,1,1,3.7002,1.7001,0,0
2.8744e-13,1,0.99994,0.99994,1,0.50628,0.86233,1,1,3.7021,1.7021,0,0
2.6852e-13,1,0.99991,0.99991,1,0.50627,0.86232,1,1,3.7041,1.7041,0,0
2.5082e-13,1,0.99988,0.99988,1,0.50625,0.86232,1,1,3.7061,1.7061,0,0
2.3427e-13,1,0.99986,0.99986,1,0.50623,0.86232,1,1,3.7081,1.7081,0,0
2.188e-13,1,0.99986,0.99986,1,0.5062,0.86233,1,1,3.7101,1.7101,0,0
2.0433e-13,1,0.99986,0.99986,1,0.50618,0.86234,1,1,3.7121,1.7121,0,0
1.9081e-13,1,0.99988,0.99988,1,0.50617,0.86236,1,1,3.7141,1.7141,0,0
1.7816e-13,1,0.9999,0.9999,1,0.50616,0.86238,1,1,3.7161,1.7161,0,0
1.6634e-13,1,0.99994,0.99994,1,0.50615,0.86241,1,1,3.7181,1.7181,0,0
1.5529e-13,1,0.99998,0.99998,1,0.50615,0.86244,1,1,3.7201,1.7201,0,0
1.4497e-13,1,1,1,1,0.50616,0.86246,1,1,3.7221,1.7221,0,0
1.3531e-13,1,1.0001,1.0001,1,0.50618,0.86248,1,1,3.7241,1.7241,0,0
1.263e-13,1,1.0001,1.0001,1,0.50621,0.86249,1,1,3.7261,1.7261,0,0
1.1787e-13,1,1.0002,1.0002,1,0.50624,0.8625,1,1,3.7281,1.7281,0,0
1.1e-13,1,1.0002,1.0002,1,0.50628,0.8625,1,1,3.7301,1.7301,0,0
1.0264e-13,1,1.0002,1.0002,1,0.50632,0.86248,1,1,3.7321,1.7321,0,0
9.577e-14,1,1.0002,1.0002,1,0.50636,0.86246,1,1,3.7341,1.7341,0,0
8.9351e-14,1,1.0002,1.0002,1,0.5064,0.86242,1,1,3.7361,1.7361,0,0
8.3356e-14,1,1.0002,1.0002,1,0.50643,0.86238,1,1,3.7381,1.7381,0,0
7.7757e-14,1,1.0001,1.0001,1,0.50645,0.86233,1,1,3.7401,1.7401,0,0
7.2529e-14,1,1,1,1,0.50646,0.86229,1,1,3.7421,1.7421,0,0
6.7646e-14,1,0.99997,0.99997,1,0.50646,0.86225,1,1,3.7441,1.7441,0,0
6.3088e-14,1,0.9999,0.9999,1,0.50645,0.86221,1,1,3.7461,1.7461,0,0
5.8831e-14,1,0.99984,0.99984,1,0.50642,0.86219,1,1,3.7481,1.7481,0,0
5.4858e-14,1,0.99979,0.99979,1,0.50638,0.86219,1,1,3.7501,1.7501,0,0
5.1148e-14,1,0.99976,0.99976,1,0.50634,0.8622,1,1,3.7521,1.7521,0,0
4.7686e-14,1,0.99976,0.99976,1,0.50628,0.86223,1,1,3.7541,1.7541,0,0
4.4455e-14,1,0.99978,0.99978,1,0.50623,0.86227,1,1,3.7561,1.7561,0,0
4.1439e-14,1,0.99982,0.99982,1,0.50618,0.86232,1,1,3.7581,1.7581,0,0
3.8625e-14,1,0.99987,0.99987,1,0.50614,0.86238,1,1,3.7601,1.7601,0,0
3.5999e-14,1,0.99994,0.99994,1,0.50611,0.86244,1,1,3.7621,1.7621,0,0
3.3549e-14,1,1,1,1,0.50609,0.86249,1,1,3.7641,1.7641,0,0
3.1263e-14,1,1.0001,1.0001,1,0.5061,0.86252,1,1,3.7661,1.7661,0,0
2.913e-14,1,1.0001,1.0001,1,0.50613,0.86254,1,1,3.7681,1.7681,0,0
2.7141e-14,1,1.0002,1.0002,1,0.50618,0.86254,1,1,3.7701,1.7701,0,0
2.5286e-14,1,1.0002,1.0002,1,0.50624,0.86252,1,1,3.7721,1.7721,0,0
2.3555e-14,1,1.0002,1.0002,1,0.50632,0.86248,1,1,3.7741,1.7741,0,0
2.1941e-14,1,1.0002,1.0002,1,0.5064,0.86243,1,1,3.7761,1.7761,0,0
2.0437e-14,1,1.0002,1.0002,1,0.50648,0.86238,1,1,3.7781,1.7781,0,0
1.9033e-14,1,1.0002,1.0002,1,0.50655,0.86232,1,1,3.7801,1.7801,0,0
1.7725e-14,1,1.0001,1.0001,1,0.50659,0.86227,1,1,3.7821,1.7821,0,0
1.6506e-14,1,1.0001,1.0001,1,0.50661,0.86222,1,1,3.7841,1.7841,0,0
1.5369e-14,1,1,1,1,0.5066,0.86219,1,1,3.7861,1.7861,0,0
1.4309e-14,1,0.99996,0.99996,1,0.50656,0.86218,1,1,3.7881,1.7881,0,0
1.3321e-14,1,0.99989,0.99989,1,0.50649,0.86218,1,1,3.7901,1.7901,0,0
1.2401e-14,1,0.99983,0.99983,1,0.50641,0.8622,1,1,3.7921,1.7921,0,0
1.1543e-14,1,0.99978,0.99978,1,0.50631,0.86222,1,1,3.7941,1.7941,0,0
1.0743e-14,1,0.99975,0.99975,1,0.50622,0.86226,1,1,3.7961,1.7961,0,0
9.9986e-15,1,0.99973,0.99973,1,0.50613,0.8623,1,1,3.7981,1.7981,0,0
9.3046e-15,1,0.99974,0.99974,1,0.50607,0.86234,1,1,3.8001,1.8001,0,0
8.6582e-15,1,0.99977,0.99977,1,0.50604,0.86238,1,1,3.8021,1.8021,0,0
8.056e-15,1,0.99983,0.99983,1,0.50604,0.86241,1,1,3.8041,1.8041,0,0
7.4951e-15,1,0.99991,0.99991,1,0.50607,0.86244,1,1,3.8061,1.8061,0,0
6.9727e-15,1,1,1,1,0.50614,0.86246,1,1,3.8081,1.8081,0,0
6.4862e-15,1,1.0001,1.0001,1,0.50622,0.86247,1,1,3.8101,1.8101,0,0
6.0331e-15,1,1.0002,1.0002,1,0.50632,0.86247,1,1,3.8121,1.8121,0,0
5.6113e-15,1,1.0003,1.0003,1,0.50642,0.86246,1,1,3.8141,1.8141,0,0
5.2185e-15,1,1.0004,1.0004,1,0.50651,0.86244,1,1,3.8161,1.8161,0,0
4.8528e-15,1,1.0004,1.0004,1,0.50657,0.86242,1,1,3.8181,1.8181,0,0
4.5124e-15,1,1.0004,1.0004,1,0.50661,0.86238,1,1,3.8201,1.8201,0,0
4.1956e-15,1,1.0003,1.0003,1,0.50661,0.86235,1,1,3.8221,1.8221,0,0
3.9006e-15,1,1.0002,1.0002,1,0.50659,0.86231,1,1,3.8241,1.8241,0,0
3.6262e-15,1,1.0001,1.0001,1,0.50654,0.86226,1,1,3.8261,1.8261,0,0
3.3707e-15,1,0.99995,0.99995,1,0.50647,0.86223,1,1,3.8281,1.8281,0,0
3.133e-15,1,0.99981,0.99981,1,0.50639,0.8622,1,1,3.8301,1.8301,0,0
2.9119e-15,1,0.9997,0.9997,1,0.50631,0.86218,1,1,3.8321,1.8321,0,0
2.7061e-15,1,0.99961,0.99961,1,0.50624,0.86217,1,1,3.8341,1.8341,0,0
2.5147e-15,1,0.99957,0.99957,1,0.50618,0.86218,1,1,3.8361,1.8361,0,0
2.3366e-15,1,0.99959,0.99959,1,0.50615,0.8622,1,1,3.8381,1.8381,0,0
2.171e-15,1,0.99965,0.99965,1,0.50614,0.86224,1,1,3.8401,1.8401,0,0
2.0169e-15,1,0.99975,0.99975,1,0.50616,0.8623,1,1,3.8421,1.8421,0,0
1.8736e-15,1,0.99989,0.99989,1,0.50619,0.86236,1,1,3.8441,1.8441,0,0
1.7404e-15,1,1,1,1,0.50624,0.86242,1,1,3.8461,1.8461,0,0
1.6165e-15,1,1.0002,1.0002,1,0.5063,0.86247,1,1,3.8481,1.8481,0,0
1.5013e-15,1,1.0003,1.0003,1,0.50635,0.86251,1,1,3.8501,1.8501,0,0
1.3942e-15,1,1.0004,1.0004,1,0.5064,0.86253,1,1,3.8521,1.8521,0,0
1.2947e-15,1,1.0004,1.0004,1,0.50644,0.86253,1,1,3.8541,1.8541,0,0
1.2021e-15,1,1.0004,1.0004,1,0.50646,0.86251,1,1,3.8561,1.8561,0,0
1.1161e-15,1,1.0004,1.0004,1,0.50648,0.86246,1,1,3.8581,1.8581,0,0
1.0361e-15,1,1.0002,1.0002,1,0.50648,0.8624,1,1,3.8601,1.8601,0,0
9.6184e-16,1,1.0001,1.0001,1,0.50646,0.86232,1,1,3.8621,1.8621,0,0
8.9281e-16,1,0.99996,0.99996,1,0.50645,0.86225,1,1,3.8641,1.8641,0,0
8.2865e-16,1,0.99982,0.99982,1,0.50642,0.86218,1,1,3.8661,1.8661,0,0
7.6905e-16,1,0.99971,0.99971,1,0.5064,0.86213,1,1,3.8681,1.8681,0,0
7.1368e-16,1,0.99963,0.99963,1,0.50637,0.8621,1,1,3.8701,1.8701,0,0
6.6224e-16,1,0.99961,0.99961,1,0.50635,0.8621,1,1,3.8721,1.8721,0,0
6.1446e-16,1,0.99963,0.99963,1,0.50633,0.86213,1,1,3.8741,1.8741,0,0
5.7008e-16,1,0.9997,0.9997,1,0.50631,0.86218,1,1,3.8761,1.8761,0,0
5.2886e-16,1,0.99981,0.99981,1,0.5063,0.86225,1,1,3.8781,1.8781,0,0
4.9059e-16,1,0.99993,0.99993,1,0.50629,0.86232,1,1,3.8801,1.8801,0,0
4.5505e-16,1,1.0001,1.0001,1,0.50628,0.8624,1,1,3.8821,1.8821,0,0
4.2205e-16,1,1.0002,1.0002,1,0.50628,0.86247,1,1,3.8841,1.8841,0,0
3.9141e-16,1,1.0003,1.0003,1,0.50628,0.86252,1,1,3.8861,1.8861,0,0
3.6297e-16,1,1.0003,1.0003,1,0.50629,0.86254,1,1,3.8881,1.8881,0,0
3.3656e-16,1,1.0003,1.0003,1,0.5063,0.86254,1,1,3.8901,1.8901,0,0
3.1205e-16,1,1.0003,1.0003,1,0.50632,0.86251,1,1,3.8921,1.8921,0,0
2.8931e-16,1,1.0002,1.0002,1,0.50634,0.86246,1,1,3.8941,1.8941,0,0
2.682e-16,1,1.0001,1.0001,1,0.50637,0.86239,1,1,3.8961,1.8961,0,0
2.4861e-16,1,1,1,1,0.5064,0.86232,1,1,3.8981,1.8981,0,0
2.3043e-16,1,0.99993,0.99993,1,0.50643,0.86224,1,1,3.9,1.9,0,0
2.1357e-16,1,0.99985,0.99985,1,0.50645,0.86218,1,1,3.902,1.902,0,0
1.9792e-16,1,0.99979,0.99979,1,0.50646,0.86214,1,1,3.904,1.904,0,0
1.8341e-16,1,0.99977,0.99977,1,0.50647,0.86212,1,1,3.906,1.906,0,0
1.6994e-16,1,0.99977,0.99977,1,0.50646,0.86213,1,1,3.908,1.908,0,0
1.5745e-16,1,0.99981,0.99981,1,0.50644,0.86216,1,1,3.91,1.91,0,0
1.4587e-16,1,0.99987,0.99987,1,0.50641,0.86221,1,1,3.912,1.912,0,0
1.3513e-16,1,0.99994,0.99994,1,0.50638,0.86228,1,1,3.914,1.914,0,0
1.2517e-16,1,1,1,1,0.50634,0.86234,1,1,3.916,1.916,0,0
1.1594e-16,1,1.0001,1.0001,1,0.5063,0.8624,1,1,3.918,1.918,0,0
1.0737e-16,1,1.0001,1.0001,1,0.50627,0.86245,1,1,3.92,1.92,0,0
9.9436e-17,1,1.0002,1.0002,1,0.50625,0.86248,1,1,3.922,1.922,0,0
9.2078e-17,1,1.0002,1.0002,1,0.50624,0.86249,1,1,3.924,1.924,0,0
8.5257e-17,1,1.0001,1.0001,1,0.50624,0.86247,1,1,3.926,1.926,0,0
7.8935e-17,1,1.0001,1.0001,1,0.50626,0.86244,1,1,3.928,1.928,0,0
7.3076e-17,1,1.0001,1.0001,1,0.50629,0.8624,1,1,3.93,1.93,0,0
6.7647e-17,1,1,1,1,0.50633,0.86234,1,1,3.932,1.932,0,0
6.2616e-17,1,0.99996,0.99996,1,0.50637,0.86229,1,1,3.934,1.934,0,0
5.7954e-17,1,0.99993,0.99993,1,0.50642,0.86225,1,1,3.936,1.936,0,0
5.3636e-17,1,0.99991,0.99991,1,0.50645,0.86222,1,1,3.938,1.938,0,0
4.9635e-17,1,0.9999,0.9999,1,0.50648,0.8622,1,1,3.94,1.94,0,0
4.5928e-17,1,0.99991,0.99991,1,0.50649,0.8622,1,1,3.942,1.942,0,0
4.2496e-17,1,0.99994,0.99994,1,0.50648,0.86221,1,1,3.944,1.944,0,0
3.9316e-17,1,0.99997,0.99997,1,0.50647,0.86224,1,1,3.946,1.946,0,0
3.6372e-17,1,1,1,1,0.50644,0.86228,1,1,3.948,1.948,0,0
3.3645e-17,1,1,1,1,0.5064,0.86231,1,1,3.95,1.95,0,0
3.1121e-17,1,1,1,1,0.50636,0.86235,1,1,3.952,1.952,0,0
2.8783e-17,1,1.0001,1.0001,1,0.50632,0.86238,1,1,3.954,1.954,0,0
2.6619e-17,1,1.0001,1.0001,1,0.50629,0.8624,1,1,3.956,1.956,0,0
2.4616e-17,1,1,1,1,0.50626,0.86241,1,1,3.958,1.958,0,0
2.2761e-17,1,1,1,1,0.50625,0.8624,1,1,3.96,1.96,0,0
2.1045e-17,1,1,1,1,0.50625,0.86239,1,1,3.962,1.962,0,0
1.9457e-17,1,0.99998,0.99998,1,0.50626,0.86237,1,1,3.964,1.964,0,0
1.7986e-17,1,0.99997,0.99997,1,0.50629,0.86234,1,1,3.966,1.966,0,0
1.6626e-17,1,0.99995,0.99995,1,0.50632,0.86232,1,1,3.968,1.968,0,0
1.5367e-17,1,0.99995,0.99995,1,0.50635,0.8623,1,1,3.97,1.97,0,0
1.4203e-17,1,0.99996,0.99996,1,0.50639,0.86228,1,1,3.972,1.972,0,0
1.3126e-17,1,0.99997,0.99997,1,0.50642,0.86227,1,1,3.974,1.974,0,0
1.2129e-17,1,0.99999,0.99999,1,0.50644,0.86227,1,1,3.976,1.976,0,0
1.1207e-17,1,1,1,1,0.50646,0.86227,1,1,3.978,1.978,0,0
1.0355e-17,1,1,1,1,0.50646,0.86228,1,1,3.98,1.98,0,0
9.5663e-18,1,1,1,1,0.50646,0.86229,1,1,3.982,1.982,0,0
8.8372e-18,1,1.0001,1.0001,1,0.50644,0.8623,1,1,3.984,1.984,0,0
8.163e-18,1,1.0001,1.0001,1,0.50642,0.86232,1,1,3.986,1.986,0,0
7.5396e-18,1,1,1,1,0.50639,0.86233,1,1,3.988,1.988,0,0
6.9632e-18,1,1,1,1,0.50636,0.86233,1,1,3.99,1.99,0,0
6.4304e-18,1,1,1,1,0.50634,0.86234,1,1,3.992,1.992,0,0
5.9379e-18,1,0.99998,0.99998,1,0.50631,0.86234,1,1,3.994,1.994,0,0
5.4827e-18,1,0.99996,0.99996,1,0.50629,0.86234,1,1,3.996,1.996,0,0
5.062e-18,1,0.99995,0.99995,1,0.50628,0.86234,1,1,3.998,1.998,0,0
4.6732e-18,1,0.99995,0.99995,1,0.50627,0.86234,1,1,4,2,0,0

